autoMALA: Locally adaptive Metropolis-adjusted Langevin algorithm

Selecting the step size for the Metropolis-adjusted Langevin algorithm (MALA) is necessary in order to obtain satisfactory performance. However, finding an adequate step size for an arbitrary target distribution can be a difficult task and even the best step size can perform poorly in specific regions of the space when the target distribution is sufficiently complex. To resolve this issue we introduce autoMALA, a new Markov chain Monte Carlo algorithm based on MALA that automatically sets its step size at each iteration based on the local geometry of the target distribution. We prove that autoMALA has the correct invariant distribution, despite continual automatic adjustments of the step size. Our experiments demonstrate that autoMALA is competitive with related state-of-the-art MCMC methods, in terms of the number of log density evaluations per effective sample, and it outperforms state-of-the-art samplers on targets with varying geometries. Furthermore, we find that autoMALA tends to find step sizes comparable to optimally-tuned MALA when a fixed step size suffices for the whole domain.

==> deliverables/AM_banana_highdim/aggregated/summary.csv <==
dim,seed,model,sampler,ess,ess_exact,n_leapfrog,msjd,margin1_mean,margin1_var,KS,ks_pval,mala
4,6,banana,autoMALA_fixed,612.8254473632045,1654.4902596845477,1.3774706e7,0.3849479424089162,-0.36378932978766343,3.545902444775736,71.50782504081315,0.0,false
32,9,banana,autoMALA,524.1554233884634,1273.156341600186,3.0684736e7,0.9338010663078543,-1.2597390903277232,2.495547355120901,139.52229057902116,0.0,false
8,14,banana,autoMALA,546.8484932909698,1172.8198672375083,2.4298948e7,0.4662301327700452,-0.9529050142009492,3.694723696137075,104.94218324405642,0.0,false
64,12,banana,mix_autoMALA,581.1349851163757,11839.695798991172,1.2376749e7,1.3209631276746094,-0.3021657195709001,0.3874068503082722,192.42405214946388,0.0,false
256,19,banana,autoMALA_fixed,514.6422307553972,1012.549391974853,4.7975142e7,3.295196313828592,2.2323122646825797,0.08347302345168475,358.7551503757152,0.0,false
256,8,banana,autoMALA,544.8759731657769,13744.236891844243,5.3339854e7,7.546794703857622,0.06354822014031254,0.39214966584318206,181.98654185802084,0.0,false
512,1,banana,autoMALA,555.2379932145329,20821.965689688674,6.8119848e7,16.52991767878285,0.1737288376706919,0.23399263879815246,205.2444457836731,0.0,false
512,3,banana,NUTS,536.2242057521305,2684.237495665442,88829555,148.8306671755064,-0.19235418915717623,1.9590016403708337,113.1803317974879,0.0,false
2,16,banana,mix_autoMALA,547.2747700482254,620.0123485350424,5.189429e6,0.09616250426315907,-0.07220470898201745,8.821275341099401,18.241274899893405,1.919412421774035e-289,false
64,20,banana,NUTS,692.4610555128679,12695.015010396053,8473822,8.46067759602879,0.14595124651503946,0.5167070842477028,183.17971316716273,0.0,false
4,3,banana,autoMALA,556.9265818973032,958.3859800004659,1.4799661e7,0.2570729862849787,0.9964286174251417,4.733219601297539,85.91010253625345,0.0,false
2,7,banana,autoMALA_fixed,560.9563426346393,423.8742785386676,1.3568173e7,0.233773822189839,-0.5437324210147393,12.910706612164825,48.33646464503528,0.0,false
4,1,banana,autoMALA_fixed,568.1828431378592,1057.1231073695271,1.4306019e7,0.34932186024619877,0.6941154684449011,4.841200838484149,72.97925426655863,0.0,false
32,18,banana,autoMALA_fixed,525.2495697938382,2209.0329070828616,2.9438107e7,0.7813462473249433,-0.7283637705417738,1.834558665248001,135.4409220516688,0.0,false
128,7,banana,mix_autoMALA,540.2371315099441,9632.054749626002,1.5191232e7,1.806724062586953,0.2930048117899399,0.47046632373606817,191.9958594788159,0.0,false
128,5,banana,autoMALA_fixed,565.2632392544707,12840.364843521464,4.5425214e7,4.174551760045552,0.13646862927619374,0.4197039320258555,186.15267778215772,0.0,false
8,19,banana,autoMALA,530.9976677767709,601.3737757303851,2.3309064e7,0.38583346573918165,-1.8253465131948943,5.380980519865273,129.06557188241254,0.0,false
16,9,banana,mix_autoMALA,587.9648733644725,6974.194399494135,7.375765e6,0.4113759763566748,0.12758139453414985,0.8244035907812567,161.81627919779032,0.0,false
2,12,banana,NUTS,664.4168893587945,764.4411591135789,8783024,1.7299362718133662,1.0599130829315362,7.236499895903362,62.072185158924185,0.0,false
2,15,banana,autoMALA,579.7463591626582,647.9162736754538,1.4685788e7,0.19992687085124786,-0.6169877424338055,8.517680330236427,33.41240067113307,0.0,false
64,12,banana,autoMALA,550.3288220409561,6681.208325535358,3.8402558e7,2.3119988046117417,0.258441104875406,0.7520424897807756,169.72564748403764,0.0,false
128,3,banana,autoMALA_fixed,545.7827130010227,7161.384509698137,4.6418668e7,4.068427004807663,-0.38059211330216347,0.6080072287482268,180.1978454632577,0.0,false
128,4,banana,autoMALA,517.0439104115467,2226.9942389711878,4.4234849e7,1.7954455717721376,0.980399565732983,1.3529584733734128,165.78828121291014,0.0,false
1024,15,banana,autoMALA,528.9331240886727,14346.419871474327,9.5301429e7,26.77898594539078,0.13309338359420783,0.35042362679728334,207.59017210576428,0.0,false
1024,1,banana,mix_autoMALA,530.86430154661,15236.007621964158,3.1654641e7,4.898374153179833,0.504705432006002,0.08482668829766375,231.2114333232959,0.0,false
1024,18,banana,autoMALA_fixed,526.8257510562336,8436.443370036108,1.35183193e8,0.48441910817345923,-0.778426551983028,0.0021854298532246455,298.542337917873,0.0,false
128,15,banana,autoMALA_fixed,941.6498110700892,12511.604021176805,6.4190798e7,4.535218786372215,-0.013545277830840313,0.7522845273430436,161.44213465528134,0.0,false
8,5,banana,mix_autoMALA,527.1073272488551,801.4156574677459,7.756443e6,0.15274763187494117,1.8836774014137696,2.93141777347628,178.79104211042807,0.0,false
4,17,banana,autoMALA_fixed,520.9978658172316,225.9362887598768,1.5571379e7,0.21003762994930014,2.6413480305913617,15.974018057667859,189.93527296308423,0.0,false
4,12,banana,mix_autoMALA,551.0770218017751,1178.094482687757,5.371282e6,0.2053043213467788,0.7413654563505911,4.087304686187137,89.30193013701466,0.0,false
16,2,banana,NUTS,531.7035987579746,1100.8625427724246,4901872,0.10947989243126928,2.0945962151378468,0.2825951880095415,316.67252049527644,0.0,false
16,13,banana,autoMALA_fixed,535.8217876084174,1345.4961261839742,3.3192918e7,1.8277925564225794,-0.21681220449706773,3.9332389417653775,75.9235987948569,0.0,false
32,18,banana,NUTS,737.9447805684671,13227.688417148744,6991075,4.421164145448575,0.12113056128155451,0.5367739375170133,170.89576245692825,0.0,false
16,7,banana,mix_autoMALA,541.3049655226233,1988.179992156381,7.642039e6,0.2891564459334199,1.1310454981656592,1.3727569607298111,168.8977850846157,0.0,false
16,6,banana,autoMALA,530.4270562770366,1497.260889801871,2.2838579e7,0.5547297621327688,0.7458969742959368,2.9673728316806613,102.76247159764402,0.0,false
512,14,banana,autoMALA,515.1934270939138,4850.0012383805215,8.7884346e7,5.158328231412576,0.08416274674903967,1.055141104053488,170.88336855731916,0.0,false
1024,9,banana,NUTS,1375.7278810406654,123685.26566662465,27055934,244.92888536965896,0.0026056923420532934,0.11120992767710211,217.02530535502734,0.0,false
1024,11,banana,autoMALA,524.3159678253766,17918.252883176214,9.1634244e7,13.423912730841135,0.09786022602897393,0.28282805269165107,204.62841413921802,0.0,false
256,10,banana,NUTS,516.6390545978843,701.1639683953445,62921934,64.11979716775215,-0.09139635987586969,7.359891530072126,52.20180945218874,0.0,false
128,17,banana,mix_autoMALA,527.5635249485377,9137.559573828632,1.4823995e7,1.369404527644125,0.07538166081101541,0.5715127137397333,182.6389882308219,0.0,false
256,3,banana,NUTS,545.5218717447391,2796.289630294088,41307700,73.05958187059608,-0.032508386155933,1.9497532852830333,114.62275054695246,0.0,false
32,17,banana,autoMALA,544.0438099541174,2578.9146016422524,3.370751e7,1.2767634325033412,0.8402152167625554,1.3609077150859255,155.63195735997556,0.0,false
256,1,banana,NUTS,516.9394109882738,751.0195913324453,54574058,73.97793203993079,0.25576650895853636,6.817256008290936,60.939151691250274,0.0,false
64,4,banana,autoMALA_fixed,513.6770547876685,698.3725517963168,4.0663259e7,0.35626234918255234,2.647766880397665,0.3354363415169085,356.7359409924922,0.0,false
64,2,banana,autoMALA,549.3857228731885,5531.3551014138575,3.9026076e7,2.2950967095614105,-0.4569477638510645,0.7696096793497125,166.8280291595745,0.0,false
128,18,banana,autoMALA_fixed,532.2470793202286,4535.059070409246,4.6678267e7,2.083724613852106,-0.823614297384812,0.46983849297374547,197.67280811549574,0.0,false
4,1,banana,autoMALA,535.3936863591949,547.8822827242135,1.4808407e7,0.1919140975266726,1.79628183247726,6.404569136833771,128.53138291684792,0.0,false
8,13,banana,NUTS,672.5620471213068,5232.884871124643,5213426,0.8398078820616925,0.17047657634257946,1.2471558965411007,139.22118163240492,0.0,false
16,5,banana,autoMALA,514.1168157158531,486.026114108786,2.0935958e7,0.3275047993564776,0.4033116955082485,10.414941760885547,132.21454482163267,0.0,false
8,4,banana,mix_autoMALA,589.2090997212564,3613.771924983273,8.45274e6,0.38945664823203263,0.07762657797387197,1.6235329164516619,116.15977883169384,0.0,false
16,20,banana,autoMALA,529.8744658113774,816.1223755688633,2.3700471e7,0.6161489451162829,-1.822931945175728,3.0602093206301,156.1320767827744,0.0,false
4,9,banana,autoMALA_fixed,542.6243361242817,530.3436643129211,1.4128829e7,0.37999622763456026,-1.0189184156019055,9.133424516290805,62.249742968635815,0.0,false
2,6,banana,autoMALA,548.9384833950869,375.8621952357627,1.5223263e7,0.17302341159405363,-1.512817418743043,12.155818379201333,93.83058318922733,0.0,false
8,15,banana,autoMALA,559.4910772398626,1482.4399196488284,2.1933096e7,0.5106451706773941,0.9056215407178533,2.8796288331402558,110.6494662426538,0.0,false
256,9,banana,autoMALA,525.5681494129318,2991.690254879197,6.1177632e7,1.0795698595459877,1.283989009955107,0.0677443370385377,292.60499958980995,0.0,false
512,6,banana,autoMALA_fixed,552.7117437687906,21609.93209366721,7.5170329e7,16.050846175709623,0.14242899276966597,0.23391014811309266,206.29534847829922,0.0,false
512,7,banana,NUTS,928.5417086012139,37993.049493788705,26954393,125.17743619568486,0.08001572781920882,0.23280992531559305,203.95643456869536,0.0,false
256,5,banana,autoMALA_fixed,598.0140164346683,27917.62337129816,5.2298453e7,9.223142591904141,0.06084775978954801,0.20989033068196047,201.4344762537906,0.0,false
256,14,banana,autoMALA_fixed,522.2637042112867,4973.498482622933,7.3351129e7,3.4407725789836165,0.6801122354484087,0.5791800701091855,196.95595270131642,0.0,false
512,9,banana,autoMALA_fixed,556.8211006487543,27447.439770901117,8.3903786e7,11.224416709275902,-0.10557050690156167,0.1907708852682664,211.70387996952275,0.0,false
32,15,banana,autoMALA,558.2787811618558,4743.510082364955,3.0330732e7,1.4587453731927709,-0.16256924965730107,1.1481711791970641,145.58264890577055,0.0,false
4,9,banana,mix_autoMALA,550.6200306961371,1271.3111585137647,5.030787e6,0.14148078307210493,1.0522236931128148,3.1427538021805876,116.13295589189485,0.0,false
8,16,banana,NUTS,862.7824059825618,6629.254203866885,6741463,1.3574787307175191,-0.006439144830733476,1.3014076768362142,127.37366315855803,0.0,false
2,8,banana,NUTS,600.2356279135383,597.9251213232197,8464250,1.5435877257532034,-0.2560574939341888,9.961918540934734,44.78422603725704,0.0,false
64,18,banana,NUTS,759.1478306709926,7280.560325135164,11438767,13.092131543416395,-0.047475260708629605,1.0393704034652707,147.3252036319168,0.0,false
256,7,banana,NUTS,798.5129686476664,22909.01560925485,16339565,51.20114893988019,-0.09710024310364351,0.3338820275122951,194.32103056006287,0.0,false
64,5,banana,autoMALA_fixed,530.5759655703814,2503.399180712461,4.7945976e7,1.26643659338099,1.1282320956341199,0.8028987990611018,181.67723929825866,0.0,false
2,3,banana,mix_autoMALA,562.952857975738,746.0450751111348,5.221759e6,0.1150240507431192,0.16724658746611212,7.515137494786976,23.964885350126735,0.0,false
1024,6,banana,autoMALA,588.6346039180509,46843.69150009777,1.12744301e8,42.04626771977397,-0.04906102681120289,0.12289732027141455,209.29189294996144,0.0,false
32,6,banana,mix_autoMALA,515.266154044464,910.8474962939719,1.1486831e7,0.09536495749949446,-2.2856092793904574,0.40992027416338606,319.22118898762017,0.0,false
16,9,banana,NUTS,664.8680970554497,2742.797693439849,8247882,1.9877032211587804,0.8124628589269525,1.5685505725683824,148.21381689338048,0.0,false
8,19,banana,autoMALA_fixed,575.2259923315403,1811.5830303255475,2.1643771e7,0.6871891548954011,-0.3304620600524433,3.052817711353322,92.38457418229677,0.0,false
32,9,banana,NUTS,776.2665761568717,9101.599834635244,7582329,5.0938674543500415,0.2499118866874967,0.7583778602088873,166.88846675201734,0.0,false
2,1,banana,autoMALA,567.6479128890787,630.2507230261338,1.4761257e7,0.1706978133633961,0.3738616310063714,8.852040933100652,33.6838425662462,0.0,false
4,15,banana,mix_autoMALA,543.9296884060767,1104.055095596777,5.023233e6,0.17168306197381256,0.6030828643367093,4.541015589671889,73.15197604356536,0.0,false
128,15,banana,mix_autoMALA,534.6400656942727,8052.149650165069,1.5491353e7,1.9923391761284475,-0.22668973121237146,0.6104180717274678,189.77987853354438,0.0,false
512,3,banana,mix_autoMALA,534.4603662215716,8053.424969988564,2.574219e7,4.325107474191545,-0.2689798003042087,0.5882686426091952,182.89493972122108,0.0,false
512,11,banana,autoMALA,552.7643221876135,22367.313805543134,6.7520998e7,16.016264878389823,0.08831571545533717,0.23872670699202686,201.35552709334854,0.0,false
1024,3,banana,autoMALA,592.1360050935351,48479.995265162775,9.3098938e7,39.315194127396495,0.0003008499533770463,0.12214017292661734,212.9064614646055,0.0,false
4,18,banana,NUTS,774.3325601603686,918.5731377872341,12569939,3.8929960973299464,1.1081630800978546,6.576090134645152,65.2328693115926,0.0,false
2,4,banana,mix_autoMALA,533.1806899740526,262.36113268156737,5.475907e6,0.08935326189468465,2.751335166572283,12.45488261187997,163.51748950282536,0.0,false
32,18,banana,mix_autoMALA,533.7164103310118,3754.2488011806495,1.0282854e7,0.7797873768198916,-0.10191006405088157,1.4108293549763753,142.49042487959002,0.0,false
64,19,banana,NUTS,901.5836599321914,30324.370834373956,8540586,9.97531702633588,-0.016144419135556354,0.29685516321115923,191.0986129137798,0.0,false
8,18,banana,NUTS,585.8744991340785,712.0024522226696,6045493,0.7294284685749605,2.194951779429334,2.7263036550001685,217.21826138724077,0.0,false
2,18,banana,NUTS,1095.4002202001884,2697.041213992452,9247929,2.03558799656356,-0.35173083900219393,3.797327842856645,76.71212430904234,0.0,false
16,9,banana,autoMALA,572.4063970226957,3355.2521286493684,2.2074577e7,0.9677213839062433,-0.053572338116640805,1.702798873485391,116.24664789518812,0.0,false
2,16,banana,autoMALA_fixed,602.3681984774848,612.1910988400042,1.3657301e7,0.3169529314359373,0.6551298522791128,9.33558940966455,32.77904193641152,0.0,false
1024,5,banana,NUTS,1017.8735992735238,114632.29459739302,21672092,172.24754931142462,-0.03314636923906297,0.08661489805707528,220.2252382064239,0.0,false
1024,11,banana,autoMALA_fixed,533.2555776609522,7380.7170083034125,1.05402082e8,35.69619222570629,-0.6381668948084875,0.29915774400129896,210.6551475039156,0.0,false
128,13,banana,autoMALA,562.548016376063,7113.587402144858,7.3620364e7,9.182688584767943,0.11899790162437231,0.775280950519964,150.789350266002,0.0,false
512,15,banana,autoMALA_fixed,531.8818907279967,14082.37450676512,6.9668672e7,10.166331036062502,-0.12754429037739393,0.36082774013589963,197.7552528812691,0.0,false
2,18,banana,autoMALA_fixed,581.4175300180457,524.003059642536,1.3269699e7,0.29460865084094456,0.510485802267364,10.80033815224101,46.26107588181259,0.0,false
32,2,banana,mix_autoMALA,557.7914806380212,6272.664198734802,1.0070786e7,0.8468850504408941,0.142776528488043,0.8670786874815373,161.3511690614057,0.0,false
64,8,banana,autoMALA_fixed,517.8681129043728,680.111989683914,4.4960403e7,0.03378872794094383,2.7449134534706445,0.008402929628897233,400.3837603679625,0.0,false
4,14,banana,autoMALA_fixed,529.6720601540803,289.61990058689474,1.4816767e7,0.3523419029498841,2.2726699849069205,12.955735474123292,130.55673448170194,0.0,false
128,15,banana,autoMALA,573.3105308880001,12901.11853924442,4.4952157e7,5.655892554289516,-0.02966563679131979,0.44340452127579666,178.85252416065168,0.0,false
128,4,banana,NUTS,912.7759228146089,32207.36407394488,12047724,22.95201142331528,-0.06766234543132811,0.2752600455910056,195.36452167244954,0.0,false
64,9,banana,autoMALA,525.8064109850528,2262.9426031499197,5.7952473e7,3.851372253171825,0.031158526508417633,2.3225562223618397,116.35541216553874,0.0,false
128,9,banana,NUTS,583.4037803561417,13842.8256246742,9389270,8.832481480325164,0.03976794834462603,0.41965018617498184,194.1490402217131,0.0,false
128,20,banana,autoMALA,521.8581629513214,1534.0642925898514,5.1992851e7,3.049691093171289,-1.5067247907923789,1.0923901341932816,204.03014039446322,0.0,false
32,10,banana,autoMALA,609.2639284562256,7070.912813668839,3.558085e7,2.0957316426605535,-0.11889362863967265,0.8448593285221977,150.57371853874554,0.0,false
32,14,banana,mix_autoMALA,562.5458606683021,6183.739118495132,9.902448e6,0.7300370795628363,-0.3865955229318027,0.7458293752504007,173.85632377024928,0.0,false
8,9,banana,autoMALA_fixed,534.7998749657743,765.9464236419286,2.239777e7,0.7517243996424835,0.6107766201230329,6.593306073217051,54.867160749728285,0.0,false
16,1,banana,NUTS,661.2904891901541,3947.50253094865,6424964,1.8293792206444883,-0.7666039696266425,0.9176544050729892,175.62841092322515,0.0,false
128,2,banana,mix_autoMALA,539.5106224238697,9771.795788929054,1.5126564e7,2.088145609150182,0.2133136540126328,0.504254624683743,191.45272989825685,0.0,false
256,17,banana,mix_autoMALA,519.5978436468935,3774.5642229519863,1.9999423e7,0.8515380930003592,-1.0680499456014072,0.2211780771574021,233.3485487170714,0.0,false
4,15,banana,autoMALA_fixed,569.5693605897203,1081.4341246965973,1.3792061e7,0.35224547278567786,0.3804224166307829,5.106111973777753,57.319977674207294,0.0,false
256,13,banana,NUTS,582.0505547706763,19346.18698519388,11651096,15.824050164644136,0.07355566235435096,0.2947219302714018,204.4415509326918,0.0,false
32,5,banana,autoMALA,538.3059518913008,2330.4408548797546,3.4258579e7,1.3701479063427364,-0.6967216388389458,1.8005250134059032,129.35339807013872,0.0,false
128,6,banana,autoMALA,516.3080050530984,907.3080396790219,5.8424995e7,0.09695750884817013,2.3759707473121976,0.008907824888043885,386.61526036202883,0.0,false
64,18,banana,autoMALA_fixed,526.4696200152573,2323.476540267986,3.7321042e7,1.1832343416122446,-1.1214312494772867,0.9752443774782905,179.09005288256276,0.0,false
256,9,banana,NUTS,790.5566788828943,22500.09827635508,18305070,54.83548088168778,0.03236617680451515,0.3497422130115665,188.64202399082944,0.0,false
32,10,banana,mix_autoMALA,521.5810279477963,1531.8109036161472,1.0210134e7,0.5347200349085649,1.2115918389606748,1.9124967153821695,151.3010131155676,0.0,false
1024,5,banana,autoMALA,536.0451880557795,16546.30075096783,9.742707e7,12.31984013245777,-0.45815953639402807,0.10462767849673588,219.85610462835837,0.0,false
1024,12,banana,NUTS,1142.4053755361974,155886.29016841637,20636406,152.63065243198503,-0.028795922235944557,0.07143796139378379,224.0191405887917,0.0,false
512,5,banana,autoMALA,545.4270637062591,9844.626615305597,8.9845806e7,13.004675195931398,-0.5446412456889438,0.23865371146138853,218.85383720100253,0.0,false
1024,18,banana,autoMALA,534.4100987303251,16901.618414029574,9.8671668e7,26.606576997393844,-0.22843735900362358,0.26182829802807445,205.71249798472337,0.0,false
8,6,banana,NUTS,629.0999680804986,1858.3383234129171,6124101,1.0255752919764582,-0.8346652608485812,2.5309602121852093,120.7764542084766,0.0,false
64,4,banana,mix_autoMALA,546.8500019675027,7260.517509211609,1.2438483e7,0.886557086420322,0.5423037598011613,0.4396850983597484,184.78420723354532,0.0,false
8,3,banana,autoMALA,526.7544815030182,809.9252652734965,2.2658557e7,0.34058762604827475,1.067226314592187,5.334196773846858,108.23032189199472,0.0,false
2,3,banana,autoMALA_fixed,559.4750643157653,341.3408603027444,1.3448835e7,0.23788517328147743,-1.5851488412219203,13.650172752739762,75.36332779486446,0.0,false
16,15,banana,NUTS,644.0316211279567,5656.675282384467,6460787,2.0560844526017306,0.20092388646250234,1.0878512205991901,144.04900395443684,0.0,false
4,2,banana,NUTS,551.852536705618,630.1710913892294,4968839,0.27775271668509577,2.04770043122172,4.2464669453453325,187.02845931945137,0.0,false
16,4,banana,autoMALA,567.3405177119345,3271.2701853063127,2.4124756e7,0.9436709758856641,-0.05321175638693959,1.7311817509105611,118.22584071330402,0.0,false
512,10,banana,NUTS,743.7749512524751,22829.38747867737,26480930,127.93093604888698,-0.01117882423344726,0.3256160808840842,191.2554461479328,0.0,false
1024,9,banana,autoMALA_fixed,515.7470400830063,2852.251976026252,1.02592213e8,48.154536439216805,-0.47356781394363856,1.5827439162339814,158.8383992868619,0.0,false
256,20,banana,autoMALA_fixed,518.065593868928,1105.610699667722,6.7532016e7,1.828110054875549,2.1504691621541046,0.015602501212434932,364.763301528394,0.0,false
2,1,banana,NUTS,2732.5216029397484,6712.796113801768,12744229,4.536910030995965,0.0875243181409339,4.029810553062306,59.03195151731086,0.0,false
128,17,banana,NUTS,523.0308018198093,465.9223474802938,44472634,37.395277324143144,2.2987421248395314,5.838110274382465,167.85285435945616,0.0,false
128,1,banana,autoMALA_fixed,525.530710736966,3797.2026932102885,4.6435927e7,2.4057564091466235,0.7069570592721622,0.8719875507008187,181.25529883438293,0.0,false
16,13,banana,NUTS,945.1922415014571,4518.031211524772,11875151,3.953063754187356,0.3809395277138822,1.8246622712505831,129.3770222969067,0.0,false
32,16,banana,NUTS,810.1681340864917,14034.55384090617,7148802,5.1550721812164335,-0.011396534557821608,0.5770617900581304,170.5401493425144,0.0,false
32,10,banana,NUTS,686.6939738714449,6797.377990661175,8175495,3.855542313406361,0.3795655992357152,0.8173786730885121,173.01707917789406,0.0,false
128,9,banana,mix_autoMALA,518.2373518600643,5293.894902705001,1.5719532e7,0.8982327585349855,-0.261440773649806,0.9098874939870191,180.58132026396277,0.0,false
32,15,banana,autoMALA_fixed,551.3427402037584,1795.1368057781738,3.9126022e7,2.236901159125757,-1.0808338855115647,1.8157987114074248,155.92596096710497,0.0,false
2,6,banana,NUTS,578.6610119692514,536.7748963139707,7095257,0.7483837143947266,1.5349925068344243,8.122604171729751,119.01371907433997,0.0,false
8,7,banana,autoMALA,550.372207074653,1452.981860124716,2.2173992e7,0.5469879075459534,0.14281755665817297,3.765994540276186,81.2796396036666,0.0,false
4,8,banana,autoMALA,537.3903983640303,703.8891573105745,1.5073467e7,0.23326156928985722,0.5035699748943889,7.368937425496241,49.041013338693006,0.0,false
32,12,banana,autoMALA_fixed,573.4308236054719,6136.681726952011,2.9341486e7,1.4046271536147668,-0.05013712946103843,0.9316215446748586,149.2265250050611,0.0,false
8,3,banana,mix_autoMALA,529.9942921500588,1485.5415175851692,7.159725e6,0.21998362464154106,-0.285931367222882,3.4832138953064646,87.56796937762101,0.0,false
8,4,banana,autoMALA,541.601196225762,1052.9724916167668,2.2251197e7,0.4533191488395666,1.0404603335584526,4.000627502253005,99.35441560168826,0.0,false
512,7,banana,mix_autoMALA,624.6347780546113,28072.57148845325,2.3361556e7,7.65348915191269,0.012543357000282924,0.2223155676602812,201.78710404324215,0.0,false
512,9,banana,autoMALA,555.0842696556473,22339.026944293935,7.4235663e7,14.292971830021779,0.11462703720664186,0.23426486752950068,198.83529281755872,0.0,false
256,5,banana,autoMALA,577.1919974546997,14888.565530914435,7.0554121e7,15.060599294872189,0.031223061925457773,0.3865778257622715,179.4889857711069,0.0,false
512,13,banana,mix_autoMALA,514.1433397619519,6024.615952131469,2.6980697e7,0.8913078264645458,-0.20521888948561184,0.8111953159599948,189.55932568510377,0.0,false
256,11,banana,autoMALA,518.6196769905032,3406.4501924125543,5.9641166e7,4.257093178414409,0.708891669222951,1.014436941512672,170.37359131780204,0.0,false
256,15,banana,autoMALA,584.1015903642435,21428.46597738197,5.318905e7,9.305485181751907,-0.1591112480972443,0.24375559914014783,202.90683015414862,0.0,false
2,20,banana,mix_autoMALA,544.2218378020475,621.5158740662133,4.984635e6,0.08698178651995925,-0.12964051770187013,8.738530812389756,23.1073995961778,0.0,false
4,11,banana,autoMALA_fixed,556.7687951281865,798.0270034721572,1.43041e7,0.3839222949997132,0.5764089830843608,6.616228251883659,51.44042516355387,0.0,false
8,17,banana,autoMALA_fixed,542.8906989110164,917.9363616233645,2.217069e7,0.8495309393243939,0.5160773206316165,5.63238699276171,58.02536499351761,0.0,false
4,11,banana,mix_autoMALA,577.2636598631781,1750.9066734361315,4.80186e6,0.19487207025455847,0.4797345689785563,3.037968766538514,109.44248414819796,0.0,false
64,5,banana,NUTS,551.8136127220837,3610.9740484579806,8410294,6.137023978316456,-0.04083117951881954,1.5263644420567473,152.58583322354383,0.0,false
64,15,banana,autoMALA_fixed,569.5808329607023,7219.381132111203,4.5798135e7,2.512221015297811,-0.43698351088820364,0.5769456447979545,182.30648580972502,0.0,false
32,7,banana,autoMALA_fixed,542.8227217704053,3356.996299907825,3.1384193e7,1.1480819520792742,-0.522230876618252,1.3284047075822751,146.44503498817323,0.0,false
256,14,banana,NUTS,523.0821488804403,1387.6157770670486,46149807,56.50350000420447,-0.7365346805308034,3.216508606340772,125.68008846279804,0.0,false
128,8,banana,NUTS,574.3808905206934,11310.057316212664,9323637,10.360626722030355,0.05805954787815558,0.5040748515873416,184.99632111885057,0.0,false
128,5,banana,autoMALA,566.9218949036513,10306.740523260301,4.6575936e7,5.869550289245647,0.1873902884310104,0.51124260710021,179.86737287053782,0.0,false
64,7,banana,autoMALA,584.1925983819486,8222.430179800665,3.8462769e7,2.6859746087321197,0.3730984996545159,0.5519672374529464,185.4283611871116,0.0,false
64,2,banana,autoMALA_fixed,545.765481145584,5504.056360460986,4.1040832e7,1.993209637802428,0.44810731658391456,0.7779406221670396,171.6368438426281,0.0,false
32,16,banana,mix_autoMALA,516.5281881875228,904.9828376748884,1.0855867e7,0.11080683978709406,-2.362035754972227,0.09000443710621424,355.21099912446414,0.0,false
8,19,banana,NUTS,685.2278470920467,3349.9501987673502,6016009,1.2152198022335405,-0.28010618483239674,1.9406848643543018,111.21684502006934,0.0,false
512,5,banana,NUTS,883.7182037116638,69728.20357063496,15541218,77.52228986524976,0.03408252378944587,0.12473622284136075,213.92847584502863,0.0,false
1024,8,banana,autoMALA,548.9118858667132,14926.325341325943,1.36153141e8,69.06644689873151,0.10479522584638168,0.3559963433472879,193.83451074481246,0.0,false
1024,6,banana,NUTS,1000.5929141039621,53110.706850518,30193710,272.0968475683162,-0.0033161763436529886,0.18837610557130383,207.84528294593042,0.0,false
512,1,banana,NUTS,535.9440106137607,10604.301852670662,13980336,19.716952856243118,0.4346377091880594,0.30804494006841227,202.64970736627072,0.0,false
8,12,banana,NUTS,828.1970902422659,1538.8536104962989,15347870,5.055540443109168,-0.5230374311817101,4.940269630443191,65.96421149451396,0.0,false
16,6,banana,NUTS,598.8354095701293,1403.7076879992917,6432837,1.5631389063492906,1.4387061285071772,1.8498857203227486,153.04897984680682,0.0,false
16,13,banana,autoMALA,585.3979860758202,3737.1959053291857,2.3084745e7,1.0823893759198016,0.014852218781641141,1.5661578380443701,122.5461923107066,0.0,false
64,16,banana,NUTS,522.8196500723898,3283.7828645615223,6811744,1.9868390581647437,-0.12857206924832976,1.5752774071404605,168.97041230999514,0.0,false
16,11,banana,mix_autoMALA,588.2408510278837,6502.958805946101,7.279898e6,0.4823934298167726,0.15785539799184872,0.8760008233492665,146.83400815817473,0.0,false
4,20,banana,autoMALA_fixed,544.460980698403,570.5482371367711,1.517553e7,0.3360028845927138,1.3846103443503275,7.508019980355986,92.03452065560953,0.0,false
16,4,banana,mix_autoMALA,586.2754555438484,5657.652156730021,7.19202e6,0.47963690426141853,-0.27135522868702067,0.9521024173179052,159.45961500792146,0.0,false
64,17,banana,mix_autoMALA,550.8204850605757,9137.696059529715,1.4898692e7,1.1799371076810792,0.0033679685176147695,0.6027879714972337,169.84542418009917,0.0,false
2,10,banana,autoMALA_fixed,633.4344547094252,889.1326479423495,1.333715e7,0.27057711271897156,0.10217394363554369,7.111292398155376,24.119270775589698,0.0,false
512,2,banana,autoMALA,545.4176630556589,20422.571109642253,6.7658702e7,13.29903885719554,0.0558699049370255,0.2637474382050047,200.60220542843558,0.0,false
1024,10,banana,autoMALA,514.9258976232453,4278.341882447501,9.3193779e7,2.3002393447150262,1.0870699831319477,0.017407903048353743,307.60945998764555,0.0,false
512,11,banana,autoMALA_fixed,518.3483082600853,4890.249488013854,8.0316873e7,1.084681607245187,-1.0171068653581932,0.014672807136128308,290.99395574548714,0.0,false
1024,17,banana,NUTS,1210.5396997164296,189013.23648539028,19992678,161.83470735884637,-0.000977698240877077,0.06404298225644824,225.51462949307228,0.0,false
64,16,banana,autoMALA_fixed,579.1655243021964,2457.444461717414,8.3478609e7,2.6882198246952393,-0.3012982689742162,2.2542866491472737,109.32192131246404,0.0,false
4,14,banana,NUTS,1061.2308511473618,2259.8192829093855,11656372,3.535593367607798,0.27233156367572453,4.542658188272168,68.24545029243342,0.0,false
32,4,banana,autoMALA,523.5775978788372,787.7165304971368,3.3167836e7,0.2133102251443228,2.508948197268971,0.2221670017141648,346.81048132783934,0.0,false
8,12,banana,autoMALA,539.9339222952725,1192.336438504711,2.2319274e7,0.4230484690960379,0.35692283285084425,4.394281302896592,84.62061050653517,0.0,false
4,16,banana,NUTS,624.8505518177833,1149.662489214369,6765844,0.939405401879833,0.6920328865312181,4.851772907159727,81.03552939860172,0.0,false
2,19,banana,NUTS,1574.2709837956054,2817.0120342683485,13981540,5.669191395169435,-0.1907910329520462,5.476743061275271,44.29298321733245,0.0,false
512,19,banana,NUTS,552.8531118539429,7256.9444348440575,13860008,11.889884962752259,0.7813741786225163,0.10385070723103487,232.53479674501358,0.0,false
256,9,banana,mix_autoMALA,525.4282811653555,4231.692503567194,1.7867407e7,0.6181280846584769,-1.0960405336821457,0.011242779257918712,307.2018765723944,0.0,false
256,15,banana,mix_autoMALA,557.3790563529053,23606.736971798775,1.9405344e7,4.030412876690431,-0.07320151895450823,0.23028819882730805,204.79192031553782,0.0,false
4,13,banana,NUTS,675.0922620554154,3385.934162550206,5128582,0.4607567252037483,0.1124447715931557,1.977172924246132,111.77393818183737,0.0,false
8,7,banana,autoMALA_fixed,575.9685502023974,1810.471477282531,2.2314789e7,0.7171583616940038,0.046797090592209115,3.178860842184625,75.04527352172082,0.0,false
4,2,banana,mix_autoMALA,529.7272709027005,626.2960148998975,5.023824e6,0.16722759538121298,-0.8921465357906266,7.636196221326106,68.54868790827827,0.0,false
32,8,banana,autoMALA,550.5200658636169,3087.9739463311184,2.9665447e7,1.0949489628956068,0.863313114286692,0.9829770782896696,174.92859450423467,0.0,false
256,1,banana,autoMALA,539.0056750463491,8935.643789451036,5.4243329e7,5.340454783424983,-0.4903998745611484,0.35052512359394694,202.81701627359757,0.0,false
256,3,banana,autoMALA_fixed,544.8508918857046,11109.887526972769,5.400606e7,6.22654707496944,0.3797494050429422,0.3372560668865907,202.33416184759105,0.0,false
1024,17,banana,mix_autoMALA,524.1354938478165,9391.06204546216,3.3413935e7,12.741896089761982,0.5602678453857994,0.23740834423106047,218.57918520053317,0.0,false
1024,18,banana,NUTS,523.6592650611193,2655.61631549495,81328669,273.8324605367101,-0.684588161494468,1.4934971421870578,149.502317160473,0.0,false
8,6,banana,autoMALA,530.0540555088859,919.7790053518147,2.2195002e7,0.34602798483100833,0.43761000672280004,5.564959954566918,54.69817496989947,0.0,false
2,9,banana,NUTS,1272.5177380801201,1885.7471595832208,14155309,6.0606267881923035,0.45313620711895264,6.238723972116932,44.04330682135365,0.0,false
4,2,banana,autoMALA_fixed,534.3385730551977,470.75702842962784,1.3455437e7,0.40688932101175657,1.218451298156491,9.804275589080166,96.87760481110172,0.0,false
4,6,banana,NUTS,2151.170285591457,3930.3273729530824,23877619,11.486465253642361,0.020036019556610163,5.471577505542452,34.98626985910511,0.0,false
64,2,banana,mix_autoMALA,537.763121451641,4581.2501270739385,1.279607e7,1.3627435026990589,-0.48593971578417583,0.9263021592870292,178.86316731362422,0.0,false
8,8,banana,NUTS,721.9288091868458,2696.1761438353587,6874440,1.299084185967291,-0.7363577750722456,1.9145567531304286,135.65352616723214,0.0,false
128,16,banana,NUTS,526.3287636936446,990.1334285872795,41471303,37.636591674377335,-0.6209804323891007,4.920077710006764,68.69514367870102,0.0,false
128,2,banana,autoMALA,576.4500633879125,14959.508580317528,4.4109455e7,4.86493069788175,0.028516699029694476,0.3844266248360942,187.3454679536071,0.0,false
8,1,banana,autoMALA_fixed,572.1612690087524,1445.3612506744646,2.1421007e7,0.8362621009352144,0.2988884282808981,3.8589566470880965,75.25502989678424,0.0,false
16,12,banana,mix_autoMALA,528.2657062071858,2158.3228659326187,7.381255e6,0.3071657976646932,0.08832487596173708,2.439539782126762,101.13540502708712,0.0,false
8,1,banana,mix_autoMALA,541.1302654790032,1379.9358518640297,7.739182e6,0.31661617936916353,0.8730323829185428,3.1174519018930504,113.34166589326117,0.0,false
16,20,banana,mix_autoMALA,518.4828626255812,957.5688614864176,7.580582e6,0.10935702593512105,-1.969258759840153,1.4950954282197415,242.1417002464866,0.0,false
4,15,banana,NUTS,748.0555772747399,4206.1456548321585,5320074,0.5522766958146437,-0.11085411518857306,1.7605659557837012,107.5277182185551,0.0,false
32,17,banana,autoMALA_fixed,526.3885096249205,1771.6623718615224,3.0900661e7,0.9193162802051287,-1.054370452671753,1.8304591580744949,150.78026359639102,0.0,false
16,14,banana,autoMALA_fixed,527.8843064987628,860.4161977265067,2.5471735e7,0.5200170338073886,1.7679755677531455,2.91875105505442,170.09486870278926,0.0,false
2,8,banana,autoMALA,626.6734102847497,917.0039017733742,1.4499737e7,0.21519443117797207,0.8200283842881114,6.01245525221814,65.18684511273916,0.0,false
16,20,banana,autoMALA_fixed,528.110076394749,1100.1055390870672,2.2505772e7,0.6032755654004998,-1.3436751897296144,2.9419095652485043,145.53537347215763,0.0,false
4,18,banana,mix_autoMALA,600.3700473182753,2844.596151074466,4.711224e6,0.1769098575588197,0.15232542831357548,2.0834107478661825,100.8397502299519,0.0,false
32,1,banana,autoMALA,576.7983459462874,5829.064852612173,2.965475e7,1.5360422276776116,0.27220472614739716,0.9062119422421947,162.79658600123628,0.0,false
4,4,banana,mix_autoMALA,537.4595206591983,1086.752318554147,4.801401e6,0.12739450588703166,-0.488240686409511,4.695815609770601,68.69267853712887,0.0,false
512,8,banana,autoMALA_fixed,513.6098017448446,3106.0543255978846,1.14630254e8,0.7010490720121113,1.2526943310565546,0.08247075921373961,297.44082052578483,0.0,false
1024,13,banana,NUTS,515.8285895295708,524.3624507670569,121085088,296.06900906184575,-2.946732436499916,1.106088871243554,292.8632196638598,0.0,false
256,7,banana,autoMALA_fixed,521.0074298892647,7223.971447508687,6.0673802e7,4.318615112407101,0.06520452446190493,0.7169026116945094,180.74363521995036,0.0,false
1024,19,banana,NUTS,516.4279157562071,1803.7199260993636,83307613,262.58701290410227,0.9972430132124038,1.861964829214797,158.24527051788954,0.0,false
256,16,banana,autoMALA_fixed,540.2771729232104,11147.923770001984,5.3639528e7,6.3230906094801025,0.2512593459746165,0.41815704445401786,185.54215862281671,0.0,false
256,13,banana,autoMALA_fixed,543.6107724946777,8170.510027544133,5.1554617e7,4.67810565015202,-0.6351286745233001,0.23787453247318566,213.19078181118675,0.0,false
64,4,banana,NUTS,886.9849876925288,30325.944984029975,8630932,10.062338452347607,0.005024063759609856,0.29244020680590416,189.1441742489489,0.0,false
2,17,banana,mix_autoMALA,567.8596657556216,929.7250011513305,4.81432e6,0.10022553039770428,-0.10291275701662567,6.096100551582888,35.321572946263814,0.0,false
16,11,banana,autoMALA_fixed,544.930410001663,1722.1148742007815,2.2778395e7,1.5678067373302105,-0.024200031345554325,3.16368734946297,81.37076586666694,0.0,false
32,13,banana,autoMALA_fixed,517.2517531610716,904.0483647092269,3.3403758e7,0.44914153818288144,-1.923534371428985,1.9908713425536864,231.7046593040193,0.0,false
16,18,banana,mix_autoMALA,523.1045820477153,1140.119374208067,9.289651e6,0.514185975009578,0.9703534712479374,3.628005340656985,113.29022515191079,0.0,false
8,4,banana,NUTS,728.6254183294031,5433.92777669594,5732439,1.04597693347443,0.2415335854418666,1.258027355881079,142.99774756068695,0.0,false
4,17,banana,autoMALA,513.3045896593154,72.63578343016398,1.7846455e7,0.015372708021855468,8.325797998065392,1.3082465650546287,491.90101727889885,0.0,false
128,18,banana,NUTS,873.9342507975259,34564.8209568176,11942253,20.829785305049068,0.035737262851586835,0.2506632473982351,198.3778323057508,0.0,false
128,9,banana,autoMALA,583.3517893544944,13699.446835940878,4.534595e7,4.804441262060921,-0.19887379624737753,0.3808469150430291,189.92529957461886,0.0,false
64,7,banana,autoMALA_fixed,526.3121135035201,1544.1407289797057,3.9218892e7,2.0121704840497747,1.4596737519043663,1.2225163506072683,186.28547680205276,0.0,false
64,3,banana,autoMALA,524.1962731071817,2995.217702615804,3.9560259e7,1.2928394616218977,-0.7535268957464717,1.169919567130867,157.94769812707295,0.0,false
128,11,banana,autoMALA_fixed,519.4647160048675,1390.7720218334464,5.5149399e7,0.6607684849081096,-1.8381916849644335,0.3135559398968215,282.45989257436605,0.0,false
32,14,banana,autoMALA_fixed,561.8614705170507,3647.076381617473,3.5650808e7,2.167166167613007,0.3301927336476548,1.421162730582343,129.55245633269845,0.0,false
128,18,banana,mix_autoMALA,552.409552715375,12777.593259351765,1.600707e7,2.6153056152045706,0.13914782451935648,0.41147838686577054,178.64578199172843,0.0,false
64,13,banana,autoMALA_fixed,535.5552348770229,2552.7893428946727,5.2882067e7,4.930455864644842,-0.4370203470037878,1.8985297052553838,120.14491475212867,0.0,false
32,11,banana,mix_autoMALA,519.1124289627194,2130.46414793935,1.0306071e7,0.33033817798119475,0.5884156027674194,2.0862572050430432,137.865238537247,0.0,false
1024,9,banana,autoMALA,591.6007884806704,48905.86263004026,9.074814e7,39.7464850697293,0.01187310113981422,0.12080474775978685,213.40091410736375,0.0,false
512,19,banana,mix_autoMALA,522.5214966724141,2484.5209714079515,2.5941161e7,1.0508781686209527,-1.4356977311428731,0.003621847936446007,337.43206827409216,0.0,false
512,16,banana,autoMALA_fixed,529.1607266726304,7423.523754558975,7.1678119e7,10.360476134376603,-0.6170494599544805,0.32006535400162106,210.7635739182649,0.0,false
8,2,banana,autoMALA_fixed,527.3657814903839,586.827457103618,2.3752925e7,0.657493169684944,-0.158453941387533,8.960912811661668,34.08642121927147,0.0,false
16,8,banana,mix_autoMALA,543.9170661323899,2874.9651284633433,7.312906e6,0.3099410104577815,-0.7438046537085821,1.305323760515014,167.76555798676657,0.0,false
32,19,banana,mix_autoMALA,516.5188103657206,1017.827721559944,1.1159565e7,0.09469487081967569,-2.090221925696648,0.6757319690479324,315.40483801139266,0.0,false
16,8,banana,NUTS,558.8733519150212,2700.8562334207,5490208,1.2863371886189399,0.5260743376159274,1.767732574285562,143.5515166284389,0.0,false
4,10,banana,NUTS,727.4033057857084,1777.1573585095023,7455617,1.2819087745221738,0.5199507490959622,3.709747666149551,81.41382324892949,0.0,false
2,20,banana,NUTS,607.0175837885897,500.8012763243342,8637054,1.6726486640944904,1.3972722725231883,9.81077099240541,112.81946409395158,0.0,false
4,19,banana,autoMALA,589.8136943308737,1622.7577502279296,1.5118952e7,0.30700865639557223,0.021216820069490147,3.6341205763277387,68.1048160370033,0.0,false
512,8,banana,autoMALA,513.9506781658848,2768.276713052338,8.0506612e7,1.3321318612357085,1.3334190405080577,0.07527508552526391,294.22837458465057,0.0,false
1024,7,banana,autoMALA,768.7501999018402,11652.316773501136,1.46033227e8,14.267392942445717,-0.06406712596953225,0.6535886860486636,184.32290587578962,0.0,false
512,17,banana,NUTS,648.7107643173154,53490.03213946194,13080883,40.4753786356142,-0.03351402166851985,0.119856473929635,219.88325103485045,0.0,false
512,7,banana,autoMALA,643.9409825363847,50188.85151183178,7.7461675e7,22.283111070138915,-0.015364809902422387,0.1280071605049087,209.1231555189106,0.0,false
256,19,banana,mix_autoMALA,514.6501829027665,2837.8079359952335,2.2047013e7,0.2502565155301147,-1.3307415395837514,0.03697744869507735,303.84223481067374,0.0,false
128,16,banana,mix_autoMALA,551.9751727141286,12318.311332807612,1.5435072e7,2.0773062674154175,-0.2596527241095196,0.3755496558623003,201.39275616686984,0.0,false
128,1,banana,NUTS,580.7985061294572,4524.167664463443,10123042,8.125809544477157,0.86937912533733,0.4280499769076038,195.59998465153237,0.0,false
2,14,banana,NUTS,934.9812534380014,2791.130027296965,7904080,1.1967344248218117,-0.1312050297379017,3.318460106588179,72.22335945992006,0.0,false
8,18,banana,mix_autoMALA,519.6335263075047,286.14795155637114,8.541257e6,0.07987433854002736,4.027828176208655,1.7263998134549396,362.4085760740013,0.0,false
4,18,banana,autoMALA_fixed,524.5816570551676,362.19895115131015,1.4114527e7,0.2442007669367587,0.9336887873716251,13.591774296713464,91.24224370523791,0.0,false
8,17,banana,mix_autoMALA,532.9606638899381,1223.2834692462727,7.442446e6,0.3498339168712106,0.2868923671129092,4.271299435832818,84.00771589481343,0.0,false
64,17,banana,autoMALA_fixed,568.387882629797,4921.779449139486,5.6801571e7,6.530593430688026,0.03391699377656149,1.1535676810603537,134.09250917936322,0.0,false
256,4,banana,mix_autoMALA,518.3982087709975,4124.009953800845,2.1135525e7,0.45675282750203083,-1.1062356758117426,0.020388392874236227,295.9800446269562,0.0,false
128,14,banana,mix_autoMALA,516.6293306195338,2063.1067965571087,1.748986e7,0.28143843477033037,-1.518004155641414,0.18349475398495904,291.6166568668549,0.0,false
32,1,banana,NUTS,538.042463206613,2636.0384395559286,6225659,1.844578427259428,-0.3294655036266895,1.9272597770720996,152.47103033169174,0.0,false
32,4,banana,autoMALA_fixed,533.2398076796181,2234.041576019475,2.9886226e7,1.699637600082318,0.08042704199518105,2.380160632972705,108.46894673644839,0.0,false
4,5,banana,mix_autoMALA,533.8977257499728,584.8663123506306,5.22674e6,0.1206014225537151,-2.0165720025350993,4.8962582018778775,138.2197193363309,0.0,false
8,13,banana,autoMALA,534.9933247079192,1222.7564908707748,2.2253147e7,0.38698193082167165,0.25202689383627863,4.309066924951045,80.99402402175548,0.0,false
256,9,banana,autoMALA_fixed,1054.7937462776429,16999.698492659794,7.9306372e7,6.319546641512013,0.00885517993252604,0.6203165122069186,170.28251679948778,0.0,false
256,18,banana,autoMALA_fixed,590.4456900972266,26543.249382788348,5.2840962e7,9.03186340643857,-0.00842557190528418,0.22236493264957707,200.78676949176042,0.0,false
1024,2,banana,NUTS,513.7409755800685,509.1134301665818,107796705,279.6246363437715,-2.1141578830375445,5.614805188600541,188.36724468824218,0.0,false
512,3,banana,autoMALA,541.6956873244251,9041.739780147549,7.6240309e7,16.680466697558565,-0.5497632966872018,0.2799608119302197,211.43248830589613,0.0,false
4,10,banana,autoMALA_fixed,525.7527779114164,339.28535659126965,1.5103223e7,0.48135080609700914,-1.5315898748235648,13.091764725358306,109.72375982261894,0.0,false
2,4,banana,autoMALA,602.6631897789848,783.9094834709246,1.4845665e7,0.2166992776096862,-0.5568087637649785,7.323699399632917,47.761553274808534,0.0,false
16,9,banana,autoMALA_fixed,525.6333270739747,1198.750703561493,2.2166983e7,0.7204037398744975,0.011794089399705915,4.384700102960118,71.64538457098169,0.0,false
8,20,banana,mix_autoMALA,523.5615826141362,1011.1401649856708,7.758303e6,0.2823288908398946,-0.2543199067098576,5.111916726615936,65.59102539993702,0.0,false
16,17,banana,autoMALA_fixed,562.4135274480396,2911.1101735630587,2.3439611e7,0.8470879369527596,-0.4394422054899946,1.7202367981516216,137.32199312948114,0.0,false
128,20,banana,autoMALA_fixed,536.2028334185356,2852.2072432663253,5.0602842e7,6.756353588651764,0.8979540133961432,1.0371771804730476,179.0291001605941,0.0,false
64,2,banana,NUTS,597.5749203566828,3479.2482630581635,14620513,17.051750529325428,0.08134700312738229,1.7098330500471939,115.93596329160039,0.0,false
128,5,banana,NUTS,734.0358412618992,21697.685875730444,10396066,17.210509199050904,-0.012331699367216752,0.33808388904839964,191.4831934921749,0.0,false
128,16,banana,autoMALA,601.1406316015875,14954.910187188565,4.5943806e7,6.513120260521194,0.13208624400325863,0.38152495930603575,183.80859359957097,0.0,false
128,3,banana,NUTS,535.0496961858981,1254.239111234505,43658044,37.61416725099648,0.5630131811371366,3.9353351852960694,75.55183594595779,0.0,false
4,15,banana,autoMALA,552.4745020007421,1004.2649872019405,1.4785372e7,0.2397635360290271,-0.22845211677831112,5.445078936344759,51.014796616086414,0.0,false
128,7,banana,autoMALA_fixed,522.884853273794,2867.8663428624,5.2993071e7,1.3869988451176607,1.1289941771402827,0.5240639912256317,200.3283182401775,0.0,false
32,5,banana,mix_autoMALA,524.6408112211093,1774.4155812462554,1.0411097e7,0.22810013760737313,-1.484351005474758,0.7033951112133201,221.04968561979487,0.0,false
2,19,banana,autoMALA_fixed,609.3052722119903,993.697699032811,1.3558006e7,0.32550701291708745,-0.2864466912096466,6.034234327242773,37.674932990546324,0.0,false
1024,1,banana,autoMALA,661.2114227382294,14734.431308563833,1.22121271e8,25.233500419502974,0.005952655811622236,0.44870688953909865,187.7508101571949,0.0,false
256,11,banana,NUTS,540.5208546854813,2183.266638007455,75795133,75.37946248285203,-0.07044360757051496,2.4705149682395726,82.60277843736965,0.0,false
1024,4,banana,NUTS,914.3457869420336,96920.20110699342,18198303,149.53328821908875,0.030957923884126638,0.09263183588516737,222.13767734650213,0.0,false
1024,4,banana,autoMALA,518.9681235057507,10785.088642566676,1.02747959e8,12.93521473267694,-0.28570899464266564,0.39861290316236164,210.38745076143402,0.0,false
16,10,banana,autoMALA,546.0685011917241,2807.6442699214012,2.1948544e7,0.7337727203370475,-0.08713138270764742,1.9368548223241722,124.95299621882918,0.0,false
2,13,banana,NUTS,723.1471727840209,418.86839405997193,14614182,6.599784858245132,1.8216490731753243,12.586629409556425,119.2173864102665,0.0,false
2,11,banana,NUTS,1158.195320638192,1732.8779736416623,13927894,5.605896552190373,0.2900829789159077,6.493657931266709,32.932994903755365,0.0,false
2,5,banana,autoMALA,578.4248009018468,646.2852952992079,1.4655803e7,0.19379381837425802,-0.4741600625217943,8.696498072581656,28.356537610204782,0.0,false
64,9,banana,mix_autoMALA,536.7976441382036,6980.785417023215,1.2789395e7,1.015835705530936,0.16144512380134912,0.741689861277259,176.50664523021604,0.0,false
32,4,banana,NUTS,693.4844099373638,2118.6666728033297,17156465,6.406077438346584,0.8243332593690099,2.3546308358501835,126.33668565042868,0.0,false
16,16,banana,autoMALA,518.8285886559847,951.4692201981568,2.2122083e7,0.26229654714324085,1.598342651566092,2.8691573075617867,225.67553002265356,0.0,false
8,17,banana,NUTS,588.3564872290639,2438.663723159118,5101531,0.7064357145394371,-0.5781703192555359,2.02924402096867,131.14040695646588,0.0,false
2,5,banana,mix_autoMALA,543.7890941043939,533.7886733456065,5.513495e6,0.0943750446232183,-0.14060225020475514,10.166398458808873,29.50488335774709,0.0,false
32,3,banana,NUTS,694.6877578559462,1212.3470936436718,37208863,17.165093229604093,0.032193952580301236,5.728701723097722,32.62888171899822,0.0,false
256,20,banana,autoMALA,535.3433600753208,8354.47788520329,5.4779688e7,7.8949364738605485,0.24392497718542305,0.5786971887348149,185.6688918911056,0.0,false
1024,1,banana,autoMALA_fixed,525.1411356128068,7160.490775152598,1.00970176e8,13.05811651694742,0.7423474977502142,0.16926567060052744,226.143494651753,0.0,false
512,7,banana,autoMALA_fixed,581.8054283366255,15659.66865479218,1.11117457e8,49.37044217280917,-0.12684951468230227,0.35328096717304086,188.40563233291056,0.0,false
1024,5,banana,mix_autoMALA,644.1992829211231,38193.89126856339,3.3521052e7,17.782333034254403,-0.05360155493433213,0.16505716757344266,202.48526692566838,0.0,false
512,12,banana,NUTS,631.4668451777328,41375.39903310747,14702572,53.73294461900094,-0.07917483255745836,0.14490215522355954,217.74022808414122,0.0,false
512,15,banana,NUTS,523.8620748935175,837.8946003561383,78566176,149.8562296366104,2.307542391551037,0.8145918999781885,289.21869045045196,0.0,false
512,9,banana,mix_autoMALA,517.2612738089033,4236.080849285471,2.6067684e7,1.247006761080167,1.0314138873274,0.14843688121148396,250.75586391171038,0.0,false
1024,10,banana,autoMALA_fixed,527.3922612773065,9840.051583551785,9.8330918e7,5.991278162046028,-0.6893180753174515,0.047474854430070434,250.38830905368226,0.0,false
8,3,banana,NUTS,641.2402016562069,2602.1983134089405,6168566,1.0298921751819337,-0.6123223080718407,1.995544404135477,124.38685168774657,0.0,false
64,13,banana,NUTS,662.7098500795138,5492.606430606366,10703942,11.010506156443498,-0.3836762178586461,1.0163753396502104,163.64354692254017,0.0,false
16,5,banana,autoMALA_fixed,529.2616292568314,515.4615032480035,2.5489466e7,0.7253628296386454,2.7574201478514353,2.4233451525042273,279.2205205200471,0.0,false
16,16,banana,NUTS,611.8416460416641,6252.027992819197,5849380,1.4086032146517597,0.13440502161712603,0.9570835047020574,152.3610097972935,0.0,false
4,3,banana,NUTS,1204.9017803651118,7228.492215701435,6532745,0.9947862108816218,-0.12682595515420383,1.6290956853502097,120.18535743066337,0.0,false
8,3,banana,autoMALA_fixed,562.2480344852106,1333.349454527517,2.1512203e7,0.6872790668474266,-0.6498086218248496,3.754019258143183,98.09309021753188,0.0,false
2,3,banana,NUTS,2005.9212789403691,3156.1737135162202,16367451,8.197865544369492,0.124023780198152,6.29539821775732,30.723431598526574,0.0,false
8,7,banana,mix_autoMALA,562.4883899783085,2364.967189051572,7.146408e6,0.267556182192031,-0.6072843730533886,1.974049519665283,140.06181412497983,0.0,false
32,17,banana,NUTS,827.6725685527757,7953.982259690718,11275080,6.165963331367951,-0.04879901494983323,1.0367336213485212,150.97279698461924,0.0,false
4,8,banana,NUTS,578.4690823695483,1533.3957593214682,5125133,0.38105330070115095,-0.5466791179983506,3.435462509062848,93.10473095693646,0.0,false
512,18,banana,autoMALA,571.2423515805991,28624.63893600822,6.8874575e7,16.37430764752827,0.060176917362573426,0.19553063539788726,208.4820216835423,0.0,false
1024,12,banana,mix_autoMALA,592.1705240351139,65488.22929299167,3.229551e7,18.974851718476803,-0.0713171126534849,0.08455259388038984,224.14352156264744,0.0,false
1024,2,banana,autoMALA_fixed,520.8463084673725,10996.977147079391,9.7849034e7,9.665510519139579,0.4877548995721188,0.2320820361202263,215.12494428588067,0.0,false
1024,3,banana,NUTS,1481.807318808524,142769.41591854254,25354753,246.03648808941753,-0.00385641923208561,0.10374727348072339,219.1705631772171,0.0,false
64,20,banana,autoMALA_fixed,514.3852117975148,677.3859035499111,3.5281753e7,2.845037280074712,1.0185058178010378,6.553503288162555,150.56666920643534,0.0,false
8,20,banana,autoMALA_fixed,579.133416390881,1536.5653470361756,2.0835296e7,0.8501386105772718,0.36819788064018133,3.6159714864909476,78.14108942396155,0.0,false
128,19,banana,autoMALA,518.3458178289901,1418.628135743164,5.0747443e7,0.544475316904588,-1.8945697409189124,0.027045392284728815,342.10052992292697,0.0,false
64,5,banana,autoMALA,550.4000635961281,5230.597138630966,3.809088e7,2.4062255041350964,-0.4128830056830067,0.8693671116187087,168.11903390277496,0.0,false
64,14,banana,autoMALA_fixed,516.4909201203893,1667.1806574177322,4.1293682e7,1.2706346499470504,0.5741096697537953,2.76613493649544,132.26607545624566,0.0,false
256,7,banana,mix_autoMALA,579.0259147120315,26914.558227726975,1.7739025e7,4.056810204986335,0.17216798290652305,0.18167711471161524,210.17945217015546,0.0,false
256,20,banana,NUTS,628.3838570571113,11407.831739203124,16593210,32.60625694226171,-0.3594182668512359,0.3926002841415362,194.36085387163945,0.0,false
32,3,banana,mix_autoMALA,550.9040042693373,3940.8879701100545,9.770966e6,0.7104589424986828,-0.7301083454962632,0.8254717396895529,186.93820386300052,0.0,false
4,16,banana,mix_autoMALA,530.047166000863,593.3678566027085,4.955452e6,0.10825978573664491,-2.075894022703269,4.480336723059278,181.69986606512185,0.0,false
16,1,banana,autoMALA_fixed,545.9659240353869,2176.2703498142896,2.1963093e7,0.8006669026281935,0.27632555261652525,2.427453715128996,99.29236951278465,0.0,false
32,2,banana,autoMALA_fixed,538.7893079596664,2502.4981495841785,3.0298332e7,1.130406357960913,-0.9256120347368041,1.2531736815428278,158.57040172609663,0.0,false
4,11,banana,NUTS,849.175133716083,1897.4793346790293,7583823,2.8692415403257767,0.5739775423127903,3.929932537392018,84.72004527424664,0.0,false
256,4,banana,autoMALA_fixed,523.1455147154597,7452.998778270851,5.8325598e7,4.390219963039346,0.2919472789805429,0.6150068734461445,192.17399549464017,0.0,false
256,17,banana,autoMALA_fixed,518.9990834025011,2564.8175290086747,5.9456263e7,1.2923377644208642,1.3357561169215713,0.21842889009197342,272.12533966271525,0.0,false
512,10,banana,autoMALA,527.8135609470015,5940.260614509591,7.5194093e7,8.86090601533712,0.7363879275140647,0.33061406801603616,214.13828770263103,0.0,false
512,6,banana,NUTS,561.4072386991218,7384.559630586823,22462872,74.11373300733221,-0.39113387366901525,0.5928256947399685,185.57764180568836,0.0,false
32,12,banana,autoMALA,544.0918146571879,3576.9631823339705,2.9708151e7,1.2055086944674056,0.45268183987578714,1.3037503415549148,140.8066353597771,0.0,false
8,10,banana,NUTS,633.5364540927802,614.9757400946369,9895031,2.3545623529807767,2.0190515251295746,5.267418276208761,192.2801554003699,0.0,false
2,8,banana,mix_autoMALA,582.2701734279533,953.2742757642297,5.169966e6,0.11906954334418449,-0.1115090723616044,6.09399160553434,30.725700443546828,0.0,false
64,9,banana,NUTS,615.9664548203085,8231.010174225035,8332344,7.192796586079067,-0.16939069189430145,0.713895740178096,170.73861711627274,0.0,false
4,6,banana,autoMALA,560.0569910540479,1209.7365335014947,1.444847e7,0.23318192077043018,0.4286952149084606,4.428945045320688,66.00390570796444,0.0,false
64,6,banana,NUTS,660.668053282387,6175.188982061103,10954958,9.510049053711287,-0.2897702444968503,0.961740772879389,164.42310420185953,0.0,false
128,1,banana,mix_autoMALA,534.9681060186238,9552.70958442852,1.5826835e7,1.908347384427096,0.08355348016817046,0.5527361083549829,182.0151723973637,0.0,false
64,11,banana,autoMALA,518.5609189770164,1249.7686799877401,4.0508425e7,1.4768628695291774,1.3949574503337656,2.1822670659531496,173.84249313025776,0.0,false
256,6,banana,NUTS,1101.8099198793877,51114.75121365934,15704334,49.04234125169564,-0.004722960575072516,0.21550824591094017,202.0135502823457,0.0,false
8,12,banana,autoMALA_fixed,564.2898232220729,1427.2062839354305,2.1229084e7,0.7395602918239084,-0.34441983463883813,3.8233138679406053,70.96646187564966,0.0,false
32,8,banana,mix_autoMALA,536.3358087389598,2903.629298022607,1.1346658e7,0.7227231681789066,-0.6828200929460665,1.3596597882332393,168.2295424903656,0.0,false
8,14,banana,NUTS,894.2719843946511,1908.0446884539044,15081864,4.947686965964211,0.39393768227668646,4.416343681624199,67.80956055201935,0.0,false
8,6,banana,mix_autoMALA,530.2186552163462,949.7261205995364,9.087332e6,0.20055957730528162,1.559122718715282,3.07035658675611,153.8708289412782,0.0,false
32,19,banana,autoMALA,576.0739513432119,4911.2191888717825,3.0989007e7,1.623586371736108,-0.4279909708302299,0.9672725285535457,161.92650307209823,0.0,false
128,19,banana,autoMALA_fixed,517.246082411643,853.3619484966434,4.7911792e7,2.4887303510052736,2.436188521562484,0.07714112298804092,363.87465829748885,0.0,false
256,4,banana,NUTS,602.4791625174704,6913.240855928137,17740921,35.82727978715591,-0.47406086803151576,0.6075563170452429,185.50628473016582,0.0,false
2,2,banana,autoMALA_fixed,616.3826412811275,782.752144086003,1.3100461e7,0.28263561609835774,0.05401756566235236,7.8710503484933945,15.34272647959034,6.852267293732131e-205,false
1024,13,banana,autoMALA_fixed,621.6148080457082,2823.002680853072,1.96404705e8,1.9290513672542997,0.05069445841200412,2.1988483892597546,151.48021028321628,0.0,false
512,18,banana,autoMALA_fixed,556.177317230914,16514.68239503071,6.7223144e7,15.140031426199105,0.32951001886708386,0.21906283169825805,214.3717718087865,0.0,false
1024,16,banana,NUTS,1083.7964760478303,161767.650325289,18760294,162.09377187817185,0.00625331687442822,0.06691446213748194,224.383225510565,0.0,false
1024,14,banana,autoMALA_fixed,532.9146000317892,14757.168173024234,9.4048586e7,24.766294625092687,-0.3060483848679839,0.26381982797505227,208.66752785847592,0.0,false
64,19,banana,mix_autoMALA,555.516325782109,8495.446937318104,1.2663259e7,1.1184119657969238,0.3713921462805359,0.5045321400463845,180.36262875552038,0.0,false
16,3,banana,mix_autoMALA,531.642676473956,2106.7437145885688,7.339324e6,0.39382180266197525,-0.3652138144808825,2.385293878253583,123.39348068621177,0.0,false
64,20,banana,mix_autoMALA,523.0940219934696,1613.8894099246734,1.3946727e7,0.1910390199825114,-1.7418249161972272,0.14755090561541814,311.9976403927109,0.0,false
16,11,banana,autoMALA,542.3139218153702,2205.183894791762,2.2245901e7,0.6981285724467302,0.3961108684702064,2.293395971164993,125.14069077085676,0.0,false
16,2,banana,autoMALA,533.147169572969,1051.9978019988805,2.2799033e7,0.6710748909718186,-1.542163315672703,2.5962537866314457,148.56519791846398,0.0,false
16,4,banana,NUTS,687.6912882137619,2350.4859763308905,8110485,3.6679413611492087,0.03400466423932187,2.9241918184379543,98.59885813020186,0.0,false
1024,7,banana,NUTS,678.1491996759878,28293.94006121792,32609464,208.9662373276216,-0.051182039718524364,0.23621689315998975,202.00899627790915,0.0,false
512,4,banana,NUTS,529.6872505850391,3057.694111413364,45829563,124.01272591598736,0.1700325650792281,1.7024568786828354,109.41148666653385,0.0,false
1024,17,banana,autoMALA,532.8428944753383,12754.201196576852,1.09329243e8,42.61118530873237,-0.20550172321125681,0.3739129568043536,194.9609586838717,0.0,false
8,14,banana,mix_autoMALA,589.6476358937205,3802.6905146934064,7.072561e6,0.29893504232856916,0.36698151311338384,1.3958028221113437,134.20222245397906,0.0,false
32,17,banana,mix_autoMALA,570.0666039413127,6202.232631895011,1.1154126e7,1.0999250633842304,-0.24662296575440967,0.8515404956507966,169.56728958859975,0.0,false
4,14,banana,autoMALA,539.6688433558107,500.4139812609795,1.5038435e7,0.2346455419152729,-1.845154334434828,7.202917760888066,109.81202787483221,0.0,false
128,19,banana,mix_autoMALA,529.5587009815729,3549.894017323814,1.6609898e7,1.251640240561004,1.0024168199747758,0.4544931590049219,217.97473352363806,0.0,false
128,9,banana,autoMALA_fixed,513.2360563208969,1410.283840442499,4.7464617e7,1.7065939803719414,0.20610216038460072,3.596743917729264,122.42451027130296,0.0,false
64,1,banana,NUTS,711.9339698090458,15735.33987732634,8600683,8.993355447981859,-0.14293846373518576,0.4240884893441909,186.22168428908685,0.0,false
128,10,banana,autoMALA,561.7189801358907,9417.967652495972,4.5277186e7,4.989520308196396,-0.3704474776739954,0.44617127505050036,186.92394399057667,0.0,false
256,20,banana,mix_autoMALA,551.66049727214,24183.49204683416,1.751521e7,3.4926214261157695,0.05525143497756338,0.22483149230627755,204.029000768311,0.0,false
32,7,banana,autoMALA,522.1516725880662,694.8738638727455,3.2472733e7,0.43441921570021447,2.5383171036364933,0.9562815220953109,298.90873537360017,0.0,false
256,2,banana,NUTS,519.2217262594324,741.6286171826349,45304638,69.37750500546538,-1.5228228729483115,4.654016696105729,125.60831726144434,0.0,false
32,15,banana,NUTS,581.7778741267504,5879.101671972819,6959971,2.662947467961105,0.42993488280275843,0.7799397590448539,171.9945217271704,0.0,false
8,14,banana,autoMALA_fixed,538.5434326295887,1089.198247243701,2.1378245e7,0.4462643579190614,0.8343397282920119,4.213605366695541,89.5988171523087,0.0,false
32,3,banana,autoMALA,526.5606281774247,2133.572642941708,2.9307911e7,1.0392183068680654,-0.08465044540198358,2.460620288748288,114.79156300546114,0.0,false
4,7,banana,mix_autoMALA,556.5662168835124,1489.614277064156,4.839695e6,0.16836480097199705,-0.2678586058726254,3.6584728325628157,77.5938880740274,0.0,false
2,10,banana,mix_autoMALA,618.7926582281607,1457.2180373943306,4.782772e6,0.11561256804476419,0.1319670294396021,4.225391466073418,54.24457501980092,0.0,false
4,5,banana,autoMALA_fixed,529.7823887385666,404.55718875061945,1.3476908e7,0.49750588616398295,0.2599837846275179,13.025562650669466,54.13098960311845,0.0,false
8,16,banana,autoMALA_fixed,531.2302849891025,366.10349518177054,2.4603109e7,0.589324548431371,2.7905474637240513,6.4464912225069515,183.89082133639977,0.0,false
256,17,banana,autoMALA,564.922188822144,20774.89267912784,5.4283364e7,7.755773582025436,-0.019413784521076526,0.2715105013532617,198.82981871174337,0.0,false
1024,19,banana,mix_autoMALA,1352.311095446822,70445.72218220886,4.423158e7,12.823930973260756,0.009439505366961785,0.1917302137464239,210.01503395650138,0.0,false
1024,18,banana,mix_autoMALA,581.2460554502601,50109.11663714752,3.2486032e7,18.2384869500886,0.09312848562760952,0.10616972647660372,221.58755938814468,0.0,false
256,2,banana,autoMALA_fixed,556.3214129960819,18475.860449752327,5.3080764e7,6.567123294470893,-0.05686135298031837,0.297601058608578,198.1031262525458,0.0,false
256,13,banana,autoMALA,529.1227848782867,7051.074686467937,5.6494465e7,5.977637012017943,0.47034144418664203,0.5222442480483837,187.97987546893702,0.0,false
1024,11,banana,mix_autoMALA,1141.180659493104,34553.62094045167,5.2764846e7,7.122864063641461,0.0012195917390909442,0.3302603973209333,200.43674864259395,0.0,false
32,9,banana,mix_autoMALA,515.1549719695329,929.1260315838465,1.4719284e7,0.2010442411621838,1.8011785781849015,2.2866578982167938,234.8190312433931,0.0,false
64,8,banana,mix_autoMALA,529.4822687551259,3998.1068484140383,1.5929933e7,1.331556512820934,0.1704471213408711,1.294349593413516,169.60832025744503,0.0,false
16,8,banana,autoMALA_fixed,552.2324328744203,1989.301925162828,2.1786423e7,1.1483756594582808,0.36262136294335556,2.6344613064608415,110.92420636495874,0.0,false
4,5,banana,autoMALA,572.0891763189894,1299.300963180672,1.491759e7,0.27372298088659797,0.28999237428040425,4.309263842240243,76.74001020156288,0.0,false
4,19,banana,mix_autoMALA,520.2171393772243,627.5265701321317,4.998223e6,0.09411781368247682,0.2968955665524582,8.200566840251255,55.441333793266836,0.0,false
256,2,banana,mix_autoMALA,537.2022083129513,8471.796436354149,2.2197778e7,5.1788599370547646,-0.4024841331700411,0.464468908161589,197.84013929707862,0.0,false
256,1,banana,mix_autoMALA,550.0876401940657,15510.327706134063,1.8987012e7,3.387431355173306,0.19062005529721965,0.31569553176243503,199.58436371054927,0.0,false
32,8,banana,NUTS,627.4961812918426,7787.017905191175,6321760,3.5200399251193364,0.38030450967542284,0.6289152241288581,182.459779684571,0.0,false
8,15,banana,mix_autoMALA,545.0886845725688,2075.5060041523584,7.167277e6,0.23576606556991386,0.525806035879659,2.332526161731734,103.68494774999297,0.0,false
16,19,banana,mix_autoMALA,531.620591535742,2439.117851585409,7.314397e6,0.2876390362490395,0.6312780392316898,1.766581613649165,133.354770207793,0.0,false
32,19,banana,autoMALA_fixed,575.1372351972643,4414.928327302376,3.0949148e7,2.1758082493914452,-0.19567916135224178,1.2597810399208493,138.68713483158388,0.0,false
64,9,banana,autoMALA_fixed,533.2001556633626,4505.0294886219945,3.8896464e7,1.477143268730075,0.41286219489396314,1.0063922748444758,150.00264509769164,0.0,false
16,3,banana,NUTS,1119.8022071018113,4690.869236647859,17425452,5.8656329914133725,-0.014743073877320455,2.386720374527807,94.90979973667868,0.0,false
32,15,banana,mix_autoMALA,541.2257244900625,5361.334898265568,1.064985e7,0.6012382015924974,-0.021365835547104986,1.0090166619500203,157.84656002151888,0.0,false
64,18,banana,autoMALA,535.7923689384743,3042.567079827899,4.3288183e7,2.742124923852599,0.6730445086376011,1.2878708267506724,157.9304291095292,0.0,false
256,19,banana,NUTS,856.0510506635308,32190.462342495663,17075356,45.85430908507713,0.03880490848758468,0.2634202729276526,196.28784956080716,0.0,false
256,15,banana,NUTS,634.4545420646471,7099.497447266463,24499827,70.90442305367148,-0.024087641844786734,0.8929432553700162,157.52772800589713,0.0,false
128,10,banana,NUTS,571.1386985184665,3519.9452541040855,19999069,24.103691728105726,0.5131392850209607,1.329430924097889,149.60307334673476,0.0,false
128,14,banana,NUTS,581.4542944882472,7667.243623283958,9633110,11.732049174098831,-0.5340328394945891,0.435118263692345,196.2210123171543,0.0,false
32,3,banana,autoMALA_fixed,525.8998021339986,745.7392023595164,3.0052401e7,0.8730507170782297,2.4136329812456196,1.079893569421233,283.16431054734835,0.0,false
512,18,banana,NUTS,788.4540185264602,21154.57659779557,28862458,145.6468091527957,0.07311041053515899,0.3644963143088731,186.90537764917948,0.0,false
512,15,banana,autoMALA,591.0081836501487,34031.91675316445,6.7366211e7,19.270338576619146,0.017266235508691295,0.17331935033862625,203.90869740930003,0.0,false
1024,1,banana,NUTS,580.0699652481717,8004.00293017407,77650551,282.0241779632915,0.1279937070737701,0.7062001652962515,158.70962452754412,0.0,false
512,1,banana,mix_autoMALA,521.9115180554036,9488.329026661038,2.4777243e7,2.2624177333642517,-0.5912690574262738,0.19437921591023766,214.63333490205093,0.0,false
1024,16,banana,autoMALA_fixed,562.0565225545896,38798.9073589321,8.8877486e7,34.10354360057977,-0.012397327446692794,0.14469558390833726,213.7723366931827,0.0,false
16,3,banana,autoMALA_fixed,524.6031525299195,734.434468360673,2.3734476e7,1.9375991800595556,0.6406363982597334,6.723258863734603,67.63660232222924,0.0,false
4,2,banana,autoMALA,523.8565090282177,422.81390179893793,1.5661795e7,0.1758023884835409,0.2585553046909569,12.321487910353815,66.41313819607944,0.0,false
16,5,banana,mix_autoMALA,564.0662963896008,4217.019900907797,7.834286e6,0.5320511364538921,0.34640087407565834,1.2056583298789358,145.78217704813989,0.0,false
64,14,banana,NUTS,664.1123083964203,13505.30904226889,8152352,7.6379112042658885,-0.2544488312818257,0.40792763147172545,187.3792532969585,0.0,false
16,18,banana,NUTS,645.8963825650117,1971.5255018195755,8859038,2.191647447090945,-1.0177827028835758,1.9719068380627538,145.33813347310428,0.0,false
16,7,banana,NUTS,711.8059949712076,6715.768002101355,7113727,2.351039461439677,0.18485733696300305,1.0124880284759272,151.76569958742928,0.0,false
4,19,banana,autoMALA_fixed,566.5583273543826,1067.055608311553,1.3613128e7,0.33279748823795924,-0.26193632175562864,5.233765108537924,43.10807594673321,0.0,false
16,14,banana,mix_autoMALA,528.4598392603883,1434.3820629797408,7.760131e6,0.23962056235026663,-1.4172503914161936,1.6150996445911097,166.70921369368557,0.0,false
64,17,banana,NUTS,554.0589875364319,3018.9517939799002,6991383,0.6801711927566653,1.2604394558070564,0.11940627257469864,284.5104429592177,0.0,false
1024,10,banana,NUTS,890.7056007437959,153166.35976530018,16868349,141.5910197745503,-0.006042113207840538,0.05808945159895763,225.10118660567827,0.0,false
128,17,banana,autoMALA_fixed,513.7776943562623,1268.2860244512012,7.0104624e7,0.3783932848236117,1.9704992161539894,0.16221509708185258,315.97575319875887,0.0,false
1024,7,banana,autoMALA_fixed,524.519739754988,6272.28327753965,1.25089624e8,13.347224218435612,-0.7770525542935568,0.218881570734192,222.6890454560064,0.0,false
512,2,banana,autoMALA_fixed,602.6914067734249,24567.303618000915,9.3072828e7,34.738693287508994,0.0307254850927943,0.2442134050243432,196.39252352976035,0.0,false
256,13,banana,mix_autoMALA,575.099918776669,29850.787556643892,1.9167774e7,4.140891753839297,0.020697420287311627,0.19217790628614562,205.834164818549,0.0,false
256,12,banana,NUTS,559.4061671397079,13175.945443432198,12413640,12.940305658394964,0.2692305176782551,0.34552217078205666,204.98565574310027,0.0,false
32,18,banana,autoMALA,529.584387386593,2268.024773682651,3.0066011e7,1.0265733472943903,0.6387259181632786,1.913833280335556,147.13852072643277,0.0,false
32,14,banana,NUTS,637.7880178137693,3615.8301564627136,9998576,5.741034842058296,0.35125494167816196,1.6104781174845408,136.52885385951274,0.0,false
2,18,banana,autoMALA,587.0531105151965,738.7756238521986,1.473761e7,0.20246064194401264,-0.24678539393806437,7.8766007021485365,21.00889197801382,0.0,false
8,5,banana,NUTS,989.5325287111224,2547.0431551453066,8267364,5.046197092417653,-0.3570828182892492,3.6390845945531183,78.90808249244014,0.0,false
2,12,banana,autoMALA,602.4317671455967,885.953186463132,1.4644094e7,0.21415902985599403,0.2489158422324923,6.727059741591612,29.884598462230855,0.0,false
128,4,banana,autoMALA_fixed,569.0453770375242,8491.806831111746,4.6644134e7,6.176176551438532,-0.4146517189593653,0.4793896841614148,190.96071528556365,0.0,false
32,20,banana,autoMALA_fixed,532.5030341936091,2589.0651950038828,2.9985187e7,1.066892003545219,0.6433750230961907,1.627058860242062,132.6194759850809,0.0,false
64,11,banana,autoMALA_fixed,537.3228150271495,5256.068911458186,3.7175999e7,1.9848523507737996,0.06370109846760319,1.0180397955586002,147.34120958607804,0.0,false
64,5,banana,mix_autoMALA,528.919279190825,2708.718286549547,1.6907868e7,1.5906808258080156,0.9416500214144801,1.0384305853025626,179.58192370422594,0.0,false
64,1,banana,mix_autoMALA,583.6527286523597,13460.492320652102,1.2443643e7,1.5029950343342768,-0.07601529384835395,0.4270294796778672,186.51187329395037,0.0,false
8,9,banana,mix_autoMALA,547.1240188075502,1718.53164121412,7.189611e6,0.3291712605234106,-0.6470818886786004,2.7371030596786445,107.00633604626455,0.0,false
4,3,banana,autoMALA_fixed,549.1803726309045,778.8542946823377,1.4183182e7,0.3460075083291719,0.19259585925727224,7.011418591003891,30.366024158016344,0.0,false
2,9,banana,autoMALA_fixed,662.2933020694838,1088.400782285494,1.4145224e7,0.2602444989039017,0.15739130732824141,6.053027983866212,34.55598191955943,0.0,false
4,8,banana,autoMALA_fixed,585.9674077042698,1097.9447932038884,1.4000482e7,0.5288866274005262,-0.15184195184652188,5.310611185166696,43.51392821913021,0.0,false
512,19,banana,autoMALA,519.4587902512324,6719.773426746802,8.1695946e7,7.174761990072076,0.4420519204609476,0.5751623100921077,194.94806436981943,0.0,false
512,10,banana,mix_autoMALA,598.1308232808107,48173.05798699023,2.3390152e7,9.029509486988688,0.0541880423185803,0.12073966304478619,212.3534905220016,0.0,false
256,15,banana,autoMALA_fixed,579.5854620256141,23140.90284865262,5.2840514e7,9.094941131550499,-0.06321448493672728,0.2459442644978884,197.69774162507832,0.0,false
512,16,banana,NUTS,563.9735272549214,5449.577958637648,49404345,148.57136494445606,-0.19925227887255517,0.9912449012430508,148.85790253204527,0.0,false
2,19,banana,mix_autoMALA,568.7217967934632,916.1664867681229,4.995671e6,0.1016917854122783,0.27941773989930585,6.1210657966785424,41.516175887294466,0.0,false
32,5,banana,autoMALA_fixed,587.4438255037938,5617.808190332052,3.0188136e7,1.9876578090139703,0.05403564836454991,1.0423389279308968,137.2642553300089,0.0,false
8,8,banana,autoMALA,529.4367654655185,663.4901419664448,2.314575e7,0.330301817898343,1.7754572487555427,4.726351714818363,153.58747781118234,0.0,false
32,13,banana,NUTS,814.9230397938973,14869.848465353689,8175726,4.467443449519599,-0.03392040743570017,0.5462099339858261,175.35177209028836,0.0,false
64,15,banana,autoMALA,545.5200849829039,5796.064589107446,3.7386209e7,2.515763089879534,-0.04289883497847166,0.9392329356451429,153.23924185772546,0.0,false
32,8,banana,autoMALA_fixed,538.4840990706316,1608.4408573876321,3.1443753e7,1.5807789674701753,1.2736474427470421,1.645117380778248,154.07702022266471,0.0,false
128,7,banana,autoMALA,524.7065008516607,1815.3962288330413,4.9769078e7,2.004508925722459,-1.483261464221338,0.640046129522927,218.37428442865544,0.0,false
128,6,banana,autoMALA_fixed,518.051510876645,2124.327387987933,5.6739957e7,0.2973034671417065,1.545116376539106,0.027767112710659476,318.80925125650833,0.0,false
64,11,banana,NUTS,541.8305948972373,1197.9721405838984,38455019,18.39456663909166,-0.37955316112006804,4.370736340500132,59.33230036399925,0.0,false
128,13,banana,mix_autoMALA,535.9539751208023,5835.026981011408,1.5950976e7,1.3083431689176468,-0.7055170052251898,0.39848869609426113,206.04258209006218,0.0,false
64,1,banana,autoMALA,536.181723863848,1820.2273364460511,4.5533618e7,3.398132026195468,-1.1542348877641158,1.5532404591347355,179.56844410358826,0.0,false
256,16,banana,NUTS,613.5143932077593,20706.40926634625,13802276,27.795576645772794,0.0004253627665968887,0.2962918102513873,202.31781246132772,0.0,false
4,18,banana,autoMALA,524.5961800218386,296.4290488450579,1.5547457e7,0.09632100083885121,3.469817380239636,5.385337110629327,311.2715385492854,0.0,false
8,10,banana,autoMALA_fixed,576.4784987324459,1706.2359257620774,2.1788013e7,0.930601621857492,-0.07071869610066,3.3730361130473803,70.58272433213813,0.0,false
256,6,banana,autoMALA_fixed,530.6489963220537,3998.3013511673585,7.58112e7,5.797093284098393,-0.43338690486117815,1.1329046852758984,149.4075695235456,0.0,false
512,11,banana,mix_autoMALA,541.9151910101007,22279.342260358764,2.586697e7,8.085838069697507,-0.08428294786166683,0.23573298141651214,200.93312346690243,0.0,false
1024,17,banana,autoMALA_fixed,549.4138734825766,29360.181028322244,8.8482161e7,29.875917694477565,-0.005653485661767869,0.18709470526930977,211.86338330356637,0.0,false
16,3,banana,autoMALA,593.787172845527,4023.3532598429783,2.4074291e7,1.1176945154182703,0.039369544219834685,1.4740579122187842,117.43850593391363,0.0,false
2,17,banana,NUTS,569.1198054917418,387.1121688770961,7578268,0.7608165046056323,-2.4748152622336352,7.906985510783745,192.96061680010607,0.0,false
16,19,banana,NUTS,614.8634316813149,5729.844219467676,5773103,1.2484692173254317,0.3849974517222131,0.8954384470687649,165.75756107703646,0.0,false
4,12,banana,autoMALA,544.2254712646087,821.177329595446,1.5509898e7,0.22963426729693867,-0.6050554302331916,6.2389959587954875,53.6115836574518,0.0,false
2,4,banana,autoMALA_fixed,648.6601121055178,891.3691118496585,1.3839965e7,0.33705102957279515,0.23846302539208464,7.205222341510756,31.452558767323225,0.0,false
4,1,banana,mix_autoMALA,542.7532979647613,953.9495342197865,4.881739e6,0.13000218904341387,1.223318347201799,4.106225977186205,114.23294251736377,0.0,false
64,6,banana,mix_autoMALA,627.6969842946842,19124.80301167782,1.2589651e7,1.7880545538443606,0.11298919725438106,0.31259088855643474,191.8258042933391,0.0,false
1024,14,banana,NUTS,648.1213862398844,54044.86434866631,18974679,120.47519679458091,0.018794349049732248,0.11947667279114589,218.6014322745895,0.0,false
512,2,banana,mix_autoMALA,525.8732508959409,15066.03098763517,2.3414464e7,4.997766527281028,-0.1941201847018176,0.31041803035824883,204.7541769371624,0.0,false
1024,2,banana,autoMALA,525.4583279802473,8381.670704994525,1.01631647e8,13.70747441156627,-0.6547835980458038,0.18776193697560245,220.02097415190377,0.0,false
1024,20,banana,autoMALA_fixed,542.7664083652155,25853.556709413428,9.3212416e7,28.28072921059218,0.03202650828714772,0.20885353369966703,202.19322708660707,0.0,false
32,1,banana,autoMALA_fixed,556.4726386431416,2669.5593761537907,3.2095049e7,1.6320881503765623,0.7717454073046436,1.4384483912297876,158.22629484134038,0.0,false
512,17,banana,mix_autoMALA,522.8070825487043,4982.607952600417,2.8700564e7,0.531443814034221,-1.0122506529960584,0.005024172302602231,308.6087133985926,0.0,false
2,13,banana,autoMALA_fixed,607.8362164130673,716.1939509970372,1.3270575e7,0.317510632073608,0.3015864791734193,8.379265422974044,30.223239491447657,0.0,false
8,2,banana,mix_autoMALA,549.145210374301,1868.5875585396336,7.281886e6,0.1999294385809306,-1.0707360200606706,1.7115818920210057,143.7215125315987,0.0,false
8,20,banana,NUTS,603.7512062785398,703.1577813624893,7244782,1.0319702328592064,2.1816671310806264,2.9846381771237716,229.94887342865127,0.0,false
256,5,banana,NUTS,554.8639733657861,8466.471562182469,15047999,15.033698129995267,-0.4882068509485074,0.3975641666679973,191.52345396577306,0.0,false
128,19,banana,NUTS,531.1910197542667,1291.1561305986268,39628517,33.74554481685437,1.072560160475357,2.9228713203796106,113.80347336663579,0.0,false
2,2,banana,NUTS,2382.5729524619405,4036.3228163573735,16355598,7.692460717268702,-0.07732176854190621,5.875068846644956,33.950630536197195,0.0,false
4,11,banana,autoMALA,542.8537956601324,867.2259947600336,1.4606782e7,0.2223080886244253,-0.28650609390138015,6.1727921727254556,42.27061336616256,0.0,false
2,11,banana,mix_autoMALA,536.6039347040734,309.2711536570991,5.123191e6,0.058973486829183366,3.133402143090411,7.080518593771845,213.8324200597133,0.0,false
8,6,banana,autoMALA_fixed,521.3641321813511,329.5926873120753,2.4452594e7,0.37143130056460155,-2.3619903071643007,10.148542397164263,214.66321695050294,0.0,false
64,7,banana,mix_autoMALA,517.8001738181844,1385.6521843126486,1.4814697e7,0.09701838732453633,-1.9170208987725474,0.027509871803106413,342.31263293995687,0.0,false
4,16,banana,autoMALA,545.1324299769866,650.7901276487138,1.5024178e7,0.2616416454405147,-1.141190143027098,6.992616136532315,85.17449691534739,0.0,false
512,9,banana,NUTS,607.1940936495752,30019.237149792152,18489952,42.195503801905396,0.1141488875279937,0.18684649711754467,209.50451774810284,0.0,false
512,18,banana,mix_autoMALA,533.537893861344,16297.870368495156,2.9859729e7,4.160907121418708,0.3426872691695496,0.20522914899997527,217.18972897191958,0.0,false
256,3,banana,autoMALA,561.8775862523444,14395.373758852615,6.2241782e7,7.0882669340591296,0.3522899890527712,0.25438326710211423,208.26657238758494,0.0,false
512,4,banana,autoMALA,571.8475310835024,21335.571226954205,7.6197986e7,13.865066728385052,-0.3017487486574282,0.16652641856357983,218.8577458241502,0.0,false
1024,10,banana,mix_autoMALA,519.5084127271889,14597.897460595945,3.9094265e7,0.9514035862815098,0.5825410897105264,0.012219354168061693,273.9122004499983,0.0,false
256,12,banana,autoMALA_fixed,673.0112642296398,38912.3318512692,7.2669627e7,12.722802148461646,-0.07220305642272402,0.16611632519359074,200.53716465092515,0.0,false
64,10,banana,NUTS,584.173690496244,3097.216729238511,22633374,14.614065602924459,-0.15728155826379586,1.8579576834912188,106.00064339265282,0.0,false
2,16,banana,NUTS,872.8003148457746,868.0687520762913,14968469,6.536158073055564,-0.45814763507648615,9.697383109146804,31.934699620218595,0.0,false
64,13,banana,mix_autoMALA,545.2809828066404,5728.465418451394,1.2693275e7,2.0323631824313813,-0.3830473265910995,0.7959211936956491,173.32731192401354,0.0,false
2,7,banana,mix_autoMALA,587.452433106883,981.1905605055189,4.911297e6,0.10944334422517638,0.7267803435260911,5.3822804815837575,70.178605833836,0.0,false
4,7,banana,autoMALA,543.9296981052028,951.1738990192657,1.4402286e7,0.2210290508346788,0.2244912218937469,5.665072346281998,49.346053427593915,0.0,false
2,11,banana,autoMALA_fixed,586.7856185905631,574.189055964288,1.3236137e7,0.25856912070090543,0.4009415986128376,10.035497791036374,30.938357072782935,0.0,false
16,17,banana,NUTS,1012.1331677590923,4678.37945004951,13923799,4.679341194653012,0.12026660416430361,2.134891424731668,104.5492190517687,0.0,false
32,11,banana,autoMALA_fixed,522.0900107499903,1127.8917750758983,3.1957072e7,0.8177353022742663,-1.442230305208974,2.511996511506418,158.23541410731013,0.0,false
4,8,banana,mix_autoMALA,544.4339708685783,1134.4620337346223,4.781473e6,0.12282777070463313,1.0134684675169048,3.70898101488883,105.42833847551424,0.0,false
64,7,banana,NUTS,531.9926654697839,3162.1765880400126,5920142,0.45855560700593206,1.1965170377528465,0.1977099169779511,269.95721930405244,0.0,false
2,7,banana,NUTS,790.3475278610625,1431.8460773158386,8235620,1.5718016140630735,0.6948869141539853,4.775836975028312,74.30761597829283,0.0,false
256,19,banana,autoMALA,524.9255337688797,2916.8276970049637,6.2099702e7,9.435125452321955,-0.9637359462071421,0.8492661132167665,172.55237495763345,0.0,false
256,14,banana,autoMALA,542.3240189303673,12086.2777125693,5.4545434e7,7.254641419535161,0.2480503290159345,0.38366232067906697,197.1885895341049,0.0,false
512,13,banana,autoMALA,523.1283160479652,7442.006036042075,7.5754411e7,6.150685855160916,-0.6491195661811985,0.27326262907266236,206.25282369647886,0.0,false
256,10,banana,autoMALA,535.388347882371,12449.770951566057,5.2372198e7,5.7500920373764846,0.03748504957381087,0.4285724849519464,188.5485631524649,0.0,false
512,8,banana,mix_autoMALA,614.1669741885191,56850.36224718227,2.437182e7,8.430268669872072,-0.05852497101891081,0.10393172847048136,218.07520269127747,0.0,false
512,16,banana,autoMALA,572.4754315477993,26044.143086409546,6.9007814e7,18.688528090928926,0.08064177899214708,0.21255218352294847,201.61392640865589,0.0,false
16,4,banana,autoMALA_fixed,599.291831926213,4139.110976891697,2.1649421e7,1.1461629794650772,0.18071202461422664,1.409729073358699,126.00684906829318,0.0,false
4,9,banana,autoMALA,576.9380257963777,1425.0082859839779,1.5065558e7,0.2769283623062715,-0.19527459274021408,4.005773729714079,69.94653927947604,0.0,false
8,15,banana,autoMALA_fixed,553.6224148417642,1160.3311785840838,2.1505698e7,0.7234639175489593,0.6393962774301434,4.3300618516093365,87.51440866554756,0.0,false
2,6,banana,autoMALA_fixed,624.8443881127041,819.6359131832284,1.3456061e7,0.29193367622355015,0.33897068151272514,7.483502949184233,25.559337470985525,0.0,false
8,8,banana,mix_autoMALA,520.943964433686,943.6908871677332,7.680906e6,0.11722135308554128,1.008817793734153,4.486772895727978,129.727561898791,0.0,false
16,18,banana,autoMALA_fixed,522.3261956759225,497.2648144854954,2.3425972e7,1.4729642385112607,-1.0601842457157455,9.359517391009302,83.32032940043568,0.0,false
2,2,banana,autoMALA,597.8437714723746,816.746355415195,1.458173e7,0.1977330869357739,-0.3420088354387375,7.183515159107999,36.19813554323787,0.0,false
64,12,banana,autoMALA_fixed,525.9564549735605,1646.771689943469,3.9991918e7,0.11818998181254536,1.7612533838412783,0.013501130661896652,345.0814646899319,0.0,false
4,14,banana,mix_autoMALA,514.2532678025449,216.19664695755378,5.152049e6,0.013526244337903056,-4.7881045058589535,0.8043630991924873,425.50091822427976,0.0,false
32,5,banana,NUTS,631.0074560464517,9252.151947738164,6889119,3.7115608544766103,0.07858939184647715,0.6744136015247975,176.131266266107,0.0,false
16,13,banana,mix_autoMALA,525.6571924290226,1796.414815961867,7.907239e6,0.2913388305057125,0.5419962566050586,2.625145830030867,134.32632387069367,0.0,false
32,4,banana,mix_autoMALA,543.3740636919332,4915.959950380535,1.0590986e7,0.8098051750807853,-0.07790724355599365,1.0988976425964814,153.61065231541164,0.0,false
8,18,banana,autoMALA_fixed,528.7742324554544,521.6050185777666,2.2164723e7,0.9508075763106916,-1.1602381107416362,8.749877844905791,60.09744769568366,0.0,false
2,1,banana,mix_autoMALA,542.1388013988333,492.01970378208233,5.40471e6,0.11251577694887997,-0.6516575975613301,10.569849539805219,29.457296446896365,0.0,false
128,2,banana,NUTS,535.8337787826825,833.1762937519599,48281847,36.23569535898604,0.36385805328838805,6.292924609951865,47.00284988831794,0.0,false
128,2,banana,autoMALA_fixed,528.5606035183393,4077.9512347933123,4.7257805e7,2.9255601536831057,-0.7035178897418096,0.7861924132631586,186.8630259694421,0.0,false
1024,12,banana,autoMALA_fixed,532.4262853444893,11003.608211980896,1.00723681e8,31.206532478280074,-0.4533276180665815,0.2705753089206944,200.6655085209369,0.0,false
512,15,banana,mix_autoMALA,816.9680281953474,106364.09973009533,2.2629097e7,12.046606141475234,0.00488751645936584,0.07677059349596758,217.70857639735732,0.0,false
512,17,banana,autoMALA,564.2489668557138,26167.125492423755,7.3961679e7,17.752026592615778,0.0717924912246618,0.20996343264550177,200.8060886051017,0.0,false
1024,11,banana,NUTS,783.0913092476119,42299.22473051729,25501238,200.04127306992586,0.07970894371235711,0.1754330780366503,210.346591232797,0.0,false
2,16,banana,autoMALA,568.5031161724,572.1162050050656,1.4828783e7,0.186134804583598,-0.5138058339212215,9.644306203029728,31.436775948224863,0.0,false
16,8,banana,autoMALA,554.1745781537919,2559.7618359891,2.2284177e7,0.781389746919487,-0.5025015968595165,1.892161631268614,120.40128497445653,0.0,false
4,7,banana,NUTS,577.0211054119872,404.49665901166526,4910412,0.2514578495629434,3.3196979457041436,1.8694095779978952,351.3837261924715,0.0,false
8,1,banana,NUTS,755.8049020566165,3360.126893556486,7015211,1.5226754174794448,0.4317336428491278,1.9747242656998547,119.2777628129635,0.0,false
64,14,banana,mix_autoMALA,577.6657574735235,10896.796296331155,1.609795e7,1.9924337441364453,0.06596980708114047,0.5252243849165816,163.27465510117565,0.0,false
2,15,banana,autoMALA_fixed,602.0606672201676,620.8683974265452,1.3583478e7,0.2858578564173247,-0.764854125993666,9.010494142896135,39.66568926631561,0.0,false
2,3,banana,autoMALA,531.4803742607705,183.59594126767433,1.5846747e7,0.11126768301617676,3.6991023924130646,14.771933255844605,244.84953728614403,0.0,false
32,20,banana,mix_autoMALA,531.5382064397437,3287.697706147192,1.0121028e7,0.6247957332044644,-0.5111729239909395,1.3460079415495967,140.55537219501338,0.0,false
512,20,banana,autoMALA_fixed,1812.826610523209,48297.5700528365,1.32101917e8,19.583106098267727,0.0015137699540802262,0.37533722040511985,180.56289297379948,0.0,false
1024,13,banana,mix_autoMALA,522.3444666225049,10228.307255847396,3.2122812e7,3.2663888393819556,-0.6364734488353475,0.09820553702291386,229.7077541412043,0.0,false
1024,4,banana,mix_autoMALA,562.9287415239359,56393.64212770269,3.4736972e7,12.277423396303176,0.04635917640934892,0.0974630741075519,220.84128023422613,0.0,false
2,17,banana,autoMALA,557.3322523647786,409.56176239121163,1.5093852e7,0.18457616816349753,1.44325095160834,11.345069985726644,100.12249753704123,0.0,false
256,14,banana,mix_autoMALA,552.5784497760716,19467.96520559227,1.7718025e7,4.206502203278542,-0.003496885113503878,0.2838266752854795,199.16175977964977,0.0,false
128,14,banana,autoMALA,526.0287028797409,2683.5407015165247,5.174814e7,1.2504136888665465,-1.2913779631883329,0.2501824476800096,252.49817610480682,0.0,false
512,12,banana,mix_autoMALA,549.7351157849862,26994.124665571995,2.3156976e7,7.430218809814339,0.14045098764054445,0.18251019450779143,213.68227408357924,0.0,false
64,10,banana,autoMALA,518.8105373764832,1348.0161841857634,4.2920396e7,0.7548647567424821,1.708243964071301,0.8975098054498482,264.9172382718841,0.0,false
128,8,banana,autoMALA_fixed,538.8495321024197,6494.291405903296,4.7256242e7,4.669283924985913,0.29622103014064116,0.7375576394189717,171.53314623825744,0.0,false
128,7,banana,NUTS,550.0122525654317,2970.3911247150404,24620708,28.407837153294498,0.37711470618443377,1.6991777397890693,118.91600196581783,0.0,false
64,3,banana,autoMALA_fixed,521.9803999861402,1851.9034932812058,3.7090122e7,2.488794136882134,-0.9331224840200096,1.9326384878333365,137.935526556468,0.0,false
128,6,banana,NUTS,567.5967661105129,4166.538793994526,17673033,27.239828133061202,-0.15780643961714924,1.3347200092521279,130.62853651360464,0.0,false
8,15,banana,NUTS,722.3736613561123,3913.6433426628078,6649208,1.3444431150316356,0.09004554598963467,1.8343667829619008,117.72060957769263,0.0,false
2,20,banana,autoMALA_fixed,641.8962600038882,878.5034816205008,1.3335377e7,0.2774357449253523,0.15097412410341993,7.278177467450034,20.884703479365356,0.0,false
2,19,banana,autoMALA,544.2143875212329,405.2036168512813,1.5207808e7,0.15684368855129,-0.31453422572612344,13.325700645604345,57.41788645228248,0.0,false
4,1,banana,NUTS,1898.932363378835,3410.531327417211,23234580,10.752559495738874,-0.00966940998191225,5.567503491763113,38.35304794211386,0.0,false
2,8,banana,autoMALA_fixed,631.9897808621831,917.9032006392479,1.4389505e7,0.2600492824189069,-0.17363715512736178,6.84799917489823,27.510092172456666,0.0,false
8,11,banana,mix_autoMALA,540.4124659477181,1403.112084500186,8.678695e6,0.30207312083383586,-0.9432995387315978,2.914172995958236,119.13276872804175,0.0,false
8,17,banana,autoMALA,539.902279768819,1313.415280489046,2.2167942e7,0.4309667392123072,-0.46451873779511454,3.883575266301606,76.48874742602868,0.0,false
512,13,banana,autoMALA_fixed,2359.2110761474555,97460.06167619373,1.21945772e8,23.959207864583686,0.0005838466397124664,0.24206797150573858,194.0424425345206,0.0,false
512,1,banana,autoMALA_fixed,548.8798086746585,20876.474742031176,6.9330202e7,14.988706061968761,-0.0988895420085284,0.2524547133562782,201.47372068854162,0.0,false
256,18,banana,autoMALA,540.1431212327273,8093.76507861965,5.4957755e7,6.778868248507497,-0.4917647601834676,0.412730429327025,196.23852569972468,0.0,false
256,2,banana,autoMALA,527.5970691783826,8509.437996593768,5.384911e7,4.718041578870205,-0.33554319257176923,0.5042186308678279,195.03728625657652,0.0,false
4,5,banana,NUTS,1669.0964616205383,2841.793781941654,23632784,10.913553065252778,-0.11098222685904852,5.833311102119645,33.47734348423285,0.0,false
16,14,banana,autoMALA,520.9767271085058,819.6559012915795,2.3056085e7,0.4141512498995216,1.485630485465678,4.114646607444902,177.77703656145565,0.0,false
32,9,banana,autoMALA_fixed,562.0295530905306,4373.804998460791,2.911453e7,1.580619257749422,0.4262749499540069,1.0859083394549098,151.12035168377363,0.0,false
8,16,banana,autoMALA,536.2203548361389,1164.9545754770702,2.217531e7,0.409620487419843,0.39887686645823023,4.436615683438644,76.93635851455782,0.0,false
64,10,banana,autoMALA_fixed,543.8550661735236,5035.235435404758,3.768009e7,1.748426377302362,-0.6096189755525575,0.6861035824627207,182.4438439702651,0.0,false
128,1,banana,autoMALA,546.7098078182813,9683.50831829986,4.5051458e7,4.102445582648958,0.15286549904641694,0.5396758799709869,181.0891466874317,0.0,false
128,12,banana,autoMALA,535.7076284773548,5539.552037640149,4.626885e7,3.578749401212708,-0.533966681852262,0.6693177889833328,182.43316432882625,0.0,false
16,14,banana,NUTS,806.8970506774922,9667.820787943343,6721989,2.4264045804815235,0.2608360204687967,0.7276099845344582,168.02413747876534,0.0,false
2,14,banana,autoMALA_fixed,564.7806185410574,474.11715661449364,1.3812503e7,0.2347165450112649,-0.5052812054993643,11.631177184994844,40.9961888563363,0.0,false
16,16,banana,mix_autoMALA,535.7795150961542,2998.1263709863347,7.325142e6,0.3142489968841843,0.2583051779576004,1.7173612173212096,123.2990633053046,0.0,false
16,5,banana,NUTS,1083.7319282157798,9376.982550584342,11060131,3.342299501548915,0.06250226329170072,1.1474846643787089,143.85968598776296,0.0,false
128,12,banana,mix_autoMALA,516.2260885251386,2526.216420284662,1.966055e7,0.24876772148167295,-1.349481518344946,0.21092711748978152,271.52150352628115,0.0,false
128,3,banana,mix_autoMALA,536.6611169349625,6946.5195831913525,1.5684365e7,1.716687687676678,-0.5482844687743554,0.458079585501693,201.935914444194,0.0,false
256,5,banana,mix_autoMALA,516.7242647447588,8363.858099284103,1.8930165e7,1.2336865500187844,0.15490917892051276,0.59363440083878,194.71944379721646,0.0,false
1024,14,banana,autoMALA,609.3532962735125,59209.36196114016,8.9781739e7,37.23329773532541,-0.03873120829832791,0.1011330993840358,218.09762278154096,0.0,false
512,4,banana,autoMALA_fixed,544.3319113755273,19957.803737090722,8.7288497e7,12.694040367964346,-0.0020985660261142874,0.27273673541858773,204.52569010690024,0.0,false
1024,8,banana,mix_autoMALA,610.417949406354,40400.0285527055,3.1311845e7,14.389327319633571,0.06362143978883147,0.14627720422871834,216.51758801898828,0.0,false
512,14,banana,NUTS,525.3810371809951,2082.88530032594,78906061,148.11798995812794,-0.3292151568668164,2.4113722892092366,91.55061884500256,0.0,false
32,19,banana,NUTS,654.1959378590576,7340.159109953509,7839022,3.448107030782142,-0.30428117162483714,0.7731846167353221,171.32693786088623,0.0,false
16,6,banana,mix_autoMALA,546.3773475151413,3439.8545848305034,7.289124e6,0.3380476217022834,-0.47347307922695814,1.3496178647757566,150.6353627110962,0.0,false
8,2,banana,autoMALA,554.2788689036031,1474.9420775754497,2.2213875e7,0.5561716619389304,0.23792467806118311,3.696812294209213,81.00292617937643,0.0,false
16,7,banana,autoMALA_fixed,543.6209553145898,2012.4613665296956,2.2179217e7,0.6499242025096792,0.8653601284983901,1.907714538661296,140.63468383783018,0.0,false
32,20,banana,NUTS,1015.9711540910988,13426.021056051239,10457964,6.441172655839173,0.07066148743304758,0.7468288015310847,164.20721801735158,0.0,false
16,2,banana,mix_autoMALA,519.6717304437273,749.7025534315414,8.410106e6,0.11224204493128362,2.2947336465182766,1.5974423035872893,253.73867096738127,0.0,false
4,16,banana,autoMALA_fixed,567.4310373858389,1111.3761192757102,1.4195385e7,0.3213686011574947,-0.5281442821494053,4.79712390035414,61.94341186441653,0.0,false
2,13,banana,autoMALA,562.2037541788064,509.90699954537865,1.5014373e7,0.1867149079826624,0.3508426639870097,10.890705686762907,29.144118492499842,0.0,false
1024,16,banana,autoMALA,578.0491236257226,38353.545044227,9.7176468e7,38.66544041143694,-0.10524185366862883,0.13823553241384381,211.85554816026132,0.0,false
1024,19,banana,autoMALA,545.152661734303,15378.78070949493,1.53325239e8,62.43338710552742,-0.02425081638282238,0.35385850519544204,195.79899593211724,0.0,false
512,2,banana,NUTS,712.4575341027468,39552.36197713692,19654163,71.94476892514447,0.02327641758412067,0.17937772759939166,211.67105027326244,0.0,false
1024,6,banana,mix_autoMALA,539.8368258808833,32989.84455257067,3.0794386e7,13.79471358338251,-0.0006229943731676374,0.16363686657203114,212.00674168992617,0.0,false
32,12,banana,NUTS,582.3053371197578,4621.341069182252,6911278,3.270880139033584,-0.4967658329976148,0.9799151279337222,168.6300230915831,0.0,false
2,20,banana,autoMALA,558.1828249788908,427.0159283567312,1.4897652e7,0.18944165614873154,-1.4101096604130627,10.908164848461094,68.52413978805899,0.0,false
128,3,banana,autoMALA,529.735175570485,4542.0571648376035,6.3029876e7,3.9187171399827414,-0.390300459020735,1.0089789701456768,154.59957040237697,0.0,false
128,8,banana,autoMALA,556.0503298495391,8501.753950583938,4.8249486e7,3.88095670409618,-0.4476387323111337,0.4368473835381975,183.1361082463656,0.0,false
64,4,banana,autoMALA,521.349859403442,2159.197539263784,3.9935425e7,1.4310946810463963,0.8535985053738389,1.6740730737447052,149.40076748715043,0.0,false
64,1,banana,autoMALA_fixed,532.0889376324866,2945.9734333188917,3.9109896e7,2.25919341006395,0.6167737465973627,1.4115995860677224,155.12910223873618,0.0,false
512,5,banana,mix_autoMALA,623.4852520839456,59459.45701066871,2.8128188e7,10.767374590313004,-0.009044870494383506,0.1047594823000161,218.03037251614836,0.0,false
32,16,banana,autoMALA_fixed,537.9080580802317,3162.9947788358254,3.2451118e7,1.2698625633046194,-0.0224699497545921,1.7000997962344442,123.60137674692885,0.0,false
128,15,banana,NUTS,903.9440811743383,31300.012850722942,11282615,20.358051834683916,0.02059506047878852,0.28805263461830694,191.05363187538157,0.0,false
512,11,banana,NUTS,547.2011951479221,6249.315966228527,18917879,19.324723228877073,0.7794391782521735,0.2275905550409597,220.3510072164458,0.0,false
1024,20,banana,autoMALA,533.5113517402222,19855.530620789017,9.3982732e7,23.762834535716877,0.06390957802121955,0.2644490621119504,200.5576977657605,0.0,false
1024,3,banana,mix_autoMALA,523.0312970888979,10101.319121682647,3.3773923e7,3.8167221580981994,-0.6113173718195498,0.13676665073157038,232.538644368476,0.0,false
8,2,banana,NUTS,677.1099543897504,2030.8287162883914,6183168,1.7888323325350253,0.18480465317493866,3.289081659552251,81.95936546256063,0.0,false
16,2,banana,autoMALA_fixed,556.2410586541525,2069.232444780497,2.2659139e7,1.176455056401132,0.4874341585785591,2.4305313765918393,113.72448179886605,0.0,false
16,10,banana,autoMALA_fixed,565.8920600162999,2189.037259988155,2.2100597e7,1.3540853283613004,-0.6651063364574853,2.097137870682382,115.85412426733387,0.0,false
16,1,banana,mix_autoMALA,589.1389877940801,6342.421567996505,7.07302e6,0.5186808586242783,0.0788033399620745,0.9217554551389009,149.10574399660658,0.0,false
2,10,banana,NUTS,7039.813773736191,7791.620402707973,32461708,23.870002832528208,0.01483092212361194,9.032085428553147,4.238831588476927,4.948686547963931e-16,false
64,16,banana,mix_autoMALA,523.8159513499508,3812.50429960278,1.3010931e7,0.9743201003114057,0.1933186219793681,1.3357817682790738,148.08380532532374,0.0,false
1024,6,banana,autoMALA_fixed,559.3371778003765,33333.266003336576,8.9176476e7,34.57503901263033,0.0938353524210814,0.15820067662228,210.54337323355378,0.0,false
1024,15,banana,autoMALA_fixed,518.3961122282487,12795.084229274584,9.6279527e7,9.880875782496966,0.16184365960376781,0.37868217194722975,202.68061907249836,0.0,false
1024,15,banana,NUTS,912.535481630515,95028.92646711822,21832358,150.9723762776651,0.047183314262807724,0.09206668727834948,223.23866121343727,0.0,false
512,20,banana,NUTS,549.0748321453189,8431.08823537485,21575251,7.467623289831825,0.7240792683084243,0.09008825576008932,242.59497630921908,0.0,false
2,10,banana,autoMALA,567.3009665296997,600.9245670957882,1.4723902e7,0.17639678018722607,-0.6066628233934978,9.033476278775508,43.1159172449548,0.0,false
128,12,banana,autoMALA_fixed,518.4468512378006,3513.8983753783205,4.9116594e7,1.3976163358395186,-0.5711084017279161,1.145786446256452,171.83504047869127,0.0,false
32,6,banana,autoMALA_fixed,543.5523869456206,1867.2258701163487,3.1375049e7,1.9591038375461738,0.944858678590355,1.9650791656092588,148.09327351444995,0.0,false
256,8,banana,NUTS,542.1097466484258,3216.84806402566,41764384,64.09756814628415,-0.3155939865869327,1.5799719415940874,128.5168039146722,0.0,false
64,20,banana,autoMALA,531.8605711523751,2483.4142557995674,3.8041072e7,1.116611088694811,-1.1382978884147175,0.7982814419006592,187.7512244502674,0.0,false
128,13,banana,autoMALA_fixed,543.3605508744542,7184.47771867454,4.6714467e7,4.268440704530209,0.32307793978457866,0.6457444033318446,189.54393415318236,0.0,false
4,13,banana,autoMALA,575.129157878699,1342.7342602976178,1.4684883e7,0.2816662086520253,-0.36488775086650016,4.133999603664849,71.42651372516582,0.0,false
64,6,banana,autoMALA_fixed,541.9629990574269,5717.2862692253175,4.0620901e7,2.0455005213217765,0.13510504752425684,0.928654183060981,145.41738884591243,0.0,false
32,2,banana,autoMALA,545.4792631050833,3441.1240835302706,3.146826e7,1.4616285032668743,0.347383225399538,1.4568629193823366,146.15073925918284,0.0,false
2,13,banana,mix_autoMALA,545.7098757331416,593.7117605621081,5.125411e6,0.09438416584019439,0.4485591203548141,8.977454252936116,43.50736047157716,0.0,false
8,10,banana,autoMALA,578.806776053153,1863.696147484884,2.3060316e7,0.5715125782634719,0.6906230634414189,2.567541361480465,120.5766257658878,0.0,false
16,6,banana,autoMALA_fixed,519.0790786257173,437.80540837065394,2.7437452e7,0.2936277405409697,-3.197902342297258,1.5084905863836846,333.3974694721072,0.0,false
2,18,banana,mix_autoMALA,525.5703582842482,292.7323775117246,5.230093e6,0.05543204623993438,-2.3416549680784726,12.336108855552617,202.4360465419595,0.0,false
64,15,banana,NUTS,646.8967526421783,4269.170960879411,21998059,17.924224259539876,-0.04813740615242196,1.5123531664946015,124.23467366800242,0.0,false
4,17,banana,mix_autoMALA,580.2242076015852,2102.9665069292782,4.888446e6,0.18379842750278486,0.22345070735398315,2.7026043396853705,103.91362662210547,0.0,false
4,4,banana,autoMALA,562.0239472507187,964.4963149650079,1.4905296e7,0.25846596765825647,0.9887016406824247,4.756180598709624,90.0328697022428,0.0,false
256,6,banana,autoMALA,520.8288023093215,3061.1439151446198,5.3061133e7,1.0519934988278714,-1.2560430421499866,0.09970350184534205,284.92256594853154,0.0,false
256,10,banana,autoMALA_fixed,583.0900657564002,17755.00812751287,5.2750547e7,11.196405312915921,-0.21281862172019003,0.27693029915153056,197.58624758967107,0.0,false
1024,15,banana,mix_autoMALA,735.4810535454336,14451.138967929017,4.8197198e7,4.872658476683457,-0.027164947496038625,0.5078855536771633,196.86533750032225,0.0,false
256,12,banana,autoMALA,597.7946827859549,26238.11101339318,5.5073127e7,9.351112189894542,-0.08520921476733859,0.21937348785189753,197.87294786343483,0.0,false
512,4,banana,mix_autoMALA,550.4345123913849,18930.10741428443,3.1664902e7,14.542964607756529,-0.09234126065414047,0.28162230335648697,200.52278384993275,0.0,false
512,3,banana,autoMALA_fixed,517.7077617222961,3533.045280212699,7.384624e7,12.942076370013654,0.49863419575269746,1.2144054049106716,163.38729191135315,0.0,false
2,11,banana,autoMALA,634.7750846383678,1071.9634696980645,1.5268341e7,0.22025087761762754,-0.6242025486420031,5.439485722525602,62.394412967479525,0.0,false
4,4,banana,autoMALA_fixed,571.182772766707,1057.982075100336,1.3721937e7,0.3950176712205106,-0.3594770302431939,5.254915026947832,52.63701528176273,0.0,false
2,9,banana,autoMALA,566.2847391586489,569.9764169942116,1.4831268e7,0.20042790042623193,0.044704869877595144,9.933026261947838,21.216122787443737,0.0,false
8,5,banana,autoMALA,534.8232727151554,898.1437393774515,2.2759378e7,0.38343750732454507,1.255212831902035,4.31218342653986,105.22994763987879,0.0,false
32,14,banana,autoMALA,598.6728198862255,6117.847068415681,3.002088e7,1.992980253570973,0.25778640689097154,0.9010118876974778,150.75717388869057,0.0,false
8,10,banana,mix_autoMALA,513.4709300464842,99.54900498083433,7.316524e6,0.07518702871345073,7.118861873722324,0.8550059834415074,479.6070898572026,0.0,false
128,10,banana,mix_autoMALA,534.2816404556424,8468.35288448454,1.5620633e7,1.9718667553933766,0.009236943375836672,0.6308266838342564,174.0647192608277,0.0,false
32,20,banana,autoMALA,532.6146547781353,1770.5384003696413,2.9856519e7,1.3690141032485132,0.8974162414995042,2.172073696296394,153.84403729830987,0.0,false
32,6,banana,NUTS,842.4860394819901,7161.923499047844,10621668,7.017665881087576,-0.05794835301445901,1.17082669041921,140.28129890434013,0.0,false
4,20,banana,NUTS,2657.2821298284034,6629.553854539142,17978262,6.395002513903859,-0.09051316854061983,3.9657891112409906,57.95572177149967,0.0,false
32,11,banana,NUTS,1008.8085290473055,11024.03491055975,11577262,7.4451245454620105,0.1635595656575718,0.8624889454815088,161.1207708777422,0.0,false
256,16,banana,mix_autoMALA,532.8389506776483,9703.561848198078,1.8476891e7,2.8452844822276577,0.4630360407964189,0.3264251512256304,206.7933059081884,0.0,false
256,3,banana,mix_autoMALA,527.2457182252101,10601.08296201758,1.8032478e7,2.7750752684159434,0.27053828726845763,0.42212715470865636,193.2114684511907,0.0,false
1024,8,banana,autoMALA_fixed,523.0893802393138,16221.055509664535,8.8804711e7,17.662897179089562,-0.05380947955892204,0.3195230626490063,203.50907808535442,0.0,false
512,17,banana,autoMALA_fixed,562.1105655210077,25307.37552205442,6.7847776e7,16.82215292346885,0.03289420840396444,0.22092773234607826,197.17839927480694,0.0,false
1024,14,banana,mix_autoMALA,548.7042093113798,38026.713175544464,3.1290731e7,13.107752663244728,-0.10181183404690843,0.13320762966045394,219.33843588526514,0.0,false
1024,2,banana,mix_autoMALA,638.8533147914862,30731.105489136746,3.1589327e7,12.273063322875439,-0.048074338862429795,0.20500695469350583,207.96034430510213,0.0,false
8,11,banana,NUTS,1207.0169728161843,4111.716644359094,15260197,4.002987019777474,-0.07573924306316834,2.922061531625861,81.74108961991544,0.0,false
16,19,banana,autoMALA_fixed,551.2912386750514,2300.807230552621,2.2922721e7,0.8969386071538078,0.4142028637010821,2.211704896938863,118.55145994795419,0.0,false
8,4,banana,autoMALA_fixed,581.5118069645757,2152.4363280313555,2.1678614e7,0.6179447944670864,0.4172851630469549,2.5042574002098026,103.40289735697152,0.0,false
2,4,banana,NUTS,1074.9873387944867,2736.4738548261357,9634354,2.1729897065420265,-0.0030056982317191727,3.9283478654092763,57.58514424221099,0.0,false
4,9,banana,NUTS,713.6804423718726,2232.2674639692555,6823744,0.9669046680787434,-0.09862103690300425,3.1835783562290523,81.20745290976618,0.0,false
64,15,banana,mix_autoMALA,548.9149702078296,6671.064969518534,1.2950038e7,1.076709771802974,0.5108968673210101,0.5435428255920857,191.94591185387304,0.0,false
8,12,banana,mix_autoMALA,548.6819952359318,1975.7387850513483,7.331287e6,0.3516407161410828,-0.016277540722742387,2.776814352511824,95.28298934890734,0.0,false
4,4,banana,NUTS,717.3597881739522,2107.2283847021827,6714803,0.9126121573751252,0.47781318730135663,3.0850301215747913,102.12220333164825,0.0,false
16,15,banana,autoMALA,535.1510532177766,1120.4672383387835,2.2682159e7,0.649815296210227,1.4639200970474695,2.540535765388482,147.85974276852392,0.0,false
16,7,banana,autoMALA,532.5398894522773,1293.441305422076,2.4173609e7,0.5320452191062229,-1.4384296224878161,1.969361274129212,157.67843319101956,0.0,false
1024,16,banana,mix_autoMALA,624.5023087026674,21546.304771888666,3.3145641e7,14.193682149873702,0.12005638139184184,0.272296387119758,197.95544356764557,0.0,false
512,13,banana,NUTS,631.5826402417734,17140.67954018423,27916545,104.87908933987299,0.014757078517575718,0.3682020337523449,188.80310981439175,0.0,false
1024,5,banana,autoMALA_fixed,548.4237483306564,24741.40889968099,1.19682361e8,36.66736595346066,0.09701090754966273,0.2116007326574595,210.543204398066,0.0,false
512,12,banana,autoMALA,539.4383522105517,16234.519975918924,6.8936316e7,13.598852197392096,0.19527934289979854,0.29218003175344703,200.45210097917916,0.0,false
2,12,banana,mix_autoMALA,564.9423461871911,896.97434301709,4.861138e6,0.10304300394739525,-0.20306625622657015,6.252907063823127,30.643444435927847,0.0,false
32,12,banana,mix_autoMALA,537.8909870007706,4285.7438736796785,1.0432223e7,0.49837428071726514,-0.55087189318621,0.9368865588009679,155.1331251694221,0.0,false
256,17,banana,NUTS,995.1634019983578,38086.64323605612,17200917,54.99373738642043,0.02766096607999116,0.2598050399231798,197.8756919275359,0.0,false
64,19,banana,autoMALA,521.2466427233963,1109.169644230125,4.2593063e7,1.783720807444904,-1.5350761323177393,2.305112326277272,173.89808453326634,0.0,false
128,12,banana,NUTS,970.016807869302,17682.351387606977,22044655,32.36554658089021,-0.07188650617751019,0.5388088843883386,180.22840153564454,0.0,false
32,6,banana,autoMALA,561.4728006500933,4553.416343417606,3.175425e7,1.8384111082715164,0.026306182651831253,1.2323232219288143,146.01277255805363,0.0,false
128,16,banana,autoMALA_fixed,585.1330068978033,12777.887933889906,4.8134733e7,6.715641478418054,0.04082523267630103,0.45602483996894144,174.79020274689256,0.0,false
64,19,banana,autoMALA_fixed,520.5116621945151,1936.4436482985636,3.9052713e7,1.162037351892205,-0.8592109172175333,1.938934582049737,151.85698882478107,0.0,false
64,8,banana,autoMALA,535.7211338856265,4352.850022546385,3.7983677e7,2.5499088128892846,0.1376749311239787,1.2109422979486664,156.74608331379065,0.0,false
64,11,banana,mix_autoMALA,518.2912903641554,1158.1685707383563,1.3210912e7,0.4492434112695884,-2.011357999709414,0.3877646962519621,316.8312299078741,0.0,false
2,9,banana,mix_autoMALA,567.0627027262078,871.136936758248,4.848809e6,0.09495559524696685,-0.43835415634153496,6.297052509449176,43.08065667820392,0.0,false
4,7,banana,autoMALA_fixed,545.7025354956315,615.2062733233804,1.5174423e7,0.48572165706595355,0.4174392702336551,8.684876537451695,29.497923846784488,0.0,false
16,16,banana,autoMALA_fixed,532.3359627945975,1266.077844154662,2.4819266e7,0.5894093999410763,-1.1450890042880362,2.84393851102935,135.62974324531473,0.0,false
2,15,banana,NUTS,1220.408802448417,1411.6325710370688,16348420,7.786975374553081,0.619938229349268,7.731098105531975,36.11572822976261,0.0,false
32,16,banana,autoMALA,563.9758968101221,4137.391072769957,3.0058485e7,1.7456463195760605,-0.24316990888112608,1.2981140747437763,144.57772143537636,0.0,false
1024,9,banana,mix_autoMALA,527.1122983958772,12221.62844683108,3.8873923e7,22.506461496908674,-0.24274843069600954,0.37074592792120126,199.55965731723882,0.0,false
1024,20,banana,mix_autoMALA,1289.0889793170825,70746.62971599758,5.0294988e7,17.721340036307264,0.001618152103373643,0.18220549874642764,204.6830541766592,0.0,false
256,7,banana,autoMALA,532.7053898167015,6195.294553617929,5.7265526e7,4.3054812231594095,0.7151840871499877,0.32871650874952224,199.25479808646838,0.0,false
256,11,banana,autoMALA_fixed,563.8892330642745,15502.542596888004,5.6538903e7,10.720790230121208,-0.11790068057228237,0.34845996704376897,185.03874102521365,0.0,false
4,12,banana,NUTS,1451.2422232809863,6741.059463213997,8723048,1.5265777832107983,-0.0800181724596713,2.1347303892206013,102.93510790737372,0.0,false
8,13,banana,mix_autoMALA,560.4034859367614,3048.9635853553414,7.139441e6,0.24701546718379244,0.013598705051278581,1.8378108867153027,113.17578359959347,0.0,false
8,13,banana,autoMALA_fixed,524.3227897147952,504.89037366448247,2.8583212e7,0.6084185860756786,-1.1994404133257486,8.914434054573801,134.49489880277434,0.0,false
128,20,banana,mix_autoMALA,536.6181330093341,8148.771706667066,1.6051722e7,1.3344796455163719,-0.5327127192428958,0.3616750364824127,196.7038192812463,0.0,false
2,1,banana,autoMALA_fixed,581.8748816552583,571.4602524293331,1.3730577e7,0.33395290197226735,-0.25803530645084816,10.10671464023735,23.589018179254936,0.0,false
256,8,banana,mix_autoMALA,532.4042699228353,11328.104218566366,1.7911244e7,2.669038007689505,-0.34599291975311597,0.34574301658634315,203.1972422970298,0.0,false
256,6,banana,mix_autoMALA,516.6165884301757,5988.735715252468,2.1153403e7,0.9237273409802655,0.6894429947694327,0.38396528696898713,193.0860982348739,0.0,false
8,7,banana,NUTS,917.7143559391916,5183.145294738525,7510349,1.6405479100443907,0.355223857449398,1.5448534292869334,140.4907676312173,0.0,false
8,11,banana,autoMALA,528.4434913703891,765.3717556669778,2.3142438e7,0.33343270257091073,1.5259230578966259,4.5058159132046764,147.4908039154824,0.0,false
8,11,banana,autoMALA_fixed,513.9106169630428,155.52355955651535,2.6046048e7,0.09500513629159224,5.646787227153654,1.1011516672611077,425.9171187122008,0.0,false
32,7,banana,NUTS,555.4591988133956,1937.363389546299,5861726,0.3766515320750678,-1.5732171101074486,0.18722957824381328,293.74009122703495,0.0,false
64,16,banana,autoMALA,571.2593678561486,7081.136751156268,3.730044e7,2.623799524223023,0.3738909949829068,0.651060575050298,180.1222554563599,0.0,false
128,4,banana,mix_autoMALA,524.0208255489367,6453.580935820555,1.6563014e7,1.406983493776399,-0.3402933569647135,0.6936926203107067,167.32840435380547,0.0,false
256,18,banana,mix_autoMALA,521.1015036097293,4458.630909493037,1.8981732e7,0.8164488655558808,-0.9910481323925555,0.17106368178649148,239.30246501387924,0.0,false
256,12,banana,mix_autoMALA,567.1512428904279,28114.273097343055,2.0004522e7,4.20424504589303,-0.0002818874824018214,0.20173062750411377,203.05458528554533,0.0,false
128,13,banana,NUTS,515.2806118805399,500.31991473748815,52747121,33.57729866957789,-1.6022532481929868,7.720396076900603,143.49256264199806,0.0,false
2,2,banana,mix_autoMALA,548.7847439295302,660.9526697961666,4.961644e6,0.08694395493996133,0.08100403870204087,8.295914921515958,18.949181409160097,2.603206723297e-312,false
128,11,banana,mix_autoMALA,565.4446426660752,15338.014303959602,1.8495082e7,1.7349836577985693,0.29652323865821784,0.27173867762879905,207.23382583544063,0.0,false
16,11,banana,NUTS,926.6183477572629,2312.150579954298,26093180,9.529782399075682,-0.40000419148755456,3.7186086905011346,77.94865770713176,0.0,false
2,14,banana,autoMALA,583.4097426285473,657.9631669229185,1.4785732e7,0.19712118543175486,-0.9162218855907582,7.912254509171581,49.09240044157963,0.0,false
2,14,banana,mix_autoMALA,597.82707674733,1089.0015779875368,4.967459e6,0.11172803890085466,-0.5015023998135171,5.196572180991484,61.81943553672602,0.0,false
32,2,banana,NUTS,724.316960217226,11973.069513022707,7020530,4.563421501623217,-0.15315622997683914,0.5718342125164056,179.40718225789453,0.0,false
256,18,banana,NUTS,799.1572623027234,35913.39694758884,17976516,42.311505046567255,0.11398147677958152,0.20228500187315282,207.56533583689435,0.0,false
4,13,banana,mix_autoMALA,526.5136121453847,434.4677729421453,5.179479e6,0.09574183357447769,2.656979009272272,4.873113421185644,215.08978967257713,0.0,false
128,8,banana,mix_autoMALA,519.9698143682383,4536.870129847353,1.5320038e7,0.5772964941892448,-0.8340952702493821,0.4409248566323163,197.28079210130346,0.0,false
8,19,banana,mix_autoMALA,536.6881160174903,1618.4581039547743,7.237829e6,0.21089856754914896,0.7020729370897747,2.8003613890638794,116.71215066555996,0.0,false
16,17,banana,autoMALA,533.1254070229297,1449.2284910582018,2.3083105e7,0.7226178615871464,-0.7283371645067789,3.1273993691953588,114.17575696852754,0.0,false
4,10,banana,autoMALA,572.882597938304,1401.0820381388903,1.5189927e7,0.27143186117579066,-0.21681150011928096,4.036360645169647,59.73256617084735,0.0,false
16,1,banana,autoMALA,537.5871757996291,2117.6714787886085,2.2616215e7,0.6821565001548495,0.14864945256216755,2.5154215372234843,114.98287854282088,0.0,false
2,6,banana,mix_autoMALA,610.7036205708481,1320.7931940992871,5.077006e6,0.11371991486533499,0.22924361828468626,4.5611998955208755,51.9419065602967,0.0,false
512,19,banana,autoMALA_fixed,531.3315583685397,11902.99018013954,8.3844717e7,6.834249887549437,-0.461416868044751,0.22587069889344374,212.55871672600352,0.0,false
1024,20,banana,NUTS,549.5132830105329,21238.659274590063,15171169,59.03736485986763,0.047045471804406665,0.25636181747909603,211.42592118267385,0.0,false
8,20,banana,autoMALA,523.2351832296084,328.78215275851795,2.4505268e7,0.1493208117717644,-3.596426010140828,2.721931232327746,315.636892784868,0.0,false
256,4,banana,autoMALA,534.1646122962405,4887.149004961008,6.6806997e7,11.797355322656763,0.6388779345067771,0.6679960641544537,175.87611632024968,0.0,false
32,11,banana,autoMALA,548.6613180445777,3782.4103294116335,2.944416e7,1.6111439650068933,-0.2231028663019008,1.3973244669884504,138.52145838666115,0.0,false
4,6,banana,mix_autoMALA,529.3730870535009,815.8074082852419,5.081215e6,0.12480488685692205,-0.3158113489021004,6.3860197940553745,47.79307268159471,0.0,false
32,1,banana,mix_autoMALA,521.3801266171796,1313.6396978395676,1.1337205e7,0.11562581771450071,1.8986859224295685,0.3050510474058572,297.10080824558463,0.0,false
8,8,banana,autoMALA_fixed,518.7526746935196,146.05156659268465,2.6009889e7,0.10491331561234804,-5.810121978205094,1.3824031322374084,441.5164665303028,0.0,false
2,17,banana,autoMALA_fixed,601.6840271246396,647.6475791587496,1.3490963e7,0.29717542098101624,-0.18841216396713276,9.24866003232501,19.925665411213572,0.0,false
32,7,banana,mix_autoMALA,552.8744056574326,6005.888539237013,9.77212e6,0.6626060602225782,0.3038845141180957,0.8210301606652547,168.25618673819088,0.0,false
128,20,banana,NUTS,533.0570511484844,1728.9414144348912,23665451,30.73788912785501,-0.49972780892630464,2.823645177522172,115.27802277713215,0.0,false
4,12,banana,autoMALA_fixed,576.571868590347,1054.969970497141,1.4433704e7,0.4290405922749629,0.3261149795411351,5.3457724113230976,46.694516187908945,0.0,false
128,17,banana,autoMALA,537.2711842949861,3685.729896304449,4.5814696e7,2.5179075420197212,1.0093911107451776,0.3906346454706663,209.8087395259141,0.0,false
128,18,banana,autoMALA,525.661855666118,2393.986849433407,5.1996158e7,1.5726294190039969,1.3364892023210166,0.3654737294775344,239.0104683159447,0.0,false
64,17,banana,autoMALA,558.9787912117123,6442.413750871405,3.8347724e7,2.9086109550623123,-0.13561355064461755,0.8476135790492626,153.4200974092438,0.0,false
128,11,banana,autoMALA,521.3275234460216,3140.0523790312664,4.9780694e7,1.5381271691232412,-1.0254078896132972,0.5917162749821261,191.82131385849436,0.0,false
64,3,banana,NUTS,678.0176337167603,5303.674459352279,14330105,13.27730235657819,-0.09719151783922864,1.2659067600171643,133.63491914398412,0.0,false
512,16,banana,mix_autoMALA,1297.94792175547,104506.42117922821,2.8777029e7,10.541749236329526,0.01542949872580193,0.12359546537863057,209.77760493612067,0.0,false
512,6,banana,mix_autoMALA,517.036281812213,3812.6077633580358,2.2389562e7,0.7241815813813616,1.1552653949323486,0.010984131088310069,311.43545186593263,0.0,false
512,12,banana,autoMALA_fixed,559.1575546513138,16238.833295538076,6.9305807e7,14.216873730796337,0.35561759376051266,0.20649018814884237,218.9598880743769,0.0,false
1024,3,banana,autoMALA_fixed,576.8219875177715,36679.52391995631,9.6765555e7,42.73811286062878,-0.07078491148334821,0.15162616145406513,210.35483898716308,0.0,false
2,12,banana,autoMALA_fixed,588.3283462215969,628.7206611313923,1.3271288e7,0.2843793591028175,0.21729865267261383,9.303390191885548,14.944258787364276,2.0811358241531027e-194,false
2,5,banana,NUTS,731.3703767122672,1051.8249239698998,10500836,2.697147198274069,-0.09376529016224022,6.940810403773256,27.842347916754704,0.0,false
8,5,banana,autoMALA_fixed,537.6586942789055,935.0939189999012,2.2038012e7,0.5815895566282271,-0.508773217704927,5.478494802869309,58.82038271641761,0.0,false
16,19,banana,autoMALA,565.4233577596716,3257.746755205939,2.1912141e7,0.8559320201231013,0.23498537433432726,1.6747653403949871,126.36488670646105,0.0,false
8,16,banana,mix_autoMALA,529.2644868310048,883.6059230409581,7.714724e6,0.15179921403166768,-1.8424222127243088,2.4876456595000525,193.3857999695888,0.0,false
16,20,banana,NUTS,797.0121643371207,3517.3991261248557,11644621,4.0729830801817934,-0.05526842355096506,2.2611677940455923,106.88584073071809,0.0,false
16,15,banana,mix_autoMALA,545.9135056928028,3422.5136551330775,7.319335e6,0.3851167131611945,0.3995095638089912,1.4252159259619297,127.76951311248072,0.0,false
16,12,banana,autoMALA,588.2488099396598,3568.8677972401974,2.1791359e7,0.8736642157734008,-0.6297831565554153,1.1934724688490894,158.63913821109116,0.0,false
16,15,banana,autoMALA_fixed,525.7073414652168,719.3372413197324,2.2477854e7,0.5891797391212057,1.8824749044850535,3.6767157678330804,152.7690639715139,0.0,false
2,5,banana,autoMALA_fixed,576.823430333131,569.3814499711556,1.412524e7,0.33240425483751895,-0.028184432552092853,10.129808435149869,10.394581535970246,2.8334507244625213e-94,false
512,14,banana,autoMALA_fixed,559.085511685189,19616.20962319625,6.9873503e7,13.558639634818437,-0.296906663467044,0.18894097261406162,215.59494495055213,0.0,false
1024,19,banana,autoMALA_fixed,523.8425224974796,12367.162221901983,9.0451682e7,24.051673645150913,-0.2192733863174258,0.37447692553523426,203.29560785862816,0.0,false
512,14,banana,mix_autoMALA,547.0399008056061,19431.08241326649,2.3528598e7,6.270213644107092,-0.01702849065064771,0.28121907141044217,202.8452149075863,0.0,false
1024,4,banana,autoMALA_fixed,578.9804668094202,39826.75154025592,1.0357362e8,36.594435584811706,-0.13932514417902586,0.12346618818123149,215.74159258305485,0.0,false
128,5,banana,mix_autoMALA,536.9050083856031,9156.214844095455,1.5222561e7,1.7754087444894033,-0.2111046001256884,0.539742983571922,190.45456233430048,0.0,false
128,6,banana,mix_autoMALA,560.6553358556656,16737.012322417326,1.7144184e7,2.1736670468875228,0.11158199769622681,0.3213720603554699,191.8988115729215,0.0,false
16,17,banana,mix_autoMALA,520.2041282511673,347.80507521490466,8.007706e6,0.1215677595902049,3.832595209842723,0.06172285770840406,431.1266476913615,0.0,false
8,1,banana,autoMALA,531.8323458383571,818.7368947771898,2.2578519e7,0.3422603126715552,1.5331622742028492,4.058917460481892,144.94396136571663,0.0,false
4,19,banana,NUTS,1023.535307202456,3396.9410024547915,8747182,1.6159122253508271,-0.2946139718615933,2.8399429251039905,95.47275344600564,0.0,false
16,12,banana,NUTS,617.2527941607046,5990.669091413425,5846773,1.6241960109418523,0.15588059930050394,1.0011200994830403,153.99218484448866,0.0,false
256,10,banana,mix_autoMALA,538.8787622541143,14528.994702536178,1.8159376e7,3.2758262555049824,0.22266048313524422,0.3188192837292542,197.29397887917935,0.0,false
256,11,banana,mix_autoMALA,534.3703290660038,11689.232565505117,1.8321808e7,3.1459549244386578,0.3240010393922424,0.34779985927290824,207.79443683885876,0.0,false
2,15,banana,mix_autoMALA,581.770323487898,1028.3094257982316,4.873037e6,0.11001114009708882,0.3151636540029249,5.54488566591694,45.26325358604498,0.0,false
64,3,banana,mix_autoMALA,518.1232218556098,3306.89952600572,1.2839684e7,0.5236552961582289,0.6686912018479724,1.1151784616714107,163.53550104599287,0.0,false
32,13,banana,autoMALA,515.6141574167741,543.9181070060464,3.3262965e7,0.11090548512232834,3.059397936524172,0.07202798886067933,390.8970297450345,0.0,false
8,18,banana,autoMALA,573.4447955745609,2035.6076764835163,2.3458073e7,0.5637602093270692,0.15202044819676191,2.791234633265676,85.81683978035244,0.0,false
16,12,banana,autoMALA_fixed,587.3487720797615,3679.083273279223,2.2192499e7,1.12729225806152,-0.13988418546490547,1.5740510265227392,119.74395529132084,0.0,false
512,20,banana,autoMALA,539.1601650259712,8666.660113853724,8.1616063e7,24.686517673457196,0.3419047605157687,0.49924638274839683,197.78670282941158,0.0,false
256,1,banana,autoMALA_fixed,536.4545240880421,9578.701084556578,5.3173307e7,6.7442243727806375,-0.2840692143707222,0.4756628216167348,195.29163458618075,0.0,false
256,8,banana,autoMALA_fixed,603.8820669744424,29164.82281253666,5.3282534e7,8.693921367932951,0.035467220296001245,0.2055779077193815,200.06662509588486,0.0,false
512,6,banana,autoMALA,516.1682446621958,2133.2788556657474,6.7321066e7,3.537491961026701,-1.5427775061749527,0.02473419791078629,328.7615482027447,0.0,false
1024,8,banana,NUTS,522.8003609143018,1840.848427851679,84868287,240.01881989742716,1.3982660579461903,0.8474757813814396,204.03092944807153,0.0,false
256,16,banana,autoMALA,559.1132154364404,16526.20460924433,5.273464e7,8.105964931373135,0.045741445640692144,0.3360385835686843,191.2542972056429,0.0,false
8,9,banana,NUTS,647.2762448722038,2182.3646603989387,6285722,1.0333587997184124,0.8660563424751805,2.019552412368594,139.49223044584386,0.0,false
16,18,banana,autoMALA,520.1282911839065,1055.671833619822,2.6494019e7,0.4357329038391213,-0.14320320827290145,4.906193723627271,81.0109483878233,0.0,false
64,10,banana,mix_autoMALA,533.1117804237261,5615.986389746445,1.5148948e7,1.1701682317750022,0.04382169077709269,0.9472794121582069,160.99952423809233,0.0,false
64,8,banana,NUTS,649.5664645266647,6295.672388953742,10238053,8.49027529958906,0.4964674219993762,0.7196710420813193,180.13819752390376,0.0,false
2,7,banana,autoMALA,608.9107854743501,921.0440623226353,1.4351495e7,0.2029436246250357,-0.12280751898465193,6.593192531333106,31.060485725496278,0.0,false
4,3,banana,mix_autoMALA,532.7299312864136,670.1435196695048,5.228387e6,0.1800736151367742,-1.3122930722576314,6.161147401182902,97.20320725361341,0.0,false
32,13,banana,mix_autoMALA,522.7369781706084,1103.951846058957,1.0789267e7,0.2936807555654922,-1.913730793262233,1.0032796699676738,241.4374263833418,0.0,false
64,14,banana,autoMALA,525.0211342789806,2486.0995115376636,4.0355599e7,2.004485291271953,-0.5105847023815978,1.845016818333468,143.2095167644261,0.0,false
128,10,banana,autoMALA_fixed,558.3760509484318,8992.669209586644,4.9258388e7,6.255434682809252,0.2535396135585362,0.5509572188781541,176.77449797515078,0.0,false
32,10,banana,autoMALA_fixed,549.842432702377,3043.4521316674623,3.2085804e7,1.7176700019943811,0.5279113057358671,1.5079311062830483,138.4599110479635,0.0,false
64,13,banana,autoMALA,530.5219026815441,2201.380163293629,5.2079682e7,3.3000545348027037,0.7259970526368152,1.86488646011333,135.73291229519762,0.0,false
4,13,banana,autoMALA_fixed,573.5954246741303,992.7765703459887,1.3726095e7,0.3956442251267485,-0.5626548058893992,5.423695200410203,56.910902719306534,0.0,false
128,11,banana,NUTS,597.8326916954852,2698.291396529322,25907743,35.57522027149658,-0.03963136225090354,2.2137672209926,102.24117184069723,0.0,false
64,6,banana,autoMALA,525.3526324588429,1877.368384829801,3.920272e7,1.3026630356344768,1.2864230238553076,1.1036007354591255,174.26315819323128,0.0,false
128,14,banana,autoMALA_fixed,548.4051719841295,9303.945748464379,4.6838331e7,3.9130377910036445,0.1920243176481689,0.5500143054550453,191.55722989746351,0.0,false
8,9,banana,autoMALA,574.0552506774895,2356.6419352237067,2.2204829e7,0.5113379014766009,0.1718954300608517,2.4028396903012874,101.09350779006904,0.0,false
4,20,banana,mix_autoMALA,529.1439253775507,487.7655372262406,5.474671e6,0.14653147256777546,1.930716783639572,7.003334263815896,114.67857364860788,0.0,false
512,20,banana,mix_autoMALA,550.3151210554574,22387.342566389994,2.2936437e7,6.613366690629213,0.22994658442530636,0.1890923746209873,215.61359322610613,0.0,false
512,10,banana,autoMALA_fixed,548.9463581965514,18970.98185189054,6.6253146e7,15.735702927059547,0.029581113674933275,0.28842473708754013,196.86140235464626,0.0,false
1024,13,banana,autoMALA,532.4562430736296,7812.290303075317,1.34846354e8,61.041423332903314,0.32795337321674783,0.5699327543171149,189.09541274496667,0.0,false
512,8,banana,NUTS,532.8781956328946,18611.023992323582,11036529,16.339707419203865,-0.12657879144854955,0.2696812143069397,212.06034266055838,0.0,false
4,20,banana,autoMALA,533.2333408396038,579.9617523251295,1.5962508e7,0.2282231305728025,-0.7335425702122057,8.63497744880224,59.114190321863276,0.0,false
4,17,banana,NUTS,2460.566846607276,5727.401397033758,16107712,6.583548957146024,-0.01874692180089418,4.294444341076088,54.01280013991331,0.0,false
4,10,banana,mix_autoMALA,518.7782011189352,368.5922926752813,5.355913e6,0.08349542784168015,-2.3895464820066485,8.300233282703674,205.13364734715816,0.0,false
64,12,banana,NUTS,603.163298455568,3812.9953592607085,13957137,13.456601184200172,0.09154549570243331,1.5720081737765708,126.05244194386624,0.0,false
64,18,banana,mix_autoMALA,514.3285872282579,1589.8950074555712,1.4757631e7,0.18296442723558853,-1.2161860383042038,1.7520574270018263,192.7411165528003,0.0,false
16,10,banana,mix_autoMALA,542.5323510141188,3244.96605855548,7.650897e6,0.43576852848391245,0.192521504523466,1.6327207926073595,133.4706581899652,0.0,false
16,10,banana,NUTS,695.1667033481375,5399.0812658020295,6838583,2.2610689962397257,0.4741304096732304,0.9829362111102694,165.16294156073252,0.0,false
512,5,banana,autoMALA_fixed,605.868329953705,43860.63453665465,8.4153033e7,15.382478703964717,0.03758315265550411,0.1364667518419583,210.94510180800458,0.0,false
1024,7,banana,mix_autoMALA,547.1006499331285,36524.172649484266,3.155338e7,15.849944290026878,-0.009349446081681673,0.149698161928687,211.604093453543,0.0,false
1024,12,banana,autoMALA,554.7079531201848,26962.28397566659,9.2635529e7,29.11096046495083,-0.18480255959150876,0.16880587685983417,209.95866571825655,0.0,false


==> deliverables/AM_banana_scale/aggregated/summary.csv <==
dim,seed,model,sampler,ess,ess_exact,n_leapfrog,msjd,margin1_mean,margin1_var,KS,ks_pval,mala
32.0,4,banana_scale,autoMALA,1078.186355654519,14070.221027708714,5.6902886e7,0.000509439475118275,-0.116051456280061,0.752123101352677,327.6638390781807,0.0,false
8.0,1,banana_scale,autoMALA_fixed,1036.6196099011545,931.2096135305792,5.8777457e7,0.0042523889258156665,1.4620326076639392,8.97018201586597,195.4900832304129,0.0,false
0.0078125,17,banana_scale,autoMALA_fixed,864820.676997593,864516.9542011629,4.8245953e7,3480.3446792439718,-0.00035973625507663455,10.003402182105226,0.6869389554324243,0.73285407758319,false
0.125,15,banana_scale,NUTS,5827.342070701308,6504.632993259342,16181772,22.771812957971516,0.07090828326555175,8.930173813598973,13.99636457047336,1.3995777868901493e-170,false
2.0,9,banana_scale,NUTS,1501.5318232274292,1198.9963193000035,86460230,3.6292845860876786,-1.4385423864387064,9.491756695046192,181.58179584623196,0.0,false
4.0,5,banana_scale,autoMALA_fixed,1059.7698774829626,1222.816460432811,5.4408425e7,0.01847766277588423,-0.6853334658725558,8.181006064206658,87.48534832493436,0.0,false
0.015625,9,banana_scale,autoMALA_fixed,443060.4439440172,443034.8909244081,4.9291835e7,921.8308788642825,0.0011982438101839298,9.999955361126515,0.6345555207652751,0.815499328499424,false
4.8828125E-4,20,banana_scale,NUTS,1.0299834696433198e6,1.0291235622083698e6,6627143,812648.0263803666,-0.003560245233040429,9.99563374160991,1.0251698489997523,0.24399037775821467,false
9.765625E-4,13,banana_scale,autoMALA,1.0825002678279546e6,1.0842017588879894e6,5.1233215e7,2768.633161223579,0.001009085666012635,9.98322947889491,1.0731234392020497,0.19967997221415662,false
0.00390625,3,banana_scale,NUTS,1.0402769509488965e6,1.0393487536354809e6,6017675,13396.583790788625,-0.004479765746886777,9.988571308985726,1.2240549059962404,0.09989872859389773,false
4.8828125E-4,18,banana_scale,mix_autoMALA,803955.8172524439,803360.9306020704,1.8690578e7,248840.85044763426,-0.004123310013685295,9.99403682582117,0.9407318717974249,0.3389983982979421,false
9.765625E-4,2,banana_scale,NUTS,1.0141990142884842e6,1.0167745959338577e6,5750040,213975.82935068986,5.817197918271872e-5,9.974664975605327,0.7904513708888743,0.5597535843857809,false
0.00390625,1,banana_scale,NUTS,651175.9174280621,648929.2981979386,7618643,10814.878931095041,-0.007150923823792079,10.002172768806895,1.4524501749734782,0.029420045299407584,false
0.03125,20,banana_scale,autoMALA,60199.11506132874,60092.70472683153,5.5373273e7,88.1904872268329,0.006474039171074824,10.01524738545768,1.0962840093396267,0.18063646629669286,false
4.0,11,banana_scale,autoMALA,1028.7656935597226,186.8846196081416,6.9939271e7,0.0014106650697202996,7.282158570487766,1.8235292911448138,923.7616218430425,0.0,false
0.125,6,banana_scale,mix_autoMALA,3321.781657167681,3498.3841201962896,2.1250909e7,5.721391835109378,-0.09157940314525137,9.468007073598823,13.831502896175039,1.3516524537978795e-166,false
0.125,16,banana_scale,mix_autoMALA,3089.087198919771,2861.580224063845,2.1193795e7,6.056679104774135,-0.10050965940194816,10.764595097566009,16.034188643842015,9.794265669002988e-224,false
0.03125,16,banana_scale,NUTS,43067.40952789388,42013.81146921026,10108999,181.82835850651318,-0.016845817313968805,10.238855946483245,2.6909511831799193,1.0265679981587581e-6,false
0.125,10,banana_scale,mix_autoMALA,3485.4252517069554,3739.1583682973996,2.0572878e7,5.5680354964750665,-0.008797752184141038,9.321153033995886,8.028703205405407,2.0498406681014615e-56,false
1.0,14,banana_scale,mix_autoMALA,1077.247388302053,495.2705584076789,2.132127e7,0.09354572573439747,1.9696306870992208,17.67352002192871,162.1638781093253,0.0,false
0.0625,16,banana_scale,NUTS,14288.146942597032,14134.292573880693,13931172,69.67123078666376,-0.002132504407636949,10.108788357861082,1.6549768570147458,0.008356215156429184,false
16.0,20,banana_scale,mix_autoMALA,1034.4856353928014,3135.4444352299915,1.821975e7,0.0004337236841056311,1.1866045624350086,1.8782694858901003,294.19797596229614,0.0,false
4.8828125E-4,2,banana_scale,NUTS,1.075342429575457e6,1.0765807114988763e6,5615738,851306.1125669033,-0.0012757204926639675,9.98678686623353,0.8576484570124308,0.4537744303316421,false
2.44140625E-4,17,banana_scale,autoMALA_fixed,1.0305697230676683e6,1.0305549687570577e6,4.7442598e7,3.3153659602886126e6,0.0004209632833690447,9.999961811217442,0.7788288180830705,0.5789397247941936,false
0.0625,3,banana_scale,mix_autoMALA,8666.976820456835,8233.95217482822,2.0558694e7,20.74771216401103,0.012740600444562843,10.524528102445005,7.243542288962772,5.334801485933417e-46,false
0.5,19,banana_scale,autoMALA_fixed,1668.6460579101765,1503.139187280559,5.2693806e7,1.2202270899648224,-0.05093252338673312,11.096852594882272,13.471361001729242,4.694808838215098e-158,false
16.0,4,banana_scale,autoMALA_fixed,1047.1818276099953,3155.298817215851,5.4884494e7,0.0013378106384500542,-0.7109340717618369,2.8024426876778747,228.4458714235501,0.0,false
0.0078125,8,banana_scale,mix_autoMALA,644779.5342548406,644951.8557630063,1.9357233e7,1036.919483125018,-0.0018911270682498479,9.995071377987406,0.5317997284867033,0.9399064722349233,false
0.5,16,banana_scale,mix_autoMALA,1280.9927855353385,1185.2256853154681,2.1493302e7,0.402001278058111,0.1640461404069703,10.7743728336751,21.94008743568577,0.0,false
1.0,9,banana_scale,NUTS,1574.5401256740888,3076.6405855578637,30937951,1.1883652576989963,-0.3254298610217909,4.955041176460962,108.67097563571895,0.0,false
0.0625,9,banana_scale,NUTS,10191.988893553196,9998.284357020504,12120248,58.03018720353504,-0.020733231863050577,10.18946297025709,3.6191893061301617,8.390547958687607e-12,false
0.015625,7,banana_scale,NUTS,246065.38332963153,246172.17585710724,9359442,638.1301777286168,-0.004201392968704614,9.991426208829909,0.7304342672957773,0.6601540987578993,false
0.5,1,banana_scale,mix_autoMALA,1229.4180652490325,1075.832839731889,2.1598759e7,0.36403075831826703,-0.10726993358840184,11.413791841222825,41.82340970571296,0.0,false
0.03125,2,banana_scale,autoMALA,66528.90321388305,65805.34119937202,5.5274972e7,88.28392325099912,-0.021328686271430475,10.080436371764044,2.4982456954537042,7.585166993333259e-6,false
1.0,3,banana_scale,mix_autoMALA,1183.88304126482,1541.969740320505,2.0837333e7,0.1035833493099243,-0.3707493245791931,7.51897133979295,53.6102828755337,0.0,false
0.0078125,10,banana_scale,autoMALA_fixed,908997.239782121,903720.5220573023,4.8260701e7,3487.5630842635496,0.008135096923510169,9.9996797018264,1.3467627737875318,0.05316199385398548,false
0.5,17,banana_scale,autoMALA,1369.65976099131,1303.7649814571294,5.9498388e7,0.6816528676602301,0.3053318388990729,10.380840469850975,35.08967879884767,0.0,false
32.0,9,banana_scale,autoMALA_fixed,1032.6217379157733,2699.7414492556186,5.5156826e7,0.00034055081175102367,-1.6177902262316166,1.1881810518957696,421.28075334724036,0.0,false
32.0,20,banana_scale,mix_autoMALA,1032.341011911484,4061.7072806471665,1.8443635e7,0.00013158170452915748,1.2667032675877654,0.925613621123577,379.22671164655554,0.0,false
1.0,12,banana_scale,autoMALA_fixed,1258.8418022502283,1166.4895253282127,5.2489073e7,0.3215347211319994,0.11059710665815681,10.7766871549727,31.1379696446254,0.0,false
0.001953125,6,banana_scale,autoMALA,956501.4463366814,957011.5544291706,5.1339044e7,1509.9948355845634,-0.0019443818850916833,9.991135044777346,0.869932195983182,0.4355548209169423,false
0.125,16,banana_scale,NUTS,19587.775350855998,19742.25042712632,23186704,44.66088809506648,0.040031474116386245,9.891133976916164,3.294651350307504,7.459907915213224e-10,false
8.0,11,banana_scale,autoMALA,1026.5080561764928,359.7257451775107,6.5011291e7,0.000430361740561139,5.292531125754751,0.483764112128287,895.2586601547433,0.0,false
4.0,3,banana_scale,NUTS,1194.363550919215,2132.070101315569,53806792,0.3331803868477619,-1.2033282074464733,3.914646146485942,208.54380408132158,0.0,false
0.00390625,8,banana_scale,autoMALA,963119.0530557098,963246.4884897437,5.1743713e7,853.9829854885706,0.0009431784442724012,9.997831900874191,0.514898306522241,0.9536084303711897,false
0.25,1,banana_scale,autoMALA_fixed,4072.2747053765984,4367.286684328994,5.1522959e7,4.663475167582612,0.11587702941776133,9.271152203631097,15.899350207202815,5.382718891527559e-220,false
0.0625,3,banana_scale,autoMALA_fixed,28850.137354912982,28606.03124245815,5.143042e7,62.92232501932198,-0.008096850779825937,10.083490327446277,1.9989461584726342,0.0006766040550071372,false
1.220703125E-4,16,banana_scale,mix_autoMALA,782228.0926075195,780971.4054721341,1.867491e7,3.9847248228445556e6,0.00033878026572276574,10.016000240734384,0.760480982491913,0.6095535539734738,false
1.220703125E-4,18,banana_scale,mix_autoMALA,789849.9155226813,790004.8328919754,1.868995e7,3.982553838433778e6,-0.003862106700287104,9.986514575274235,0.8890434071680602,0.40803515352935693,false
32.0,5,banana_scale,NUTS,13248.689260493129,56549.366676171645,927444318,2.749133935965954,-0.0016324990455884106,2.3428192332585867,192.73628930624886,0.0,false
9.765625E-4,15,banana_scale,mix_autoMALA,791995.1732518368,790639.6829727084,1.8709083e7,62403.58258221135,-0.0037615048027420314,10.006211955735147,0.8433798890850994,0.475431207410715,false
0.001953125,15,banana_scale,NUTS,955643.5649446071,959119.8899798923,6693615,49487.03653543501,-0.00042409459149977697,9.963582721595369,0.8331102882780215,0.4913279217666473,false
0.001953125,9,banana_scale,autoMALA_fixed,1.0640141272811848e6,1.0638839294998976e6,4.7514668e7,52044.48055162574,0.001203633998238101,9.999723261431596,0.8981427940145181,0.3953001017104546,false
0.125,5,banana_scale,NUTS,8719.560889608974,8789.73749920744,19743444,34.54935053928078,-0.08577590081593058,9.857570820199465,6.51972885026089,2.3990361667178896e-37,false
0.03125,9,banana_scale,NUTS,116907.87974370108,118103.13913008149,11227466,208.50073364051514,-0.0012606887767985047,9.898615523917616,1.3483721854368014,0.052702824983512725,false
2.0,3,banana_scale,mix_autoMALA,1034.0243543097256,462.5693490804241,2.3304095e7,0.016694620353853044,-0.6651373853766374,21.90762808697465,244.7824809316204,0.0,false
4.0,6,banana_scale,mix_autoMALA,1075.6071271188202,2064.173375048478,1.9292301e7,0.00714646059741914,-1.2227538586627262,3.641897292006295,237.87509561869138,0.0,false
1.0,5,banana_scale,autoMALA,1260.4330656200334,1632.2140238555469,5.8863614e7,0.19985515160898132,0.013409336013042769,7.7220081280604544,31.24870392687876,0.0,false
64.0,7,banana_scale,autoMALA,1036.1932536016677,10609.557226422106,5.3774293e7,0.00013328498205815293,-0.05118931548948108,0.974011343486632,289.3984732623546,0.0,false
0.0625,13,banana_scale,mix_autoMALA,9387.056290420558,9265.330037935832,2.0406404e7,20.943367055748595,-0.030355814139733046,10.122938301240533,3.555162370681799,2.102704219026651e-11,false
0.0625,12,banana_scale,NUTS,30513.788072966054,31266.779240779226,14055133,71.08507710807108,0.018930332761746986,9.748501824754378,3.1472763295137725,4.98142716287377e-9,false
0.0625,6,banana_scale,autoMALA,13709.710619227506,13560.250976866413,5.6727493e7,28.304911750067863,-0.03350948415452466,10.095200043377195,3.8974269616933555,1.2800249193880529e-13,false
4.0,18,banana_scale,autoMALA_fixed,1045.67253078826,799.2716978737138,5.5660542e7,0.013633116439979298,-0.9151774411125762,12.228364309347457,132.2538807343812,0.0,false
9.765625E-4,15,banana_scale,NUTS,1.053612169443493e6,1.0530246795811404e6,6456187,208364.64693526,0.0032098508654273992,9.995023311495034,1.0125349956194896,0.2568045913648419,false
4.8828125E-4,8,banana_scale,autoMALA_fixed,1.0617538781832308e6,1.059461529895657e6,4.7446215e7,829599.4887609158,0.002983229812788377,10.012442992308708,0.7387941983031396,0.6460531443513944,false
0.001953125,11,banana_scale,autoMALA_fixed,958551.1615783265,958401.5884236566,4.7506712e7,52205.800076550215,0.004640389378075011,9.981417516020015,1.0254567327792756,0.243705042042547,false
0.001953125,9,banana_scale,mix_autoMALA,862540.2556757022,860159.4397692838,1.8749548e7,15768.972177390046,-0.005130054351024914,10.005541269707965,1.251549620999242,0.08718799768706424,false
1.220703125E-4,4,banana_scale,mix_autoMALA,763698.896090296,762723.2799749695,1.8690998e7,3.979091037151202e6,-0.0021173850510388713,10.00946166941682,0.5310391641748993,0.9405682312207471,false
0.03125,5,banana_scale,autoMALA_fixed,123191.38363089446,123253.26138183362,5.0430448e7,239.24079289148935,-0.009420329262302518,9.984313579387697,1.2524030818291294,0.08681623861503841,false
2.0,3,banana_scale,autoMALA,1172.0413473336257,1823.9146575355567,6.2540639e7,0.05659572760924565,-0.6455668465664959,5.949420596632686,123.65939169076478,0.0,false
1.0,13,banana_scale,NUTS,1654.5833017844452,2265.922993974329,42854856,3.210265704457344,0.0550230798156644,7.297141450604777,41.83327841973573,0.0,false
0.0625,15,banana_scale,autoMALA_fixed,30648.015531892954,30702.758016355543,5.1402476e7,62.301196399363754,-0.018487963910751515,9.97194741657982,2.5445901465303393,4.753017649127883e-6,false
0.03125,18,banana_scale,autoMALA_fixed,118014.76885287472,118031.2763302767,5.0479393e7,236.55308249421932,-0.0004680646187555813,9.99857656151106,0.9165010122928834,0.37035422330560375,false
1.0,17,banana_scale,mix_autoMALA,1121.4397318932752,1042.898659175906,2.1954275e7,0.10518719923698278,-0.05124342629192241,10.750230134783893,23.405933212411355,0.0,false
4.0,12,banana_scale,autoMALA_fixed,1044.4936483677607,875.2365750619309,5.3444748e7,0.01878279450071743,1.0881382322513264,10.727281563617614,186.17660293497113,0.0,false
0.0078125,4,banana_scale,mix_autoMALA,601902.4837320022,602628.7635637637,1.9349926e7,1033.502621609308,-0.00044889793884374534,9.987831074063802,0.6291294525427702,0.8235278897779008,false
0.015625,6,banana_scale,autoMALA_fixed,454029.17435133713,451640.5853324747,4.9292464e7,923.8262377456049,-0.006969493602062638,10.031379837676404,1.172298406985135,0.1280054615433711,false
2.44140625E-4,2,banana_scale,NUTS,1.0670844171337772e6,1.064585789016831e6,6270900,3.3865486351056187e6,-0.00339143720732257,10.011502424536094,0.9574425306453804,0.31843426710394507,false
2.0,6,banana_scale,mix_autoMALA,1121.119800966729,2234.5138529130386,1.9615274e7,0.02883692269706868,0.09084418688679691,5.00825990259603,87.50394066230388,0.0,false
2.44140625E-4,6,banana_scale,mix_autoMALA,858178.5401954522,852336.5511406083,1.8686152e7,995259.6917346348,-0.005865349010181411,10.039653006345057,1.0763944848077642,0.19689978188653284,false
32.0,6,banana_scale,NUTS,2783.0034040737414,3240.3183978871334,1116778402,1.340446974906546,0.0526228559023235,8.581153966824294,15.33032348303513,1.4664873191020078e-204,false
4.8828125E-4,3,banana_scale,mix_autoMALA,868228.9190132215,868878.5714881404,1.869544e7,249233.77403037186,0.003084651193024197,9.984477354380042,0.8161852549750677,0.5180476463437882,false
0.5,5,banana_scale,NUTS,1436.3433409304118,1655.8034303242832,21787552,1.8727435278753366,-0.5186344694614082,8.297671833624017,60.253424979154715,0.0,false
0.125,9,banana_scale,mix_autoMALA,2912.5268259441023,2845.731723416548,2.1174038e7,5.485542312389977,-0.059561919106571874,10.224638895482277,10.704273822075436,5.981673414553511e-100,false
1.220703125E-4,16,banana_scale,autoMALA,1.081024593488811e6,1.0806114548479128e6,5.1197744e7,19972.986015340568,0.002125141158365947,9.99904664049062,0.9465059179809714,0.3317944323013663,false
2.44140625E-4,6,banana_scale,autoMALA,1.037090415366155e6,1.0364179363723613e6,5.1205161e7,10179.356013021577,-0.0002481287244506308,10.00642586759802,0.9105621585536596,0.37831342446661953,false
0.25,13,banana_scale,autoMALA,2146.6232634511925,2356.889603826552,5.9500612e7,2.489539542657812,-0.10908606584391406,9.082943817297918,17.557752851573923,3.443821338504349e-268,false
1.220703125E-4,4,banana_scale,autoMALA,1.0995869596835116e6,1.098261915304284e6,5.1199848e7,19300.788890277003,0.004610289401536356,9.989278302779207,1.080836289590252,0.1931726592075785,false
0.125,4,banana_scale,mix_autoMALA,2626.4467511027515,2416.547647763433,2.1114476e7,5.70278839913173,0.06846995555721941,10.856577551707298,13.66245710496844,1.4717673468305634e-162,false
4.8828125E-4,8,banana_scale,NUTS,1.0475681387956333e6,1.0440153674379004e6,6523518,831551.0248774758,-0.005166873753943978,10.006716689851308,1.112765683488874,0.1679747818233289,false
0.03125,8,banana_scale,NUTS,120776.45565950619,121407.20182563778,11699698,210.6100886450699,-0.008750967319969093,9.939032009483357,1.183350361789394,0.12151550143425892,false
0.0078125,15,banana_scale,NUTS,500572.5424475029,500731.45866603765,7159278,2800.9983154384518,0.005512705939538601,9.981978109348843,1.150650781733134,0.14153586725559636,false
2.0,11,banana_scale,NUTS,1318.2450594190507,2019.4769835422567,48040510,1.1717483072809205,-0.6240598444794996,6.026789004600503,108.75714380777856,0.0,false
0.03125,19,banana_scale,autoMALA_fixed,132747.34738466667,133260.10763573393,5.0390581e7,239.26431491090392,0.0004798631850835809,9.961492450342943,0.6799021400161109,0.7443793258385785,false
16.0,6,banana_scale,NUTS,7321.710404811241,31065.48310742626,393520422,1.1505609229092086,0.07658737992217347,2.3149663460784673,202.2754383721988,0.0,false
0.0078125,2,banana_scale,NUTS,496275.38684009475,496516.2570066289,7301204,2735.147717660084,-0.003911163426398209,9.987750677223145,0.8748700926279298,0.42834615731583314,false
0.0078125,13,banana_scale,autoMALA,873004.7211071784,873806.6086629473,5.2946859e7,508.3371849075935,0.0019560155245935814,9.987563729040922,0.6048282920538668,0.8578256452473154,false
32.0,8,banana_scale,autoMALA,1038.9063381031121,5442.904250548867,5.7734153e7,0.00036107060420334134,0.4413518955803034,1.7113026429710472,271.5203946854611,0.0,false
2.0,12,banana_scale,mix_autoMALA,1123.4094025244212,2042.6829114032157,1.9878838e7,0.03023816656031646,-0.48723386415695036,5.2394894196638715,125.16008289888441,0.0,false
0.001953125,20,banana_scale,autoMALA_fixed,1.026141389906675e6,1.0227213798922137e6,4.7511772e7,52140.77828083904,0.004051796309642275,10.016992626855695,1.0626395887885565,0.20879529201277575,false
64.0,17,banana_scale,autoMALA,1036.31739123546,9910.028074006024,5.3504283e7,0.00011290666005293584,0.5535190167079834,0.7359592965488554,349.4737666331959,0.0,false
4.0,19,banana_scale,autoMALA,1039.2981775254866,556.0480325461109,6.172847e7,0.009962256413602176,1.8972840635246548,15.040899408869798,325.6799011015505,0.0,false
0.015625,16,banana_scale,mix_autoMALA,170684.2071492954,169169.6350687531,1.9709994e7,275.4511402633719,-0.008060290322603041,10.078706004541758,1.81454893633844,0.0027613695548388407,false
0.015625,14,banana_scale,autoMALA_fixed,469022.36462835915,467312.5077164786,4.9306683e7,922.3595796219214,0.008469278530348857,10.003775828620073,1.564188813276246,0.014992180289969726,false
8.0,10,banana_scale,mix_autoMALA,1035.233415767092,1548.0454852167925,1.9333629e7,0.0017980326254706167,1.0929407781841745,5.480905452449098,160.12458154177125,0.0,false
0.125,7,banana_scale,NUTS,3277.259282214959,3044.363491564063,15931565,21.663760475944756,-0.24168231125200235,10.578239518374394,16.54379437666911,3.721528824275979e-238,false
0.0625,9,banana_scale,autoMALA_fixed,37165.712328548565,37824.3408400876,5.1067134e7,64.26120920597094,0.00923841397318722,9.822775188093388,2.2134688074533244,0.00011102655593836787,false
32.0,5,banana_scale,mix_autoMALA,1037.8184417123157,9032.194916889,1.8461057e7,0.00019466360318935426,0.5768391525834544,0.8121173979895339,333.91217555649877,0.0,false
4.8828125E-4,16,banana_scale,NUTS,899548.8073444669,900618.5657764475,6675541,801172.66862413,-0.001437100722308278,9.986308391087542,0.7933320555562204,0.5550285015164238,false
9.765625E-4,1,banana_scale,autoMALA_fixed,1.0209226071174735e6,1.017019685858521e6,4.7457132e7,207894.9259659246,-0.005262145399305588,10.010817743668847,1.0914400458846671,0.1844968773003961,false
0.001953125,20,banana_scale,mix_autoMALA,859495.1557690569,851651.7186876807,1.8743408e7,15745.982295564492,0.006905659819711267,10.052038407624055,1.4239879772351287,0.034654020090036486,false
0.001953125,20,banana_scale,NUTS,774195.7247614361,773387.6903228567,7073812,45661.13387698558,0.003603710960614127,10.000621868720161,1.0193866855116767,0.24979543757281328,false
32.0,12,banana_scale,autoMALA_fixed,1029.4899556029284,2861.843928369655,5.6159147e7,0.00033877824075318277,0.9798247550721532,2.6330304049893054,251.734128313976,0.0,false
32.0,16,banana_scale,NUTS,3037.7614095324807,31705.241313017483,325671024,0.2514371227997131,-0.006455348637588315,0.9580024762958015,303.36376256752,0.0,false
1.0,18,banana_scale,autoMALA,1271.138950365797,1637.7087980474034,5.8850348e7,0.19496443476586497,-0.4639529700667603,7.494744378042956,58.86777535427086,0.0,false
8.0,15,banana_scale,mix_autoMALA,1101.8562524287618,6727.6845497207005,1.8147083e7,0.002860745107621921,-0.340685397891879,1.5130262258815952,255.7451904176777,0.0,false
0.0078125,15,banana_scale,mix_autoMALA,644416.9916492881,644823.764062654,1.9367575e7,1034.8998713145004,-5.996495977703196e-5,9.99368965626647,0.58759501516829,0.8802696454175891,false
0.0625,8,banana_scale,autoMALA_fixed,28173.235125712858,27807.249148151135,5.1115116e7,64.25286376818626,-0.0197297451447776,10.120923927374156,2.601133072574015,2.6561327619729876e-6,false
2.0,7,banana_scale,autoMALA_fixed,1162.645874368617,1564.1083197191824,5.6191002e7,0.06204635334879818,0.709317334308674,6.862590908745824,104.81997861655117,0.0,false
16.0,18,banana_scale,autoMALA_fixed,1033.8261430733094,2319.2510770757403,5.554244e7,0.0012190329356453933,0.6402107626708478,4.044183088832314,198.57395560555483,0.0,false
1.220703125E-4,7,banana_scale,autoMALA,1.066429453364809e6,1.0622785545795988e6,5.1192618e7,19960.984467806662,-0.0065786202451956,9.994086076016867,1.248445157853439,0.08855156281632738,false
1.220703125E-4,2,banana_scale,autoMALA,1.0871941017174735e6,1.0865079261914426e6,5.1191392e7,20054.998326149092,0.00032893275608581254,10.006200841475517,0.8070395506247223,0.532732645586563,false
8.0,4,banana_scale,autoMALA,1070.3865988193534,2957.469463202141,5.5915024e7,0.00468032374528342,0.3331852158922651,3.5033357542484045,138.84437050525662,0.0,false
2.44140625E-4,9,banana_scale,autoMALA_fixed,1.0138927436467083e6,1.014769579702008e6,4.7452572e7,3.305595837488307e6,8.14761690188506e-6,9.991359201102803,0.6177589080667758,0.8399311927089315,false
0.0625,17,banana_scale,NUTS,27864.4957038135,29228.019106896947,13131599,63.74171515314956,0.04191610797872179,9.48570945558666,5.9213439032301665,7.019260163950821e-31,false
9.765625E-4,16,banana_scale,autoMALA,1.0433411527326907e6,1.0431416776481331e6,5.1234391e7,2753.0655436374013,0.0010055338810282745,10.000877053079522,0.6519248336960572,0.7890257893129753,false
4.0,7,banana_scale,autoMALA,1071.168333399093,1557.4685463338778,5.7617222e7,0.014604270792349664,-0.04148217492557109,6.875826119899514,73.42117283573612,0.0,false
0.03125,11,banana_scale,mix_autoMALA,40193.81450877619,39753.86557325052,2.0014065e7,74.61406990179754,0.002987606869583695,10.110317333934415,1.4641216412520635,0.02748376601805563,false
4.0,12,banana_scale,mix_autoMALA,1087.7088996861537,3025.610533368852,1.9098942e7,0.008294402898598926,-0.1865537980812304,3.5580734014214292,148.393966578029,0.0,false
0.5,2,banana_scale,mix_autoMALA,1381.6956519825249,1712.730717600153,2.0318025e7,0.39606648021394897,-0.464610814725544,7.776225135968854,66.70953836226658,0.0,false
0.00390625,7,banana_scale,autoMALA,1.0426904362876577e6,1.0399020395349597e6,5.1735738e7,859.610144203293,-0.005605879753840122,9.994869926939497,0.9638516906622954,0.31077848430557875,false
0.5,16,banana_scale,autoMALA,1493.376659069753,1672.2289790274624,6.0083106e7,0.7228333607528795,0.26987101685312603,8.82434340586235,35.22408082364433,0.0,false
0.00390625,17,banana_scale,autoMALA,991269.9690325949,992030.4456593274,5.1741094e7,852.9069469606725,-0.002267854518182099,9.987377491370516,0.9212672857181587,0.3640439881405465,false
0.5,5,banana_scale,autoMALA,1410.7517543803906,1390.6150834520338,5.9826384e7,0.6970523661191944,0.39464934237133553,9.930437703710151,37.12139690432218,0.0,false
0.5,3,banana_scale,NUTS,2112.830501495041,2899.0789850776146,28777223,4.750878692600585,0.1105686529312596,7.262735272119775,41.65715911373081,0.0,false
0.25,20,banana_scale,mix_autoMALA,1829.474886969487,1861.9827855320136,2.1314356e7,1.538741904085712,0.15131052187864294,9.784549527870782,15.283329312196543,2.6054654327794256e-203,false
1.0,9,banana_scale,autoMALA_fixed,1338.552766606788,1515.900711075735,5.3385857e7,0.2907869182568792,0.00022586237385856245,8.830081987197758,15.945460368774974,2.8549090548223817e-221,false
0.5,13,banana_scale,mix_autoMALA,1338.9826908698928,1479.1535543266732,2.0969519e7,0.4019092017075576,-0.12772666479814979,9.031045041567275,22.97256049477278,0.0,false
8.0,6,banana_scale,autoMALA_fixed,1054.1255543161826,1874.7780198072105,5.3918069e7,0.004792729382050591,0.2765189467579926,5.544036113577419,129.78560663548976,0.0,false
0.015625,4,banana_scale,NUTS,239080.78553970903,239038.14782127514,8167267,690.2908724530784,0.009996921002809162,9.978495016955652,1.8616892487421524,0.0019525354149920059,false
1.0,1,banana_scale,mix_autoMALA,1254.5203331907717,2120.5415687575533,2.1182705e7,0.11330282360081143,0.2090807136174401,5.862533797053951,79.1675977136394,0.0,false
0.03125,19,banana_scale,NUTS,79540.45944855543,79968.41081463594,10492132,192.69217937303674,-0.0017437905629362673,9.946249718287456,1.3866375566565239,0.04274983202885931,false
1.0,19,banana_scale,mix_autoMALA,1180.1338664534396,1478.8344972130117,2.1510764e7,0.1151497062535171,0.23357276665887136,7.917347927057316,44.66666484598102,0.0,false
0.0625,17,banana_scale,autoMALA_fixed,26934.286150891498,26364.89611528683,5.1246946e7,63.4498450499539,0.016500311901679384,10.208813640835068,3.2068904457305507,2.3352532784592044e-9,false
0.00390625,16,banana_scale,autoMALA,1.0516331390068089e6,1.053994062944201e6,5.1736473e7,856.9254009088646,0.0020530133020251334,9.973275829234797,1.180595932961353,0.12310720217698172,false
2.44140625E-4,2,banana_scale,mix_autoMALA,815783.9765814982,813626.6145042145,1.8684006e7,1.0004402210877193e6,-0.0052328403982511915,10.004724076188035,1.0748970829491782,0.19816873806449278,false
0.25,4,banana_scale,NUTS,2442.4399495182124,2538.296328692671,21707025,10.479852032556046,0.1867837128384511,9.539220964052454,17.922197814531387,2.0219029441317963e-279,false
2.44140625E-4,20,banana_scale,mix_autoMALA,764592.2386398821,761063.1875416251,1.8687671e7,993540.6203550014,0.002115561925906789,10.043013459452075,1.1704111997726159,0.12914143937366365,false
2.44140625E-4,10,banana_scale,NUTS,787663.0790281354,787942.098251291,7063444,2.9427854712442677e6,-0.0008273699419238387,9.995937853571839,0.9838554568004838,0.2877094347830068,false
0.03125,1,banana_scale,autoMALA,66333.0557969838,66884.71486746808,5.5317923e7,88.9586701220728,0.007482884384036596,9.913896726971432,1.8624430423197964,0.0019416037112283688,false
0.001953125,8,banana_scale,autoMALA_fixed,1.0556284094639046e6,1.0539428389517232e6,4.7503687e7,52175.27954680266,0.0024057197093472755,10.010048022408396,0.8671823551895841,0.43959822233630585,false
9.765625E-4,4,banana_scale,mix_autoMALA,823094.9752285763,821758.458426364,1.8706315e7,62464.984689930636,-0.004019448620011154,10.003332066503798,0.7559492856777297,0.6171608043693042,false
4.8828125E-4,15,banana_scale,mix_autoMALA,809243.3516001647,807129.3601173703,1.869639e7,249219.9842924391,-0.004461939762595661,10.010472955076217,1.0734899705028056,0.19936694067041635,false
0.00390625,14,banana_scale,NUTS,654036.8376682791,652430.3369464937,7423154,10932.640952297386,0.002805307429346219,10.019604659593552,0.9178228316769719,0.36859728497039446,false
0.0625,5,banana_scale,mix_autoMALA,6869.616726778514,6717.969329894354,2.0454578e7,20.36486151461747,0.0016519141234628346,10.225715684576056,3.111625030626284,7.78339295093356e-9,false
0.0078125,7,banana_scale,mix_autoMALA,600815.4780594667,603786.8796391526,1.9368754e7,1031.9300924451072,-0.0019488560688217984,9.948564465470609,1.1375592770664298,0.150264263889932,false
0.03125,11,banana_scale,autoMALA_fixed,124269.88763040266,124289.51308544078,5.0451563e7,237.35903653818625,-0.0019376527771949037,9.997965756735077,0.747348973313251,0.6316314575105779,false
16.0,18,banana_scale,mix_autoMALA,1034.8049382944362,3081.712531482604,1.8508444e7,0.0005211127813980357,0.8541545336014083,2.621326747805969,256.56822571204617,0.0,false
2.0,6,banana_scale,autoMALA_fixed,1091.2791270821783,913.3088460515554,5.4521027e7,0.0792702585781429,-0.5529225216051735,11.623140861143453,69.80226597941186,0.0,false
8.0,2,banana_scale,autoMALA,1057.0540852945323,2046.0786805388002,5.9803549e7,0.004169346001636198,-0.8891433534175054,4.350942542044396,182.20684988506866,0.0,false
0.25,19,banana_scale,mix_autoMALA,1657.1659162782714,1573.6697504991262,2.13554e7,1.4899921178703868,-0.3009515755618814,10.384147122881586,33.52360204342915,0.0,false
4.0,10,banana_scale,autoMALA,1105.1935677793372,2180.842777216206,5.8228368e7,0.01642183021508152,0.2956146683816983,4.973509960710391,118.27742091162227,0.0,false
0.0625,7,banana_scale,NUTS,24933.481541839366,26244.30928352128,13096256,64.03866652588287,0.010581838762492442,9.497806013583618,4.61195242804358,6.699638370397292e-19,false
0.015625,3,banana_scale,mix_autoMALA,176232.04868202333,174764.23133464565,1.9720314e7,276.08120502168947,0.0036263819920993546,10.081728758445658,1.5910594846748154,0.012653851544180975,false
0.001953125,4,banana_scale,NUTS,1.0466131843044428e6,1.0508399270714405e6,5845471,53707.3651026491,-0.0017185715818030748,9.956751791302976,0.9564114467896161,0.31967789322363305,false
0.001953125,14,banana_scale,mix_autoMALA,832586.7923267502,832889.3623999647,1.8732809e7,15688.08800042313,-0.001073244461943848,9.995427493260088,0.6114534161736174,0.8487634216019142,false
0.00390625,13,banana_scale,NUTS,1.014793954535039e6,1.013224174693471e6,5663151,13364.591178757566,-0.002942230511632015,10.006944283932675,1.0038641378051807,0.2658805414194299,false
4.8828125E-4,13,banana_scale,NUTS,893867.5312147351,893433.5483947044,6950668,750517.3635123159,0.0019474403048722571,10.001524264609275,0.5578811301798225,0.9146833879161749,false
0.0078125,5,banana_scale,mix_autoMALA,662271.7808312764,662217.870594977,1.936198e7,1034.455199004856,-0.0022610861371092712,9.9975120199507,0.5377306665138804,0.9346008824549263,false
32.0,11,banana_scale,autoMALA,1028.2145991008706,1465.6961929000354,6.1604114e7,0.00015650432278207523,-2.239161058950337,1.9856371729974476,467.5575021206442,0.0,false
1.0,18,banana_scale,NUTS,1089.7117046237265,604.6280751170931,27041037,0.8639216102338126,-1.2036179525260138,16.482688495593433,257.18119960282763,0.0,false
0.00390625,20,banana_scale,NUTS,893752.1005868561,889558.110484181,6449364,13132.697492783693,0.004759505594528805,10.027392680659235,1.1375657351838981,0.15025985390904323,false
0.25,10,banana_scale,autoMALA,2008.7107092930767,2132.759349424732,5.9648135e7,2.472515019122164,2.5569380670345532e-5,9.418365506276357,6.6135989060665,2.0380627690945307e-38,false
8.0,5,banana_scale,mix_autoMALA,1059.409098360309,3645.8917911467424,1.939629e7,0.002310054419599459,0.813026431361178,2.222563093025908,270.3246934418591,0.0,false
0.015625,2,banana_scale,autoMALA,317526.29150940926,317562.08893062075,5.4206694e7,243.29633910716342,0.007618210083289635,9.980892986249096,1.2203648928718849,0.10171653819888161,false
2.0,12,banana_scale,autoMALA,1207.6612767380232,2226.995977578566,5.9326255e7,0.06112509903617922,-0.10303594083957882,5.4103185439089625,86.12830238393747,0.0,false
32.0,17,banana_scale,autoMALA_fixed,1028.3218496243958,1882.3972183602466,5.5415764e7,0.0002604726275422247,1.8655150718831153,1.9714145558434577,396.63840264429393,0.0,false
1.220703125E-4,15,banana_scale,autoMALA_fixed,1.045851907828709e6,1.0461134576955314e6,4.7450688e7,1.326300281380865e7,0.0024698428708470445,9.991302232654402,0.8339620185114427,0.49000006342556124,false
1.220703125E-4,3,banana_scale,autoMALA_fixed,1.0491011022403757e6,1.0483350433539951e6,4.7458929e7,1.3322246459903935e7,0.0037641415750579556,9.992784021896403,0.9818223995968083,0.2899970138744591,false
0.0625,17,banana_scale,autoMALA,12397.367905239835,11833.757881271888,5.6773578e7,28.462060970964256,-0.00018318720449990358,10.476272692408157,4.390322100770305,3.6227647029261347e-17,false
4.8828125E-4,9,banana_scale,mix_autoMALA,891956.3838981042,891684.6130809018,1.8695307e7,249109.60853021982,-0.003996383718168078,9.98915549511515,1.1753441920417913,0.12618929533549064,false
1.0,11,banana_scale,autoMALA_fixed,1207.2434195661874,962.2830782160609,5.3538187e7,0.3208944929630595,0.6227621367660275,12.088825648409843,69.25085465135976,0.0,false
64.0,12,banana_scale,autoMALA_fixed,1028.411508227549,6219.41333691234,5.7046052e7,8.144242738983474e-5,0.7043381162508775,1.155809409116328,313.42348138525693,0.0,false
4.8828125E-4,9,banana_scale,NUTS,977290.6929707163,979021.5276788977,6209473,849178.3210811608,-0.00014283111629965735,9.982301989405352,0.6883112324663898,0.7305956015830299,false
32.0,20,banana_scale,NUTS,1156.1180818606122,2119.2532129507626,144049227,0.13812135828702102,1.8381510451493317,1.6442973101578295,432.11510507478283,0.0,false
1.220703125E-4,20,banana_scale,autoMALA_fixed,1.0093335790180636e6,1.0091759234763343e6,4.744913e7,1.324905257406784e7,0.0024443125646192825,9.995671472545272,0.9507409403164502,0.32657664022888944,false
0.0078125,15,banana_scale,autoMALA,937685.8964570083,940516.7708661947,5.2946589e7,508.73453421459084,0.0012664922180089778,9.968426773225374,0.6742836799880081,0.7535074684707593,false
2.44140625E-4,8,banana_scale,mix_autoMALA,781272.9657300686,781847.5573735082,1.8673767e7,994981.7920403025,-0.0008418663081076012,9.992109502232262,0.9460619455171013,0.3323446697576229,false
64.0,5,banana_scale,NUTS,1890.2886883415433,2042.4978101575703,1269359674,0.871958122751758,-0.10575917919725245,9.23416169040365,16.899172258637236,1.7686281487930574e-248,false
2.44140625E-4,20,banana_scale,autoMALA_fixed,1.043827134949542e6,1.0432032151250866e6,4.744666e7,3.315078713877534e6,0.0023736827516649675,10.000235509674509,0.8752235813394691,0.4278327003933753,false
0.03125,2,banana_scale,mix_autoMALA,35261.51145066179,35706.857357973655,2.004133e7,75.7133666745757,0.013133793495837156,9.869344762007104,2.303039492152152,4.943585317390546e-5,false
0.0625,15,banana_scale,autoMALA,11392.588974824566,11374.814551607795,5.6679671e7,28.082073956446308,-0.059949363907379455,9.975687081871758,4.48197596715886,7.123945491963764e-18,false
0.25,5,banana_scale,NUTS,5728.243692235363,6183.738063595543,29103130,20.55209759961896,0.04671333563313585,9.251206961134457,9.284894593654435,2.6339745062841763e-75,false
2.0,18,banana_scale,NUTS,1338.1934322855097,2285.437156660395,43814512,0.8578225997968176,0.8749797680383133,4.855787210570912,155.48377002691478,0.0,false
0.25,8,banana_scale,NUTS,2305.0410304797615,1987.1317173639552,23962331,13.4156603575489,0.5126279704274986,11.008899197235223,43.93193983948129,0.0,false
0.00390625,19,banana_scale,autoMALA,1.0088256946409906e6,1.0034528885194504e6,5.1751347e7,856.5560387501423,-0.003959741288197005,10.03814236419025,1.3960862921523187,0.04055991438082382,false
2.0,17,banana_scale,NUTS,1071.5372513602133,694.1702934338214,29293180,0.11978836528211777,-2.915525579001396,6.549996290336965,484.3918302810917,0.0,false
64.0,1,banana_scale,mix_autoMALA,1029.3302591071204,5791.183347556242,2.188478e7,3.7591800259862676e-5,1.0970550079171235,0.5687963151906102,404.5269951658925,0.0,false
16.0,10,banana_scale,mix_autoMALA,1038.2872884738035,5308.499772845616,1.88065e7,0.0006235874571585291,0.03427790685201926,1.9547057895313658,205.8494871555646,0.0,false
0.015625,20,banana_scale,NUTS,246535.45753188527,247726.55686599162,9427553,642.4544621712432,0.0038853784935051127,9.948280268241236,1.1498939534731107,0.14202905810519126,false
4.0,2,banana_scale,autoMALA,1073.5240168898774,1647.9494231252825,5.7716476e7,0.014240797987507521,0.11941734528785938,6.499366051183664,89.15587576213434,0.0,false
0.125,1,banana_scale,autoMALA,3768.2376152909587,3686.8036241712607,5.8093585e7,8.425042784030639,0.03860643471177644,10.215400439183469,5.701019822251453,1.1761845377076614e-28,false
0.0625,19,banana_scale,autoMALA,13651.142019742798,13563.831561705916,5.6801e7,28.370808713906374,0.005589773730400085,10.063953880533987,2.4985059997483177,7.565460947428976e-6,false
0.25,20,banana_scale,autoMALA_fixed,3521.131161174689,3636.9233020045845,5.2898841e7,4.462889057458951,0.007572006810887287,9.68142360134096,5.794861764617615,1.3597068639915278e-29,false
0.001953125,13,banana_scale,autoMALA,1.0839054755644395e6,1.086267642897913e6,5.1330327e7,1483.4566965608221,-0.00014918987037667317,9.978230554590038,0.5776742814397835,0.8923927610456224,false
0.25,15,banana_scale,mix_autoMALA,1600.6447294559653,1489.3910687655732,2.1086315e7,1.459924114082826,0.07712123928484829,10.737685714172517,21.50810441783142,0.0,false
64.0,5,banana_scale,autoMALA,1030.3259630675068,5484.56149213419,5.5869843e7,9.356886735165644e-5,0.74638577691831,1.3186048931902556,306.3029992172036,0.0,false
0.00390625,3,banana_scale,autoMALA,1.0349076437251942e6,1.0323920014669626e6,5.1737393e7,856.9675625479638,-0.0019109865166019732,10.020686893500342,0.6606860646391794,0.7752783664215851,false
0.25,12,banana_scale,mix_autoMALA,1685.5910968725264,1625.756547003489,2.0931557e7,1.4682029666220267,0.1502338818604472,10.330924398250074,20.083743985352385,0.0,false
1.220703125E-4,20,banana_scale,autoMALA,1.0852710808625158e6,1.0844709677055082e6,5.1216377e7,20505.309409513156,-0.001885236991554918,10.003622018839692,0.6059980562967553,0.8562423114609056,false
0.015625,12,banana_scale,autoMALA,265601.9325540241,264018.50422511686,5.419634e7,243.36586295321743,0.011244944218288176,10.027225700337032,1.7495851417446602,0.004387704127761819,false
2.0,6,banana_scale,autoMALA,1055.4873020606997,617.9059584343578,6.3039881e7,0.03660773305817597,-1.2973714457657826,15.348429996491756,237.8464274840128,0.0,false
4.8828125E-4,5,banana_scale,autoMALA_fixed,1.0870027467829802e6,1.0884105904864424e6,4.7445015e7,829267.8237918392,0.0003139317318526314,9.986960474420993,0.7727978429893483,0.5889640251771917,false
0.125,11,banana_scale,NUTS,4251.740554913218,4374.847726330606,15404643,19.988441048763615,-0.001796953888748641,9.71858903530869,6.151844580450074,2.686050140665248e-33,false
1.220703125E-4,10,banana_scale,autoMALA_fixed,988541.6817939932,988894.6415204365,4.7455646e7,1.325601929517358e7,0.0019202474872614416,9.992876423434074,0.7035739826401368,0.7052775607074655,false
1.220703125E-4,3,banana_scale,autoMALA,1.036035859840947e6,1.0343900131633177e6,5.1198602e7,20551.628823216557,-0.003208186982009616,10.005503230400034,0.905941690892746,0.3845793004041842,false
8.0,3,banana_scale,autoMALA,1055.9699793713535,2008.4106228448975,6.6618308e7,0.004410908765828351,-0.5091738708178479,4.99064665693842,152.99196796939702,0.0,false
32.0,20,banana_scale,autoMALA_fixed,1037.95343857673,4845.824478806992,5.4313259e7,0.0003232736703890209,-0.8354867381840079,1.4350951782333101,302.2814654025442,0.0,false
2.44140625E-4,18,banana_scale,autoMALA,1.0051740632640396e6,1.0041737406501451e6,5.120656e7,10999.060950200805,-0.0019110952617065068,10.006358466080382,0.6926057894496012,0.7235068246236729,false
8.0,13,banana_scale,NUTS,8880.436839957782,26863.051719949064,301123106,2.1199367388558414,0.05486296069520313,3.2797400610501453,151.64218189850806,0.0,false
2.44140625E-4,8,banana_scale,autoMALA,1.0017614481040705e6,1.0022144447532248e6,5.1209751e7,10133.846786623126,-0.00044151312909132415,9.995294081666906,0.588968690692127,0.8785435987999608,false
0.03125,3,banana_scale,autoMALA_fixed,125888.52258661042,125296.51543549546,5.0447518e7,237.46271111703197,-0.005207223262755109,10.043925719816711,1.4752807997774653,0.025738642239603024,false
2.44140625E-4,2,banana_scale,autoMALA_fixed,965632.4779246004,965486.0139379988,4.7455537e7,3.319451907823226e6,-0.0028060453080123483,9.994092785192889,1.0671217803851505,0.20485981896208952,false
2.0,13,banana_scale,autoMALA_fixed,1095.3045635283513,916.8857337460975,5.544082e7,0.06714788325278984,-0.08564483060376742,11.93808480806947,43.45358635696175,0.0,false
0.125,14,banana_scale,NUTS,39157.67311406123,39520.623019853505,25763370,47.23059769049038,0.010141207191959097,9.904235754693655,2.147742084670881,0.00019697279327359748,false
0.0078125,7,banana_scale,NUTS,575374.1741119814,574742.6967838883,6891670,2952.7958708239657,0.0075878633763694,9.97860750769786,1.4154465949974337,0.03637633100482874,false
0.0078125,18,banana_scale,autoMALA,837336.3211380318,835306.9149908692,5.294448e7,507.72983198582114,-0.003769793669138986,10.012664686489693,0.771064503762318,0.5918526694020048,false
0.0078125,2,banana_scale,autoMALA,919707.7234722539,918532.4671492458,5.2948911e7,505.64200368346553,-0.002155336847793319,10.008623093547964,0.6967259520928337,0.7166785024296586,false
64.0,18,banana_scale,autoMALA_fixed,1026.4497627647806,1496.6878780487727,5.4406008e7,7.970347376072277e-5,2.537785015322908,0.4086802085600983,637.9014829566329,0.0,false
0.25,6,banana_scale,mix_autoMALA,1649.6994062041863,1509.0295892672943,2.1650267e7,1.5135780135363226,-0.11904809158561697,10.909376106395332,20.750054285208392,0.0,false
16.0,9,banana_scale,autoMALA,1039.4032457406129,3226.5737834860515,5.5246451e7,0.001006986305591494,0.2730256023552421,3.145793378603282,187.35454760064962,0.0,false
0.0625,11,banana_scale,autoMALA,12543.788384117268,12172.645696777046,5.6657919e7,28.068058222748174,-0.016034769871473138,10.301751431391171,4.1657950517863185,1.6891522037794802e-15,false
0.00390625,10,banana_scale,mix_autoMALA,873286.0866317207,873004.9666464382,1.8906206e7,3993.8166772975455,0.00285784605704789,9.996263649288357,0.6945684789169491,0.7202572399633946,false
4.8828125E-4,13,banana_scale,mix_autoMALA,862023.703850955,862254.3253868915,1.868873e7,249566.45533032488,0.0021594701847390332,9.993386294523212,0.6719498014780356,0.7572779631664187,false
9.765625E-4,3,banana_scale,mix_autoMALA,813060.8696875852,814291.1331872134,1.8705167e7,62442.45487363629,0.0018107302893279836,9.98229856257223,0.854475598355549,0.4585453659445464,false
9.765625E-4,7,banana_scale,autoMALA_fixed,980735.6944346239,979613.8872698968,4.7460685e7,207464.45142408312,0.003442385938348301,10.00012030806528,1.248239924584368,0.08864233377808432,false
0.0078125,16,banana_scale,autoMALA_fixed,949446.0765371616,949427.9612891314,4.8272055e7,3494.3875142684797,-0.0023938398417300945,9.994874771352158,1.1588837604126638,0.13625971480008636,false
4.0,16,banana_scale,autoMALA_fixed,1078.712824609239,1427.7460706240809,5.4599629e7,0.017136635947938055,0.6895846227283156,7.054915120352607,112.67749725635619,0.0,false
32.0,13,banana_scale,autoMALA_fixed,1032.7290000490677,3389.809137475626,5.3948371e7,0.00027067585460430584,0.9614364453863241,2.1152437916462947,277.4165272001991,0.0,false
2.0,9,banana_scale,mix_autoMALA,1086.6529501129442,1316.689783359931,2.0919436e7,0.029220918393413814,0.9022123113516264,7.389960108466613,131.2019606976367,0.0,false
64.0,13,banana_scale,autoMALA,1026.5649023349524,1504.0058998654786,5.2342236e7,5.693868390675061e-5,2.560435367037385,0.2597006077560195,653.2340206137001,0.0,false
0.5,6,banana_scale,NUTS,1292.131794680005,844.7554781467992,23947862,2.723799428665806,1.5646677575673498,12.209705966986188,165.14470494829254,0.0,false
0.0078125,14,banana_scale,autoMALA,1.0261302670775811e6,1.0242431329355317e6,5.295912e7,505.42025978895634,-0.00033506768198206596,10.01831351277735,0.9514314742061174,0.32573116719915984,false
8.0,11,banana_scale,mix_autoMALA,1027.7938605428449,1151.9767768328977,1.9908552e7,0.0009140538777682785,0.8070663341746969,8.268865405684437,225.61824396173392,0.0,false
1.0,19,banana_scale,autoMALA_fixed,1263.0367243373755,1187.7109444168482,5.9066967e7,0.26574244613150744,0.1828115679281783,10.593027791109142,22.909746200162886,0.0,false
0.25,5,banana_scale,autoMALA,1734.8951583518012,1530.5935806664788,5.9144478e7,2.3362057843006365,0.1836331135403261,11.277707435141249,25.996687933956764,0.0,false
9.765625E-4,12,banana_scale,mix_autoMALA,800607.6267200841,799896.7067317242,1.8697121e7,62637.619951849636,0.0016059851604418743,10.006862463106225,1.1154824541043808,0.1659568415513815,false
0.00390625,7,banana_scale,mix_autoMALA,864650.4739346977,864375.9466050467,1.8916953e7,3968.1713219500925,0.003600079104596713,9.992233820382154,1.1357774667970375,0.1514849623012133,false
0.001953125,2,banana_scale,mix_autoMALA,805380.3452538998,805955.3765965438,1.8748367e7,15747.043280625161,0.0002120834067276959,9.992829861017235,0.995747810589819,0.2745857349747949,false
9.765625E-4,16,banana_scale,NUTS,799896.1296549755,799889.0907800215,7098781,182138.4528905563,0.0033534096837506784,9.99129603084337,1.030474948683036,0.23875401949163916,false
4.8828125E-4,2,banana_scale,mix_autoMALA,780286.6173594204,777744.5661216368,1.8689347e7,250110.73729755604,-0.007313012554884616,9.991975164834995,1.3729081848935039,0.04611491494651141,false
0.0078125,20,banana_scale,autoMALA,860890.3986321972,858707.4565606023,5.2961976e7,508.78191981846857,-0.000668473154328191,10.025051261068052,0.5383942968181827,0.9339912718071341,false
1.220703125E-4,7,banana_scale,autoMALA_fixed,1.0940761286766664e6,1.0921407709458456e6,4.7441924e7,1.3263285606994405e7,0.003358778570138687,10.005687597025757,1.0934454305808003,0.18289091797692222,false
1.220703125E-4,13,banana_scale,NUTS,853545.4575271042,847951.4816953455,7259333,1.1522525849227978e7,0.007197028160296343,10.022821251424652,1.2312792491210303,0.09641802774851878,false
16.0,2,banana_scale,NUTS,6540.717568325143,22410.269092846058,513472540,1.7977479519231157,0.08312729685721626,2.874533175508209,171.31549807928326,0.0,false
0.5,12,banana_scale,autoMALA,1361.114042235133,1228.8518351637692,5.9916609e7,0.671714305517048,-0.45123532651848147,10.805927191405495,48.541104910504345,0.0,false
0.015625,12,banana_scale,mix_autoMALA,172232.93919630186,172836.70946102974,1.9727225e7,277.536512097423,-0.0032351127639916764,9.963307082185999,0.8638556473654546,0.44451724193394004,false
0.0625,11,banana_scale,autoMALA_fixed,28511.80058301688,28556.826207867132,5.1300419e7,62.87069411975961,0.004193120643980794,9.983744134900293,1.3811624041223922,0.04406529849691231,false
0.0078125,19,banana_scale,mix_autoMALA,682303.0751843189,683691.188165567,1.9355373e7,1037.7640762759645,0.0005482274155272355,9.979495981904376,0.7741560051922818,0.5867029087846021,false
0.00390625,5,banana_scale,autoMALA_fixed,1.0456355863104749e6,1.0447021985721897e6,4.768905e7,13308.704077580858,0.0043065996173126,9.990013755907741,0.9122429481921586,0.37605001983499176,false
0.015625,16,banana_scale,autoMALA_fixed,492364.44023985486,493239.4960077269,4.9344588e7,919.9869948130432,-0.004657294456899261,9.971834461790731,0.9084755260554402,0.3811351938361969,false
1.0,6,banana_scale,mix_autoMALA,1145.7882936939923,1323.3746626763484,2.0431804e7,0.09788710378484039,-0.295387047162896,8.560546725089502,52.26912033103491,0.0,false
1.0,14,banana_scale,autoMALA,1214.0901384780145,1360.1576118883224,5.9521165e7,0.19340698819404442,0.04440112453854042,8.923763324206973,29.667721736666685,0.0,false
0.5,19,banana_scale,NUTS,1139.4140552782426,362.9611156790727,23779950,2.908932976541962,-2.8290167129150143,22.495476307649078,334.12610936308704,0.0,false
9.765625E-4,18,banana_scale,autoMALA,992617.5122368919,992907.464495733,5.1240503e7,2779.5338321607364,0.0008536315480233547,9.996383609137908,0.817369369333278,0.5161584459735344,false
0.0625,1,banana_scale,NUTS,44156.21539478633,45768.257729708865,14723556,76.33632408467861,-0.011732712870656,9.641845592233155,3.1366578094223314,5.692608566860578e-9,false
0.00390625,20,banana_scale,autoMALA_fixed,1.0341505324662974e6,1.0318377507326278e6,4.7698337e7,13276.710262481152,0.0038521582468787523,10.007424218218388,0.7364332552804171,0.6500354798685095,false
0.0625,4,banana_scale,autoMALA_fixed,29228.31166307982,29215.021902323617,5.1495966e7,62.15780743594371,0.003146623284227135,10.00426601009862,1.3879036231512316,0.04245055397195341,false
0.00390625,12,banana_scale,autoMALA_fixed,1.0321604307416689e6,1.0324235753124024e6,4.7697248e7,13311.185954898681,-0.0014887574548554496,9.995238354670137,0.5230311369368792,0.9472778740699319,false
64.0,20,banana_scale,autoMALA,1048.1546307959075,16319.950866937514,5.2836947e7,0.00014537434874383227,-0.269941583059665,0.5677391272174201,348.3423918842525,0.0,false
64.0,17,banana_scale,mix_autoMALA,1034.850609415978,17816.049270167412,1.9010597e7,6.809455817046048e-5,-0.22083908235323338,0.5316146162217685,377.8889862282249,0.0,false
0.5,13,banana_scale,autoMALA_fixed,1678.2319424526124,1646.2087504616395,5.3012008e7,1.0456861352529192,0.06710281580456356,10.187154134812957,11.014686942200683,8.335388856437441e-106,false
8.0,9,banana_scale,mix_autoMALA,1046.8955443834832,3810.158446800005,1.8528961e7,0.0018381663342554892,-0.08122728898043187,2.7409044908961184,200.89108934866124,0.0,false
32.0,14,banana_scale,NUTS,1353.831493090361,4085.837361694187,404738491,0.27226524488991366,1.1083294953863745,1.690989142135577,304.77057387132527,0.0,false
0.00390625,15,banana_scale,mix_autoMALA,839712.1916430516,835640.3570823523,1.8906102e7,3986.709519686833,4.556233184332004e-5,10.048725568858805,0.7814892419748958,0.5745317978862168,false
0.015625,3,banana_scale,autoMALA,288856.52721235476,289148.89324977226,5.4184344e7,243.01357035699868,0.0013433967501889198,9.989380729892227,0.9169629522276637,0.3697396171124132,false
0.03125,15,banana_scale,mix_autoMALA,39975.408501983504,39880.25030144031,2.0068209e7,76.41076096015122,0.004612714919653035,10.0230319784488,1.709984575345402,0.005770783960614127,false
2.44140625E-4,15,banana_scale,autoMALA_fixed,1.0279473165134566e6,1.027544319499856e6,4.7448028e7,3.3177870898485715e6,0.002596617630417719,9.99718763020762,0.8565670953224753,0.4553975054753213,false
2.44140625E-4,19,banana_scale,mix_autoMALA,758396.1438213027,757185.8499177333,1.8686704e7,996536.3238271858,0.0030040150333981337,10.009311972972228,0.9157319435402087,0.3713788994843966,false
2.0,3,banana_scale,autoMALA_fixed,1095.5928542822446,1016.2628539405879,5.3124482e7,0.0772765159149586,0.32369813287852545,10.668608085059631,41.9764771731933,0.0,false
1.220703125E-4,5,banana_scale,mix_autoMALA,740404.6363151994,739917.0966049274,1.868878e7,4.0097419731337694e6,-0.00035310469324072256,10.006500437189946,1.0724547880342357,0.20025200431836848,false
0.0078125,16,banana_scale,mix_autoMALA,605128.5217429413,602748.3084612146,1.9354996e7,1034.6886332117406,-0.005688934786521754,10.020404685026984,1.1084617864004827,0.17121133489313572,false
64.0,3,banana_scale,autoMALA,1028.6877293307982,7810.602884033899,5.565208e7,8.885099641659732e-5,0.36126485047351575,1.1860587975246213,279.4881377774939,0.0,false
0.125,1,banana_scale,NUTS,6755.852649042586,7249.389695061701,17518833,27.449838939633857,0.012931154561435574,9.318099556533623,6.774460784836279,2.7453622947080066e-40,false
0.5,18,banana_scale,autoMALA,1401.0638668794727,1433.6011429210562,5.9815069e7,0.6935558859638211,0.3216329902727625,9.631639270607831,33.55324523042162,0.0,false
0.125,13,banana_scale,mix_autoMALA,3204.78697313353,3282.030927870248,2.0899023e7,5.699156558954239,-0.03557789725960324,9.76068756384418,7.150152704992479,7.846824721353897e-45,false
8.0,2,banana_scale,NUTS,1317.3533360242805,7601.029380551274,64797403,0.1627054722344452,0.36081905839239403,1.5658014010285453,291.69713435042456,0.0,false
0.25,13,banana_scale,mix_autoMALA,1513.9267406535598,1231.2590335531315,2.1169403e7,1.502935949385168,-0.48372501004787494,11.950153302989595,38.33350808119262,0.0,false
9.765625E-4,9,banana_scale,NUTS,840924.160876387,838328.0158015192,6877398,188988.5899006504,-0.004376981719482479,10.015259485296598,1.0082845058728935,0.2612248362910964,false
4.8828125E-4,16,banana_scale,autoMALA_fixed,1.0299001382887159e6,1.0281889257822558e6,4.7455817e7,829845.8462252646,0.002933806632845097,10.00800798187944,0.743387123332468,0.6383081111244511,false
0.001953125,19,banana_scale,NUTS,749905.9306628926,750652.9183618214,7195464,44854.50769912318,-0.0013022732343169977,9.988804729102425,0.781882349109992,0.5738812520962702,false
0.00390625,6,banana_scale,NUTS,878028.0942029231,879440.0390624545,6523722,12934.565176747043,-0.002542641109208435,9.978409640652387,0.759322961269163,0.6114961111783443,false
8.0,19,banana_scale,autoMALA_fixed,1033.665821173561,996.0430938075535,6.3807375e7,0.004977933334737158,-0.5658090456406824,10.054880385094556,137.2126799804453,0.0,false
64.0,14,banana_scale,autoMALA,1041.6977452668973,13069.836426719286,5.3701498e7,0.0001468969122929539,0.18271489523798226,0.7630950493836208,306.90804145552477,0.0,false
4.0,13,banana_scale,autoMALA_fixed,1065.8223459783962,1289.7509354652311,5.3000877e7,0.018344222767177204,0.6999049033211145,7.754413885503285,91.61439479668564,0.0,false
0.03125,7,banana_scale,mix_autoMALA,36305.78775532483,36841.337640253434,2.0085791e7,76.73608750369685,-0.012363410630390396,9.849220443789665,2.629705573007982,1.9698451529670203e-6,false
64.0,1,banana_scale,autoMALA,1039.932863155425,8437.626050040772,5.4270823e7,0.00012570016814289584,-0.6787390227404186,0.7650964336693642,384.34033905010483,0.0,false
0.25,14,banana_scale,NUTS,3166.829262178705,3757.6332032881587,22100236,10.974648233028644,-0.06854998858975941,8.413205680879683,20.42465258670336,0.0,false
0.0078125,6,banana_scale,autoMALA_fixed,900194.0445870602,897576.3658703553,4.825932e7,3495.074160670385,-0.001094548069831784,10.028113784659928,0.822695125842472,0.5076973311134302,false
32.0,19,banana_scale,autoMALA_fixed,1040.6668714865148,4280.287304227073,5.7627531e7,0.00039913487846980356,0.9892915651650409,1.4376484951782897,332.5239931640952,0.0,false
0.25,10,banana_scale,NUTS,32597.88918320189,33433.53194329469,42180725,35.249906068598634,-0.012300153290780757,9.745245661760347,1.9837785482750405,0.0007634923319159263,false
2.0,19,banana_scale,autoMALA,1158.560197329266,1694.4577086979425,5.8910382e7,0.05918193292413159,-0.36849546971762537,6.683865049434068,79.11856147211915,0.0,false
0.00390625,1,banana_scale,autoMALA_fixed,1.0414104821539783e6,1.0383263357063526e6,4.768797e7,13284.836461312985,-0.0050876184453247115,10.00342985910263,0.7742080741328152,0.586616263568261,false
0.0625,13,banana_scale,autoMALA_fixed,27700.13221222157,27228.05208510694,5.1331607e7,62.62906575747275,-0.022868765944249466,10.15924434455923,3.529462602213357,3.026390582803303e-11,false
0.0078125,19,banana_scale,NUTS,517112.0013891556,517743.4343155447,7462359,2689.0916105494475,0.002552517119038422,9.984524782192626,0.9267184671609812,0.35691211692518066,false
0.5,2,banana_scale,autoMALA,1458.6213145763898,1524.8511063759156,6.0695283e7,0.6744170777645042,-0.41867367860962607,9.316222561795263,38.454258742477236,0.0,false
16.0,10,banana_scale,NUTS,1629.165687489721,11189.548569597408,217689423,0.34489401150127613,-0.004317442021250638,1.455941249040046,260.64045582161714,0.0,false
0.03125,6,banana_scale,autoMALA_fixed,126252.40909939882,125910.24777433359,5.0396694e7,239.03265563655864,-8.511768960879108e-5,10.027174138428428,0.8494722703800335,0.4661212972308558,false
0.03125,13,banana_scale,mix_autoMALA,40403.98386064435,40826.33716920056,1.996857e7,74.80456516870825,-0.012673639603710894,9.890215433706345,2.530952379792552,5.458739165218564e-6,false
32.0,14,banana_scale,mix_autoMALA,1038.8925832915227,9908.329229638244,1.8289229e7,0.00021688475538257545,0.37576256123903895,0.9053922500084708,353.92583694533135,0.0,false
4.8828125E-4,4,banana_scale,NUTS,1.0715291944272725e6,1.0735723024929303e6,6325404,844573.6659484537,-0.00016017875260240452,9.980939861983492,0.9880728157937426,0.28300512974056513,false
32.0,9,banana_scale,NUTS,2520.6615976123494,14146.637851580112,731721296,0.9034917430469138,0.23821353483527488,1.6422636949266842,260.4820795700252,0.0,false
2.44140625E-4,7,banana_scale,NUTS,1.0454874737199927e6,1.0428664416998836e6,6344292,3.374113764578989e6,0.005075212881146494,9.998854550917905,1.2866702551380058,0.07295284163808062,false
0.0078125,20,banana_scale,NUTS,459156.7644111233,460023.5123168241,7831220,2647.114356784462,-0.003466151764625901,9.975766775348683,1.0696709137646394,0.2026472329780985,false
2.44140625E-4,3,banana_scale,autoMALA,1.050129926716268e6,1.0496940762167452e6,5.1198352e7,10502.538642972639,-0.0023913429075875956,9.998289832813231,0.7464029282045885,0.6332253003912778,false
0.25,10,banana_scale,mix_autoMALA,1991.9791961948065,2393.41655928525,2.0901734e7,1.5519710667746482,-0.11275783899120073,8.29803287984046,25.85055283356678,0.0,false
4.8828125E-4,7,banana_scale,autoMALA,1.0641555756469097e6,1.0599830270942103e6,5.1202143e7,5358.415264737917,-0.005905114575164154,10.003195921601435,1.0479427487293265,0.22210677963144457,false
0.5,14,banana_scale,autoMALA,1333.470138860155,1076.7547526935018,6.0741731e7,0.7004872654900174,-0.7020129124046816,11.743020165921692,62.60845224971158,0.0,false
1.220703125E-4,16,banana_scale,autoMALA_fixed,1.0414977042847907e6,1.0388179656963493e6,4.7452116e7,1.327358946907206e7,0.00267450670995635,10.01853894753123,0.7775803731838096,0.5810112755026718,false
32.0,11,banana_scale,autoMALA_fixed,1030.0306558302777,3125.2275286259915,5.6071842e7,0.0003180265822574431,0.9838004865563514,2.3232455837591552,257.5099444613701,0.0,false
64.0,10,banana_scale,NUTS,4144.632792979756,5926.162557013975,1316664390,1.7615403386629047,0.02810581777969138,6.990593515610755,37.65728751678182,0.0,false
4.8828125E-4,3,banana_scale,autoMALA,995229.8073898348,994756.2192570238,5.1202143e7,5361.591590904152,-0.0011662598080181335,10.003439380626679,0.7209054318972505,0.6762111084672433,false
0.0078125,3,banana_scale,NUTS,447828.865878594,447255.01464402705,7830783,2640.0438545627053,-0.001835006520653237,10.011356728566946,0.7452488964119084,0.635169967131276,false
0.0625,8,banana_scale,autoMALA,16753.378965743854,16820.920553051455,5.6715971e7,28.28072505567869,-0.023464862464716796,9.950848728841724,2.917963791482933,8.043003215426937e-8,false
16.0,9,banana_scale,autoMALA_fixed,1040.6563123535414,2511.7196024861814,5.682023e7,0.0013230829970711344,0.7654466759528422,3.5483422950265275,219.4140761933697,0.0,false
32.0,20,banana_scale,autoMALA,1038.1709932951837,6088.891234197119,5.3039114e7,0.0003451645809330391,0.19668676058552118,1.6658416090249166,251.26609133317424,0.0,false
0.001953125,18,banana_scale,autoMALA,991840.1849282566,990067.5991566089,5.1336756e7,1516.4590118476638,-0.0043326027392678965,9.999690580570942,0.7559550600697094,0.6171511021890286,false
1.0,15,banana_scale,autoMALA,1155.473988523929,1006.2357677274839,6.034665e7,0.18547434143577812,0.30493775182174987,11.378312658571748,54.85022622218469,0.0,false
64.0,18,banana_scale,mix_autoMALA,1027.2463339072638,4503.142627296413,1.9029208e7,3.759249037908828e-5,1.1658686283197368,0.9189453089179139,387.5871305435377,0.0,false
0.25,9,banana_scale,autoMALA_fixed,3851.536408826572,4108.65178522746,5.1664507e7,4.776959823127151,0.042318526676153864,9.367479989309471,10.193413767579841,1.1212420856407322e-90,false
0.0078125,12,banana_scale,NUTS,492050.5107903747,490997.3562139169,7852961,2635.542089215664,0.0008136341128129254,10.021133065653999,0.7522410231686649,0.6233955733233891,false
0.001953125,8,banana_scale,autoMALA,997663.5226028751,998659.6709694576,5.13341e7,1478.117413232535,0.0022134795523885394,9.985234596976676,0.5719432572292362,0.8991132852521143,false
1.220703125E-4,6,banana_scale,autoMALA,1.0582144019918533e6,1.058587028152832e6,5.1199836e7,21449.945429108287,-0.0010656932119304185,9.995306065099598,0.7303588960069192,0.6602812057777601,false
9.765625E-4,14,banana_scale,mix_autoMALA,800554.366710362,800463.2145445766,1.8691424e7,62280.235847897035,0.0019490044470907133,9.99817910889557,0.7218238257985945,0.6746650167399397,false
0.001953125,5,banana_scale,mix_autoMALA,743119.5770636294,743302.0623445389,1.873809e7,15793.428078987823,-0.0007369695101269115,9.997153763825331,0.7534200478678486,0.6214124033296327,false
0.001953125,3,banana_scale,autoMALA,1.0229117499562217e6,1.0233648779065053e6,5.1330857e7,1520.281226420477,-0.0003924147404004432,9.995422049628337,0.7033883025102909,0.7055874547691295,false
64.0,13,banana_scale,autoMALA_fixed,1028.1672050203547,5465.298772636628,6.2729751e7,9.777781399287219e-5,0.7961065337476327,1.2455204281039356,312.26791909102144,0.0,false
4.0,12,banana_scale,autoMALA,1082.131101404591,1777.0805708658002,5.7017867e7,0.014902597470421497,-0.16660500018461422,6.060071347221719,78.72185233697951,0.0,false
4.0,19,banana_scale,NUTS,1476.1631520225533,2189.925265913502,97532422,1.3110399842315115,-1.1082371873979837,4.971906598650507,167.45801678051748,0.0,false
8.0,14,banana_scale,NUTS,2164.923351956707,17775.419988636084,97598994,0.34917597732657657,-0.1927863022712109,1.1394311074449572,291.56150846686,0.0,false
0.125,5,banana_scale,mix_autoMALA,3112.5861757860284,3113.67277112276,2.0900867e7,5.549163735646885,0.09616020351840403,9.968430776470846,10.181122072188714,1.8502342494664122e-90,false
16.0,9,banana_scale,NUTS,1192.1288405840266,9932.148814068645,104552157,0.06936658303712223,-0.26549605188719827,1.1182910895738292,307.6665721233801,0.0,false
2.0,9,banana_scale,autoMALA,1186.650575273354,2183.4635803056826,5.8271823e7,0.05690816945647025,0.04203227495707018,5.432671263902934,82.87736923472421,0.0,false
0.0078125,12,banana_scale,mix_autoMALA,615779.981921324,613014.3244641039,1.9359605e7,1038.4900934821528,-0.004419571398111315,10.033376536927301,1.1207500691211294,0.16209905762158963,false
8.0,6,banana_scale,autoMALA,1091.9184082344361,3616.2971022256174,5.6485947e7,0.0049997896171407276,-0.40114921891219985,2.8480082533501867,179.92429192581176,0.0,false
1.0,12,banana_scale,NUTS,1198.8387059479353,951.9891153170628,34636299,1.8810650513847,-0.1514277449762097,12.566169009567277,105.21805695488703,0.0,false
1.220703125E-4,7,banana_scale,NUTS,1.0508476965322725e6,1.050080878129631e6,6126154,1.3660214044669477e7,-0.0008209942072477132,10.00661570106414,0.6229943781231668,0.8324519068601399,false
0.001953125,6,banana_scale,autoMALA_fixed,987979.4686005543,984762.0764462715,4.7507142e7,52149.51216464507,-0.002994792385508275,10.024045492321614,0.6700232870123841,0.7603803506176223,false
4.8828125E-4,11,banana_scale,autoMALA,1.0543674749933048e6,1.0525380342392388e6,5.1214709e7,5249.50899636592,0.004558736980670446,9.996038364699432,1.044599676041571,0.2252228294517451,false
9.765625E-4,13,banana_scale,mix_autoMALA,831784.5834806777,829344.3879866689,1.869392e7,62735.3228895016,0.004647116265633005,10.01185755269284,1.2391473278405556,0.09274284092271166,false
32.0,13,banana_scale,autoMALA,1054.1063801689725,8161.273124767341,5.4131746e7,0.0004751304723640035,0.38631767743321727,1.138115144405845,283.9418362457126,0.0,false
4.0,1,banana_scale,mix_autoMALA,1096.984392694986,3533.811561370653,1.9358389e7,0.008238524385797703,0.08767780139742531,3.0960256615063746,141.08826771524127,0.0,false
2.44140625E-4,15,banana_scale,NUTS,992936.6166404634,992641.9168564146,6535655,3.325430288868581e6,-0.002308362706531401,9.997817508354004,0.9994832182485425,0.270554047399706,false
2.44140625E-4,11,banana_scale,autoMALA,1.0767925012291737e6,1.0759908064444454e6,5.1207858e7,10633.447750186759,0.002548463486395483,10.000647747336904,0.8585898039763151,0.45236399818102624,false
0.25,4,banana_scale,autoMALA_fixed,3098.251105129674,3145.640144660064,5.2655174e7,4.377280693626807,-0.12319140073811388,9.803478810660792,14.809309247052056,6.395657169567703e-191,false
0.03125,16,banana_scale,autoMALA,73178.3734307925,74047.0634153047,5.5283315e7,88.26020648651043,-0.003893102660325231,9.881602193330238,1.3126922678713981,0.06372316351938666,false
2.0,15,banana_scale,autoMALA,1137.2834001285846,1650.5636205576775,5.8133646e7,0.055592429292149546,-0.08501514594537046,6.882253448324836,67.32348831259242,0.0,false
64.0,14,banana_scale,autoMALA_fixed,1051.1153093878645,15364.398470114578,5.6007875e7,0.0001741403189651094,0.269995309602062,0.6093687441709769,358.4049035881559,0.0,false
0.015625,13,banana_scale,NUTS,230310.35510689014,229239.2240695883,9434800,646.9264933862173,-0.003927150876587463,10.0432658305684,1.148392939139967,0.14301130649875446,false
0.0625,19,banana_scale,autoMALA_fixed,31906.439490261804,32133.517052825722,5.1078084e7,64.90776825208545,-0.013775077833417644,9.923423523535403,2.452958636927974,1.1877496858237645e-5,false
16.0,7,banana_scale,mix_autoMALA,1074.178155367013,10212.932687340002,1.7671861e7,0.0008368539297491404,-0.38783359197423706,0.8941511651620327,303.92710537062965,0.0,false
16.0,2,banana_scale,autoMALA_fixed,1046.6512495965933,3553.4183880508117,5.9531126e7,0.0013469407499569885,-0.2979650795923852,2.854816939966955,165.7860608201256,0.0,false
0.25,13,banana_scale,autoMALA_fixed,2874.2029000072216,2695.6322895026874,5.2036551e7,4.44628764031728,-0.12292355371853739,10.620074683691563,12.842643724245534,1.1005607502866884e-143,false
8.0,8,banana_scale,autoMALA_fixed,1047.0299063479617,2093.5580006230634,5.4408976e7,0.005431111895518603,0.3933936910831304,4.843114969885196,110.25507085153151,0.0,false
0.5,14,banana_scale,mix_autoMALA,1320.9438838542765,1350.8819931872704,2.1378311e7,0.41117502296944575,0.22048645197912192,9.71572987744759,27.897556467184657,0.0,false
0.0078125,14,banana_scale,NUTS,455467.25322215125,453890.1533489472,7797836,2656.0367616282506,0.00042837565880680093,10.034663952341358,0.6826556708351745,0.7398810488475513,false
16.0,1,banana_scale,autoMALA_fixed,1038.1292270486033,6993.706755751559,6.2040087e7,0.0010924444337700795,0.1761006759802113,1.45296670724671,253.7055952415311,0.0,false
0.0625,2,banana_scale,mix_autoMALA,9947.74583794373,10288.019945153563,2.0401969e7,21.188217024203247,-0.04117828783082456,9.652795780689749,7.052628466768965,1.252535126563352e-43,false
0.001953125,10,banana_scale,autoMALA,981239.8139397876,977006.319439391,5.1344109e7,1495.0942993691292,0.0022725002333880097,10.038368130915364,0.9844895243766132,0.2869986209181278,false
0.03125,6,banana_scale,mix_autoMALA,36038.88975473709,36219.67199783733,2.0018608e7,76.08057829306316,-0.015445117099009135,9.941696758164953,2.5169401909384987,6.288244192142781e-6,false
8.0,1,banana_scale,NUTS,1132.8642041911792,5777.9806143451115,68474118,0.06558193391161783,-0.3387528472511357,1.8338290229925562,239.08698258376273,0.0,false
8.0,17,banana_scale,NUTS,1326.164215391784,5174.028478936501,91678761,0.29600387088254143,-0.4108297062800146,2.344745061572426,233.11539993827637,0.0,false
0.0078125,3,banana_scale,autoMALA_fixed,917737.0062157161,916759.5401993125,4.8271738e7,3505.2275548474786,0.0026469504452265704,10.00437717558491,0.5657479550735616,0.9061368018437969,false
0.0625,6,banana_scale,NUTS,63085.89949096365,63371.34022081566,19073562,85.94002721241097,-0.0034183118348543847,9.954240150828234,1.2378771917590257,0.09332807066823172,false
0.03125,14,banana_scale,autoMALA,59958.98224838622,59080.41665489557,5.531122e7,88.12571812651953,0.026700698278416427,10.10700161705084,2.8632976507326475,1.5133049355228389e-7,false
1.220703125E-4,20,banana_scale,NUTS,855516.0317369471,856989.187565532,6940552,1.2071283276320232e7,0.0015960042409921345,9.980678299382449,0.5862633599971616,0.8819320634394375,false
1.220703125E-4,7,banana_scale,mix_autoMALA,786252.1107266825,785044.3090657053,1.8690189e7,3.96715469709889e6,0.0036702460944911526,10.005049534395312,0.7819706079030766,0.5737352221769005,false
64.0,16,banana_scale,autoMALA,1026.1433504985475,1579.755671964983,5.673241e7,5.935485111998678e-5,2.206920669444087,1.6196489476556877,448.5007933026078,0.0,false
0.0078125,11,banana_scale,autoMALA_fixed,884689.7504821531,881341.3757666552,4.8247306e7,3490.9866314349124,0.005938005158870758,10.007552033071017,1.048676458579962,0.22142729296848915,false
64.0,11,banana_scale,mix_autoMALA,1028.8569700671906,12343.501629381568,1.8851507e7,5.1342194335669096e-5,-0.3100810693511335,0.7370080008558496,324.2565417199297,0.0,false
4.0,8,banana_scale,autoMALA_fixed,1074.489556207676,1649.3881879965052,5.4853358e7,0.020933818787030708,-0.3817252046147972,6.361725163374519,87.11481890213793,0.0,false
16.0,16,banana_scale,mix_autoMALA,1042.0684926451154,6601.557934557847,1.9703819e7,0.0006087339731791206,0.12144901774006875,1.5635232750387067,263.2649659954467,0.0,false
0.015625,19,banana_scale,mix_autoMALA,186302.80602355412,186570.34373439447,1.9712096e7,276.1499780358155,-0.004228466024437731,9.982408405572976,0.9684897333663685,0.30531840978992253,false
0.03125,17,banana_scale,NUTS,115087.64048933466,115022.16327389088,12364059,208.19026952763167,-0.004257526885930243,10.003651820095289,0.8888248843878728,0.4083439511548935,false
8.0,18,banana_scale,autoMALA,1091.3847587432122,3634.037124113073,5.4876836e7,0.0047291167602883264,-0.5664359868262508,2.661597167287936,202.98636078888308,0.0,false
0.125,3,banana_scale,mix_autoMALA,2741.647257977049,2586.576917706092,2.1109757e7,5.512318876187879,-0.05389105409460904,10.591750244743356,8.495468212593014,4.096150936657428e-63,false
2.0,8,banana_scale,NUTS,4007.75891317955,10604.355398207897,77494459,2.8672935907065353,0.02629203210343503,3.7766481321767897,119.2225253591069,0.0,false
0.001953125,18,banana_scale,mix_autoMALA,825700.8302130512,826945.0371102341,1.8742762e7,15703.788837775865,-0.002709627319489594,9.979017948639484,1.0878935808258348,0.1873639572194149,false
9.765625E-4,3,banana_scale,autoMALA,1.0508943656779146e6,1.0521960476280518e6,5.1220664e7,2799.6663048964106,-0.002050797525830984,9.983296904678806,0.7581409677529791,0.6134798907879699,false
9.765625E-4,7,banana_scale,NUTS,1.0910992671453822e6,1.0921817133604512e6,5709860,214282.00739293263,-0.000992129712472564,9.989054477629466,0.711861732431089,0.6914090196652581,false
9.765625E-4,4,banana_scale,autoMALA_fixed,981756.5164151879,979244.4409816368,4.7466866e7,206762.75504469426,-0.0030801990069552884,10.016581276682382,1.0553877589152307,0.21528508119117412,false
9.765625E-4,1,banana_scale,NUTS,835419.7308488401,835119.872834973,6849082,191305.25802464408,-0.0027836987239171114,9.997272874776952,0.9804438960567268,0.2915554223432876,false
9.765625E-4,8,banana_scale,mix_autoMALA,780208.0884446609,778815.93929885,1.8693265e7,62593.588931233506,-0.0038435691097213733,10.006615099499305,1.4100274804330297,0.037507498481179506,false
0.03125,7,banana_scale,autoMALA_fixed,119156.07256357421,119182.90540068084,5.0463049e7,236.92632254058995,0.0052246858944528865,9.99457829080309,1.6058267972049407,0.01151376024938451,false
0.5,17,banana_scale,NUTS,2003.2148838663288,2278.423449943202,32594687,6.420657252985428,0.3044914115578717,8.610917372571999,32.337357982179014,0.0,false
0.25,14,banana_scale,mix_autoMALA,1936.598653556793,2315.5594212035785,2.0728807e7,1.4911321613369846,-0.06807610164160903,8.354660157715344,22.622551616951682,0.0,false
16.0,19,banana_scale,NUTS,3201.852249677429,47407.16018914384,146808087,0.21939449236873965,-0.03595236686787647,0.6713568031017821,324.2655713106874,0.0,false
0.25,7,banana_scale,autoMALA,2077.7304926764996,2263.778038613261,5.872701e7,2.482500730122967,-0.20845512900601085,9.090071769645155,23.914358359491303,0.0,false
2.0,12,banana_scale,NUTS,1506.553634075011,3184.654616404329,50116877,1.2010204162980005,0.11836278695709748,4.7100738538784865,116.15264677745546,0.0,false
16.0,11,banana_scale,autoMALA,1028.423450582239,634.4295837766193,6.1619604e7,0.00024305426959715646,3.854046432098071,1.3069309898551627,662.4816477625941,0.0,false
2.44140625E-4,13,banana_scale,autoMALA,1.078240666614934e6,1.0790440540782842e6,5.1200437e7,10149.085519386117,0.0008766849105668706,9.99174481240294,0.9300043823087663,0.3526571938750026,false
1.220703125E-4,16,banana_scale,NUTS,879649.6225723772,880266.4016175171,6748212,1.2678487178715045e7,-0.0033586379149873435,9.983294783402947,0.6771758242703072,0.7488174406450576,false
0.125,19,banana_scale,autoMALA_fixed,9529.508703918835,9607.181234289814,5.1467252e7,17.199724435295735,-0.03891852769831146,9.905068542176402,3.944190542771082,6.147591672195428e-14,false
64.0,11,banana_scale,autoMALA,1025.186517701238,935.173587285687,6.2110162e7,1.1999931336173216e-5,3.2630238297542027,0.3132687941638415,737.430692847232,0.0,false
1.220703125E-4,11,banana_scale,mix_autoMALA,752098.3678154271,750817.0420474252,1.8683826e7,3.981405127930399e6,-0.000684418057938781,10.016719222052494,0.6471148847999757,0.7964668948317464,false
0.5,8,banana_scale,autoMALA_fixed,1865.1308353538448,2008.8457773382327,5.1834645e7,1.2179960407915371,-0.0339824567503126,9.282488568002911,11.56514000829452,1.3338788749198174e-116,false
0.015625,15,banana_scale,mix_autoMALA,178566.46061844012,178966.33874004055,1.9708177e7,275.151923116729,-0.004179875171280703,9.974611065214548,0.9800226653441086,0.2920328085554911,false
16.0,5,banana_scale,mix_autoMALA,1032.7477968964702,3759.260759943495,1.9769745e7,0.0005956668062197167,0.4973949255034582,2.4979405841888633,262.64715307797087,0.0,false
0.015625,7,banana_scale,autoMALA,285969.4567322985,285616.37957326055,5.4169797e7,243.87472752447636,-0.007673393053372708,9.995942954895906,1.5755868405378806,0.013956625413676777,false
4.0,6,banana_scale,NUTS,1157.650534973501,1951.4468905357073,51312241,0.2959899260233586,1.257777735953686,4.145533388841685,233.53838570954883,0.0,false
0.00390625,10,banana_scale,autoMALA_fixed,989199.3825727376,987140.2879385992,4.7701052e7,13273.059987622233,0.002601648709770398,10.014328716338428,0.9389285838899468,0.34126950464906713,false
0.001953125,4,banana_scale,autoMALA,1.0454008062116603e6,1.0456469287402155e6,5.1329225e7,1508.5061714933881,0.0022408238315956212,9.992532473516613,1.1080603240940263,0.17151573356753008,false
0.125,17,banana_scale,NUTS,4969.914030009245,5569.947766947866,15305623,20.08002116079189,0.018674361386981045,8.921039303518057,12.25551857615217,6.933212166896754e-131,false
0.0078125,13,banana_scale,autoMALA_fixed,893846.0043444817,894179.6681050562,4.8260925e7,3495.5059246824985,-0.002658297404059943,9.99011188650389,0.6582853939418101,0.7790689150969156,false
1.0,8,banana_scale,autoMALA,1225.120449324652,1367.5336929468695,6.0830209e7,0.20135254161663624,-0.08667458067619935,8.949633581057457,14.458904522194189,5.174766108066548e-182,false
16.0,12,banana_scale,mix_autoMALA,1061.9404087055163,9937.971187343515,1.8018388e7,0.0007804496689658504,0.11081766312737898,1.055845600778328,276.2406586070081,0.0,false
0.0625,19,banana_scale,NUTS,24049.690208773092,23898.432607597475,14377011,73.59379087526624,0.007766846220500177,10.061877122637133,1.8165489615722663,0.0027215517050494555,false
16.0,15,banana_scale,autoMALA,1050.4383480241506,4085.05941641958,5.4729026e7,0.0012842877732718153,-0.0065648762775613045,2.5713709578451556,180.8964223469181,0.0,false
0.015625,9,banana_scale,NUTS,245434.67182130233,245869.44330973603,8787064,641.6886826126785,-0.00037175428245927707,9.982284818435009,0.7332383904060293,0.6554246377313926,false
64.0,9,banana_scale,mix_autoMALA,1028.4736466132904,6477.610668481342,1.9372738e7,3.091794532416607e-5,-1.0520128466818186,0.4772555234115903,417.19447790030404,0.0,false
16.0,4,banana_scale,autoMALA,1093.0286416987453,7821.852040472235,5.624086e7,0.0016379374044238324,-0.16180576065921232,1.3694852757444682,248.61340459808105,0.0,false
0.03125,6,banana_scale,NUTS,114124.67130496012,113181.80190871224,11698556,211.65973413650423,0.0005033814036557859,10.083277913609045,1.6461486137509382,0.008857741793603085,false
1.0,3,banana_scale,autoMALA,1238.3688992727034,1481.211404217361,6.0785116e7,0.2012138705361482,-0.40791475861458115,8.159479658385989,60.42413944074815,0.0,false
1.0,11,banana_scale,mix_autoMALA,1149.1922316448024,1379.6002773497178,2.0586583e7,0.09736998985194327,-0.24422170510320923,8.263023078116646,37.45464170174159,0.0,false
0.5,2,banana_scale,NUTS,1783.4611154872257,2471.3263588968853,24702418,3.030610935168276,0.2374609342428459,7.118500078850173,55.885312155760275,0.0,false
0.00390625,9,banana_scale,autoMALA_fixed,1.0632153364168785e6,1.0634024062865153e6,4.7693985e7,13254.471941958764,0.0012197863631332705,9.996699408921268,0.8501182160346161,0.4651396443197048,false
2.44140625E-4,12,banana_scale,autoMALA,1.1182788358952529e6,1.1179605793071191e6,5.1214725e7,10264.667319389448,-0.0005989668288529705,10.002451030887743,0.6039197376356924,0.8590503695481362,false
0.03125,11,banana_scale,autoMALA,57761.40963260577,56409.44818509916,5.5301149e7,88.38857864545145,-0.004038631999247629,10.23874940695275,2.5944473965382713,2.8472202052320357e-6,false
0.03125,1,banana_scale,mix_autoMALA,41459.88149137758,41799.14640857827,2.0010023e7,75.49713391260013,0.005574475489258126,9.917578132249544,1.257288235129721,0.08471384385171174,false
2.44140625E-4,18,banana_scale,NUTS,974414.6953130969,974361.7146618195,6645346,3.2556335148749566e6,0.002219385664352245,9.995860650230034,0.5606722516283185,0.9116994251589499,false
1.220703125E-4,9,banana_scale,autoMALA_fixed,1.0029597618973667e6,1.0042434139925145e6,4.7451264e7,1.3213450575826682e7,0.0008972895053727467,9.986430587421328,0.7489031296935309,0.6290138490399046,false
0.0625,7,banana_scale,autoMALA,12969.122653367056,12850.21510180357,5.6670864e7,27.92394989168449,0.02819397510649011,10.082479688436532,3.6494347647873155,5.405516961735909e-12,false
8.0,4,banana_scale,mix_autoMALA,1043.4709386679187,2912.0748338918092,1.9623128e7,0.0022587947040814487,-0.022466829561938573,3.5827422609179904,162.1925849973245,0.0,false
64.0,4,banana_scale,mix_autoMALA,1041.2325242400736,23730.092051695337,1.8135973e7,7.738426952102589e-5,-0.19314875993118957,0.4008842628941055,375.4601862513973,0.0,false
0.03125,3,banana_scale,autoMALA,68975.26614443533,69859.17908398424,5.5308745e7,88.82931604338168,-0.00814943947039086,9.869001797724735,1.572171441191017,0.014259965791694302,false
64.0,11,banana_scale,autoMALA_fixed,1032.2804959521711,4595.190400325078,5.7460651e7,9.216506155933654e-5,1.114979941034595,0.9944217383621488,362.22196884513005,0.0,false
0.25,12,banana_scale,autoMALA,1940.7933535629002,1950.9183801234176,5.9159575e7,2.4100443239789837,0.10921708200119432,9.92551433114536,13.101285437068213,1.6338935208589016e-149,false
0.03125,14,banana_scale,autoMALA_fixed,120176.40156383478,119920.36188406788,5.0485193e7,237.7856931198403,0.014991540714197686,9.995005162188958,1.8243603377726458,0.002571067476929623,false
0.125,13,banana_scale,autoMALA_fixed,8825.521290258612,8842.500569960972,5.1808918e7,16.71971929256175,-0.03386299510944357,9.970926495076815,4.23074657743507,5.675027808363138e-16,false
9.765625E-4,8,banana_scale,NUTS,811725.8082094684,813866.7374362558,7043873,184389.730391672,-0.0011690474856912774,9.972610366664506,0.6647994820380063,0.7687445646280183,false
4.8828125E-4,20,banana_scale,mix_autoMALA,776360.6244704165,772777.5263196756,1.8697474e7,248858.48091592846,0.003993419897622274,10.034252775371792,1.200295931074379,0.11209039737760883,false
9.765625E-4,9,banana_scale,autoMALA_fixed,1.0807702895673472e6,1.0795290907948916e6,4.747538e7,207029.9636312283,0.0021427192460469757,10.006662494233655,0.8631928469554566,0.4455008414360915,false
9.765625E-4,12,banana_scale,autoMALA,993243.7132200199,993214.6331794395,5.1243496e7,2757.7316815532554,0.00026999177388422257,10.000224470565794,0.6682085535109081,0.7632941704665447,false
0.25,11,banana_scale,mix_autoMALA,1677.1209115867575,1655.992899914327,2.1405513e7,1.4446855306670592,-0.13670473461323213,10.097008625808092,10.008502307213593,1.9695663744766138e-87,false
32.0,18,banana_scale,autoMALA_fixed,1031.5242638449015,3098.036176755345,5.5395796e7,0.0002998210001519966,-1.1275980554477167,2.0500393841166304,285.37150182959806,0.0,false
0.03125,9,banana_scale,mix_autoMALA,32289.879043037883,31949.15176848741,1.9926375e7,73.97355562564599,-0.007574746875103364,10.10483710589141,2.911375919454656,8.685095848695695e-8,false
0.015625,8,banana_scale,autoMALA_fixed,516635.97951824847,517917.4123795261,4.9285865e7,920.6645267134521,0.0028534968738198,9.971160857653434,0.7985444107938946,0.5465125008110581,false
2.0,8,banana_scale,autoMALA_fixed,1145.1314003721247,1451.0410151204999,5.6119765e7,0.0636729358172277,0.22362823712523516,7.835922398020724,62.55409843870076,0.0,false
0.0625,14,banana_scale,mix_autoMALA,8258.190833020077,8166.170386366363,2.0513419e7,20.98760782460659,0.007556434833075269,10.11222488805287,2.4752468300713417,9.534950035924105e-6,false
8.0,13,banana_scale,autoMALA_fixed,1049.5999276361053,2148.5775210005786,5.2874855e7,0.004691024408546165,0.4094505111362249,4.713415996043352,126.55764188874679,0.0,false
0.0625,6,banana_scale,mix_autoMALA,10066.6539531784,9905.369746989321,2.0598209e7,20.845320000771096,-0.02558990302577202,10.156394611899882,5.5557955546889275,3.0932310764351438e-27,false
0.03125,17,banana_scale,autoMALA_fixed,118481.80335461017,118038.77408073173,5.0325384e7,240.4337828715294,-0.006343078625497517,10.032879030987939,0.8574296538798052,0.45410259784017837,false
32.0,12,banana_scale,mix_autoMALA,1036.4288811788563,10756.423954425314,1.8604757e7,0.00019192152978011226,0.2825719426208162,0.8828071028719072,305.8079552836875,0.0,false
0.125,4,banana_scale,autoMALA,3783.4063843502504,3669.978119883827,5.8105131e7,8.411945618123998,0.015394647995957314,10.308195289365106,3.9193399740088353,9.087381644169216e-14,false
2.0,5,banana_scale,NUTS,1262.6420226272135,4006.8238459951003,31847006,0.2017139158331415,0.2958993422519982,3.0433730000353054,169.43676964498664,0.0,false
0.00390625,18,banana_scale,mix_autoMALA,849524.8286132799,852522.4849326881,1.8910619e7,3974.0225775486365,-0.0042259720719107,9.949991421760084,1.5317037212448668,0.018332383938565143,false
0.00390625,20,banana_scale,mix_autoMALA,803800.3473258115,800489.8948776984,1.8911676e7,3978.803818256289,0.0031924974729296363,10.033359988962605,0.9465263763454459,0.33176909201982974,false
32.0,16,banana_scale,autoMALA,1028.5204075138618,2824.564046640831,5.5639411e7,0.0002945714708370536,-0.387784735311717,3.4904461734841954,169.58617480584076,0.0,false
16.0,13,banana_scale,autoMALA_fixed,1030.1650428675603,917.9288976074046,5.3652677e7,0.0006102661585495715,2.8864587875381345,2.8490891308145265,535.933559075246,0.0,false
0.0625,4,banana_scale,mix_autoMALA,10378.956413405498,10649.238474503858,2.0391555e7,20.5186917383688,-0.002357405102015221,9.746139794928165,2.6474551330262557,1.6333291835312357e-6,false
0.03125,5,banana_scale,NUTS,87262.48316642975,87043.15161980332,10542460,193.57324658895504,0.004404787630828095,10.023549028486613,0.7352430506989549,0.6520431588117586,false
4.8828125E-4,6,banana_scale,autoMALA,1.0563134698745746e6,1.0554598094354325e6,5.1209989e7,5205.797712884842,-0.00035830278706650747,10.007955300476679,0.9613321741441041,0.31377274406882405,false
64.0,7,banana_scale,NUTS,1429.1368047109002,911.0654076248126,991873149,1.1598716999186907,-2.1979849870525454,8.950491754484938,384.70484426504805,0.0,false
1.220703125E-4,14,banana_scale,autoMALA_fixed,1.0946772853903377e6,1.087634947514194e6,4.7440304e7,1.3251022523787804e7,0.00715532134283493,10.010165318157227,1.17603082847927,0.1257827821236623,false
4.8828125E-4,4,banana_scale,autoMALA_fixed,994132.3126935685,992240.1666457169,4.7451259e7,826663.0307966322,-0.00023375924079715863,10.019017643502593,0.8249401783621693,0.5041485910804105,false
0.25,18,banana_scale,mix_autoMALA,1947.0984988259163,2234.826581505759,2.1340088e7,1.5481884528909977,-0.0811112366952837,8.7000280058171,20.124139412324666,0.0,false
4.0,17,banana_scale,autoMALA,1113.0103663926682,2462.4406438160504,5.6869965e7,0.016574296426006923,0.1758899191612065,4.486354347637807,104.97330242793157,0.0,false
2.44140625E-4,3,banana_scale,mix_autoMALA,853556.0547409704,857684.00846914,1.8688331e7,997986.5752416472,0.002566912803159622,9.946395389578578,1.0666596315607535,0.20526293756613137,false
64.0,16,banana_scale,NUTS,6386.546171636088,10783.674900251151,1298802539,2.0182169284942133,-0.04419909263064095,5.910250126330152,59.50119082370884,0.0,false
2.44140625E-4,9,banana_scale,mix_autoMALA,866808.2293276674,866549.4274050591,1.8692571e7,997009.7314473232,-0.004583896123268586,9.985223428128648,1.187219981904775,0.11930788810468695,false
8.0,12,banana_scale,NUTS,3517.9463597988447,3447.4586481808037,539064143,3.218699489572786,-0.06847233583880617,10.188372366088034,8.872419914550182,8.430434534891386e-69,false
4.8828125E-4,11,banana_scale,mix_autoMALA,759092.2680430204,756575.859060506,1.8681311e7,249257.22662091145,0.0017823601110224649,10.030915738782962,0.8007878194201794,0.5428611452134953,false
0.03125,19,banana_scale,autoMALA,66611.35573261214,66441.53401628285,5.5254909e7,88.90726564123024,-0.012566303797370094,10.015300922498675,1.9139726107732713,0.0013156359352419471,false
0.25,19,banana_scale,autoMALA_fixed,3810.5264800606305,4146.63487078416,5.1761817e7,4.51559501595587,0.10632001602735175,9.147416193587066,16.35335170499846,1.029079569034529e-232,false
0.25,3,banana_scale,autoMALA_fixed,3719.49872276949,3866.1671743365396,5.1868564e7,4.6550676986444195,2.315482955139031e-5,9.620636031048862,4.909647172820575,2.31211666520253e-21,false
0.03125,8,banana_scale,mix_autoMALA,31268.15723438467,31240.425007824255,1.9927181e7,74.93560065244617,-0.03062532816520066,9.980263016698927,3.263458947078675,1.123090678290487e-9,false
2.0,10,banana_scale,NUTS,1384.3717530059678,2691.8410393677477,46606016,0.9511220209570496,-0.3647585363793389,4.963147760664559,109.81617708668944,0.0,false
16.0,15,banana_scale,NUTS,1362.6894032108332,9898.520162669527,123350370,0.1617477720402216,0.29308874463323725,1.2624586599384773,294.308500653697,0.0,false
0.0078125,12,banana_scale,autoMALA,942859.5116539332,940572.1226104832,5.295365e7,507.4118587354759,-0.0024010768364282386,10.019000181487945,0.7536861160957073,0.6209649710933753,false
32.0,19,banana_scale,NUTS,1852.3441242953788,1773.8454058689888,837040434,0.9903651967603317,-0.07803177486164464,10.431530462621858,17.114607645295223,7.635101168815258e-255,false
1.0,20,banana_scale,mix_autoMALA,1168.4903331144444,1363.26927844668,2.2219663e7,0.11426693468237219,0.3898910213971363,8.39793606169933,56.80889629275097,0.0,false
4.8828125E-4,14,banana_scale,mix_autoMALA,754728.7004865089,751077.4640393337,1.867987e7,248580.99973542494,-4.8847432373727616e-5,10.048611386124273,0.8263603456874193,0.5019093855509501,false
0.00390625,13,banana_scale,mix_autoMALA,870824.423943805,869326.3808370582,1.8914484e7,3991.563579455227,0.005261911442038014,9.993650970934377,1.3686927379490612,0.047193194531326296,false
0.001953125,11,banana_scale,NUTS,944475.0881407916,946734.3218753437,6772111,48568.02089114734,0.0034039371489121895,9.965470396574595,1.3668094991164423,0.04768192971483704,false
1.220703125E-4,9,banana_scale,autoMALA,1.0537605230470197e6,1.0524567474308289e6,5.119945e7,19487.94432843273,-0.0005717682968675471,10.012053261332275,0.6992680457105962,0.7124533578878574,false
0.001953125,10,banana_scale,autoMALA_fixed,1.0341838828049602e6,1.0336653344423077e6,4.7516079e7,52152.253215154444,0.001019253393758092,10.00396929388025,0.7731441937054342,0.5883872142110236,false
4.0,20,banana_scale,autoMALA,1091.8111086477334,1867.9147040645178,5.737799e7,0.015178799727854016,-0.7769622526844601,5.202063137350432,138.3887106930962,0.0,false
0.125,2,banana_scale,autoMALA_fixed,8882.44551049877,9263.712108572796,5.1580321e7,17.415746446691966,-0.0014949962396943158,9.588410625441222,5.507592298026907,8.987177586243553e-27,false
64.0,8,banana_scale,mix_autoMALA,1026.0956263511143,3369.0156610235235,1.9800692e7,2.417947945500984e-5,-1.3900104050871254,1.1114923334797684,440.2003236565447,0.0,false
8.0,7,banana_scale,NUTS,8109.873213052269,27517.917683643704,263693927,1.8075747645646962,0.008836389925705991,2.9465069772197667,159.2126135818014,0.0,false
0.03125,10,banana_scale,mix_autoMALA,43206.439470365294,43972.05210908474,1.9982512e7,74.73179470755244,-0.003350042911587397,9.825414376657852,2.0839135751500635,0.0003380744579886305,false
0.25,2,banana_scale,autoMALA_fixed,3032.4193275908297,3075.5595203702237,5.2079425e7,4.494058083428931,0.072656202125647,9.844112854864946,10.573236083928578,1.5797373957500092e-97,false
2.0,6,banana_scale,NUTS,1456.6523351690735,3852.834165150305,42521469,0.7214454421780183,-0.10036229861922624,3.7664156477793798,125.01719163662182,0.0,false
0.03125,13,banana_scale,NUTS,109027.08363740094,108611.03110892743,11907132,210.44082196748906,0.006427368075288042,10.033905932544593,0.8966116362781804,0.39742606963999316,false
0.0078125,17,banana_scale,mix_autoMALA,610990.3204556499,611571.7821252868,1.9362696e7,1032.8979283175192,-0.000973108104755237,9.98993070785437,0.8135091094752624,0.5223277331512672,false
2.0,18,banana_scale,autoMALA_fixed,1108.3719510586004,1107.8388586541444,6.0023966e7,0.05504679612029556,0.8570185663474739,9.210594631092171,94.22035622304429,0.0,false
4.8828125E-4,11,banana_scale,autoMALA_fixed,1.0121748016705422e6,1.0135014214769895e6,4.7446394e7,830912.9148985356,0.002991501011702322,9.978060693106583,0.8463755431705522,0.47084197402928485,false
9.765625E-4,14,banana_scale,autoMALA_fixed,1.0761150426318932e6,1.073068533805031e6,4.746114e7,207448.90743004004,0.007086873475986702,9.975754572389173,1.4252703948185115,0.03440169971769821,false
9.765625E-4,19,banana_scale,NUTS,796501.8404077013,797576.3611376652,7108319,182303.27386573225,0.0035959517857412485,9.976496550781125,1.2127722789314248,0.10554339775709481,false
0.001953125,11,banana_scale,mix_autoMALA,802690.5594912766,802891.9323201238,1.8731995e7,15729.67752860439,0.0039061977669474245,9.985561059179942,1.0089603758904104,0.2605182724369124,false
64.0,3,banana_scale,autoMALA_fixed,1028.7919534093378,4620.669561150481,5.6294244e7,9.136023073924269e-5,-0.88775260221605,1.435481384017558,297.5321794881305,0.0,false
2.44140625E-4,17,banana_scale,mix_autoMALA,768522.6053380879,766469.1985404934,1.8684953e7,1.00796322284839e6,0.0021049841259283544,10.02345953869523,0.7598821460926501,0.6105579649888673,false
2.0,7,banana_scale,NUTS,1323.56693360689,1695.3058100817482,48501669,1.1153634345755807,1.208806396049059,5.920407931164834,160.31889774507457,0.0,false
1.0,14,banana_scale,autoMALA_fixed,1216.77427376527,1115.4052175944628,5.5375808e7,0.22580949413031942,0.16642472874199338,10.875931437386562,27.052097684985256,0.0,false
2.44140625E-4,18,banana_scale,autoMALA_fixed,1.0185571242722662e6,1.0193189554446007e6,4.7453687e7,3.3175024748918246e6,0.002696837376195042,9.98529206660266,0.9160421635918965,0.3709653586293019,false
0.5,11,banana_scale,NUTS,2091.263517486309,2453.8042673401515,32377834,6.518928852235477,-0.1814549109248137,8.455360710958242,28.49595662557374,0.0,false
0.5,16,banana_scale,NUTS,1365.9522091884664,1502.7372391095378,21044062,1.7027512734938748,0.42777888542313003,8.84589618153568,46.754556236492135,0.0,false
0.0078125,17,banana_scale,autoMALA,903422.7467807283,905494.6429926453,5.2940299e7,508.83311578954726,-0.00014436755213200598,9.97709897328728,0.8632591886319005,0.4454023371085096,false
0.03125,9,banana_scale,autoMALA_fixed,112427.44747542188,111692.77231304067,5.0474044e7,237.71099553254052,-0.006009387679880125,10.06181606620521,1.110075900852678,0.16999178139427137,false
1.0,3,banana_scale,NUTS,1487.7057429310007,2267.8775428993185,34459408,1.7628512350479977,-0.2818452689684548,6.444607655048389,83.31236035481038,0.0,false
32.0,19,banana_scale,autoMALA,1038.6407338858914,6150.558994737345,5.4742772e7,0.00034800908527847664,0.13939853374555566,1.6690031926123903,249.27275795434963,0.0,false
0.00390625,18,banana_scale,autoMALA_fixed,1.0070584182310975e6,1.007191404061478e6,4.7684839e7,13326.458270790077,-0.0005128620759498976,9.998422298231437,0.5008627250921336,0.9633907710599808,false
0.015625,16,banana_scale,NUTS,249611.10188560994,250146.9348382782,8181893,683.0777017884521,0.000658192306766689,9.97847346820706,0.7994489267447307,0.5450392815695502,false
0.015625,10,banana_scale,mix_autoMALA,213551.31503598878,214116.7258252342,1.9705217e7,275.637561828175,-0.005913139430136183,9.966306248195659,1.192037801711308,0.11660543645321554,false
0.125,14,banana_scale,autoMALA,4206.6588071709775,4431.2680271046565,5.7957406e7,8.483671277363248,0.07777413815312859,9.46829838041918,10.763578379889026,4.6879833138199203e-101,false
4.0,2,banana_scale,NUTS,1168.652828873898,1989.1742731809297,47545676,0.23445961069990365,1.4427986303769504,3.5016611809755402,255.15888774369336,0.0,false
0.00390625,8,banana_scale,autoMALA_fixed,1.0833083625098674e6,1.0834692523162863e6,4.7680534e7,13278.487927827233,0.002453504905947067,9.99216848883625,0.7829108765200772,0.5721801279727492,false
0.001953125,15,banana_scale,autoMALA_fixed,1.0670126260875901e6,1.0654423427904497e6,4.7504366e7,52238.986987347445,0.0015969319025803134,10.01210298227909,0.55645073103301,0.9161917812275782,false
0.5,17,banana_scale,autoMALA_fixed,1791.3035895625355,1775.5554694251352,5.1889218e7,1.1864413447696356,0.10075854953429357,10.07095174284196,17.661736707135788,2.2700919960604384e-271,false
1.0,19,banana_scale,autoMALA,1222.196295728534,1347.2534736598534,6.0139484e7,0.19615829621474418,0.4880464460238462,8.787745462980292,48.170595589741424,0.0,false
4.0,1,banana_scale,autoMALA,1109.2001185655333,2408.3367817784588,5.6854485e7,0.016859823654204395,-0.028061648228679015,4.604816687222658,110.78385530446099,0.0,false
0.5,8,banana_scale,autoMALA,1337.3635378879778,1175.6236771126262,5.93975e7,0.671323658949569,-0.24529310773657223,11.297274981739438,33.71589787594647,0.0,false
64.0,7,banana_scale,autoMALA_fixed,1033.2142249606861,6618.445894721024,5.6462722e7,0.00010834253128717985,0.6833936968761769,1.0903447832731517,346.5201993575846,0.0,false
32.0,13,banana_scale,mix_autoMALA,1031.4977374577336,8154.899721155768,2.1205135e7,0.00014658743087616442,0.6176834368941952,0.8809277465519475,326.0882019580364,0.0,false
1.220703125E-4,11,banana_scale,autoMALA_fixed,1.0111956001161217e6,1.0111599646090543e6,4.7439633e7,1.3288057702986011e7,0.003589830161587079,9.987702184190695,0.9146415556257352,0.37283476560500906,false
0.015625,1,banana_scale,autoMALA,280664.26868699817,280596.5137813379,5.4180254e7,243.96436929421677,0.0032748508672968317,9.999484260269629,0.8333800333659838,0.4909072048586526,false
0.03125,5,banana_scale,mix_autoMALA,35138.07164901204,34873.45997951327,1.9995735e7,74.85159765155485,-0.014360256615666714,10.068808844063733,1.9758827763904776,0.0008127570605524764,false
1.220703125E-4,5,banana_scale,NUTS,869450.5644889143,866714.5065775953,6958058,1.2053484169369575e7,0.0026546974347558313,10.025588056291914,0.9463327133755683,0.332009020446951,false
0.0078125,6,banana_scale,NUTS,495529.0848822953,496244.4213352357,7225406,2765.702058716934,-0.002561101678146182,9.982410081853871,1.0213048018708832,0.2478588280067837,false
0.5,3,banana_scale,mix_autoMALA,1271.048228590646,1222.1701186006408,2.2220618e7,0.39087905081727137,0.016569265881381294,10.39958855808296,15.989357530884917,1.7296677262404182e-222,false
0.25,8,banana_scale,autoMALA,1803.1533321297097,1637.0990972178258,5.9162785e7,2.354256841946441,0.2827413049714781,10.873685870981317,31.53029289412575,0.0,false
8.0,7,banana_scale,autoMALA_fixed,1117.7525443652971,4417.863630397178,5.4893953e7,0.005193048351889693,0.46600616031751496,2.2932628119819447,244.3369230575376,0.0,false
0.125,3,banana_scale,autoMALA,3544.674242086722,3419.9741027334403,5.811107e7,8.46219084073477,0.12762884298743404,10.308289944169854,12.357233911751564,4.639027015353987e-133,false
0.5,15,banana_scale,autoMALA_fixed,1677.870948427544,1579.1892702041691,5.1847448e7,1.168877572285662,-0.03968550367082253,10.622310139187814,9.392415439600377,4.745817771340363e-77,false
8.0,6,banana_scale,mix_autoMALA,1041.8510507739072,3033.0584711208708,2.0238771e7,0.0020457052911025952,-0.14627362200045113,3.41323822703929,177.28014221291824,0.0,false
2.0,3,banana_scale,NUTS,3706.9645462044905,5157.834530867857,139375613,7.437357972026678,-0.018522505239241246,7.18581482329992,45.54258638216538,0.0,false
0.001953125,17,banana_scale,NUTS,770749.8432097506,769761.0448561149,7194098,44769.175190385075,-0.00023664711684276575,10.012803652869371,0.39316253948459234,0.9978205434173558,false
9.765625E-4,5,banana_scale,autoMALA,997032.6708171593,997394.2098542196,5.1231097e7,2791.074426364123,-0.00015561387548787683,9.996351769053822,0.6773114720704712,0.7485970048516009,false
4.8828125E-4,19,banana_scale,NUTS,775647.8147635388,774598.6556691806,7060932,735703.3179393976,0.0034651470570294367,10.004472294011316,0.977915150443323,0.2944295936469006,false
0.00390625,8,banana_scale,NUTS,892668.6281347427,892359.5549405982,6462606,13063.40331480089,-0.0033493885022796736,9.993672290454116,1.202509250291314,0.11090509636999359,false
9.765625E-4,1,banana_scale,autoMALA,1.0716421193375003e6,1.071149750481963e6,5.1228978e7,2792.944344732188,0.0010778318306443027,10.003385378957244,0.7610172176239303,0.6086543741954566,false
4.8828125E-4,13,banana_scale,autoMALA_fixed,1.063324646746288e6,1.0629218814949885e6,4.7445001e7,829762.5805204336,-0.003177548847534295,9.993297049709755,0.7571519314474244,0.6151405736010279,false
8.0,18,banana_scale,NUTS,1616.5227628913894,4789.0014785964995,138705709,0.7795111670205147,0.6717731978576217,2.663781072712421,248.1013205593717,0.0,false
0.125,20,banana_scale,autoMALA,3869.853717888307,3844.9654697816363,5.8099879e7,8.457943155790865,0.003246841407183544,10.064689676189044,2.360523843296278,2.8919384348720218e-5,false
2.0,16,banana_scale,mix_autoMALA,1055.4951148422645,794.2483414185476,2.0488472e7,0.020900900601030514,-1.5581342175676096,10.789235652166141,186.2378831751045,0.0,false
0.5,13,banana_scale,NUTS,2132.567979778941,2842.5611945234227,29955503,5.447380817391323,-0.20729391403088412,7.412874690468357,44.58766941434703,0.0,false
0.125,11,banana_scale,mix_autoMALA,2698.0733979275187,2572.966947846355,2.0992192e7,5.553868476923713,0.0353249854759164,10.482948677979294,7.701133947512744,6.1266239818657534e-52,false
16.0,12,banana_scale,autoMALA_fixed,1031.894642605892,980.5697529373053,5.8080756e7,0.0009012374178708168,2.6581831004941563,3.4099481796358813,437.443976291858,0.0,false
0.125,20,banana_scale,NUTS,4104.326940180591,4450.731573988037,15080297,19.406682722935727,-0.06747013806282616,9.203462779096638,12.071868170371772,5.2669515682207655e-127,false
16.0,3,banana_scale,autoMALA_fixed,1027.756212751552,303.93178506434805,8.1236717e7,0.0005275505940401133,5.784712433441551,0.26248424827021555,955.0568244210781,0.0,false
0.00390625,6,banana_scale,autoMALA_fixed,1.025887118877566e6,1.0225169709522378e6,4.7695679e7,13289.66286301669,-0.004076589847618585,10.016335029632183,1.0379649778940347,0.23150477328007496,false
16.0,6,banana_scale,autoMALA,1038.916378435578,1572.7902613955334,5.6959454e7,0.0007558148742917926,-1.9904133272458635,2.5900369442653566,369.8395493197646,0.0,false
0.0078125,7,banana_scale,autoMALA_fixed,1.0176613350463831e6,1.017102494178701e6,4.824074e7,3496.9774493198643,0.0009090013646532505,10.00467617954421,0.7982939211378834,0.5469207276994212,false
0.0625,14,banana_scale,autoMALA,14537.341480364224,14865.989608132495,5.6596901e7,28.47826117868625,-0.04734128419661126,9.747132560157135,5.860027976631272,2.9767860046929083e-30,false
64.0,2,banana_scale,mix_autoMALA,1031.3007004332992,15726.826606061151,1.8672496e7,6.092407645061256e-5,0.1203577415594081,0.6411837953261824,342.2885167561538,0.0,false
0.5,6,banana_scale,autoMALA_fixed,1520.2220982045278,1214.704005511083,5.2602634e7,1.101536178244561,-0.5140728442086484,12.123220959973159,48.462384587624825,0.0,false
0.00390625,20,banana_scale,autoMALA,982783.4195276446,982823.3950190861,5.1745775e7,849.1392802033562,0.00022966357460757394,9.999540339236546,1.1101089571477587,0.16996687752225356,false
1.0,16,banana_scale,NUTS,1211.8367808785392,1207.3221833201194,29728192,1.154122484533204,-0.8071803954841202,9.267093410423604,121.76739248403948,0.0,false
0.25,1,banana_scale,NUTS,2930.1179836147767,2878.7677894312515,25102228,14.98319637569742,0.059130832062327054,10.16838036225767,11.600764596472004,2.5603004511792554e-117,false
1.220703125E-4,12,banana_scale,autoMALA,1.0915557109325267e6,1.0906878823191125e6,5.1212682e7,21238.165007345546,0.0011998162460408086,10.00643211428975,1.0344312478526945,0.2349040115239345,false
0.0625,3,banana_scale,NUTS,9012.510999063807,8823.184927015858,12197864,58.46690605830516,-0.013244066532816779,10.213035976134185,2.5037045977140693,7.182046090569618e-6,false
4.8828125E-4,1,banana_scale,mix_autoMALA,866275.2635843016,864552.9395500638,1.8689334e7,250249.660824424,-0.0007929731734404345,10.01939090096102,0.577170216697823,0.8929923119408429,false
0.25,9,banana_scale,autoMALA,1977.0444372559127,2062.8946940625015,5.9489164e7,2.413624417314865,-0.12568505203848807,9.553367399397626,12.614905527347446,1.1950727783763553e-138,false
16.0,7,banana_scale,autoMALA_fixed,1058.9966963560314,4126.416519289875,5.4680735e7,0.001481231176047231,0.5991072188041728,2.1955498788382832,269.586790017255,0.0,false
1.220703125E-4,18,banana_scale,autoMALA_fixed,1.0245127301162836e6,1.0252643266085306e6,4.7451876e7,1.3270677033176515e7,0.0010687999299391774,9.99152474229127,0.762836563518988,0.6056053167274427,false
64.0,2,banana_scale,NUTS,2630.525826952326,3201.388457727725,1268552461,1.2785356282663876,-0.04853666277989735,8.210782538427914,18.180655754427903,1.588168630734933e-287,false
2.44140625E-4,5,banana_scale,autoMALA,962941.670551016,961895.9712698009,5.119748e7,10349.295929407046,-0.0015536667291513727,10.008605590374447,0.5458207441880631,0.9269520545281734,false
0.125,9,banana_scale,autoMALA_fixed,9060.309839510457,9107.57843419807,5.2152763e7,16.733657144434055,0.04530824381014524,9.92995039580835,3.764465671286004,9.819299726739461e-13,false
1.220703125E-4,12,banana_scale,NUTS,1.0932616012814618e6,1.0936630712422421e6,6494931,1.3393978018075159e7,-0.0027055698052635873,9.988505629624056,0.8550380219426188,0.4576977634708772,false
16.0,8,banana_scale,autoMALA,1042.5979941280789,3130.6696631418345,5.5395064e7,0.001100259480380081,0.3128559245735172,3.2307121866908015,191.09213581927082,0.0,false
4.8828125E-4,5,banana_scale,NUTS,924373.492196469,922137.8755264346,6645691,808486.5551512892,0.003000349309757747,10.016137921465534,0.8519329765805992,0.4623873775646681,false
4.0,2,banana_scale,autoMALA_fixed,1075.052863904676,1544.9159386137976,5.3500774e7,0.018375945681700315,-0.3666694410898463,6.817634869374656,75.1472307089,0.0,false
1.220703125E-4,11,banana_scale,autoMALA,1.1046845988314985e6,1.1035964948454741e6,5.1206874e7,20961.183860594007,-0.0005001254495751572,10.009586052063012,0.5626122202398278,0.9095939854004179,false
2.44140625E-4,16,banana_scale,mix_autoMALA,790457.407039917,789591.4830758537,1.8677597e7,994812.8723427055,0.0005513979525644556,10.010726467368329,0.5566143546179774,0.9160199543025147,false
8.0,1,banana_scale,autoMALA,1062.6365018638357,2009.4090288590348,5.6266096e7,0.0042173726806615484,1.0699384749038778,4.1014937872932276,227.1244133592063,0.0,false
0.00390625,19,banana_scale,NUTS,998040.4933744178,994822.1626418583,6424637,13193.181483076149,0.005374411464693278,10.004229446627699,1.0137175143063928,0.25558467419747927,false
0.00390625,4,banana_scale,autoMALA,1.0142165404973085e6,1.0169546680280248e6,5.1726005e7,862.3184969150997,0.001957378610419327,9.969283740618314,0.7388700822102123,0.6459251544411577,false
2.0,19,banana_scale,mix_autoMALA,1118.8641560377516,2125.8574962992393,1.9350745e7,0.028799165393495404,-0.3071471959774282,5.160139152691368,118.8387071331158,0.0,false
64.0,18,banana_scale,autoMALA,1032.63186866209,5330.389780889177,5.485522e7,0.00010340445682206728,-0.9005639222451141,1.120202563196377,363.2162452721592,0.0,false
0.0078125,5,banana_scale,autoMALA_fixed,942001.1147825877,936965.0390384167,4.8258287e7,3496.8573581752908,0.0064381102787478845,10.015665751237515,1.2935715909800365,0.07040074991449369,false
0.125,18,banana_scale,NUTS,10160.864268753414,10666.845536505301,19322363,33.39338711183065,0.013264880675910033,9.523907159262961,3.7933824466101598,6.342370642803803e-13,false
0.25,17,banana_scale,autoMALA_fixed,3019.844355857482,3000.5596925721475,5.2329608e7,4.2969770913520415,-0.1218384773536204,10.02053538053797,11.832943214300997,4.813566570460754e-122,false
4.0,5,banana_scale,mix_autoMALA,1040.556859955032,965.0600547084392,2.1157169e7,0.006708678960374663,1.161986337367125,9.41160877310533,153.14951804406815,0.0,false
0.00390625,4,banana_scale,mix_autoMALA,816028.6902059978,815923.8522945832,1.8913294e7,3996.733728001117,-0.002193397845991685,9.997458791545393,0.6771509609980058,0.748857840528889,false
0.001953125,10,banana_scale,NUTS,908296.6361018491,909635.8374281434,6784359,48505.47987033302,-0.0041690428720916745,9.969886624994741,1.4186841297250794,0.03571488129879399,false
0.001953125,18,banana_scale,NUTS,1.0266140629643016e6,1.0277887643767121e6,5944888,53294.45029214042,-0.000624258027122594,9.988177843627602,0.8054194944820665,0.5353505372260858,false
4.0,3,banana_scale,autoMALA,1164.8647499991193,3459.963854553029,6.0167454e7,0.01831812153255876,-0.012513905068073372,3.366518348614088,135.55442195035005,0.0,false
0.03125,17,banana_scale,mix_autoMALA,38171.3093977165,38442.29868437014,2.0042136e7,74.90727195121154,0.030146958239920765,9.895662052868788,4.244643950919226,4.48394898629035e-16,false
8.0,4,banana_scale,autoMALA_fixed,1064.1080736116887,2282.0104130817876,5.6346335e7,0.004359529999653256,-0.9162975565769244,3.7914003636371296,216.9379812027771,0.0,false
2.0,11,banana_scale,autoMALA_fixed,1184.191590360811,1678.907949038398,5.4173165e7,0.0806259896697501,-0.11032672042944545,7.039283221012299,39.29972506499837,0.0,false
2.0,20,banana_scale,autoMALA,1119.467733083379,1328.8048442997722,5.8759975e7,0.0535505591635473,0.25803148885146,8.35190334643456,36.6276598611565,0.0,false
2.0,19,banana_scale,NUTS,1802.3087644279315,3863.5665983182057,58980420,1.7855616780595647,-0.41100125344920413,4.367864756655017,141.2852806933388,0.0,false
64.0,12,banana_scale,mix_autoMALA,1032.9549269592815,15894.667345219194,1.8479052e7,6.691929077205119e-5,-0.22125758975932458,0.6005399156923578,348.20510811488487,0.0,false
0.03125,12,banana_scale,autoMALA_fixed,120455.92076779642,120417.76198260575,5.0448647e7,237.89537810627294,-0.0003916942647967448,10.003151134791663,0.8868683734278306,0.4111148653218407,false
0.25,17,banana_scale,NUTS,3497.678017970983,4446.1686016091235,21465683,10.176128930548547,0.09096940482868665,7.838486897262705,28.29968783361123,0.0,false
32.0,7,banana_scale,autoMALA_fixed,1072.953717866205,12063.108665658328,5.3227187e7,0.0005256301654882973,0.20424322650698498,0.8457829634590276,315.2508254483093,0.0,false
0.001953125,2,banana_scale,NUTS,681491.0893222903,681028.5967311026,7171874,45026.87975552117,0.003893609070101966,9.996712612343098,1.2269651553392578,0.09848418957591973,false
4.8828125E-4,14,banana_scale,autoMALA,1.0339398745036498e6,1.0313532537497722e6,5.121377e7,5339.983801135039,0.002219757464417438,10.020098125038805,0.9819422494877017,0.28986180255728056,false
0.001953125,2,banana_scale,autoMALA,1.103262407506049e6,1.1003133872563832e6,5.133373e7,1504.274497672973,-0.001005376556787069,10.025713947308143,0.6640147136806718,0.7699947839056661,false
9.765625E-4,10,banana_scale,mix_autoMALA,886701.0012768647,885321.3139876084,1.8691799e7,62497.51889108229,0.0028606565798687217,10.008529433703357,0.9991798538281387,0.2708798646166649,false
9.765625E-4,16,banana_scale,autoMALA_fixed,1.0439748842629628e6,1.0421585117874814e6,4.7463877e7,207756.13044404302,0.0042458678942458045,9.999092275032195,0.7792053345647219,0.5783153475206224,false
9.765625E-4,20,banana_scale,mix_autoMALA,758317.6799003991,755120.4153527684,1.8710699e7,62761.16078007055,0.0024892816836013104,10.037735552930286,0.9668185636711542,0.30727802139529026,false
0.001953125,12,banana_scale,NUTS,1.044195354727709e6,1.0292507654012879e6,6394895,52359.44390517804,-0.012381191126673182,9.989127835603407,2.3359681739510165,3.642164056858927e-5,false
0.00390625,6,banana_scale,mix_autoMALA,804680.814123744,799335.425852264,1.8909592e7,3971.5873166599163,-0.007811003964701217,10.019012663723721,1.5422132452524124,0.01718536994789314,false
0.25,13,banana_scale,NUTS,3995.8854148010155,4727.88208438022,24256679,13.744266834393885,0.018916694068263587,8.450350287996278,16.51787418723797,2.065720114400807e-237,false
2.0,10,banana_scale,autoMALA_fixed,1074.3845041449824,745.0864164569429,5.3398109e7,0.06785134748304586,-0.6535337708378295,13.971908484221998,105.68938087419544,0.0,false
0.015625,9,banana_scale,autoMALA,292790.7760172819,293488.72008644993,5.4207495e7,243.13290949196647,0.004074034440622447,9.971464158867729,1.2193529059064758,0.10221984819770873,false
0.0625,13,banana_scale,NUTS,24448.59681775316,25068.97694748638,13904558,69.41427125744406,0.03616067833395998,9.721342795930505,3.87197396518377,1.9010162571447223e-13,false
2.0,2,banana_scale,NUTS,1782.3742408480075,3983.718036159126,56708408,1.5040272606758924,0.3484739299774429,4.262989510685136,139.3801119609589,0.0,false
0.0078125,15,banana_scale,autoMALA_fixed,990130.8620688444,988871.1024631561,4.8255073e7,3490.6660628355116,0.0009323669523905172,10.011901536775772,0.5287818181693638,0.9425073257423321,false
2.0,7,banana_scale,autoMALA,1110.33180871611,1066.1889433883398,5.9329554e7,0.05658498611511628,-0.9905921570282811,9.351066480044187,111.56203841071192,0.0,false
1.0,7,banana_scale,autoMALA_fixed,1266.7215247137167,1236.1535829879178,5.6113576e7,0.25237425396035035,0.43234635609192473,10.016282156372775,47.33621918228013,0.0,false
64.0,13,banana_scale,mix_autoMALA,1027.2062881993434,8108.677956056368,2.1201665e7,3.605996713074935e-5,0.7808430480869901,0.6557686269513662,369.1234968613498,0.0,false
0.5,19,banana_scale,mix_autoMALA,1270.5573712809023,1254.0551930079625,2.0823439e7,0.37700507696637725,0.18815258337826649,10.08770916871834,30.853286205328004,0.0,false
9.765625E-4,5,banana_scale,NUTS,738378.0055566399,741459.0709868724,7574698,175490.23379096543,-0.001270827704546205,9.95728520228318,0.9217376075916945,0.36342507033062343,false
9.765625E-4,20,banana_scale,autoMALA_fixed,1.0023536553639489e6,1.0028022141704689e6,4.7461208e7,207622.75999021277,0.002306282380291366,9.990318612401547,0.8104496914509127,0.5272381418457176,false
4.8828125E-4,17,banana_scale,NUTS,806276.9283580716,805539.862506795,6988772,740537.1660865837,-0.004673403171238203,9.991975225503055,0.9352001960681946,0.34599712224694945,false
4.0,7,banana_scale,mix_autoMALA,1116.1088531589025,4153.995807881581,1.8863448e7,0.008548676754733656,-0.2744529065491003,2.6048130065115416,182.13599607786728,0.0,false
0.0078125,1,banana_scale,autoMALA_fixed,925688.9114400516,925096.0721301577,4.8259645e7,3495.0738572660107,-0.0018726287152934945,10.00325088358011,0.4822328986442699,0.9741866654410963,false
0.0625,1,banana_scale,autoMALA,14178.251379403506,13989.58905380801,5.6743098e7,28.29384554650216,0.07073186418330385,10.065659742983238,7.462122561095612,8.612981170597669e-49,false
0.125,6,banana_scale,autoMALA_fixed,7836.056377335918,7878.418081348069,5.1763698e7,16.84798462788892,-0.023020655819660733,9.942180112251116,2.8475291976388917,1.811939409699963e-7,false
32.0,7,banana_scale,mix_autoMALA,1065.3656603933323,21935.70622084994,1.8461976e7,0.0002732208749747137,-0.0003365998287561539,0.4856763637901387,348.691565256166,0.0,false
0.001953125,15,banana_scale,autoMALA,1.0711474565351396e6,1.068127675805235e6,5.1340375e7,1497.0462594308249,0.0036063460858432165,10.01465373642983,0.7980271476382086,0.5473556087696823,false
0.0625,18,banana_scale,autoMALA_fixed,30180.60453376221,30312.29762092713,5.1324245e7,62.67956456023431,-0.0008253771978851314,9.956534583423517,0.6490960854629293,0.7934115331509504,false
0.0078125,14,banana_scale,autoMALA_fixed,954173.764811558,950638.338348879,4.8249458e7,3486.0202595672617,0.005751275209488465,10.006411131162434,0.9086205367620437,0.3809386713102917,false
8.0,16,banana_scale,autoMALA_fixed,1054.5197058722251,2285.253200315502,5.6866183e7,0.003843839211329026,-0.49342198125958947,4.363973625869185,141.78931763760193,0.0,false
2.44140625E-4,7,banana_scale,autoMALA_fixed,1.0862795346779209e6,1.083668511058597e6,4.7442726e7,3.3156051002796027e6,0.00457157219696371,10.001956877131658,1.2713576454723352,0.0788967891873493,false
32.0,13,banana_scale,NUTS,2154.674328321809,11201.423877340369,690582689,0.8669260018400979,0.22182384983690512,1.8201344948108018,255.2328694126523,0.0,false
1.220703125E-4,18,banana_scale,autoMALA,984600.0804249082,984722.2680797479,5.1204164e7,21263.755383504747,-0.0008436273616639518,9.998066200626575,0.5422469414269244,0.9303891628341252,false
16.0,13,banana_scale,mix_autoMALA,1042.6953732732632,4977.105472255228,1.9313592e7,0.0005614723814929428,-0.7920186435953537,1.4568570667375673,292.65275992561965,0.0,false
0.25,14,banana_scale,autoMALA,2101.7574774926343,2217.9988134430423,5.8743958e7,2.4611240514917134,-0.025305198373360517,9.474605391321928,7.092094450288073,4.101217532135912e-44,false
4.8828125E-4,4,banana_scale,mix_autoMALA,779449.2702048932,778791.4929060668,1.8694142e7,248620.98822645823,-0.0016530906032305704,10.006379667679099,0.6016815571781535,0.8620483829250127,false
1.220703125E-4,6,banana_scale,NUTS,963101.0480732014,962749.5099588634,6277582,1.3528405558410332e7,-0.0037161214256096844,9.990658849464312,1.1664540782062431,0.13155004859537475,false
2.44140625E-4,19,banana_scale,autoMALA_fixed,1.0449284690688151e6,1.0452190385389947e6,4.7463239e7,3.316493489891182e6,-0.0013419898904289142,9.995368644666753,0.5469255096995767,0.9258710187838196,false
32.0,18,banana_scale,NUTS,7738.733135295057,24237.637835221387,691303592,0.6716556796279852,-0.024872790123500216,3.188186980748735,149.526737279504,0.0,false
1.220703125E-4,5,banana_scale,autoMALA,1.0018550496476432e6,999913.2929010713,5.1198187e7,19965.974802820336,-0.0016666360620863979,10.016707070887303,0.4999136765850949,0.9640004277424695,false
8.0,9,banana_scale,NUTS,11214.692781434163,22496.109905165606,416788720,3.953964098977887,-0.042492145272882795,4.965413871475917,86.77933722569105,0.0,false
4.8828125E-4,12,banana_scale,autoMALA_fixed,989135.7238321741,989972.1353392602,4.7458884e7,831254.2631800578,-0.002855572201420543,9.983719093186759,0.7863836044090249,0.5664470784031372,false
4.0,14,banana_scale,mix_autoMALA,1120.5798793861507,4478.48897144301,1.8657594e7,0.009011684667968065,0.15267486315477966,2.4766552761174094,184.6684613041914,0.0,false
1.220703125E-4,2,banana_scale,mix_autoMALA,816575.5228625534,814759.5400816473,1.8683255e7,4.0016530394338225e6,-0.004189392827290908,10.008312700957307,0.73960225480198,0.6446902673704545,false
0.25,5,banana_scale,autoMALA_fixed,4421.09774707687,4779.637233826726,5.1609396e7,4.838203470875471,0.0486372521017141,9.239656383233404,8.856588438099294,1.4778908653773083e-68,false
0.125,10,banana_scale,autoMALA,4476.204531615334,4863.98053132711,5.8096748e7,8.509863395897234,-0.042363883420860594,9.194923777585911,9.740570658306638,7.770048451988973e-83,false
8.0,12,banana_scale,mix_autoMALA,1062.3712855286306,4130.890858284043,1.8395661e7,0.0024288559644312616,-0.16235289805950753,2.544453713166064,229.15105103704877,0.0,false
16.0,6,banana_scale,mix_autoMALA,1026.0991858873535,1037.4952691108845,1.8843075e7,0.00021387273057070865,-2.548614195895866,3.387765248078327,545.2002963544764,0.0,false
4.0,1,banana_scale,autoMALA_fixed,1067.3382578293024,1626.8413703203037,5.6446556e7,0.020502582129655948,-0.17196404702334506,6.5300076849873605,62.21609264775134,0.0,false
2.0,4,banana_scale,NUTS,2359.289212239815,7338.678429009472,54533621,1.3948039119632691,0.10588101228069678,3.189064355869121,158.4730843029113,0.0,false
0.00390625,2,banana_scale,autoMALA,1.0907218041393715e6,1.086578042075587e6,5.1741416e7,854.0522831939008,-0.0025507320637557767,10.03121361774706,1.0277406627016603,0.24144229260975258,false
0.00390625,16,banana_scale,mix_autoMALA,777287.2668511212,777290.4673530479,1.891204e7,3970.7094364057552,-0.003991499681565552,9.987913448953444,1.1059303751716243,0.17313787317230336,false
0.25,17,banana_scale,mix_autoMALA,1935.7152063818417,2036.35983004553,2.188982e7,1.701020487034407,-0.0403254344339672,9.502691831817618,6.41957314298952,3.203909721378229e-36,false
0.0625,16,banana_scale,autoMALA_fixed,30476.481889532028,30358.69512456267,5.1097244e7,64.76511928323383,0.029501497932572618,10.012920894946317,3.0665341249887206,1.3587495728340024e-8,false
0.015625,20,banana_scale,autoMALA,252766.44197211927,252302.09090643242,5.4187691e7,243.1196478344974,-0.0004999211497502,10.018342111984566,0.7904504889104373,0.5597550330152602,false
8.0,8,banana_scale,autoMALA,1029.9103267448038,536.5197785220851,6.2514259e7,0.0018590138989980826,-3.0419000356799413,9.898624978765342,519.5823747024374,0.0,false
16.0,1,banana_scale,mix_autoMALA,1080.8245745826437,12555.951611637738,1.9441114e7,0.0008064060913737952,-0.09910985948965537,0.8504489153905254,293.2274953369223,0.0,false
0.0625,1,banana_scale,mix_autoMALA,9105.270344463252,9039.341374886357,2.0629979e7,21.127167117157523,-0.015886093538322925,10.070694955406998,2.0877519709445096,0.00032741914992981294,false
0.125,11,banana_scale,autoMALA_fixed,8334.387128987411,8199.397569418392,5.1968261e7,16.451010154143617,0.033383059620161776,10.155572390026178,6.62246983711384,1.6115029089133868e-38,false
8.0,15,banana_scale,NUTS,1390.4153600165414,6094.167738807383,77302551,0.2416218882939831,0.6235528810543125,1.7541159035497444,278.9503957873061,0.0,false
1.0,15,banana_scale,autoMALA_fixed,1230.5207844327438,1102.4933739379749,5.3632943e7,0.24515635191489954,0.0504089144666959,11.15820219373131,29.662634849523215,0.0,false
0.25,2,banana_scale,NUTS,32542.81285614033,32944.632497851075,43040252,36.27949038635513,0.009666998722331458,9.875062627758021,2.7449466369359925,5.707486603622973e-7,false
9.765625E-4,2,banana_scale,autoMALA_fixed,934194.9666204385,933885.4884993648,4.747173e7,207691.16713889493,-0.003522522182318249,9.991997364674207,1.1255444522275866,0.1586502046455322,false
0.00390625,2,banana_scale,NUTS,647540.8361613316,645875.9269922008,7408526,10907.000317549888,0.005707918516392168,10.00521680246077,0.8921553699261722,0.40365261416325593,false
9.765625E-4,8,banana_scale,autoMALA_fixed,1.086042233343616e6,1.0851487692751891e6,4.7451601e7,207705.12279394618,0.0032975817452388315,9.996738994799431,0.7880609072329889,0.5636841427037096,false
4.8828125E-4,17,banana_scale,autoMALA_fixed,1.004158973888399e6,1.0038468979542078e6,4.7448272e7,828428.1853494317,0.0013011371786475368,10.001440615525864,0.9141244545302243,0.37352644984779304,false
9.765625E-4,10,banana_scale,NUTS,1.127957586967965e6,1.1214776732903065e6,6186128,212522.10830456563,-0.0022003359513037115,10.052469161387549,1.1606385853390009,0.1351559991101578,false
9.765625E-4,9,banana_scale,autoMALA,1.0909073914260971e6,1.0902367468781807e6,5.1232447e7,2743.1269054850545,0.0018754390942829638,10.002418792951602,0.5879871830741195,0.8797780328616245,false
1.0,17,banana_scale,autoMALA,1193.9784830924873,1195.6245156678126,6.0476951e7,0.2052004879053131,-0.2186903860154328,9.930524028482017,30.330798875199662,0.0,false
0.0625,18,banana_scale,NUTS,17520.15017992434,17599.28725535816,13831629,68.35151201623187,-0.005667401663883398,9.954484309749294,1.6564410956116262,0.008275573154397108,false
0.015625,19,banana_scale,autoMALA,271173.7748264132,269661.54832577653,5.4162219e7,243.32880256275936,0.0052830390234906,10.048689033125802,1.043542792811536,0.22621479458542976,false
16.0,12,banana_scale,autoMALA,1029.7055453766125,622.6758038018056,6.6737627e7,0.00017285196530938566,4.0081969467409495,0.39739104695759153,801.1909074516325,0.0,false
1.0,20,banana_scale,NUTS,1189.3672289502695,1067.5845978714783,29727127,1.0873341549563422,-0.9726808266276554,10.042897543700578,136.45998063210348,0.0,false
32.0,6,banana_scale,autoMALA,1031.740953289203,3856.886250237512,5.7025892e7,0.00030333361193850885,-0.5351649082690307,2.386773327851835,210.38432097024258,0.0,false
0.015625,2,banana_scale,autoMALA_fixed,446807.73463849165,444988.14982647356,4.9287805e7,924.8659118106548,-0.004692502281428634,10.031289791320637,0.992919868748686,0.27766670162393503,false
2.44140625E-4,18,banana_scale,mix_autoMALA,800359.0021593773,801653.0499608164,1.868983e7,993895.3680968239,-0.0037591333904212505,9.972793646729198,1.140771391658518,0.14808363790206294,false
0.125,7,banana_scale,mix_autoMALA,3033.7653493821103,3065.5739589093832,2.0861385e7,5.76819396541032,-0.12419526901905142,9.850584161843253,12.909285515489842,3.556157556242368e-145,false
0.0078125,10,banana_scale,mix_autoMALA,626267.6210494954,625072.0149214105,1.9356853e7,1041.355274291671,0.0004613032716875632,10.018999086827385,0.7165355293469702,0.6835614715772762,false
2.44140625E-4,9,banana_scale,NUTS,1.0838930491895583e6,1.0835625205181143e6,5625320,3.4078232559265164e6,0.0006271090699426635,10.002640743706547,0.8097916120607351,0.5282967379374318,false
1.0,5,banana_scale,mix_autoMALA,1227.7495587563478,1858.1764355382106,2.1973288e7,0.11825795752549488,-0.028192087263473185,6.606330111704098,55.651631132473995,0.0,false
0.015625,3,banana_scale,NUTS,234898.56322774736,235989.8667002316,9069906,628.8673371137285,0.0024548640232107642,9.952375348450374,1.0719086524680677,0.20072016312159785,false
0.25,18,banana_scale,autoMALA,1845.322704597805,1801.3146825320102,5.9672368e7,2.3971929081703682,-0.10585487126562869,10.224136688650972,11.148178412482519,2.2447033869383803e-108,false
0.0625,1,banana_scale,autoMALA_fixed,29757.857799413403,29509.382041897155,5.1436181e7,63.96217909736253,0.03317252633150704,10.052249515565583,2.816564573575988,2.5732529485528905e-7,false
0.03125,1,banana_scale,NUTS,96893.33459058519,97598.54528746953,10629520,195.6104182624943,0.01716509309892653,9.899888670734203,2.1151783102953914,0.00026000456013276313,false
1.0,4,banana_scale,mix_autoMALA,1138.4917103039513,1195.3682152108813,2.2920798e7,0.11328479143692857,-0.0923251597584617,9.514724724216014,30.56415884929413,0.0,false
1.0,1,banana_scale,NUTS,1308.809198496721,1011.9471874025494,35600969,2.0090587610809996,-1.7160372609424566,9.173401748330535,210.56058951956686,0.0,false
0.015625,10,banana_scale,autoMALA,297019.7054838275,299235.17322978104,5.4189031e7,242.2752768180416,-0.005301389816383226,9.917824658213359,1.3143176718220957,0.06318134253895753,false
2.0,18,banana_scale,autoMALA,1199.0886175065523,2143.4034732208356,5.8910265e7,0.059537561435505856,-0.4312231678803866,5.376784943406671,116.23869964004439,0.0,false
0.5,12,banana_scale,mix_autoMALA,1350.1234706000484,1652.1424516851348,2.0420342e7,0.37848933977422194,-0.25476513121864813,8.08646099378099,46.71628430492308,0.0,false
0.015625,11,banana_scale,mix_autoMALA,187262.11221691137,187351.69556177137,1.9724001e7,276.2840072234385,-0.0024088716838821887,9.994157593431826,0.7729318243730177,0.5887408775588573,false
0.5,8,banana_scale,NUTS,4281.291496939566,5577.455572502148,41651740,11.160779208610144,0.0800038134491151,7.649331930889783,32.597869316447714,0.0,false
0.25,12,banana_scale,autoMALA_fixed,2642.8808428844477,2532.586914995031,5.3522393e7,4.098945815142485,-0.07755051194635777,10.419992408660566,8.64649184706326,2.3106657870533964e-65,false
0.015625,14,banana_scale,NUTS,222112.961510537,220228.1096969267,8727004,647.4542452509585,0.004419785370962867,10.081347966747648,1.232126687106529,0.09601643951063182,false
2.0,10,banana_scale,autoMALA,1107.3974961558768,1176.2409260665606,5.9920938e7,0.052690050034308385,0.6608906672235523,8.942825625436106,74.42672316013932,0.0,false
0.5,20,banana_scale,mix_autoMALA,1173.5752627499583,844.141134470915,2.1236448e7,0.3526406934108338,0.045995551504168064,13.900172450019806,50.536720768246255,0.0,false
0.0625,4,banana_scale,NUTS,17101.36300384795,17545.400637979554,12953636,63.216216746329444,-0.0004460346853965083,9.746917400033235,2.854713838127715,1.6693939165305523e-7,false
0.001953125,1,banana_scale,autoMALA_fixed,1.0155063542447417e6,1.0111819716187235e6,4.7506658e7,52316.12447943763,-0.006076839008577653,10.006206048076626,0.8388255953810813,0.48245007316866684,false
0.00390625,6,banana_scale,autoMALA,1.0692217671129957e6,1.0706129983229723e6,5.1747171e7,856.4238079454485,-4.493656895412023e-5,9.987002986661278,0.4806406116604762,0.9749971401131418,false
0.015625,18,banana_scale,autoMALA_fixed,467249.43335082196,468211.39231517655,4.9305052e7,922.2235335898691,0.0026802489178255453,9.976178957043077,0.7875984325925742,0.5644455477128789,false
0.125,18,banana_scale,mix_autoMALA,3270.530779719235,3400.2796763238234,2.0768645e7,5.7382623020718935,0.0942350387334153,9.590081915309494,10.563143068333261,2.420364713396431e-97,false
1.220703125E-4,1,banana_scale,NUTS,823696.0343637273,824877.085077297,6833786,1.2356637277849454e7,-0.003094137990353136,9.977972628853097,0.9122075073023552,0.3760976576433843,false
0.0625,2,banana_scale,autoMALA_fixed,31521.52522125446,32102.250385104995,5.1520503e7,62.32639253997244,0.0038023466822806554,9.818656935810361,1.145498376394336,0.14492095224178544,false
64.0,18,banana_scale,NUTS,4863.122365779662,7539.4791064136925,1290351476,1.7760801565076934,0.003111286433577932,6.450163962836116,49.8471693893073,0.0,false
1.220703125E-4,13,banana_scale,autoMALA,1.1055779696115684e6,1.1076317179953626e6,5.1196376e7,20063.086502492883,-0.0005621863595402354,9.981117705169206,0.7407029373896421,0.6428339885877217,false
9.765625E-4,19,banana_scale,mix_autoMALA,764977.8827387159,762877.9258807371,1.8700824e7,62915.56431622663,0.007457697876575165,9.986031149616112,1.2042828527131064,0.10996276165731479,false
1.220703125E-4,10,banana_scale,mix_autoMALA,850100.6691142932,848764.9383482705,1.8679953e7,3.989486748438107e6,0.0007909216823381107,10.015225409348348,0.7272683103038844,0.6654922025703589,false
0.001953125,8,banana_scale,NUTS,887297.7704654501,888022.5503415931,6801821,48174.68513432597,4.2862238250083355e-5,9.991836927579289,0.7904031378329819,0.5598328078103496,false
9.765625E-4,18,banana_scale,autoMALA_fixed,983193.5921877846,984844.3003459311,4.7467153e7,207743.2118542269,0.0029801493997733243,9.974712744512205,0.874341648280847,0.42911439260906215,false
4.8828125E-4,14,banana_scale,autoMALA_fixed,1.0706737281116156e6,1.0681354466360542e6,4.7444514e7,829093.7668117862,0.005783956061564406,9.98889404579871,1.2679058263567526,0.08029178991068846,false
0.03125,12,banana_scale,NUTS,77650.70239325552,77878.67083319424,10579583,194.73826997418385,-0.01021306810727832,9.962833043422808,1.5039616544141836,0.021695391553028628,false
8.0,5,banana_scale,autoMALA_fixed,1029.637226204549,808.8000008541133,5.4841265e7,0.004306983826228637,1.0440519563131958,11.635445874699954,198.3333766311781,0.0,false
0.015625,4,banana_scale,autoMALA_fixed,501195.21469395875,502632.58058201557,4.9320202e7,921.2724456488465,0.001962199544349904,9.969518496150975,1.1442007621750179,0.14578367947768253,false
8.0,11,banana_scale,NUTS,1775.1985775220485,7736.243756347616,124722097,0.5843167955909644,-0.34570837421502154,2.0876653680812827,243.60204240693474,0.0,false
0.03125,3,banana_scale,mix_autoMALA,35011.687366951555,34519.08872091343,1.9963386e7,75.31897935628044,-0.034351337944433506,10.102412580561001,4.262444631920346,3.3122913084052717e-16,false
4.0,6,banana_scale,autoMALA_fixed,1082.0272381700704,1690.2441270990523,5.1954172e7,0.018839498983577944,-0.48232728822231286,6.156019610945124,100.36744387322949,0.0,false
0.03125,17,banana_scale,autoMALA,60320.66233103946,59805.064803073226,5.5272747e7,88.26302128318689,-0.003076074779681811,10.085654626918075,1.0348436123946332,0.23450542116988604,false
0.0078125,16,banana_scale,autoMALA,888666.334541906,886269.7806045349,5.2943626e7,508.0514360084379,-0.006627055842543865,9.988942271470288,1.2640764792380423,0.08186365951072887,false
4.0,8,banana_scale,mix_autoMALA,1034.7490528053052,803.078113952912,2.0675044e7,0.005638272217927643,-1.8422214083109179,9.458714061347765,310.408114030164,0.0,false
1.0,3,banana_scale,autoMALA_fixed,1178.2936632880214,909.7357009523247,5.6036006e7,0.2383681441406447,-0.2666906636395623,12.87028240620679,46.83749184178566,0.0,false
0.001953125,6,banana_scale,mix_autoMALA,799276.6145894239,797673.5739246163,1.8745265e7,15691.180343628586,-0.0011634837318398863,10.019043190934418,0.7680489261888397,0.5968856155834825,false
0.001953125,4,banana_scale,mix_autoMALA,774794.414414857,774244.9299543978,1.874604e7,15763.2463177559,0.0006882942943900313,10.006733297115543,0.691364879906132,0.7255582547309671,false
0.001953125,2,banana_scale,autoMALA_fixed,923735.9014824444,923797.1461716723,4.7515798e7,52225.509288405825,-0.0039259894808833014,9.98543849225134,1.0788053305244603,0.1948699804946214,false
0.001953125,1,banana_scale,NUTS,714047.6079947831,713830.5203107015,7333195,44084.41045905239,-0.00013137426276313945,10.003029618422616,0.7538414530559407,0.6207037680559936,false
32.0,17,banana_scale,autoMALA,1046.1757783157364,8803.202494273284,5.7322125e7,0.0003868265907265318,0.25988380404699163,1.1194692159106032,272.0207744037089,0.0,false
8.0,9,banana_scale,autoMALA_fixed,1053.7900679914483,2815.6269757559576,5.4703073e7,0.005100793167463686,-0.2550146595718287,3.6757892943499475,133.4459309052404,0.0,false
0.001953125,20,banana_scale,autoMALA,1.0157566867825028e6,1.017024188195693e6,5.1348151e7,1497.7876479155661,0.00034303848600465226,9.98741850238396,1.0767606217867183,0.19659046332361396,false
0.001953125,17,banana_scale,autoMALA_fixed,962637.311467963,962153.3530693435,4.7509708e7,52048.48928177288,-0.0018547114792413877,10.001813206426307,0.8380989985403744,0.48357447020862676,false
32.0,4,banana_scale,NUTS,1175.6178701437975,4683.220301554119,323890419,0.08040831853608349,1.1098410158597445,1.0975335281503042,350.45001453973504,0.0,false
4.0,2,banana_scale,mix_autoMALA,1084.357123054663,3014.97034997622,1.8765052e7,0.008055364655757104,0.19673007345593507,3.5556314416685546,137.37009129769172,0.0,false
0.25,6,banana_scale,autoMALA,1822.258394907658,1693.9283587947766,6.0029101e7,2.4093575544739982,-0.12384250697301052,10.730320300817745,17.35018937594066,6.768630540905511e-262,false
4.0,11,banana_scale,NUTS,1109.8330512761233,1705.8735649307923,53141779,0.318580501076561,-0.07817864828232046,6.499334034535509,135.3735471216885,0.0,false
0.0625,16,banana_scale,mix_autoMALA,8159.649473247969,8090.636829555025,2.0500425e7,21.159774515570138,0.058925958668704995,10.057653062887265,5.150249975888016,1.8265970333821302e-23,false
2.44140625E-4,1,banana_scale,autoMALA_fixed,992025.2828162118,989711.8048201217,4.744529e7,3.3268022078440436e6,-0.0037492763337926348,10.00978479966788,1.1049776642533118,0.17386735339968798,false
64.0,14,banana_scale,NUTS,4943.5549609662885,12294.214511997683,1245828907,1.9823619784890123,-0.17185424402854266,3.878600912586133,134.9538108796005,0.0,false
4.8828125E-4,10,banana_scale,mix_autoMALA,846618.3481674613,843324.3417357738,1.8682915e7,249107.24616329742,0.0008001809313039174,10.038537435420121,0.6947555173498472,0.7199472580211213,false
0.25,15,banana_scale,NUTS,2242.6672952367953,2672.739964259815,18220435,6.2504986777175,0.017783531188967514,8.390199912520167,21.79933767938367,0.0,false
0.0078125,8,banana_scale,autoMALA_fixed,928834.4829892038,927916.6592496315,4.8239099e7,3487.346324010718,0.004257622918224506,9.993481615164184,0.9690274866115942,0.30468969768894993,false
0.015625,2,banana_scale,mix_autoMALA,190708.54598145364,190977.66038096428,1.9691494e7,276.2534004556234,0.00014791330565943738,9.985904539085782,0.5634260387623726,0.9087031276497031,false
2.44140625E-4,4,banana_scale,autoMALA_fixed,984239.1594050188,982804.5875572535,4.7452264e7,3.308181521614026e6,-0.0008894243445182097,10.013841657907559,0.7522539520021496,0.6233738224257814,false
4.0,13,banana_scale,autoMALA,1108.2788714648532,2359.1349764556694,5.7326272e7,0.01618688636971571,-0.20055096356917804,4.654330105066051,108.06415145384881,0.0,false
2.44140625E-4,8,banana_scale,NUTS,971206.0147957691,971715.5827734068,6669088,3.2306090273073316e6,0.004001641472450408,9.979564929517274,1.274251452069052,0.07774312995052217,false
64.0,6,banana_scale,NUTS,6167.183103104278,9803.597090675998,1329128866,2.0342991934890002,-0.02501904244487239,6.286969678729815,50.35653009850026,0.0,false
2.44140625E-4,6,banana_scale,NUTS,792793.7395721385,792169.3895790696,7474155,2.848947303623698e6,0.004129208403009748,9.994720918368284,0.8036185821260915,0.5382663026971366,false
2.0,13,banana_scale,mix_autoMALA,1108.7789347478235,1714.3625795420737,1.9970536e7,0.02748269035210206,0.9032061193438681,5.585133490371798,137.1756649793511,0.0,false
0.125,2,banana_scale,NUTS,4804.8231364145795,5095.257397080849,16062474,22.229961118680873,-0.0923509599653391,9.390007931881243,10.214382080500286,4.764478418394622e-91,false
4.8828125E-4,9,banana_scale,autoMALA_fixed,1.03226387153481e6,1.0324184160736295e6,4.7459324e7,826755.5394918189,0.002280505410222675,9.9932715250653,0.8983052287091198,0.39507497121176793,false
0.0625,14,banana_scale,autoMALA_fixed,30417.879089974696,30650.55807142705,5.120631e7,64.3122622778722,0.015743431909131283,9.916732679872837,2.689552316645347,1.0421380400154553e-6,false
1.0,14,banana_scale,NUTS,5534.185427997514,10322.679151067467,58768241,5.861993686951352,-0.06238777073679504,5.340172588647536,77.30491682687443,0.0,false
64.0,19,banana_scale,autoMALA,1035.5223035161177,8831.837267211886,5.352378e7,0.0001151556259114328,0.4711725419431121,0.9482067082410248,327.602731431864,0.0,false
8.0,2,banana_scale,autoMALA_fixed,1087.425934839081,3768.3764910264713,5.2649277e7,0.005484277828668279,0.22616195858910443,2.83139886363017,180.85496186574494,0.0,false
0.015625,15,banana_scale,autoMALA,286746.1971478717,286393.0981984655,5.4191672e7,243.6526397459319,0.002004045236953714,10.011208477670674,0.6836875126703035,0.7381914635826976,false
2.0,4,banana_scale,mix_autoMALA,1140.0378662088456,2196.7149332457097,2.0773436e7,0.031679336351896806,-0.6493383391848966,4.720777686528004,148.46270381234683,0.0,false
0.0625,9,banana_scale,mix_autoMALA,10409.3758369644,10730.429038646293,2.0714175e7,20.73310468608941,-0.02987243430749882,9.69173638372651,3.7194139552079832,1.9272381276744683e-12,false
4.0,15,banana_scale,mix_autoMALA,1059.3001543981804,1988.0066332167232,1.9043619e7,0.007231004183898038,-0.0385580488180457,5.326917144854227,82.41656480477877,0.0,false
0.0625,2,banana_scale,autoMALA,14108.220373848297,13868.68600167135,5.6840426e7,28.08378932239429,-0.012019247426948862,10.170728079673061,2.8218744730693857,2.423691395457055e-7,false
1.0,5,banana_scale,autoMALA_fixed,1308.3162366633521,1438.2345469800946,5.2612084e7,0.31798859713309857,0.10249036387789459,9.083275680253642,29.811945575554205,0.0,false
0.125,8,banana_scale,mix_autoMALA,3594.9919314400763,3849.918659750281,2.0973013e7,5.859161420418114,-0.07043539423750017,9.320437874031864,11.659413492213162,1.6725379260943325e-118,false
0.015625,7,banana_scale,mix_autoMALA,179375.13846949293,180336.0844735463,1.9719066e7,273.6314750299716,0.005311888632934065,9.94176916866627,1.6430069676585504,0.009042706991708817,false
64.0,20,banana_scale,mix_autoMALA,1028.6278747844622,9724.328008226168,1.8097753e7,3.9941214789291234e-5,0.6915676555291238,0.5778270592660631,360.76540707769584,0.0,false
8.0,12,banana_scale,autoMALA,1038.4415720836141,1425.628237257348,5.8129935e7,0.003330204593038858,-0.04614236297077812,7.281941013135299,92.28891508364421,0.0,false
0.015625,16,banana_scale,autoMALA,274708.3435766895,274637.6455703334,5.4195335e7,242.56344444220443,0.005721104886183548,9.993800598447278,1.4313498754709144,0.03322733703709402,false
4.8828125E-4,18,banana_scale,autoMALA_fixed,1.0130075454604444e6,1.0131091830160057e6,4.7457436e7,829784.2013620256,0.0033439723910157803,9.987937131264461,0.9084577840927182,0.3811592425731837,false
9.765625E-4,1,banana_scale,mix_autoMALA,869232.7375640034,868698.4012400871,1.8696348e7,62786.37230777407,-0.0017477659266828703,10.003562231069221,0.6135576964849321,0.8458378449260694,false
9.765625E-4,6,banana_scale,autoMALA,1.0317320772702348e6,1.0314223526029859e6,5.123672e7,2790.312202258756,0.00023755886805097238,10.002946365566448,0.7194320939363479,0.6786905415555493,false
9.765625E-4,12,banana_scale,autoMALA_fixed,989686.7530873996,989206.5467072913,4.7468942e7,207959.6419553209,-0.003220097901395581,9.994885217345011,0.9519323591475768,0.32511882701733463,false
32.0,6,banana_scale,autoMALA_fixed,1040.7128512355591,4389.352586683528,5.5160607e7,0.0003435815474396137,0.9679100418323466,1.419778721240462,323.17149490035246,0.0,false
8.0,15,banana_scale,autoMALA_fixed,1029.9295432967185,538.9883573890352,5.8372584e7,0.002946557921114623,2.8031349574681275,11.213185487402049,384.08651449316176,0.0,false
4.0,8,banana_scale,autoMALA,1112.4646987805395,2392.451345839541,5.6012756e7,0.016664465959211,-0.256429557196367,4.578527956716429,103.41109753128796,0.0,false
0.125,16,banana_scale,autoMALA_fixed,9852.645524372596,9951.88976974859,5.1378045e7,17.87196074093762,0.02833871878663015,9.892556578203816,3.015673076715757,2.5225233080332228e-8,false
0.25,14,banana_scale,autoMALA_fixed,3244.1823102791273,3163.219194609534,5.1677545e7,4.710875110194599,0.09491488379330781,10.227436607345838,11.413664888926064,1.4074369657473143e-113,false
16.0,4,banana_scale,mix_autoMALA,1028.5606433168734,2269.5558760249214,2.361724e7,0.00044487629240907533,0.8987359119619049,3.7214541023073444,238.6914244634689,0.0,false
0.125,20,banana_scale,autoMALA_fixed,9334.907833386691,9216.359789714927,5.1679449e7,17.130113083708284,-0.043097985737424856,10.111713470287405,6.217629755461189,5.276171765665105e-34,false
16.0,17,banana_scale,autoMALA_fixed,1038.4673677990986,1964.8991946316153,5.924551e7,0.0012100454529142442,1.3109720124412003,3.5438714726652045,238.6300368956796,0.0,false
1.220703125E-4,3,banana_scale,mix_autoMALA,860066.2947910596,863570.463296068,1.8688469e7,3.983057668364055e6,0.0017238541281353464,9.956936530715772,0.9471047864229831,0.3310531973783748,false
32.0,10,banana_scale,autoMALA_fixed,1042.4852965870107,5497.617319779285,5.5346286e7,0.00041583935697653106,-0.4714703771879968,1.6701710727413408,300.422203724243,0.0,false
64.0,3,banana_scale,NUTS,6087.976517486688,10871.541739378881,1300286614,2.1028822077661737,-0.06602091334107761,5.574030858605274,70.9694922305971,0.0,false
2.44140625E-4,3,banana_scale,NUTS,1.0410445524119909e6,1.0364047896035007e6,6317910,3.3809240305319782e6,0.004531967530520039,10.023856112309755,0.9986575286578727,0.27144151453473764,false
2.44140625E-4,20,banana_scale,autoMALA,1.0373141633974568e6,1.0354950226035372e6,5.121663e7,10395.930320473179,-0.0019519629843398028,10.013719404499959,0.5571060673236161,0.9155024715120047,false
1.0,15,banana_scale,mix_autoMALA,1220.9902224550942,2092.8422796264235,1.9518764e7,0.10423301972473008,0.07374967154596043,5.827645639180988,65.97667858988535,0.0,false
1.0,20,banana_scale,autoMALA_fixed,1185.1597197490885,763.1827278415797,5.3372708e7,0.285991847480819,-0.9462168197815513,14.493948846479437,93.42743880477744,0.0,false
16.0,14,banana_scale,autoMALA_fixed,1030.202254577954,1842.4661076766047,5.601659e7,0.0009613115711253777,-0.025571688276611826,5.590774115563661,137.86906669782013,0.0,false
16.0,13,banana_scale,NUTS,2479.597205515828,10194.493102767345,296420039,0.661194526055404,0.2739367049669699,2.250759865011609,225.72526587461684,0.0,false
0.001953125,11,banana_scale,autoMALA,1.0798484878914244e6,1.079148643581588e6,5.1339862e7,1487.6049438288487,0.0022474137739289437,10.001172259963099,1.295290411873566,0.06977707269374846,false
0.00390625,13,banana_scale,autoMALA_fixed,973855.7381968782,970932.4493101588,4.7687898e7,13279.274121320306,-0.004904400737501317,10.007228118120953,1.2035410563138385,0.11035607864824318,false
0.015625,18,banana_scale,autoMALA,294553.7418908029,294893.6458724368,5.4170675e7,242.8966510146501,-0.013879457754631164,9.933086284388661,2.0055333070951065,0.0006418342204558558,false
32.0,6,banana_scale,mix_autoMALA,1027.180846153208,1591.319773957263,1.8779518e7,6.678090637843455e-5,-2.314884520243851,1.0848110497187904,577.8266295221317,0.0,false
1.0,16,banana_scale,autoMALA_fixed,1330.0623090566148,1504.7156968544484,5.2160957e7,0.29332379037296585,0.22079813261829312,8.776032220168723,36.4205942061007,0.0,false
0.5,5,banana_scale,autoMALA_fixed,1523.3156356064555,1289.6648235165383,5.4664029e7,0.9608427251764697,0.1750631882133571,11.766166806482254,27.834091559215267,0.0,false
0.5,11,banana_scale,autoMALA,1441.5166062198693,1516.59797395705,6.0079081e7,0.6698696579424932,-0.04288503761181425,9.502349208727255,20.29096421911015,0.0,false
0.5,12,banana_scale,NUTS,1364.8514736413522,1605.261214448993,19934170,1.3288077771837699,0.5733453674473531,8.06464493169531,67.12925543390656,0.0,false
0.5,17,banana_scale,mix_autoMALA,1328.590233455012,1399.2148805997049,2.0943477e7,0.4009724634948438,0.41047236136969245,9.27686816859854,43.616322860949936,0.0,false
0.00390625,15,banana_scale,NUTS,926764.1214963883,926170.0073153967,6630451,12596.040300035296,0.0005433267140926208,10.006149708929325,0.7087398902020823,0.6966408896487255,false
0.5,3,banana_scale,autoMALA,1434.916629234618,1470.2452545198785,6.0227254e7,0.7291673197487871,0.14716258231144386,9.729393004373241,21.41174014980581,0.0,false
0.25,16,banana_scale,autoMALA_fixed,3582.4023065839174,3865.3459968698294,5.252442e7,4.461529195306686,-0.033138128159827945,9.264161019316935,8.664353354567766,1.2450057141110113e-65,false
0.015625,18,banana_scale,mix_autoMALA,165785.73141547668,164921.91036812458,1.9698256e7,274.5659608093425,-0.005003336402043175,10.048316161251147,1.5525866111116784,0.016116628518969393,false
4.0,14,banana_scale,NUTS,1416.680746980484,2662.625944468626,78133830,0.8285078868538501,1.028421898386347,3.858803986689328,222.3627179279159,0.0,false
0.00390625,15,banana_scale,autoMALA,1.0783561645388536e6,1.0785030275302292e6,5.1741905e7,852.4794026737786,0.0011528011454431067,9.997231342168273,0.7334410073320328,0.6550828707120541,false
16.0,20,banana_scale,autoMALA,1033.287370477948,2008.7701747653282,5.6255705e7,0.0009208196710116314,-1.1439892564175185,3.824587859435732,238.72334032568955,0.0,false
8.0,19,banana_scale,mix_autoMALA,1068.3737481759927,4960.603769280194,1.8899984e7,0.0023313817324571618,0.24821362001235292,2.0895005678374647,224.74046087513858,0.0,false
1.220703125E-4,17,banana_scale,mix_autoMALA,740066.0953364973,739844.3102230333,1.8682163e7,4.026860893880935e6,0.0015029865944500601,10.001360787590821,0.7642876305790196,0.6031754179224034,false
2.44140625E-4,12,banana_scale,mix_autoMALA,768871.2706852233,769417.4673680033,1.8692868e7,999507.2849701861,-0.001568776645410598,9.991069180310612,0.5127368614803345,0.9552089133423001,false
0.125,13,banana_scale,autoMALA,3783.4088781856503,3852.805648393361,5.8313435e7,8.359393802426132,0.06940339433445222,9.802101397151155,7.462012339067087,8.641363997953299e-49,false
16.0,18,banana_scale,NUTS,2117.096628051397,11043.666801390367,267940182,0.6761005450051697,-0.16825516886265326,1.8585514476649614,241.03531849188198,0.0,false
2.44140625E-4,12,banana_scale,autoMALA_fixed,1.0040635514868743e6,1.0048090474042323e6,4.7455832e7,3.3246737936850856e6,-0.0003107336989204532,9.992490229010173,0.5980671215078246,0.8668317445242082,false
4.0,3,banana_scale,mix_autoMALA,1057.550942637887,1319.7402499053596,1.9934875e7,0.006744634204355145,1.738590980762087,4.8946340006813225,249.03861251909223,0.0,false
0.00390625,1,banana_scale,autoMALA,1.0285985944731869e6,1.0235473339582502e6,5.1741329e7,853.258667961812,-0.004762160947546498,10.026550767030976,0.8824826284245546,0.4173661107356149,false
0.001953125,19,banana_scale,autoMALA_fixed,1.0195856254810153e6,1.0204068571847072e6,4.7524794e7,52240.21148680799,5.424685450189479e-5,9.991949595634058,0.42045948017863566,0.9944454857218535,false
2.0,11,banana_scale,mix_autoMALA,1070.7389705653627,1259.7648768122249,2.0061826e7,0.02303888507319733,-0.4539080070068041,8.28428591329784,75.22753610531691,0.0,false
2.0,11,banana_scale,autoMALA,1026.2735094389802,101.52328668397287,6.8084772e7,0.0038237544209774733,-9.978665972977034,1.3900358718539754,995.0857034894891,0.0,false
4.0,10,banana_scale,mix_autoMALA,1059.8756924434626,1511.1483899171267,1.9960806e7,0.007104997308195629,-1.3213176752057203,5.208424180634783,206.9140488898131,0.0,false
16.0,3,banana_scale,NUTS,1098.6786838797186,4049.2840579460694,125002869,0.0931320789818084,0.48104702163288227,2.465224866223973,241.11499475621378,0.0,false
32.0,10,banana_scale,mix_autoMALA,1044.4760906547535,14072.093317441348,1.7841997e7,0.00022830896914228873,-0.09457827722811141,0.7331171204291801,335.4938718745102,0.0,false
2.0,12,banana_scale,autoMALA_fixed,1120.297364787476,1318.4621060981049,5.8938674e7,0.06077952079357743,0.37262563723107806,8.34524379009385,61.66044574824352,0.0,false
1.220703125E-4,14,banana_scale,autoMALA,1.0768084264995996e6,1.0763597850376943e6,5.1207285e7,20085.742657588205,-0.0008918431218639574,10.00333849310274,0.9014838480419485,0.39068518082256465,false
64.0,17,banana_scale,NUTS,2359.374508763081,2701.3702147624326,1289945423,1.2414381192914867,0.03643123431565197,8.730937012055401,12.901191098454888,5.4006652854632306e-145,false
4.8828125E-4,10,banana_scale,autoMALA_fixed,1.0247607983907488e6,1.0247193536442812e6,4.7459196e7,830134.1845699917,0.0022138513796959073,9.995503179520242,0.7946998050949787,0.5527895848335556,false
0.25,9,banana_scale,NUTS,1870.8751175224993,2055.40545747616,17379474,5.423880880407556,-0.013155616111867743,9.101903463980216,13.791040514744415,1.263758940533519e-165,false
32.0,18,banana_scale,mix_autoMALA,1026.7191556994328,1532.6157220844689,1.9562755e7,8.843192295886524e-5,2.4169466602182275,0.847687973991194,586.2192035784652,0.0,false
4.8828125E-4,4,banana_scale,autoMALA,1.0963097283603349e6,1.0954391521251414e6,5.1207742e7,5222.17044770227,0.0031621576145658835,9.99726253670538,0.9067436844900385,0.3834871118573947,false
64.0,20,banana_scale,NUTS,5125.269882208081,8001.606838644478,1288136389,1.8870913372319627,-0.030902008578462828,6.4005254119919,47.586947043503415,0.0,false
2.44140625E-4,7,banana_scale,autoMALA,1.0327992882461041e6,1.0306248651067796e6,5.1194517e7,10347.858206735225,-0.005528544062176189,9.990331751535757,1.1304831950744756,0.15515898006328419,false
64.0,4,banana_scale,NUTS,4488.369975993475,6519.638191025469,1275349880,1.7663791979914683,0.059110791141203003,6.8690870114242975,40.75794659998714,0.0,false
2.44140625E-4,1,banana_scale,autoMALA,1.0447083225695529e6,1.0466226782605893e6,5.1191614e7,10524.44431892833,-0.0012473077101259494,9.98011952501974,0.7062723586739139,0.7007697308830076,false
0.03125,15,banana_scale,NUTS,57293.615703273776,57337.12014233632,9588721,170.696350200946,0.012849587628743246,9.983186719173718,2.5842383349507827,3.1647757337345073e-6,false
4.0,18,banana_scale,mix_autoMALA,1061.5039105618628,2059.1871539920476,1.9810963e7,0.0075874772311661275,-0.31988815222253925,5.048990763229943,113.03545039452479,0.0,false
4.8828125E-4,7,banana_scale,mix_autoMALA,798222.5568349252,795706.5724954491,1.8703087e7,247695.26038386227,0.0049798520572676315,10.012305058111025,0.8079862477814004,0.5312051047827167,false
0.0078125,4,banana_scale,NUTS,471048.5275084721,466857.6411846948,8189412,2615.2982763434916,8.993554732672666e-5,10.089764481356871,1.5074115318196277,0.02124926289922196,false
0.0625,5,banana_scale,autoMALA,14411.331598292352,14221.679662502866,5.6613188e7,28.15958013809545,0.01208875520604264,10.131300893231478,2.218346688182578,0.00010632853424253056,false
0.5,1,banana_scale,NUTS,2190.3040523976583,2830.7501728335005,30785153,5.699640641254036,-0.04909485644729027,7.732388650636265,29.89811507800141,0.0,false
4.0,4,banana_scale,autoMALA,1137.9598188497969,2848.7752680694625,5.7781373e7,0.018407910290264815,0.11577980808272789,3.979675415947067,114.7448427920886,0.0,false
0.03125,8,banana_scale,autoMALA_fixed,138794.7686508921,140639.64185131819,5.0405101e7,238.76049991587348,-0.00459481569576065,9.865962361799914,1.6706946344093012,0.00752673450707925,false
0.0078125,3,banana_scale,autoMALA,876278.4734546238,874792.4123252245,5.2949195e7,508.7504265658417,-0.0035843516858661485,10.006000334392493,0.8058699695360474,0.534622117897165,false
64.0,7,banana_scale,mix_autoMALA,1042.3736680693132,25807.543524012843,1.8455307e7,8.232902931478449e-5,0.17276101416112527,0.37355018800596995,381.3532797037817,0.0,false
0.0078125,10,banana_scale,NUTS,523444.2240155604,524358.5620396337,7081689,2837.5292223507313,0.0008529090356500338,9.982193777735608,0.8239917723835788,0.5056464047622313,false
16.0,3,banana_scale,mix_autoMALA,1036.1036710534017,3310.463464275603,1.8265e7,0.0004463208632734944,-1.1134188355306935,1.8766504348277913,290.6483535168702,0.0,false
1.220703125E-4,8,banana_scale,NUTS,894412.7763903766,894048.4089006626,6766306,1.270609189531922e7,0.001064787338880786,10.0030796393214,0.5668903487455736,0.9048608576299517,false
0.001953125,5,banana_scale,NUTS,750041.3739719891,749731.2385561011,7088257,45580.74099470735,0.0034993931516263386,9.99516615210549,0.921187886179041,0.3641485402984832,false
0.001953125,5,banana_scale,autoMALA_fixed,1.0356888782042282e6,1.0362593524856278e6,4.7506694e7,52196.67913013091,0.002469145258127133,9.988333871873019,0.9038152011146394,0.38748455228818024,false
4.8828125E-4,15,banana_scale,NUTS,1.0381645672275149e6,1.0354219645811473e6,5865138,856631.1325153488,0.0012463970831789292,10.02491638828598,0.6853279842832762,0.7355010370042905,false
1.0,17,banana_scale,NUTS,1979.7045376258432,3082.9446711755077,44562898,3.4063983694874658,0.3792935529601338,6.143617080842835,82.70244580632405,0.0,false
0.0625,12,banana_scale,mix_autoMALA,7958.748050776678,7805.826803111796,2.037259e7,20.498947630378545,-0.028906231545947528,10.189419022365238,3.5404022535021724,2.5926667268748144e-11,false
64.0,9,banana_scale,autoMALA_fixed,1026.6437056893399,1652.094718213873,5.6127346e7,6.875031290169719e-5,-2.4142429295381342,0.37626897677500476,601.5171924523178,0.0,false
2.0,4,banana_scale,autoMALA_fixed,1161.5304113816871,1435.8727298295055,5.3414776e7,0.08007545412265402,-0.36682294183348196,7.936891518869886,69.27661949885851,0.0,false
8.0,3,banana_scale,autoMALA_fixed,1049.3776422114229,1890.687301665922,5.3299796e7,0.004956106215973753,-1.0852560102428908,4.344457805141523,212.35131552702774,0.0,false
1.0,10,banana_scale,mix_autoMALA,1093.8086214796826,691.026470045898,2.0517951e7,0.09527894810209482,-1.364139210607403,13.842974552557314,137.30568617090998,0.0,false
0.0078125,18,banana_scale,mix_autoMALA,681345.9101034327,681972.5689933582,1.9355556e7,1030.8907280085648,-0.003844737753541128,9.980944527603496,1.2927794273427935,0.07068977958991815,false
0.0078125,7,banana_scale,autoMALA,969342.0525520705,970157.8997556065,5.2937418e7,506.49977320675106,-0.0005001920818296117,9.991356854551595,1.0584937821633957,0.21248682723042644,false
4.0,10,banana_scale,autoMALA_fixed,1087.0724120788213,1577.7559996530254,5.5352346e7,0.019339075908444147,-0.6623812535111572,6.424669354517289,118.29630518507395,0.0,false
8.0,20,banana_scale,autoMALA,1059.429569767619,1843.0639784950295,5.7375915e7,0.003477673172515802,-1.5568851278851166,3.2428831824522497,273.9522127235379,0.0,false
9.765625E-4,16,banana_scale,mix_autoMALA,744071.2360727289,743914.3575027882,1.8697554e7,62759.0327290067,7.499521915382704e-5,10.00210397825069,0.6659591468414305,0.7668940020216187,false
1.220703125E-4,9,banana_scale,mix_autoMALA,866863.5665098984,866156.9817285549,1.8687823e7,3.9777774415390347e6,-0.003403138860414753,9.998367528159228,1.0965684627263954,0.18041175563623515,false
0.001953125,3,banana_scale,mix_autoMALA,862669.152696241,861443.8840170283,1.8739968e7,15671.95646271112,0.006681711624110525,9.97667933985947,1.2929174528903218,0.07063934700070679,false
0.001953125,7,banana_scale,autoMALA_fixed,1.0734132478645197e6,1.0720535227187462e6,4.7505385e7,52123.2461706776,0.00305899400455312,10.002889945072399,1.0078392465709385,0.2616910822345988,false
9.765625E-4,14,banana_scale,autoMALA,1.0187666058399101e6,1.0174198713350389e6,5.124569e7,2756.6291354332925,0.0009859133893366674,10.012266601258421,0.5910321244034549,0.875929744243024,false
1.220703125E-4,18,banana_scale,NUTS,976900.6188924051,973567.7571623666,6759259,1.267628696576107e7,-0.007858262125252275,9.975390475813697,1.5723199844306919,0.014246650567776978,false
0.015625,3,banana_scale,autoMALA_fixed,482522.30878338387,483197.173292637,4.9281347e7,924.0659477950894,0.0005864206047829373,9.985870221366858,0.6822847139228543,0.740487956119872,false
0.0625,4,banana_scale,autoMALA,13868.221210922396,13944.841032076787,5.6593569e7,28.36043203660952,-0.023283205616079706,9.93772334657029,5.0167654909236035,2.757011338305478e-22,false
1.220703125E-4,17,banana_scale,NUTS,948948.6549152256,946106.0738737987,6603376,1.3161140749898346e7,-0.003057977556586687,10.021381567605788,0.9549930353058471,0.32139411669161366,false
0.125,6,banana_scale,NUTS,5764.662368431026,5543.207527414728,18944630,31.757489295356432,-0.13398009167840527,10.298549265189978,11.615373944935726,1.2992397678922697e-117,false
2.0,14,banana_scale,autoMALA_fixed,1118.307982079736,1392.21874385972,5.5731162e7,0.06857388172343087,-0.12519495514227064,8.015458614175088,46.895757355154046,0.0,false
16.0,14,banana_scale,autoMALA,1038.7640978081736,2483.138526058367,5.6426637e7,0.0011644059683037023,0.6436973926609147,3.7633567839378483,200.40369635880586,0.0,false
1.0,2,banana_scale,autoMALA,1261.5113426625344,1603.6769872122932,6.06483e7,0.19690773481080232,-0.02077863138824157,7.865836513534151,32.36667203815409,0.0,false
0.001953125,7,banana_scale,autoMALA,1.0393544199964537e6,1.03825681675339e6,5.1336108e7,1500.813352403787,-0.004170866937450049,9.992955384044665,0.9337203675208912,0.34788549039125216,false
0.00390625,9,banana_scale,autoMALA,1.0037630451131805e6,1.0048107148897622e6,5.174538e7,852.8544890391302,-0.0001775348313847703,9.989543064782094,0.8137688028448338,0.5219117669647237,false
64.0,17,banana_scale,autoMALA_fixed,1026.3473211751789,2915.6088798988844,6.0084575e7,8.727920064065393e-5,-0.16231237720212222,3.493800907043433,188.46744366179456,0.0,false
0.0625,15,banana_scale,NUTS,35521.36726125504,35906.87163331991,14649442,75.99675764714662,0.016773112899091905,9.882888395198254,2.079963420191035,0.00034938067247896557,false
16.0,14,banana_scale,mix_autoMALA,1052.334080426972,6111.90598969562,1.8434315e7,0.0006928274575987863,0.5793738558752435,1.3771535910067059,313.86161292935157,0.0,false
0.5,9,banana_scale,autoMALA_fixed,1808.524456193479,1811.5385309251026,5.3270024e7,1.2105660956644724,0.05160252877121732,9.978663097861189,8.200910957803444,7.658273690418072e-59,false
0.5,18,banana_scale,autoMALA_fixed,1653.9582674440064,1531.5724111079169,5.1862136e7,1.1297518483963631,0.10699432070257509,10.78061316117632,21.423250962889597,0.0,false
0.5,10,banana_scale,NUTS,1464.4987793166156,1366.9720395695776,25745107,3.6441051193049074,0.5488532854906815,10.28304669790382,77.9313957886568,0.0,false
0.5,18,banana_scale,NUTS,1376.7042187626898,1192.8101730965914,23928466,2.8243213071059445,0.8775846247629361,10.507276287514452,87.5382253176358,0.0,false
1.0,12,banana_scale,autoMALA,1167.1604268012866,913.9588091502787,5.9858371e7,0.17668319222870046,1.3301452049580407,10.755695700542663,147.9102893675888,0.0,false
0.25,3,banana_scale,autoMALA,2128.0653759184033,2336.61756108759,5.9979215e7,2.4911928337515343,0.06225826982967286,9.099414765011295,13.372538286919422,9.458002583525901e-156,false
1.0,4,banana_scale,autoMALA,1212.0762752111746,1272.6051054212028,5.9748089e7,0.20328464277789812,-0.23162286091877568,9.460928625114214,32.59497398769804,0.0,false
0.125,3,banana_scale,autoMALA_fixed,8000.180208283936,7835.624106277264,5.1498707e7,17.551404515483142,0.005861599141682727,10.209741781885917,2.9723837005878977,4.236333681726336e-8,false
0.00390625,16,banana_scale,autoMALA_fixed,1.0793732137373178e6,1.0809957971631475e6,4.7697575e7,13270.637466465952,-0.002003602244994155,9.98075043650562,1.0193062986455743,0.24987684332761168,false
0.5,18,banana_scale,mix_autoMALA,1390.6791180418725,1641.0802920314952,2.1655726e7,0.41396404741291454,0.1641028034601602,8.437631283975291,33.273088292879066,0.0,false
0.00390625,13,banana_scale,autoMALA,1.0573341094778813e6,1.0591505383474438e6,5.1735769e7,850.2317038746494,-0.0019721998012232956,9.978836887975449,0.7991555201726896,0.5455170115868296,false
0.015625,4,banana_scale,autoMALA,297137.1712417146,300065.0372723705,5.4160041e7,244.35330790811804,-0.005225640193805537,9.894504641334985,1.4512853630574227,0.029619733194200176,false
2.44140625E-4,13,banana_scale,autoMALA_fixed,1.0568035840119643e6,1.0569074461474253e6,4.7444414e7,3.3176691741118133e6,-0.00297044044338912,9.989903615369622,0.7107818925280753,0.6932196872433332,false
32.0,1,banana_scale,mix_autoMALA,1029.9108711012404,8157.294478406544,2.0967163e7,0.00015649480849950375,-0.11599009335254995,1.2490462051284779,274.4363121420316,0.0,false
0.03125,14,banana_scale,NUTS,106560.17655013541,106479.97436561031,11910961,210.46589386645556,0.0066201820918013726,10.002982412549152,1.1326420927252059,0.15365227141571952,false
2.44140625E-4,13,banana_scale,NUTS,813648.8777808478,810843.9823320268,7242802,2.8976284612156907e6,-0.00046736462050412275,10.034418563619173,1.0107554839791533,0.25864844011742305,false
0.015625,1,banana_scale,NUTS,231422.7265217019,230910.58526581744,8416513,662.651694446031,-0.00032894092112971006,10.022154804530613,0.7191877984021744,0.6791015458165787,false
0.25,1,banana_scale,autoMALA,2014.5304228227512,2043.1465163724354,5.9155336e7,2.4547093068775436,0.021514780198748362,9.859031296619074,6.5972811651543,3.136611791806835e-38,false
16.0,17,banana_scale,autoMALA,1044.5616781098813,3730.001721243541,5.5801131e7,0.0011988367882585311,0.35646110720482704,2.670943410969689,169.50901114844078,0.0,false
64.0,8,banana_scale,autoMALA_fixed,1027.7050210222976,5077.601112479185,6.0318716e7,7.844733651311839e-5,0.40513974478570675,1.8594239757944853,276.09669438474634,0.0,false
1.0,2,banana_scale,NUTS,1679.2261600483498,1717.200185836365,52482286,4.995073187753169,-0.5186797309558246,9.338118078104907,60.94556980151741,0.0,false
1.0,17,banana_scale,autoMALA_fixed,1332.312276314029,1427.448235168491,5.1980425e7,0.297849770043322,0.3102976904287762,9.208371655355167,35.61707266707049,0.0,false
1.0,4,banana_scale,NUTS,1554.8845620016664,2635.579565439493,33149590,1.5066883148674528,0.5218304771740017,5.486508849033467,119.35577104321004,0.0,false
9.765625E-4,15,banana_scale,autoMALA,1.0706728465996026e6,1.0689462391794326e6,5.1236727e7,2772.5507130528254,0.0016783041678236875,10.013197370131426,0.5192527572285144,0.9502796012929011,false
4.8828125E-4,16,banana_scale,autoMALA,1.0519679903401874e6,1.0514521352440221e6,5.1208113e7,5184.169733038365,0.002352345272774222,9.999212643185148,1.048120169466074,0.22194232588836696,false
9.765625E-4,2,banana_scale,mix_autoMALA,782883.1516698914,781609.5635323023,1.8696914e7,62721.47057765128,-0.0031364374007840593,10.008784977043668,0.7710057336832961,0.5919506668724848,false
0.00390625,2,banana_scale,mix_autoMALA,803092.358978234,805868.812202814,1.8913984e7,3992.9497444814606,0.001374637764034588,9.964066520718248,0.8706196809366133,0.43454716098614554,false
9.765625E-4,6,banana_scale,autoMALA_fixed,1.057624911932428e6,1.0550703244274815e6,4.7463782e7,207909.36899756914,-0.0026232616225354425,10.017129266610878,0.5728624620840463,0.8980496686098449,false
9.765625E-4,4,banana_scale,NUTS,1.1059538317121416e6,1.1074801744091893e6,5646708,214065.50622187572,-0.005901659092676339,9.948644572922483,1.3478847122242996,0.052841539811529496,false
0.03125,4,banana_scale,autoMALA_fixed,116891.48738821437,117504.30964541892,5.0431822e7,238.22411140492522,8.281323777908174e-5,9.947846003969028,0.9526785987298467,0.32420798925738337,false
8.0,15,banana_scale,autoMALA,1066.091251002497,2972.234518883868,5.7681287e7,0.004451519513568712,0.10598085834001711,3.5751516726763612,156.4065788568761,0.0,false
0.0625,17,banana_scale,mix_autoMALA,9830.425799628989,9805.711966956484,2.0589468e7,21.4884267434468,0.03153673275684473,10.015659023350016,3.5124941099018088,3.843384886967876e-11,false
0.0078125,9,banana_scale,NUTS,456278.36417617643,456170.30612998694,7881542,2631.3090657596113,0.0056250611613426664,9.988276414586533,1.2676971227680838,0.08037679748731627,false
0.03125,3,banana_scale,NUTS,95670.92962274102,95251.59530871597,11639775,210.7562369371553,0.013367362710832126,10.027347648594459,1.880626300683275,0.0016945070851015942,false
64.0,6,banana_scale,autoMALA_fixed,1029.3883742303449,6869.114451866097,5.7789532e7,9.943816856635676e-5,-0.14760899330039146,1.4766939239685961,269.36576955126964,0.0,false
0.125,19,banana_scale,mix_autoMALA,4515.008892674921,4793.842298529454,2.1596084e7,6.319288851736969,-0.045737512621514466,9.40913408693622,8.41127958940524,7.058088639489648e-62,false
0.0625,10,banana_scale,autoMALA,15541.650130892782,15906.473905911593,5.6708979e7,28.125752974292443,-0.003928321039041552,9.770411071187521,1.7022768495559149,0.006082461623620827,false
64.0,9,banana_scale,autoMALA,1037.0082623959618,9302.49671197841,5.6387319e7,0.00013224290271172812,0.4059830590356099,0.9480098816273965,293.9703711796964,0.0,false
0.0078125,1,banana_scale,autoMALA,929721.5892572121,927383.6505133136,5.2940406e7,505.98224988852235,0.0008000487669042418,10.024637121983844,0.49737053254546026,0.9656020946892578,false
0.25,7,banana_scale,NUTS,8259.887162738838,8942.341935990024,31478222,23.106092605868053,-0.035347114648976226,9.226758636685659,9.952370366089099,1.85171709936061e-86,false
0.0078125,13,banana_scale,NUTS,475946.2823638014,474601.18798679736,7532381,2687.5469169835615,-0.0015122385577062132,10.027280409365448,1.0237272619666271,0.2454289488599583,false
2.0,2,banana_scale,mix_autoMALA,1085.6007358923434,1375.9722442775578,2.0535514e7,0.02964699236075428,-0.3744972908121766,7.741158683302492,80.09697887474363,0.0,false
2.0,8,banana_scale,mix_autoMALA,1098.7257881585435,1834.0284804888233,2.0069616e7,0.02589060234707586,-0.46196672332188976,5.762013477074518,87.90879499660491,0.0,false
64.0,15,banana_scale,autoMALA,1030.6662163562696,7334.571299143599,5.2944938e7,0.00010192306954977667,-0.36471014051675205,1.2714679016071637,299.04114158330697,0.0,false
16.0,2,banana_scale,autoMALA,1049.0980417801773,4028.1101541101402,5.4652823e7,0.001240505120101176,0.08808132582522432,2.5965012521334203,177.87352336211322,0.0,false
2.44140625E-4,11,banana_scale,autoMALA_fixed,1.0136496937543699e6,1.0138378736672803e6,4.7439424e7,3.3215564453534805e6,0.003749204908030771,9.984226981939594,0.9077346987081114,0.38214016903047177,false
16.0,7,banana_scale,NUTS,1695.4431000753234,8703.029143427157,294335762,0.5803695772297526,-0.08437059393211482,1.9363326259964346,225.75751176405106,0.0,false
1.220703125E-4,19,banana_scale,autoMALA_fixed,1.0589022790591985e6,1.0589599923540722e6,4.7462847e7,1.3260631484452572e7,-0.0007351377849534853,9.998888139542812,0.49738875954005835,0.9655907808429292,false
0.5,20,banana_scale,NUTS,7831.165267126501,9118.671961868173,52528672,17.937679855601985,0.05532809660625417,8.564665634186465,17.1282408917387,3.001384863085017e-255,false
16.0,8,banana_scale,mix_autoMALA,1027.9182459970714,716.4794318340305,2.0934099e7,0.00019001044818884412,3.756073833921495,0.19853615333518196,823.9244135844011,0.0,false
2.44140625E-4,19,banana_scale,autoMALA,1.022857295191109e6,1.0210764446434067e6,5.1201894e7,10161.751627081565,-0.003266258696108506,10.006789090686356,0.937736114685265,0.3427768747905673,false
16.0,13,banana_scale,autoMALA,1064.5721264310598,3895.745268984341,5.7075033e7,0.001227944591723462,1.0689976764075566,1.545776720606836,327.7298310936559,0.0,false
16.0,12,banana_scale,NUTS,1212.4453875319691,13638.445572558,111694446,0.053283542291309605,-0.04220593363282871,0.886883732744959,307.4572858664112,0.0,false
2.44140625E-4,4,banana_scale,NUTS,1.1012621289861856e6,1.1003642646224773e6,5634765,3.423251600378234e6,-0.0020799753097817926,10.00352561363334,1.2463513325889721,0.08948129280454784,false
1.220703125E-4,10,banana_scale,autoMALA,1.044119560444327e6,1.0446994717477487e6,5.1201978e7,19778.35015406367,-0.0007662028509051748,9.993858604507492,0.8088037340452274,0.5298874041508099,false
32.0,1,banana_scale,autoMALA,1032.5770406109039,3291.5477373329522,5.5721645e7,0.0003088252887249777,-0.7947460209501869,2.500766242231934,249.01354590807023,0.0,false
4.8828125E-4,6,banana_scale,autoMALA_fixed,1.0463469092458008e6,1.0442681400158963e6,4.7456632e7,830369.8621156757,-0.0033124183161287062,10.008704765036464,0.5567274152512027,0.9159011167608984,false
0.0625,12,banana_scale,autoMALA_fixed,28661.60050468166,28768.993973098808,5.1227327e7,63.3921885502118,-0.016686846551964223,9.954885945415583,1.7317863154345332,0.004966596315782929,false
1.220703125E-4,5,banana_scale,autoMALA_fixed,1.0472514301369017e6,1.0484643501692637e6,4.7444596e7,1.3268072302662836e7,0.0012036814153572725,9.98695054261778,0.7747516674601229,0.5857118816269797,false
0.125,11,banana_scale,autoMALA,3170.6289953801434,2969.64903422228,5.8324682e7,8.254000733385736,0.13093006657885523,10.623753606838273,16.47226509236816,4.187879754383914e-236,false
0.25,11,banana_scale,autoMALA_fixed,2569.290421602538,2316.3141098535675,5.1868769e7,4.551638506807663,0.009077865089794218,11.091943774260097,6.181528420256058,1.2915822646387672e-33,false
0.125,18,banana_scale,autoMALA_fixed,7555.618310643924,7490.792886527787,5.1797967e7,16.753461704488416,0.04042792334872215,10.074490023425279,4.657886988389919,2.8589132046003656e-19,false
0.5,1,banana_scale,autoMALA_fixed,1663.3518694694874,1525.7445385763567,5.2150912e7,1.1279508375032596,0.23349405429468417,10.813431825848337,21.353724246962884,0.0,false
2.0,19,banana_scale,autoMALA_fixed,1077.0210487134912,930.5460769819646,5.5757002e7,0.08013768197153148,0.2430048627964161,11.512025147282444,53.6599149648398,0.0,false
64.0,8,banana_scale,autoMALA,1041.4724399165093,13141.026219790467,5.5168903e7,0.00015154495431714287,-0.08404881319877411,0.7853574260999059,301.5258533594026,0.0,false
16.0,10,banana_scale,autoMALA_fixed,1034.8950923405919,2477.158061176577,5.5216942e7,0.0011921903871232405,0.7889230678587147,3.549343182739328,184.07867957950953,0.0,false
0.0078125,3,banana_scale,mix_autoMALA,631026.0317855987,630622.507222928,1.9360388e7,1034.1329290472547,0.0029315644750937163,10.001100742743779,0.7325527176698188,0.6565811819528353,false
0.00390625,18,banana_scale,NUTS,816002.7764120556,811961.3203467815,6809453,11970.442211833908,0.001726562662657068,10.04740311941818,0.8714278713051726,0.4333642393713715,false
4.0,14,banana_scale,autoMALA_fixed,1088.1840441787947,2130.9867328456253,5.4018372e7,0.020039208983680237,-0.015586798646876912,5.1062216595847145,81.46668756400328,0.0,false
9.765625E-4,11,banana_scale,mix_autoMALA,780119.7180830453,778988.7098993843,1.8689758e7,62469.331604855455,-0.0017085115708049704,10.012289508506747,0.8353677218518953,0.4878122251019936,false
0.001953125,12,banana_scale,mix_autoMALA,814032.2276663177,815020.8586142757,1.8748669e7,15692.367920132816,0.0006595097327252963,9.98751794645869,0.7496044851843635,0.6278329110429552,false
9.765625E-4,18,banana_scale,NUTS,929933.1125295566,931218.2907798494,6452162,209413.6467024715,-0.0019822418310626987,9.982615694389843,0.6552654707689953,0.78381232686919,false
0.00390625,8,banana_scale,mix_autoMALA,865003.0726597635,861953.0623745851,1.8909771e7,3982.9938891661373,-0.00528190678935735,10.011818949020645,1.077965470887193,0.1955752456243622,false
0.125,19,banana_scale,autoMALA,3236.35792516741,3095.6847199770996,5.8473928e7,8.274515492857754,-0.08409734809230329,10.432086810416749,8.671776634299741,9.624802185367708e-66,false
0.5,6,banana_scale,mix_autoMALA,1391.8396330423643,1635.2012732828673,2.1074357e7,0.4007435133906845,-0.13675112607044826,8.486340142682751,24.93425033860092,0.0,false
0.125,16,banana_scale,autoMALA,3869.5406146383857,3913.5088100595867,5.8429366e7,8.439725518338548,-0.04744914867407339,9.879150370139538,7.864353469187108,3.806199655565619e-54,false
16.0,19,banana_scale,autoMALA,1037.6265913099903,2748.152152579046,5.5087027e7,0.0010200149413365656,-0.28911643910778645,3.691105413437546,170.13589030776484,0.0,false
32.0,12,banana_scale,NUTS,1323.7464228565614,3236.120057924161,472064797,0.570311868593618,0.8164975108133433,3.229563755691839,224.3201388460519,0.0,false
16.0,5,banana_scale,autoMALA_fixed,1038.8668234522524,2860.6729920608614,5.2143148e7,0.001184699378021264,0.4508845510602452,3.4255022247701907,165.4590704946675,0.0,false
0.015625,7,banana_scale,autoMALA_fixed,475060.76968230156,473361.13591238786,4.9297524e7,924.0049406786517,0.005989558934576131,10.019280423380726,1.4590913581034783,0.028304036941019503,false
2.0,1,banana_scale,autoMALA_fixed,1140.8288397825395,1415.96340623432,5.2218031e7,0.07869496027540482,0.2469843716418475,7.9890164847215885,46.51967258835009,0.0,false
0.03125,10,banana_scale,NUTS,64007.30841787576,64061.16236645616,10080419,179.7837457161252,0.008712689799254865,9.986851441365339,1.840628906654615,0.002282047152521021,false
1.0,1,banana_scale,autoMALA_fixed,1384.9384159355386,1879.474610905637,5.6664368e7,0.24956666092129462,0.0772153538406487,7.360697576486555,36.790588522234415,0.0,false
4.8828125E-4,20,banana_scale,autoMALA_fixed,1.0135518297196036e6,1.0144995325280827e6,4.7451907e7,829236.9308480021,0.002853204423948499,9.982599906708826,0.9680949541134396,0.30578053982729037,false
0.00390625,11,banana_scale,mix_autoMALA,815976.3294562759,816481.2626296944,1.8901898e7,3975.2596604161095,0.001129183922229081,9.99280494839558,0.5741434252202566,0.8965582993108794,false
4.8828125E-4,13,banana_scale,autoMALA,1.0580698832003782e6,1.05725939160816e6,5.1203934e7,5261.60807014918,0.0027551733067249133,9.99983222535369,1.276777292640304,0.07674785441096606,false
0.001953125,16,banana_scale,NUTS,685786.4955708816,685220.8423710795,7327682,44333.69787256191,-0.003998042277080327,9.99756435638497,1.1981944703553609,0.11322544537050319,false
2.44140625E-4,15,banana_scale,autoMALA,1.0269104602476208e6,1.0251762494488165e6,5.1201899e7,10164.918693196174,0.0030875487992777536,10.007342742351844,0.8279602149435732,0.4993921469411262,false
4.0,12,banana_scale,NUTS,1167.833940279884,1110.6788485904103,72713890,0.5892015459313823,2.1170476791105868,5.4081639415184375,379.94523527074875,0.0,false
0.03125,18,banana_scale,mix_autoMALA,38449.67234085516,38292.03637409628,2.0044225e7,74.79467213149678,-0.0030865968437773783,10.040808332390633,1.1559951868225085,0.13809241940017772,false
2.44140625E-4,15,banana_scale,mix_autoMALA,781939.2688114967,780736.8228007943,1.8697531e7,997299.5738136817,-0.004141173615947326,10.002318427165704,0.9976495451758183,0.27252777027031727,false
1.220703125E-4,6,banana_scale,mix_autoMALA,856957.6625636566,852297.9461399206,1.8683883e7,3.9759928063109205e6,-0.005242144309611782,10.031621782908845,1.0972405750795815,0.17988167642319264,false
0.125,15,banana_scale,autoMALA,3703.328496940437,3738.0764111349886,5.7965621e7,8.35028803136111,0.09220900319985048,9.876324334821517,9.173337062669248,1.618715993620065e-73,false
0.5,10,banana_scale,autoMALA,1342.919734588328,1173.1134404932393,6.0174867e7,0.6930924161479806,-0.03971110343525586,11.445417987325417,26.28934582195039,0.0,false
0.5,7,banana_scale,autoMALA,1458.763203057243,1514.9241611938123,5.9438533e7,0.6916006956394096,0.32496281320067394,9.47898777930823,32.70796889064445,0.0,false
0.03125,15,banana_scale,autoMALA,64890.65197301237,65627.57061169123,5.5262578e7,88.51735424888862,0.009441555980597502,9.882068790792136,1.9877126853437517,0.0007400030438648463,false
0.015625,18,banana_scale,NUTS,229754.39724186272,227636.9347691997,9158801,627.7850641442095,0.012099752392657318,10.060199072193916,1.7656723938619052,0.003918482443664198,false
1.0,9,banana_scale,mix_autoMALA,1154.7188311247808,1377.4006344569732,2.0446499e7,0.10167830503322059,0.018900141278838295,8.382916022275957,35.57052827497578,0.0,false
0.00390625,11,banana_scale,autoMALA,1.0520154355803407e6,1.0513954826601679e6,5.174384e7,854.7568530159768,0.0020933304153112017,10.001412045839082,0.88866331706447,0.4085723529670877,false
64.0,15,banana_scale,autoMALA_fixed,1033.6027654461247,4622.2694210226355,5.8609341e7,9.473341236738478e-5,-1.1475582042991188,0.9081935828445714,368.3007172706616,0.0,false
0.5,5,banana_scale,mix_autoMALA,1251.4840556677168,1141.9379741135256,2.1200068e7,0.3695219813889452,-0.3457355024930812,10.813351537076679,46.435155584959176,0.0,false
0.00390625,17,banana_scale,NUTS,692114.4856436651,690422.1805809921,7273419,10991.238193189101,0.0036098512506022497,10.01570253998116,1.0021397591845016,0.26771302359980276,false
0.0625,7,banana_scale,autoMALA_fixed,33680.7828531901,33817.76223750212,5.1444082e7,62.599447943028395,0.0367086008276502,9.91522321771417,5.04733512071698,1.4900886052242682e-22,false
0.015625,5,banana_scale,mix_autoMALA,177830.07410902964,177575.9556518233,1.9696036e7,275.3179233358381,-0.010247946944024162,9.99608810165969,1.475154105712022,0.025757891653381153,false
1.0,2,banana_scale,autoMALA_fixed,1185.2050118300206,883.6300968330384,5.2608218e7,0.26580645315183243,-0.36820078903882913,13.25614916549076,64.14566380534485,0.0,false
0.5,9,banana_scale,autoMALA,1537.4326479475685,1885.0559977479459,5.8942857e7,0.6995639776083962,-0.024478025153966576,8.155000360077656,32.88240429617201,0.0,false
1.0,16,banana_scale,autoMALA,1165.3084215683468,953.6476461657516,6.1880868e7,0.18748742287095252,0.8813584233072815,11.336355736409589,90.11545013257114,0.0,false
8.0,5,banana_scale,NUTS,9590.509855559918,20642.963255800998,399454051,3.5762517623475407,0.021657974235733124,4.641510394844411,98.94702650298244,0.0,false
0.5,8,banana_scale,mix_autoMALA,1249.9502553770358,1120.5065444431345,2.0837391e7,0.3655038101774616,0.01412516893923299,11.154981639664028,30.200843197068934,0.0,false
0.0625,10,banana_scale,NUTS,19308.13865203512,20155.512011800867,12706519,61.79178893312525,-0.00351566375942107,9.579350170622867,3.4357502447477373,1.1165444706720384e-10,false
9.765625E-4,20,banana_scale,autoMALA,1.0475212768997927e6,1.0477986706469369e6,5.1249682e7,2733.475783896788,0.0010541272091440924,9.996211173472828,1.012493919091412,0.25684704378242584,false
0.5,14,banana_scale,NUTS,1262.7426508742808,710.9308594926987,23992339,2.966653498128392,1.9110497365701231,13.262623047795534,227.00988903964503,0.0,false
0.015625,12,banana_scale,autoMALA_fixed,470609.685398187,470541.50659558317,4.9288759e7,923.6944573347544,-0.005381719461229241,9.988175779179619,0.9267902558044625,0.3568188029698294,false
4.8828125E-4,5,banana_scale,mix_autoMALA,756664.8336203011,757781.6661512738,1.8687931e7,250699.08686684596,0.0009318869120918069,9.984617443890004,0.8211766693471816,0.5101036614893726,false
1.220703125E-4,1,banana_scale,autoMALA,1.0368824150161565e6,1.0382271257890111e6,5.1190288e7,20995.1652544194,-0.0008477861414377702,9.986318240628167,0.5850421264326542,0.88344718814299,false
0.125,12,banana_scale,autoMALA,4070.8822909711876,4053.8650719365396,5.8338443e7,8.42076297248907,0.057873546280724344,10.02867694108765,8.519300994201899,1.8203507086143984e-63,false
32.0,10,banana_scale,autoMALA,1080.905785025175,14527.647299559798,5.605355e7,0.000531029320835124,0.15634180154591992,0.7182575987723094,325.20236598117,0.0,false
1.220703125E-4,12,banana_scale,autoMALA_fixed,995976.3692312647,996403.3978349792,4.7453552e7,1.329528565345379e7,-0.0005312345724395208,9.995447030529764,0.5225516817075686,0.9476646082857085,false
0.0078125,18,banana_scale,NUTS,515439.49951560533,515167.0029961239,6957212,2901.0718325712974,-0.0011105960689860974,10.004669030927468,0.5483820462748099,0.924432460137277,false
16.0,16,banana_scale,autoMALA_fixed,1042.8623798270646,3143.633303107961,5.9647237e7,0.0015333878327204427,0.8224353006764317,2.629196723750639,252.46375874281563,0.0,false
0.0078125,12,banana_scale,autoMALA_fixed,966958.0051588384,964653.8989824081,4.8253456e7,3498.590156266227,0.0020018293492020276,10.020082117426076,0.7540091185517213,0.6204218497722565,false
8.0,7,banana_scale,autoMALA,1112.4402990758367,4601.246402218707,5.5068628e7,0.005325786904818215,-0.06872225098621434,2.4125673217630736,182.08326355153642,0.0,false
1.0,16,banana_scale,mix_autoMALA,1165.7204173298387,1363.6768613343302,2.2366782e7,0.118288436520554,0.38094786653481955,8.383321332674248,65.83693942422144,0.0,false
0.015625,5,banana_scale,NUTS,225729.3488110683,224936.12433404353,8697865,645.5954371219815,-0.006017196274831877,10.027284840986725,1.4489360876938804,0.030026115007219953,false
0.0625,10,banana_scale,mix_autoMALA,10083.934912435037,10225.339809342391,2.0282364e7,20.615029148029933,0.041363727562268505,9.844883156177739,4.919370160331027,1.9098574098143104e-21,false
0.5,15,banana_scale,autoMALA,1620.4233977803742,2092.9627082096454,5.9502792e7,0.7262991000397796,0.07365288186656599,7.733671506782728,32.16760994258115,0.0,false
0.00390625,7,banana_scale,NUTS,752671.9837962828,751356.1668852966,6993666,11433.631922427436,0.0014480377982963857,10.015974619347276,0.6030177608970462,0.8602618277799923,false
0.00390625,1,banana_scale,mix_autoMALA,877939.8290787736,876033.7572436885,1.8907154e7,3982.0420390267996,0.002173705324272206,10.01771024780406,1.0920358005274693,0.18401863480762265,false
4.8828125E-4,18,banana_scale,NUTS,986288.3578318115,986744.0079504411,6524207,831673.9651210256,-0.001270202701929732,9.993824596996223,0.4608485854067794,0.9836784165771575,false
9.765625E-4,6,banana_scale,NUTS,1.0119889764885039e6,1.0114108267177697e6,6557325,207408.0338983743,-0.002745767443796939,9.998274547883307,1.024989828130117,0.24416955411227645,false
2.0,4,banana_scale,autoMALA,1277.573915420103,2923.1941528587035,5.7257281e7,0.06627756816373442,-0.14280999565691194,4.345052496791708,120.28974326062371,0.0,false
16.0,16,banana_scale,autoMALA,1061.2474585871691,4652.878917838367,5.5178748e7,0.0014515330057805443,-0.22604368101946087,2.2279389162490686,236.86362797655033,0.0,false
64.0,3,banana_scale,mix_autoMALA,1026.1140751864655,1774.4569272467904,1.9276952e7,1.4198105630698043e-5,2.3848510753672256,0.08899637684704162,712.2429413133736,0.0,false
16.0,11,banana_scale,NUTS,2278.9041920781956,14756.012451946186,195594479,0.5597372272561756,0.09933658345060681,1.5224514754589882,241.80579391919392,0.0,false
16.0,9,banana_scale,mix_autoMALA,1040.447256643896,5068.547987523168,1.8112493e7,0.0005770222031307882,0.5296617092908659,1.7679809486640221,283.6737866271614,0.0,false
0.25,9,banana_scale,mix_autoMALA,1703.692371515354,1775.622482244286,2.0882017e7,1.4644197055863255,0.024375004303108627,9.593914075493414,11.739767647777992,3.8925695498254976e-120,false
0.25,16,banana_scale,mix_autoMALA,1704.9915885066591,1601.1546577411211,2.1489709e7,1.53434101408904,0.16804182680180338,10.601542111162143,27.47251302871905,0.0,false
8.0,16,banana_scale,mix_autoMALA,1032.174501620891,845.5309173185135,1.9963141e7,0.0011753033381478888,-2.7833829935932157,4.405972755368016,508.5206292254747,0.0,false
0.125,14,banana_scale,mix_autoMALA,3345.0154129869775,3507.224551044853,2.1324174e7,5.710018200954186,-0.13437346029842231,9.478572322857321,14.710719406996759,2.156774288773309e-188,false
0.015625,8,banana_scale,NUTS,225713.57222954673,225712.74056981568,8806005,637.4677683417801,0.0025077880369847004,9.998648641358383,0.7586685316828152,0.6125943393952965,false
0.125,2,banana_scale,autoMALA,4799.2507383556995,4793.377753601123,5.8291828e7,8.43450855433825,-0.09250000546790614,9.972190023027924,12.049337438905923,1.5617444982428353e-126,false
32.0,5,banana_scale,autoMALA_fixed,1032.910234487213,3744.4161383753594,5.901674e7,0.0003250422206682744,-0.6376607389529325,2.3487870171130187,219.36313343304334,0.0,false
0.0078125,16,banana_scale,NUTS,526881.442756121,526392.412513859,7448163,2681.580208182013,0.004755608873482848,9.997670973680156,1.1334285518053093,0.15310631654710563,false
2.0,2,banana_scale,autoMALA_fixed,1102.9152272858953,911.2805221527286,5.5152008e7,0.07062805726538961,0.7825592309493921,11.44395763160497,94.51137174942482,0.0,false
9.765625E-4,5,banana_scale,autoMALA_fixed,1.0477051436410181e6,1.049328306970392e6,4.7452204e7,207656.03454051205,0.0022860243992203254,9.979188791220599,0.9236124237487502,0.36096464147078255,false
9.765625E-4,11,banana_scale,autoMALA,1.100318978746662e6,1.0991830057436833e6,5.1246295e7,2752.673643728007,0.0014428257785730385,10.008111505920333,0.9822355543906269,0.2895310929348668,false
9.765625E-4,2,banana_scale,autoMALA,1.0698232485065316e6,1.0685371428152444e6,5.123096e7,2816.9505394376492,-0.0015328653176321888,10.009582081699094,0.9643633932026887,0.310172788397859,false
4.8828125E-4,15,banana_scale,autoMALA,1.0803240521978773e6,1.0794069819812137e6,5.1207993e7,5153.771093354866,0.0032599776836587414,9.997269967908794,0.6310861779811603,0.8206469655363912,false
4.0,17,banana_scale,NUTS,1904.7643809864494,2046.5462471704088,192116642,3.6382638334896136,-1.0355811784986284,7.314327111981094,129.35483186819607,0.0,false
0.0625,20,banana_scale,autoMALA_fixed,31326.964778535563,31612.251683461996,5.1215762e7,64.68918728229067,0.0036216086111532713,9.909353196584316,1.0273927996946668,0.241785914629786,false
0.015625,11,banana_scale,NUTS,231033.59615437462,230308.84364564146,8903118,635.2336858871851,-0.00789157871402545,10.017439574784525,1.3954320569021093,0.040708331467628735,false
32.0,19,banana_scale,mix_autoMALA,1035.0770377783792,9132.594224801645,1.8291831e7,0.00018732611963693645,0.1554396765942072,1.1089881346481776,269.79360254592166,0.0,false
0.015625,14,banana_scale,autoMALA,301422.3391639122,301351.39393231255,5.4194974e7,242.52632739774913,0.010397562415521722,9.970556132325282,1.4822121305014662,0.024704736223254743,false
0.03125,9,banana_scale,autoMALA,62997.07596962758,62649.15057431351,5.5257849e7,88.50473423715941,0.00828014963254142,10.051321033557446,2.014859098346051,0.0005954654485004743,false
16.0,8,banana_scale,autoMALA_fixed,1040.7267507402134,2976.6225732761222,5.6539744e7,0.0011993357013713023,0.5552983256649735,3.1832475639415194,192.4538790360574,0.0,false
4.0,17,banana_scale,mix_autoMALA,1035.6622989348873,734.780135027896,2.0767335e7,0.004912424286834356,2.461333689319948,7.973681952940863,392.97843305215747,0.0,false
1.220703125E-4,13,banana_scale,autoMALA_fixed,1.0645073540385684e6,1.0642992661204343e6,4.7444859e7,1.327710109534372e7,-0.003030432418324125,9.992400892483932,0.7717194916953645,0.5907607415158218,false
2.44140625E-4,11,banana_scale,mix_autoMALA,741414.5710950164,739119.6748573825,1.8684424e7,996482.168261951,-0.0010845788852492544,10.030193470722832,0.8147752520835638,0.5203009441668882,false
8.0,5,banana_scale,autoMALA,1025.8587806142423,413.7168185268795,6.3147309e7,0.000653351316306485,3.9432671278803344,9.23376830790468,655.7520598232857,0.0,false
64.0,12,banana_scale,NUTS,2735.6099027652976,3311.7019811804125,1286116931,1.246868920632644,0.05462756695539728,8.252470289126236,16.756378617231668,2.6418016909166454e-244,false
2.44140625E-4,16,banana_scale,autoMALA,1.111302209377544e6,1.1106373794063474e6,5.1199916e7,9942.679293694137,0.0014363973949609076,10.003739700736345,0.9875063662120738,0.28363376635852855,false
0.25,20,banana_scale,autoMALA,1812.4582317350425,1648.1946518708835,5.9378705e7,2.407408785456948,-0.48385260899110877,10.582651535364592,36.65823343265993,0.0,false
0.5,9,banana_scale,mix_autoMALA,1335.164246795999,1412.1595694899152,2.1773772e7,0.4127820356614106,0.17873244034212865,9.413155388019062,32.757587529681814,0.0,false
0.5,10,banana_scale,mix_autoMALA,1255.7284160662168,1034.9401343812424,2.1527742e7,0.4171077292972084,-0.6121653718908258,11.67424653482245,53.12296004494216,0.0,false
0.5,4,banana_scale,NUTS,1440.616396017829,1676.7404464213362,21821947,1.9317752482939656,0.49476498190286683,8.247719445253662,59.69306060490234,0.0,false
4.0,9,banana_scale,mix_autoMALA,1031.5171567924526,420.9495462353928,2.133829e7,0.00259816467637898,-4.080170181433895,7.750904624509224,609.2202467632364,0.0,false
64.0,6,banana_scale,autoMALA,1031.626552900531,9104.15489107005,5.3072518e7,0.00010175825315334132,-0.0633681708800142,1.129096515941594,300.6086131038576,0.0,false
0.0625,2,banana_scale,NUTS,14485.692098274629,14468.335552146575,13446711,65.91902828311102,-0.05395475770370793,9.970859823235838,4.939086548922887,1.2947042075882109e-21,false
0.00390625,19,banana_scale,autoMALA_fixed,1.0417289678630254e6,1.0413865978880571e6,4.7705033e7,13308.356914276703,0.0006304614583455324,10.002890714702003,0.5698976442315598,0.9014604322458445,false
4.0,5,banana_scale,NUTS,1450.3998259906075,3476.3907826695204,82181192,0.8991739510368207,-0.17747661466443643,4.1275723563583275,143.65928664041485,0.0,false
0.5,7,banana_scale,autoMALA_fixed,1880.792929414792,2077.21453680157,5.2079394e7,1.1112769808698126,-0.05678428508979938,9.048481470557233,15.017392545701682,2.6004062010560644e-196,false
2.0,13,banana_scale,NUTS,3325.9444228684574,5764.176824001548,104590597,4.815746616598107,-0.10824426014690625,5.7320066759456525,71.47440172658378,0.0,false
0.0078125,8,banana_scale,autoMALA,891677.9727111353,887806.7173179715,5.2955941e7,507.85240695584156,-0.0035459399849618327,10.032698968664528,0.7719695314204955,0.5903440213830233,false
0.5,9,banana_scale,NUTS,1864.71295128523,1758.081991333395,35435295,8.171996778060196,0.0771306632871403,10.595695229064651,23.388897827412734,0.0,false
0.00390625,7,banana_scale,autoMALA_fixed,1.087550550184018e6,1.0874361291724925e6,4.7686911e7,13290.843643878346,0.002125418769853617,9.996262768384044,0.7475346301602599,0.6313187122878102,false
0.001953125,14,banana_scale,autoMALA_fixed,1.0142093411525346e6,1.0056091786656007e6,4.7501987e7,52135.646581579356,0.010026581864512888,9.986170056260358,1.5637134666351642,0.015036828466985879,false
0.25,19,banana_scale,autoMALA,1755.0365478536166,1557.858554440185,5.9566248e7,2.3529615862308053,-0.2449865357684335,11.16293553418242,30.88977422683064,0.0,false
1.0,7,banana_scale,autoMALA,1288.4196292287597,1772.774879198417,5.80965e7,0.20847645621194974,0.07517095332815371,7.260709494890921,39.678430059482054,0.0,false
0.25,4,banana_scale,mix_autoMALA,1539.0366777366671,1317.0822791971866,2.0965292e7,1.4326887467608151,0.3134277458857254,11.537692685505924,21.219191578447862,0.0,false
0.015625,17,banana_scale,NUTS,216114.2396167653,216509.72749492247,8778545,641.5483206773459,0.008317787214632779,9.967151473388782,1.7821247439442232,0.003486733187037434,false
1.0,8,banana_scale,autoMALA_fixed,1201.4635030529246,939.4076530993887,5.5502068e7,0.32429231126102004,-0.22547586033447453,12.729993370907687,35.593790676545694,0.0,false
0.00390625,18,banana_scale,autoMALA,1.049795991154627e6,1.0448752440476882e6,5.1741899e7,857.1568549857164,-0.005166094650791165,10.019689955793291,0.8707808198163036,0.4343111641205267,false
1.220703125E-4,8,banana_scale,autoMALA_fixed,1.093012511144539e6,1.0912091003191248e6,4.7450953e7,1.3269761235790353e7,0.0029357026477768826,10.00736146685895,0.8298893441296968,0.49636441474225457,false
32.0,2,banana_scale,autoMALA_fixed,1047.217827138875,8286.492577878853,5.3596418e7,0.0004584295373173697,0.040896136436190916,1.2620562996965679,262.90261091206264,0.0,false
0.25,11,banana_scale,autoMALA,1802.1613625006412,1654.8868431059275,5.9610657e7,2.338759431425464,0.16763582958633455,10.84052992865473,21.578633406115728,0.0,false
1.220703125E-4,10,banana_scale,NUTS,1.0136268155652134e6,1.0093449071512525e6,6571942,1.3259816156012962e7,-0.0029695010712173465,10.033693473225583,1.0893514472477932,0.18618118578345555,false
2.44140625E-4,13,banana_scale,mix_autoMALA,896970.5828534419,899286.711211826,1.8680198e7,999367.6903742028,0.0001735058094024292,9.97421685736519,0.6107204220526228,0.8497772402053008,false
0.00390625,9,banana_scale,NUTS,650590.8761718912,648447.3256549835,7361447,10910.374118403028,0.008754240831362382,9.984405605171156,1.4755885726558517,0.025691933426948824,false
0.001953125,6,banana_scale,NUTS,1.0384449131331668e6,1.0366599554111247e6,5834688,53671.11294435416,-0.0015981625929322734,10.014618904620393,0.9829958144049442,0.28867512603386236,false
0.001953125,15,banana_scale,mix_autoMALA,839588.5519085627,840381.2760907987,1.8746944e7,15666.136197522172,-0.0011242159249173042,9.989532328226367,0.5994516241173642,0.8650080616081328,false
4.8828125E-4,12,banana_scale,autoMALA,1.080788072993109e6,1.0813028220154452e6,5.1219177e7,5223.588585983853,-0.00012145052175777018,9.995223148953439,0.8457190825567977,0.4718457556999366,false
8.0,1,banana_scale,mix_autoMALA,1038.2704138714328,2207.8242861144113,1.9106621e7,0.0015757876130155428,0.3454594937924206,4.581796046433096,141.2238567875488,0.0,false
0.0625,5,banana_scale,NUTS,17884.967322135937,17988.785356204306,14066418,70.48771456673144,0.026255251660709578,9.930255775760893,3.4626805667813585,7.700380847601076e-11,false
8.0,20,banana_scale,autoMALA_fixed,1036.0343889919102,855.7172893311936,5.6213813e7,0.0038141726635140794,2.06924118419453,7.779337538913065,268.11471853662977,0.0,false
0.5,4,banana_scale,mix_autoMALA,1233.4800380264562,1016.5045220075638,2.157268e7,0.3964646724680027,0.506737997139623,11.825512880329933,54.93603032589783,0.0,false
16.0,15,banana_scale,mix_autoMALA,1091.8331413679994,13746.231391782265,1.7618748e7,0.0008991513735139188,-0.19625535309673567,0.7532512131638414,325.9748861232372,0.0,false
0.0625,14,banana_scale,NUTS,10603.80612196448,10997.254544743591,11258617,49.99977734599369,0.04474036972567108,9.621524015211945,5.715173961220032,8.51379733486983e-29,false
8.0,6,banana_scale,NUTS,2185.0373036378783,12624.106548654296,115078763,0.5039440617533405,-0.07257482850380285,1.7196174277791976,231.51155460533693,0.0,false
8.0,18,banana_scale,mix_autoMALA,1070.62285239223,5378.946196074762,1.8404629e7,0.002351512553352702,-0.002277336458114884,1.9903897585993091,204.23234683059079,0.0,false
0.0078125,19,banana_scale,autoMALA_fixed,917862.169891497,916360.8759968686,4.8256772e7,3497.8430081891197,-0.00011032835912345583,10.01637131101767,0.6900825054665347,0.7276755971643332,false
0.25,16,banana_scale,NUTS,3186.2560978134725,3467.830820213757,23726514,13.208722987103204,-0.029422748240450096,9.185346627063703,14.13825743882478,4.769810366004715e-174,false
0.00390625,11,banana_scale,NUTS,659786.3077415933,660027.7471762787,7448936,10909.07374799324,-0.0012790584975219525,9.995289109433275,0.8793209398020849,0.4219066073642327,false
4.8828125E-4,12,banana_scale,mix_autoMALA,793820.3628544661,794173.645522737,1.8690689e7,250580.16688547892,0.00023195115086205168,9.995507767703364,0.7297012826624041,0.661390169839678,false
0.001953125,12,banana_scale,autoMALA_fixed,1.0309476515436703e6,1.030917019141209e6,4.7513274e7,52345.22857745932,-0.0019207330772452427,9.996611880467219,0.8027952357158483,0.5396012832151292,false
9.765625E-4,6,banana_scale,mix_autoMALA,823934.0807646844,820835.2924636075,1.8699223e7,62310.599959767096,-0.006924247893604118,9.999114229193541,1.0027311743195355,0.2670834997460488,false
8.0,17,banana_scale,autoMALA,1093.3105552614159,3998.0451303986615,5.565895e7,0.004744269004485118,-0.07419464354011754,2.728741294766513,171.94891094293848,0.0,false
64.0,16,banana_scale,autoMALA_fixed,1030.1367455693012,6815.993306323934,5.4863333e7,0.00011148900462090078,0.1308907846825263,1.4941344880798064,280.68567223353404,0.0,false
0.25,18,banana_scale,NUTS,3144.702571245132,3980.118165677104,20552740,8.841742457065417,0.01877725237930116,7.899946757019792,24.54585641883648,0.0,false
2.0,14,banana_scale,mix_autoMALA,1146.3175739942926,2469.768581877625,2.0344354e7,0.03315445419912385,0.2062293652706882,4.593832976080985,114.61408565208069,0.0,false
0.0625,20,banana_scale,autoMALA,13936.358819651892,13559.508825013336,5.6660628e7,28.126284871423334,-0.044421747760835836,10.251093054674667,3.7898948981606964,6.686875410325763e-13,false
4.0,16,banana_scale,mix_autoMALA,1053.3337294273072,1347.9403266886668,1.99185e7,0.0066452603531435,1.593047997274974,5.206438815314138,224.13216966634582,0.0,false
16.0,2,banana_scale,mix_autoMALA,1043.71353244422,5183.657461260405,1.8200576e7,0.0005826915518751418,-0.686324980414188,1.5338283959695782,284.52482764700744,0.0,false
0.03125,4,banana_scale,NUTS,77705.47105982367,78096.9302504158,10170146,183.26262618915925,0.013833720200870269,9.935364835527404,1.4674346949430834,0.02695505484441083,false
2.0,18,banana_scale,mix_autoMALA,1095.9553581435473,1588.5269931962962,2.0497218e7,0.026880534017005752,-0.8008553166515213,6.213421051651111,131.38466219007296,0.0,false
4.0,16,banana_scale,NUTS,8622.868756308655,17895.139846546288,221996629,4.419407147256383,0.07037644294446053,4.7768892642945096,96.50558064740605,0.0,false
4.8828125E-4,7,banana_scale,NUTS,1.0319918043491789e6,1.0301107804222974e6,6408306,842501.8922165908,-0.00011854917925596274,10.01824623080214,0.9003802890174484,0.39220584671409675,false
4.8828125E-4,3,banana_scale,autoMALA_fixed,1.0423699696058808e6,1.0425204800017338e6,4.7461902e7,832471.1967231694,0.0034241951516935172,9.986613104260536,0.7486361150433822,0.6294635021471157,false
0.25,5,banana_scale,mix_autoMALA,1636.1191770725395,1495.5483595384476,2.1660782e7,1.5242065691569515,-0.2600251863866808,10.832003369473924,27.912270711400765,0.0,false
0.0078125,11,banana_scale,autoMALA,924421.179543506,921189.6615701204,5.2968143e7,508.6754166101204,0.00076840605132319,10.034550229164696,1.1142228581363725,0.1668900292459671,false
1.220703125E-4,19,banana_scale,autoMALA,1.0277885892742637e6,1.026317379991704e6,5.1200433e7,20048.715000455402,-0.0022143662209657368,10.009407433295475,1.0846319890935092,0.19003133440090814,false
64.0,13,banana_scale,NUTS,9069.401352554118,19562.720181694644,1316873482,2.1119254384945756,0.008125309489155727,4.635479788442521,94.58892344375467,0.0,false
2.44140625E-4,8,banana_scale,autoMALA_fixed,1.0675885619686379e6,1.0655187015154234e6,4.7449395e7,3.316009962473416e6,0.0031462506390684494,10.009141852277915,0.8367290748401501,0.4856978045295346,false
0.03125,8,banana_scale,autoMALA,62737.58214792582,62204.463012538086,5.5329378e7,88.6631935299543,0.0021061667450631007,10.085432224849992,0.9313327711473676,0.35094651082662087,false
1.220703125E-4,3,banana_scale,NUTS,1.1328118771786033e6,1.1316708572874581e6,6061570,1.3622617825442439e7,-0.0037089035980620083,9.99492840225342,0.902455005874117,0.3893499495117302,false
32.0,15,banana_scale,mix_autoMALA,1033.3810840001709,4927.691387128187,1.9354129e7,0.00013526143606839054,1.0945253905899688,0.8893103667596131,354.9771827510881,0.0,false
4.8828125E-4,5,banana_scale,autoMALA,1.0167185896551693e6,1.0147190796889619e6,5.1206744e7,5314.997377261752,-0.003463094160189857,10.007813329119132,0.838640813873667,0.48273590067166594,false
8.0,19,banana_scale,NUTS,5194.446177738883,9634.478160824548,400454335,4.400093502757121,-0.1308179215558889,5.30478747761727,85.35454882141846,0.0,false
1.220703125E-4,1,banana_scale,autoMALA_fixed,1.0204681260895637e6,1.018311137080108e6,4.7445624e7,1.3306568159286212e7,-0.004182820591803079,10.00377976691309,1.1096073307500092,0.17034510219278876,false
0.015625,11,banana_scale,autoMALA,220262.88545965336,218457.78749397022,5.4204689e7,243.33722906635134,0.005059729182864965,10.077132801233835,1.3519188051570836,0.051703023965886094,false
1.0,12,banana_scale,mix_autoMALA,1069.756673709575,541.5978252968363,2.1249191e7,0.07830146937352397,-1.7424747265941818,16.58304536858822,222.61196620233096,0.0,false
0.001953125,16,banana_scale,autoMALA,1.025592794836136e6,1.0268581044092681e6,5.1327383e7,1491.0555242021437,0.0007312377395513811,9.987140219750495,1.0114155395945659,0.2579633902468872,false
0.00390625,2,banana_scale,autoMALA_fixed,1.0214966956383773e6,1.021776646325424e6,4.7693386e7,13286.15083787561,-0.0014744101290715503,9.995091059907187,0.7677677978955444,0.597355274056953,false
64.0,1,banana_scale,autoMALA_fixed,1048.7812724267444,13463.788846105675,5.6934038e7,0.00017694846617321986,-0.2612864057115527,0.7091104019518516,304.90402386773303,0.0,false
0.015625,17,banana_scale,autoMALA_fixed,462668.33429874654,460911.62592653825,4.9290132e7,920.2369080766895,0.00025447666447373386,10.038085401142919,1.079573715390552,0.19422646635916108,false
0.125,13,banana_scale,NUTS,6182.461951557447,6342.1916974833075,17719265,27.94907525609581,-0.024789890406887158,9.744440525983201,3.9209831319404884,8.856228887575802e-14,false
16.0,11,banana_scale,mix_autoMALA,1028.2518687262955,1164.3888048498698,2.0200887e7,0.00010998811216872115,2.940801325407505,0.15508401247290954,729.4895656020818,0.0,false
8.0,3,banana_scale,mix_autoMALA,1029.1839980999882,1204.1601271567463,1.8870888e7,0.0011311190205237486,-1.418405858157733,6.526809740100107,303.70144284785476,0.0,false
0.03125,5,banana_scale,autoMALA,66609.8954918299,65655.38255605148,5.5239082e7,88.70926721931733,0.037484971095769565,10.054098431839392,3.737548427611273,1.4705431156885216e-12,false
0.125,2,banana_scale,mix_autoMALA,4442.97858412095,5088.177626416915,2.0810819e7,5.803285395136995,0.033784279110205886,8.727016374407734,13.951358968378457,1.7318561760247884e-169,false
32.0,1,banana_scale,autoMALA_fixed,1030.88437106658,3564.4689693148766,5.6322352e7,0.0003203138451519758,0.4808794426168674,2.659540939183512,237.13469361025494,0.0,false
0.125,15,banana_scale,autoMALA_fixed,7987.083052344839,7610.1470285559935,5.1655849e7,17.05116988678646,-0.01046697766551051,10.49445308016027,6.407331938601416,4.385946208260643e-36,false
0.25,12,banana_scale,NUTS,2457.1079045001907,3157.7953155599503,18301429,6.26893577528736,-0.04931704438668663,7.775256142159779,26.9965558761387,0.0,false
0.25,1,banana_scale,mix_autoMALA,1597.2442982374282,1414.101893097087,2.1273465e7,1.4926991020895655,-0.47457829559743214,10.944141706796346,39.926057002446356,0.0,false
16.0,4,banana_scale,NUTS,8134.198557525294,33634.14709909567,421110832,1.07140461830105,-0.06732672797080969,2.3824620529090024,195.86376754977618,0.0,false
0.5,15,banana_scale,mix_autoMALA,1336.4889482574652,1525.1669145430806,2.0564658e7,0.37799524592540923,0.07342123859188732,8.755874269765357,16.43442461645577,5.053186761906845e-235,false
4.8828125E-4,20,banana_scale,autoMALA,1.0773103670789488e6,1.074995444848896e6,5.1222167e7,5181.5997078184955,-0.003105856031259191,10.011406987690675,0.5991723844494032,0.8653767415822753,false
4.8828125E-4,19,banana_scale,mix_autoMALA,783604.7355896404,782814.442197581,1.8688521e7,249474.9089524095,0.003869757758804047,9.99866092542492,1.048147868499882,0.22191665961227408,false
0.00390625,4,banana_scale,NUTS,751626.6010353995,751884.940499253,6946499,11609.089361612087,0.0015062610358106234,9.994899545137798,0.8755728010842176,0.4273257860119335,false
4.8828125E-4,18,banana_scale,autoMALA,1.0061384305134469e6,1.0056664582389268e6,5.121629e7,5518.296851287685,0.0005259967600204328,10.004427498984137,0.5039006606718885,0.9613953793408749,false
9.765625E-4,7,banana_scale,autoMALA,1.0166301872120864e6,1.0171768003623171e6,5.1229468e7,2775.389627172908,-0.0035230899567988156,9.98237960028466,1.0024125060707547,0.2674225679305901,false
9.765625E-4,13,banana_scale,autoMALA_fixed,1.0479226635767856e6,1.045281384492395e6,4.7451372e7,207734.04884190997,-0.004190554867768095,10.00729148855378,0.8719689052892932,0.4325733496139462,false
4.0,15,banana_scale,NUTS,1594.3892426072453,3378.5887129280864,89657848,1.0192248017159322,0.6681797445632236,4.024617477171597,169.53566590514595,0.0,false
0.125,5,banana_scale,autoMALA_fixed,7281.0976478904795,7202.694961339489,5.175665e7,16.52031545620493,0.02724861930047077,10.103578589766588,3.252080625151507,1.3025921393597e-9,false
0.015625,1,banana_scale,mix_autoMALA,163596.23285989888,163127.42771348436,1.9699334e7,276.0439119024488,-0.008296335474954284,10.017771670311761,1.3030252327895369,0.06702832538116853,false
0.0078125,17,banana_scale,NUTS,458949.42697560234,459134.2331574573,7962286,2630.9717198158182,-0.004485862411559793,9.986944483291305,1.2265521746496688,0.09868389929961303,false
0.125,6,banana_scale,autoMALA,3693.1567914204843,3796.8829096419804,5.8068499e7,8.297879048925022,0.11989250359699116,9.675016424260491,10.206752546204342,6.506460225143977e-91,false
8.0,12,banana_scale,autoMALA_fixed,1043.096636621243,1492.8733866706823,5.7512636e7,0.0038663297050974244,0.30356975553333415,6.893391335116875,122.48961629180815,0.0,false
0.015625,15,banana_scale,NUTS,235137.49147960247,233850.12064120852,9003983,632.2684207607623,-0.0028741851220636153,10.053152357594472,1.3853264573569959,0.04306168794811006,false
0.0625,12,banana_scale,autoMALA,16226.028194232127,16637.03901966063,5.6675183e7,28.446268419781156,-0.005025723584558075,9.752554209076754,2.3058790643743805,4.815867169248399e-5,false
1.220703125E-4,15,banana_scale,NUTS,976562.1639927792,973209.7417370705,6760678,1.268396010582039e7,0.0047766819379821785,10.012744030712543,1.2878215316814021,0.07252172550154026,false
64.0,15,banana_scale,NUTS,2462.0109724424474,2800.6486554809,1272781986,1.328877272186126,0.23071288205864315,8.663009648839035,26.953898500955496,0.0,false
0.125,8,banana_scale,autoMALA_fixed,8487.598534656683,8594.539096706023,5.1867087e7,16.792049973067456,-0.023202347001517777,9.871112120272766,4.342952619648031,8.286426779664885e-17,false
1.220703125E-4,13,banana_scale,mix_autoMALA,892999.6615007127,895074.0464631348,1.8678773e7,3.9931013105536452e6,7.490447114684461e-5,9.97681886609588,0.6698286521977934,0.7606932676076679,false
0.015625,2,banana_scale,NUTS,248104.17711951945,249184.16855225546,8501019,658.9770014670935,0.004471013830138169,9.951834601925507,1.1458669048996057,0.14467668520893343,false
8.0,10,banana_scale,NUTS,4013.472146306515,7237.613173793454,375094096,3.321641072455377,-0.3083040451825192,5.173119679049141,103.65554390415559,0.0,false
32.0,3,banana_scale,autoMALA_fixed,1031.708735382089,3586.5943803271302,5.9478007e7,0.00032562511915933015,-0.21860557161935715,2.828466918656814,211.54210581387827,0.0,false
0.015625,13,banana_scale,autoMALA_fixed,458059.82827406825,453789.65875142545,4.9316038e7,924.7709191271938,-0.009797607783517556,10.051207589836688,1.9241423672664553,0.0012168368675718076,false
1.0,6,banana_scale,NUTS,1177.5594095820193,1271.4496913265414,23896499,0.37484437007137317,1.4862309811490282,6.72389681950284,200.25204568759239,0.0,false
0.001953125,13,banana_scale,autoMALA_fixed,1.0518276010957877e6,1.0486255101392511e6,4.7503492e7,52189.509032877824,-0.00396526230424925,10.014378219474331,0.8691856391372994,0.4366505289075575,false
1.0,13,banana_scale,autoMALA_fixed,1226.7919284231095,1055.343530590167,5.2567528e7,0.3015675508531929,0.006936955978247034,11.624516679475027,25.859376573493364,0.0,false
16.0,6,banana_scale,autoMALA_fixed,1046.5281209762054,2517.318191861937,5.7829018e7,0.0013580418131874021,1.090531609214975,2.943083122000901,277.76823325047906,0.0,false
1.0,1,banana_scale,autoMALA,1172.1360887129538,1072.672047190861,5.9829977e7,0.18500563588736854,0.6500484257665298,10.444032917243794,72.96739435534687,0.0,false
0.00390625,14,banana_scale,autoMALA_fixed,1.0273466873815747e6,1.0227322254189549e6,4.7682187e7,13271.056350478233,0.0063222604916525925,10.005073102135077,1.02038328393337,0.24878783711412936,false
32.0,7,banana_scale,autoMALA,1035.9711691117059,4949.487005747536,5.3925475e7,0.00033873761317780365,-0.22005021501906075,2.0441483588751526,248.86453494818647,0.0,false
0.0078125,8,banana_scale,NUTS,572532.7771904701,572124.8056028798,6631111,3135.894650922102,0.002386260226539239,10.003958517962538,0.7141661448077343,0.687541821480463,false
0.0625,8,banana_scale,NUTS,13939.974196570009,13911.111326260378,12647298,61.5159392408308,0.002598799723712363,10.020656492806184,2.2116203174051137,0.00011285782964010041,false
16.0,7,banana_scale,autoMALA,1053.155839015049,4581.701682438464,5.5687416e7,0.0012683181223916713,-0.13753357434791802,2.2791782463724357,194.9288413941429,0.0,false
0.0078125,13,banana_scale,mix_autoMALA,644354.3677356902,645353.016355008,1.9364827e7,1029.9455880222513,-0.0017560415522135174,9.982598888512053,0.7951356052126357,0.5520768377016043,false
8.0,8,banana_scale,NUTS,1223.2469272375242,6337.921510751806,70709923,0.14501797155498566,0.13335736407520887,1.9088211492735485,247.36847758914297,0.0,false
1.0,10,banana_scale,NUTS,1174.5429698741248,1162.7178180135547,28557496,0.9871547275578623,-0.5193109574131075,9.7926788994984,116.5753350229086,0.0,false
0.015625,10,banana_scale,autoMALA_fixed,458045.8420481343,456412.837053598,4.9291482e7,922.1893569765364,0.0006935027023306883,10.035565150721988,0.7689328492857612,0.5954094180075038,false
32.0,11,banana_scale,mix_autoMALA,1029.3815764425924,5902.627984980882,1.807812e7,0.00013280623792768722,-0.21098293147814645,1.6992332288409027,285.0472275712482,0.0,false
2.44140625E-4,17,banana_scale,NUTS,823693.1128695084,819671.1272247449,7122912,2.9192999079588074e6,-0.002754183634220732,10.04297461650989,1.337711509004123,0.0558090792655738,false
8.0,3,banana_scale,NUTS,1131.1610924931883,1628.7833343408536,59439152,0.06877054235046745,-2.2467432771888083,1.374151657666766,559.860768052241,0.0,false
0.125,4,banana_scale,NUTS,4159.698835692543,4457.110096265858,15172169,19.507553769944487,0.05679606661623203,9.319635383522307,9.13692476209718,6.141510690389611e-73,false
2.44140625E-4,19,banana_scale,NUTS,1.103195559759787e6,1.102968304358702e6,6354702,3.3582439733715365e6,-6.18611123531439e-5,10.002057324098292,0.6819522464152215,0.7410316583627921,false
8.0,10,banana_scale,autoMALA,1043.9774991774705,1651.7312199434682,5.6117446e7,0.0035064255238286953,-0.27091972286897836,6.24574999670868,88.10589351801354,0.0,false
4.8828125E-4,8,banana_scale,autoMALA,971501.3485142312,971366.1037589351,5.1215082e7,5169.525247276125,0.002651081016434561,9.994704390769773,0.6444565557405895,0.8005446954738864,false
0.001953125,12,banana_scale,autoMALA,1.0292560614909994e6,1.0283827931217706e6,5.1346773e7,1495.7647458790086,0.002813623175365927,10.000561384584492,0.8922449463890985,0.40352688139686976,false
9.765625E-4,14,banana_scale,NUTS,894573.507352441,893261.7850392938,6701184,200606.69961391002,0.0025591239252716834,10.008954137047814,0.7523771034015567,0.623166642370225,false
0.001953125,7,banana_scale,mix_autoMALA,830271.9594944703,830941.6025307303,1.8742412e7,15697.889811131101,0.0021237681209539975,9.98828088743244,0.7029428034827561,0.7063308156471864,false
1.220703125E-4,4,banana_scale,autoMALA_fixed,978198.0955529645,976262.7520041539,4.7448901e7,1.3231383675916519e7,-0.0010652985842512913,10.018746424031546,0.7263943075861334,0.6669654122362292,false
4.0,14,banana_scale,autoMALA,1099.1433677104237,1947.0208636456605,5.8020661e7,0.016069314252948868,0.6422419488639344,5.202946618077407,140.8674836624637,0.0,false
0.0625,9,banana_scale,autoMALA,11278.056829811128,11038.155491987109,5.6773006e7,27.947243354029936,-0.020128916114975845,10.212882292374644,3.155999249609323,4.462684498430149e-9,false
32.0,14,banana_scale,autoMALA_fixed,1031.088093000821,3057.791627114782,6.183367e7,0.0002584200776670179,-1.0794074320304838,2.199963076313226,284.20624237303923,0.0,false
0.125,19,banana_scale,NUTS,9168.37860985321,9111.757298515184,20773897,37.97603789844717,-0.02973755222763389,10.054229322946874,3.443983031131438,9.969644895642989e-11,false
16.0,1,banana_scale,NUTS,1094.4515026854012,6347.613471923451,115578810,0.04768404047383378,0.05931652555749284,1.7204366100139334,268.7088354750598,0.0,false
0.125,10,banana_scale,NUTS,3719.591258727495,3617.6251926351165,15803442,21.48680901530849,0.13791118829949386,10.212838430191526,15.752687451071097,5.796205069294056e-216,false
4.0,3,banana_scale,autoMALA_fixed,1048.9465950866947,838.3403746557357,5.8752683e7,0.017443218957520375,-1.3348403424028792,10.688754231271648,233.1706887349946,0.0,false
2.0,16,banana_scale,autoMALA_fixed,1112.551970778237,1332.3739121119643,5.542903e7,0.06976144802934495,0.27077590783342936,8.270569898240627,44.56100324584696,0.0,false
0.015625,10,banana_scale,NUTS,229199.67294669992,228993.18310746344,9328287,637.6171233809885,-0.009258906476033859,9.989827349989302,1.2403255410798124,0.09220271245730897,false
2.0,17,banana_scale,autoMALA,1160.755281125948,1852.972827994028,5.8606533e7,0.0584706800822444,-0.13734267966670413,6.242925871330064,60.20319794712225,0.0,false
0.00390625,9,banana_scale,mix_autoMALA,812936.0502173121,812510.7069889395,1.8915582e7,3974.967892034267,-0.003045676478541281,9.997884841829345,0.9752614337332375,0.29746726466968865,false
0.001953125,10,banana_scale,mix_autoMALA,851709.8609835006,848976.2984372776,1.8736488e7,15733.088351267237,0.0072142509155578485,9.989005675561634,1.0638970595726391,0.20768538957797425,false
0.001953125,14,banana_scale,NUTS,1.0575361111199723e6,1.0530489735771148e6,6099923,53179.78152312447,0.0009940891797676472,10.041592390154966,1.2101069831254563,0.10691475043353257,false
0.0078125,5,banana_scale,autoMALA,887148.1532447909,885546.0333874852,5.2935464e7,508.65576211505385,0.0033520265614179227,10.00836876364589,0.7572742412931746,0.6149351681488497,false
0.0625,20,banana_scale,NUTS,16566.98503861464,16649.073071310315,13069886,63.60853368706299,0.04254273722627282,9.921440034829528,4.151535606608377,2.141331409602965e-15,false
0.5,12,banana_scale,autoMALA_fixed,1847.2254816114814,1947.0328083129664,5.237241e7,1.1412816173660143,-0.01820753838825543,9.486789946263313,5.334537053094664,3.8312969063916187e-25,false
2.0,16,banana_scale,NUTS,1253.740446583793,2017.656391471373,40077449,0.6954578640404259,0.7169803914822224,5.585064944670465,127.50884372002216,0.0,false
32.0,8,banana_scale,autoMALA_fixed,1045.3193630539727,6252.06168209836,5.7132716e7,0.0004561707299375067,0.44204702661995315,1.4726792555257047,294.4428958422065,0.0,false
0.0078125,1,banana_scale,NUTS,455982.69954162085,454114.7853837835,7836661,2642.8783516337194,-0.006649458069780939,10.021434439588608,1.2609294817160617,0.08317478191192867,false
0.00390625,19,banana_scale,mix_autoMALA,830586.0209104869,831245.8957775739,1.8908156e7,3969.096068618547,0.0017660722005276596,9.989535744912239,0.6033513808057478,0.8598142506665561,false
16.0,16,banana_scale,NUTS,2643.235544695043,15839.219972757686,244179376,0.5937833807254491,-0.06909717594246415,1.6564790704087577,244.6145197684741,0.0,false
2.0,10,banana_scale,mix_autoMALA,1084.5726399336181,1312.2093525750738,2.1210734e7,0.030204984152344756,-0.897123467123967,7.4136305520097325,116.066641483843,0.0,false
2.44140625E-4,11,banana_scale,NUTS,938449.1381710881,939802.6700208723,6797474,3.1260908600223493e6,0.0015605013284650038,9.983381842066503,0.6032485901058067,0.8599522166648154,false
4.0,4,banana_scale,mix_autoMALA,1054.2085170224236,1902.1626703151824,1.983431e7,0.0071227828273537405,-0.5075109309210645,5.277250882197155,117.18069056719264,0.0,false
0.03125,11,banana_scale,NUTS,107758.70756496028,107922.5349590689,11669387,211.28250065333233,0.011846755946110774,9.970059080485102,2.2602280989758015,7.306837303575817e-5,false
4.8828125E-4,2,banana_scale,autoMALA,1.0287410369656946e6,1.0273894282946843e6,5.1205289e7,5380.737075098188,0.0006617937578450115,10.012716185888856,0.6470936372230653,0.7964995879313173,false
4.0,18,banana_scale,autoMALA,1077.3291400235926,1772.798229400801,5.8731752e7,0.013469319043782377,-0.7061374859836257,5.552907457374034,121.76429663129989,0.0,false
1.220703125E-4,8,banana_scale,autoMALA,1.0116091860645926e6,1.0123991540372182e6,5.1209136e7,19757.553759676615,0.00012698843367771285,9.992179832721327,0.6553938819695304,0.7836112099814292,false
4.8828125E-4,6,banana_scale,NUTS,1.072513505704e6,1.0721990899300568e6,6350850,841798.2496835042,0.0032659442515276995,9.991721415459432,1.0107452727128248,0.25865904852832916,false
8.0,13,banana_scale,mix_autoMALA,1034.8864416771169,1084.9664608088274,1.9703544e7,0.0014685506179976248,-2.2396721971381552,4.473901320853103,329.5677819302446,0.0,false
4.0,9,banana_scale,autoMALA,1070.0248827222097,1560.868096102366,5.7345043e7,0.013510873716303499,0.07671949922307497,6.849174076910865,84.9842766294156,0.0,false
2.44140625E-4,6,banana_scale,autoMALA_fixed,1.0081227273426147e6,1.0074278262278655e6,4.7451889e7,3.321100753517181e6,-0.0023259268832209,10.001576101439236,0.6032172565760447,0.8599942612497125,false
64.0,19,banana_scale,NUTS,1875.9734227446738,1926.287474649832,1284926089,1.0050836606013596,0.06990000381993121,9.729861123371009,13.070789424061559,8.062742025626987e-149,false
2.44140625E-4,4,banana_scale,autoMALA,1.0657854045158701e6,1.064973441065859e6,5.1200017e7,10061.868970982909,0.004789275282370546,9.983789261798407,0.9886653949676543,0.28234856238078143,false
1.220703125E-4,17,banana_scale,autoMALA_fixed,1.0250055119327281e6,1.0244551482786704e6,4.7442608e7,1.3260194664608078e7,-0.0002180398836409297,10.005326349303843,0.7638351597809105,0.6039329152347916,false
0.03125,14,banana_scale,mix_autoMALA,31829.65072170211,31513.21740287764,2.0029781e7,74.86001921489448,-0.009465602333544675,10.097631651731238,1.5377826015769642,0.017660863884268102,false
32.0,2,banana_scale,mix_autoMALA,1028.5257887838657,4671.475864364,1.7972524e7,0.00012910256501287592,-0.72192136656265,1.6787515248075033,302.37223288620874,0.0,false
0.03125,13,banana_scale,autoMALA,66342.04748647698,65869.1937421004,5.5317515e7,88.19393672374855,0.005310562978038443,10.069962373245106,1.0558393443839122,0.21487650326866134,false
0.0078125,4,banana_scale,autoMALA,925806.6202540915,924587.5148677118,5.2941819e7,512.3528046576648,0.005502308974406077,9.985857400182113,1.0132424595217913,0.25607423970411125,false
0.125,3,banana_scale,NUTS,3778.165239545581,3711.639954047586,16295022,23.024892417647738,-0.1692950163039938,10.073592376514704,12.701168251511703,1.5154467701990152e-140,false
4.0,11,banana_scale,mix_autoMALA,1065.2291309739649,2200.6966879942124,1.9379832e7,0.007156435846742382,-0.6785005987592065,4.361981328068398,149.346934701755,0.0,false
0.0078125,1,banana_scale,mix_autoMALA,674885.0062364084,673025.5256545413,1.9350548e7,1033.805598305881,0.006799253163694004,9.997121981002822,1.0822019747947706,0.1920377993039049,false
2.0,14,banana_scale,autoMALA,1108.20906806445,1096.361861169762,6.3027132e7,0.05014755615440933,1.209220138858417,8.527155011153756,123.00241405128247,0.0,false
0.015625,5,banana_scale,autoMALA_fixed,474295.96907265106,472938.17065131344,4.9288491e7,925.6904143237516,0.00436016658396938,10.019914353422662,1.1051255983614965,0.17375392312748345,false
1.0,19,banana_scale,NUTS,1134.9905198643594,1014.1789712053458,26857042,0.7084807046112662,-0.6876149474736981,10.667675644680672,133.11967038169655,0.0,false
0.001953125,4,banana_scale,autoMALA_fixed,961280.8701295983,959594.003364748,4.7512874e7,52039.11917224749,-0.0029276484197256923,10.009554513644979,0.7839947445054918,0.5703890106674361,false
9.765625E-4,18,banana_scale,mix_autoMALA,806101.0281704607,806978.9936085612,1.8699567e7,62422.31013558443,-0.001643760524698612,9.986982390652534,0.7921758086922637,0.556923507286577,false
64.0,8,banana_scale,NUTS,3017.8669432830234,3640.980332544108,1308019208,1.5425008581558386,0.10222633362054136,8.257842875553257,19.19942732241077,1.329e-320,false
0.001953125,13,banana_scale,NUTS,1.0060428161242912e6,1.0052504001000541e6,6061676,53103.912698040855,0.00023079907648900183,10.00782710133448,0.7158531405481767,0.6847082223350669,false
0.001953125,3,banana_scale,NUTS,803360.1004529631,800513.9321179441,7039431,45780.38156989252,-0.005956126111542519,10.007757195107205,1.4827335012943195,0.02462847565558193,false
2.0,5,banana_scale,autoMALA,1117.3068231721688,1286.2005766226855,6.0792736e7,0.05352444560694451,-0.7223078527079478,8.118166730452172,83.33128608647837,0.0,false
4.0,7,banana_scale,autoMALA_fixed,1095.838066400647,1889.9148895594976,5.3214594e7,0.020131729979358956,0.3971180066376241,5.629745820824034,100.26849004717059,0.0,false
1.0,18,banana_scale,mix_autoMALA,1183.4618851698663,1611.4840521932756,2.079969e7,0.10165577730733703,-0.12006493866174114,7.327280117682597,39.732562264491435,0.0,false
0.0078125,20,banana_scale,mix_autoMALA,700332.8900707556,699102.7127088896,1.9366787e7,1029.583013539841,0.0046571154387959205,10.002725691575796,0.6932687960887733,0.7224097630448465,false
0.0078125,9,banana_scale,mix_autoMALA,666629.5151345978,669422.5579139184,1.9353947e7,1032.673652830098,-0.003233236827763607,9.951483606487752,1.0512128194785646,0.219090534809748,false
0.015625,6,banana_scale,mix_autoMALA,166576.95278442051,165093.57727602654,1.9717425e7,274.61823555150124,-0.010110892343212793,10.073243434229717,1.5992284186528423,0.012011195496358831,false
0.015625,9,banana_scale,mix_autoMALA,165837.52929598212,164604.8146186368,1.9700085e7,275.22084946235566,-0.002966667392071372,10.07345882860659,1.2900584404236781,0.07169025581857133,false
4.0,20,banana_scale,autoMALA_fixed,1048.696229379703,694.8296081408573,5.7937236e7,0.01812252101035581,-1.8664519035870883,11.528668531130005,191.91207223557797,0.0,false
0.03125,16,banana_scale,mix_autoMALA,40537.72185509805,40223.642670405854,2.0028075e7,74.84274313989445,-0.013657737850207257,10.070710332697116,2.7204793644988854,7.457549583463908e-7,false
0.25,10,banana_scale,autoMALA_fixed,3351.0204529160214,3247.782877706774,5.1503208e7,4.621170452758084,-0.027823832153944246,10.315339472448404,5.844840636292616,4.2476922823161354e-30,false
9.765625E-4,17,banana_scale,mix_autoMALA,747474.90937826,744902.6410739316,1.8702454e7,63299.8296927598,0.001220974330075316,10.033436099604844,0.7975240959544863,0.5481759835338054,false
9.765625E-4,19,banana_scale,autoMALA_fixed,1.0444602751530994e6,1.0451693767090711e6,4.7470712e7,207808.0192418718,-7.811118276738311e-5,9.993208324897582,0.41396568043592197,0.9954754490650091,false
4.8828125E-4,10,banana_scale,autoMALA,1.0302687572439759e6,1.0286023410030954e6,5.121149e7,5204.456765792798,0.0011247995015418813,10.014918118531776,0.6243999014593555,0.8304223345530102,false
0.001953125,7,banana_scale,NUTS,1.069979243361283e6,1.0675943786948002e6,6169795,52830.22366671051,-0.0025186696952375887,10.015716255395812,1.0644140559081166,0.20723038133687421,false
64.0,12,banana_scale,autoMALA,1027.763165102508,4712.454364387408,5.6880483e7,8.76817999135816e-5,0.22814710493394685,2.128760196654173,271.8414911977343,0.0,false
4.0,19,banana_scale,autoMALA_fixed,1063.9051572321328,1041.6864586292743,5.4640444e7,0.016185522953830564,1.3170578840271416,8.412827679111192,146.29639302574424,0.0,false
1.0,7,banana_scale,NUTS,1719.7002669727317,3063.4946660704313,36332983,2.1160296991246406,0.16610786655963714,5.567232211341888,84.82801060953079,0.0,false
2.0,5,banana_scale,mix_autoMALA,1108.342443015801,1862.5464442509997,2.1382083e7,0.02884549130794972,0.07369788431774521,5.944811025235602,64.6712883221442,0.0,false
2.0,7,banana_scale,mix_autoMALA,1095.1939037261375,1609.9852083542248,2.0042687e7,0.028889972220300597,-0.26311100059310827,6.72854229902786,63.13174882227884,0.0,false
0.0625,6,banana_scale,autoMALA_fixed,30281.3999474698,30152.067508983968,5.1068821e7,64.97907844919969,-0.0006398852887654211,10.04288123644726,1.1552111160896175,0.1385933162032755,false
2.0,20,banana_scale,NUTS,1264.2309347852683,1979.1523592837532,41551480,0.6147627484043816,1.135049661529714,4.798708050678436,185.6197258863757,0.0,false
0.03125,15,banana_scale,autoMALA_fixed,129748.9946444634,130327.30096040251,5.0483747e7,236.7738363515287,-0.006874556071110167,9.949639115186983,1.5069961867966413,0.021302538352975162,false
32.0,15,banana_scale,autoMALA_fixed,1030.7657818633086,2130.72363723768,5.574613e7,0.0002305068589551895,-1.6631867770075357,2.055877002964154,357.50014785366136,0.0,false
0.5,20,banana_scale,autoMALA,1369.9288191041328,1331.2458165193332,6.0404838e7,0.6818186678374718,-0.04550700238631998,10.287810261020654,12.982830443540564,7.888320116814209e-147,false
4.8828125E-4,3,banana_scale,NUTS,761249.287347643,759377.9343158663,7437606,713108.7170334023,0.0009973880109509763,10.023899460471517,1.0080843262664985,0.26143437579704387,false
64.0,9,banana_scale,NUTS,7438.870796587583,14174.57499433806,1317109231,2.0226100467844446,-0.06752268579663565,5.214946050940257,78.20491714801187,0.0,false
2.44140625E-4,5,banana_scale,autoMALA_fixed,1.0578294677775423e6,1.0598400100676224e6,4.7442655e7,3.3169097869696487e6,-0.00011918947203112189,9.981015155191402,0.7409632476999946,0.6423950090332171,false
8.0,17,banana_scale,autoMALA_fixed,1058.7213687672486,2608.284787385127,5.4001148e7,0.0052489099496902,0.36604496984471424,3.920671309362873,138.43437945951138,0.0,false
2.44140625E-4,5,banana_scale,mix_autoMALA,735624.3021431839,735438.7485011088,1.8690935e7,999799.6133428687,-0.0010135142456520402,10.001789290843709,1.1627581980016544,0.133832531633182,false
2.0,13,banana_scale,autoMALA,1084.1334617379014,894.3631458755574,5.9381245e7,0.04816520836203366,-1.0705279466077662,10.909691068777015,127.57088807445382,0.0,false
4.8828125E-4,14,banana_scale,NUTS,1.07958914563699e6,1.0791720047376254e6,5626693,851492.458358992,-0.00198147103842888,9.9997355979324,0.8003304771406192,0.5436048111957541,false
4.0,18,banana_scale,NUTS,1238.6273093289954,1291.3976774200507,65118911,0.687477647240792,2.0288395601504385,4.61727892609919,349.52748736412207,0.0,false
1.220703125E-4,15,banana_scale,autoMALA,1.0359643799435882e6,1.034258982242015e6,5.1203149e7,18802.23324698604,0.002864553302665089,10.008174366957416,0.7497359633166525,0.6276115530977524,false
32.0,15,banana_scale,autoMALA,1034.730996863121,3938.7586389544767,5.5516768e7,0.00034849847364948203,0.6276453024528658,2.229369858059197,274.37242451456075,0.0,false
2.44140625E-4,2,banana_scale,autoMALA,1.0243134994442462e6,1.0225394666208025e6,5.119571e7,10337.388692676393,-0.0004773216654507045,10.017121468907638,0.8227328908370737,0.5076375466641627,false
32.0,11,banana_scale,NUTS,3630.3739866587216,17456.316872677453,786936792,1.46151240532197,0.011672688187655626,2.079208080947067,215.19480714984047,0.0,false
0.001953125,18,banana_scale,autoMALA_fixed,1.0051160738188779e6,1.0025717043311757e6,4.751471e7,52276.29061495802,0.005349074131609111,9.997308329950657,0.9032504943336335,0.3882583329415732,false
16.0,3,banana_scale,autoMALA,1030.5896459340695,1919.6262003716295,5.907834e7,0.001016230561657701,0.29200621284962874,5.282968136274165,113.41092656274094,0.0,false
64.0,4,banana_scale,autoMALA,1063.2332273123031,22605.351614958272,5.3539462e7,0.0001846503325817874,0.10784897277902125,0.45828034601225404,356.28945749321144,0.0,false
0.0078125,5,banana_scale,NUTS,526910.2932107168,525649.8976952767,7434367,2697.6710085075824,0.00026857258878566596,10.023941096164668,0.7784785683245445,0.5795207023116697,false
0.25,3,banana_scale,NUTS,5843.346834982864,7297.256511331865,25067242,14.691291290018999,-0.0581822873318532,7.988293928239408,24.91256457466625,0.0,false
2.0,17,banana_scale,autoMALA_fixed,1161.5471728694977,1600.8130810292475,5.3628248e7,0.06812757140669777,0.37660423883592287,7.095254086593039,63.73847114273116,0.0,false
0.125,7,banana_scale,autoMALA_fixed,8261.471308810278,8292.927325007928,5.206124e7,16.470837751744373,0.018373822391280013,9.959348434619658,2.9084579471308416,8.985145053390774e-8,false
0.5,1,banana_scale,autoMALA,1457.0202825623412,1589.6227192329175,5.8972755e7,0.7054697167909967,0.14986418985383146,9.133898863385875,16.31626182332623,1.1612579852151823e-231,false
4.0,20,banana_scale,NUTS,1179.9059098391494,3297.538366534902,45939462,0.14863612432507403,-0.8603633747645835,2.7260470287981913,229.35227259318754,0.0,false
0.125,8,banana_scale,autoMALA,3969.374228793478,4137.601385013982,5.7938467e7,8.385400017845562,-0.0045958876909212645,9.593336662971943,5.0438966434326105,1.5971687446359468e-22,false
1.0,10,banana_scale,autoMALA,1161.2258695548146,934.1839636842591,6.0893849e7,0.19809578479859935,-0.5485884495346809,12.089431503822425,66.31142257392673,0.0,false
32.0,5,banana_scale,autoMALA,1026.991834002586,974.8458275015284,6.053728e7,6.156098341364004e-5,3.2214562772044815,0.13696369236423606,781.3687974108112,0.0,false
0.0625,18,banana_scale,autoMALA,12686.09012544436,12571.050426535088,5.6920415e7,28.79185730985368,-0.02926022581362557,10.080914199305093,3.2770769400517423,9.398325813462776e-10,false
0.015625,19,banana_scale,autoMALA_fixed,459194.0208445674,457476.02126048063,4.9277692e7,926.1386095022428,0.0006627913106719082,10.037359716158202,1.0238303327112135,0.24532595638709523,false
0.0625,15,banana_scale,mix_autoMALA,8877.522641574189,8891.379408381483,2.0460759e7,20.668669193400852,-0.021389333741418888,9.980453766640736,2.3905753694265286,2.1735710317185836e-5,false
0.25,6,banana_scale,NUTS,2799.0597931818825,2957.236375607911,22993853,12.184894360845663,0.3476210858572897,9.13512703212262,34.603912541532935,0.0,false
16.0,5,banana_scale,NUTS,1297.8699891762305,3645.766597675096,181325534,0.3037828481497456,-1.0867940615131584,2.0643841801531853,285.120208805521,0.0,false
9.765625E-4,11,banana_scale,autoMALA_fixed,961681.6273580437,963264.5805781649,4.7463577e7,208032.23758665886,0.002538673015107461,9.97750985912371,0.6896793465242865,0.7283406902441796,false
9.765625E-4,8,banana_scale,autoMALA,1.0027815095721988e6,999952.5651113599,5.1238073e7,2742.268094090427,0.004522853004590962,10.008231293009148,1.00927850839048,0.26018617719561526,false
4.8828125E-4,19,banana_scale,autoMALA,1.0283337283339425e6,1.026951686214678e6,5.1214504e7,5364.683867698333,-0.0023984193170755873,10.007735431905736,1.0548954407906876,0.21573118790054355,false
4.8828125E-4,19,banana_scale,autoMALA_fixed,1.0595822540930908e6,1.0613734143188884e6,4.7464111e7,829663.3445386884,-4.5717278098245085e-5,9.983121434575466,0.6774359673756862,0.7483946567121047,false
0.125,9,banana_scale,NUTS,22328.3277153801,23403.09722931467,21727448,40.92373349715678,0.027354828625960555,9.524453182823125,4.712972841860733,1.0182015972791321e-19,false
32.0,16,banana_scale,mix_autoMALA,1032.4971161458216,7854.802604455257,1.8438393e7,0.0001671494634716597,-0.20994338670361481,1.2700806372287998,273.4795161006822,0.0,false
8.0,14,banana_scale,mix_autoMALA,1046.5645499565917,2287.524276378834,1.8902265e7,0.0020436365576257448,-1.0209728581697657,3.5107864756732243,238.72847143488548,0.0,false
0.125,20,banana_scale,mix_autoMALA,3664.6827125229674,3935.92744668884,2.0881223e7,5.663225576656548,0.1066483854703906,9.270184886787183,12.421961738301405,1.8762644136862683e-134,false
0.25,7,banana_scale,mix_autoMALA,1718.6377090160868,1627.5114420512532,2.1524922e7,1.5754540063105713,0.028344392595777125,10.55856487086427,6.705509692890246,1.7616402309137137e-39,false
0.0625,18,banana_scale,mix_autoMALA,9308.095558700701,9545.118550430681,2.0447777e7,20.64049840306491,-0.05561682022003794,9.723591213555872,5.12734759696059,2.9247750136287497e-23,false
0.03125,19,banana_scale,mix_autoMALA,33249.30493767615,32904.806321302916,1.994897e7,74.09243983401811,0.016048664969584122,10.096337991966507,2.375220336021812,2.5161484921320904e-5,false
1.220703125E-4,14,banana_scale,mix_autoMALA,805266.2571269184,801084.4935823957,1.8677245e7,3.98422556685564e6,-0.0025580071978922357,10.047051036339655,0.8349173235775282,0.488512725842949,false
4.0,20,banana_scale,mix_autoMALA,1074.5752683154465,2472.8509622674947,1.9300623e7,0.007818629908123952,0.7339607445849712,3.7807412383511223,169.77247483038622,0.0,false
2.44140625E-4,10,banana_scale,autoMALA_fixed,1.0138345855499705e6,1.0140294527866748e6,4.7455996e7,3.3159139748589937e6,0.0018338847452645315,9.99475232657902,0.7542743603478357,0.6199758966765165,false
2.44140625E-4,17,banana_scale,autoMALA,1.1168143305257983e6,1.1150469839003845e6,5.1201696e7,10766.021110219994,-0.0028261409426580016,10.007134040817576,0.5912025779228998,0.8757126969947531,false
0.25,8,banana_scale,autoMALA_fixed,3023.8651017384177,2910.1998903586673,5.1512641e7,4.507504879750933,-0.09325784364604071,10.364914370151151,9.930905795722168,4.347866787027992e-86,false
0.03125,20,banana_scale,autoMALA_fixed,114916.07631103543,114423.47973396916,5.038153e7,239.38388009208802,-0.001474695751162173,10.04280740711339,0.5705973092983072,0.9006607245144403,false
9.765625E-4,19,banana_scale,autoMALA,1.0209314578537709e6,1.0188227177942431e6,5.1242825e7,2772.5630359947017,0.0005144791089601083,10.020429632868105,0.7481953480341872,0.630205819257861,false
0.015625,6,banana_scale,autoMALA,254151.78631875807,253223.11344417583,5.4209588e7,243.89192351009464,-0.007685514371304807,10.022029373243043,1.4207365024152523,0.03530104412049061,false
32.0,3,banana_scale,mix_autoMALA,1025.3988301150107,615.6649059571079,1.859079e7,4.9811361380894286e-5,4.040235183188564,0.32529913577712005,847.1761118093921,0.0,false
0.125,17,banana_scale,autoMALA_fixed,8494.057936608282,8434.8715559918,5.1539352e7,17.257846471782557,0.010760485484332642,10.06920973559821,5.186241471176572,8.679710865694244e-24,false
1.0,7,banana_scale,mix_autoMALA,1179.733385794985,1497.3555293388624,2.107473e7,0.1127423913329417,0.13427914080117684,7.858026823367119,38.961433962758974,0.0,false
4.0,4,banana_scale,NUTS,7317.806260705389,19173.891451669664,173921555,2.879113669016658,-0.02956538486876244,3.8103052227871252,123.58268299000247,0.0,false
0.5,16,banana_scale,autoMALA_fixed,1947.465625200799,2319.5415934358084,5.2585476e7,1.0999518063643645,-0.11459754821154787,8.370956025445945,31.217815731935957,0.0,false
0.25,18,banana_scale,autoMALA_fixed,2969.699466917078,2927.183649372269,5.172288e7,4.447104774471324,0.06519843619818516,10.132928899759179,7.7450239470838085,1.5789816824012188e-52,false
0.5,6,banana_scale,autoMALA,1260.6706886746754,842.5818038719253,6.262442e7,0.6431870744916152,0.9229180256724595,13.914374753126417,87.83233754552134,0.0,false
0.00390625,11,banana_scale,autoMALA_fixed,926933.017988523,926108.8112631446,4.7688605e7,13297.690340239908,0.004795873749820434,9.98809415905641,1.0549673069807,0.21566602349306138,false
2.0,15,banana_scale,NUTS,23472.608147070638,26747.41795959269,249741442,18.928661644602506,-0.030652987486039993,8.754136005060841,11.181166330031829,5.144670462756821e-109,false
32.0,9,banana_scale,autoMALA,1025.5426415174684,672.284919379892,5.4880208e7,0.00011753554897913493,3.7966146416494375,0.8326706267177296,755.5105618756152,0.0,false
0.0625,3,banana_scale,autoMALA,14212.534708193722,14141.162729135041,5.6861311e7,27.935640312704653,0.016333690957387376,10.046770418931734,2.596847541839452,2.777145016183512e-6,false
2.0,1,banana_scale,autoMALA,1215.5543408905517,2297.4633087207344,5.7640145e7,0.062409286470449174,0.26578088207111983,5.207081267493088,100.17524188505766,0.0,false
0.00390625,14,banana_scale,mix_autoMALA,789263.4761627059,787406.2825837625,1.8905119e7,3993.940957592162,-0.0006475454992137093,10.023261006035845,0.705362767532165,0.7022901521825563,false
32.0,3,banana_scale,NUTS,1158.074104034856,6410.564889063552,288558237,0.06383577546552624,0.8333978676516544,1.0217829863113375,335.3904542214211,0.0,false
64.0,14,banana_scale,mix_autoMALA,1038.757160628746,22119.633926974097,1.8233939e7,7.653299768864455e-5,0.09225913168358434,0.4609824856602737,359.3859612778241,0.0,false
1.0,6,banana_scale,autoMALA,1199.8126742834288,1214.8456045434116,6.003281e7,0.19119309737438606,0.4644548236425114,9.623747462838372,43.66685648177989,0.0,false
0.03125,6,banana_scale,autoMALA,50293.98140976348,48638.433795025856,5.5288974e7,88.20338237701458,-0.0009106314308858152,10.340337541300597,3.4206617089670317,1.3732017487884723e-10,false
0.015625,17,banana_scale,mix_autoMALA,188835.73769343147,190725.69194130023,1.9700635e7,274.30474323523407,-0.003665435378500581,9.89843133035177,1.3420649650241785,0.054522063685012404,false
0.015625,15,banana_scale,autoMALA_fixed,492840.56440779223,491586.66679041245,4.9294341e7,922.5400263747042,0.00038712004549709385,10.02543563904572,0.6781374834453118,0.7472538123652709,false
1.220703125E-4,15,banana_scale,mix_autoMALA,803529.0950320421,803033.6722708168,1.8697331e7,3.9848714714622214e6,-0.0030792739447864856,9.99873597541076,0.8410186750286357,0.4790639589501037,false
1.220703125E-4,1,banana_scale,mix_autoMALA,812356.6817378028,812205.6932970897,1.868993e7,4.004024077491496e6,-0.0023099465515218965,9.997632656939599,0.573707041933659,0.8970675558583782,false
8.0,16,banana_scale,NUTS,1169.824331729537,1423.8929729395422,128715628,0.2684454570946313,2.1985299992544127,2.699209973321941,461.93043268067095,0.0,false
2.44140625E-4,14,banana_scale,autoMALA_fixed,1.085119676143782e6,1.0777350005152659e6,4.7444275e7,3.314395827425689e6,0.007380579238247946,10.01094967600283,1.2291502935760263,0.09743309187869452,false
9.765625E-4,15,banana_scale,autoMALA_fixed,1.0421822187345381e6,1.0391745770525598e6,4.746248e7,207798.50169831445,0.004991893688703788,10.003658848613208,0.8249758063267336,0.5040923619873051,false
4.8828125E-4,15,banana_scale,autoMALA_fixed,1.0424239280971243e6,1.0418878893656961e6,4.7454014e7,830093.1449641954,0.0017812476630264982,10.001937168139206,0.7716924208048113,0.5908058622901013,false
9.765625E-4,7,banana_scale,mix_autoMALA,791709.5479873742,791226.4946915025,1.8709517e7,62094.57389208841,0.004589394254576973,9.989832947356588,1.152127621716204,0.14057746118214826,false
0.03125,7,banana_scale,autoMALA,52088.53648481639,51734.29849164321,5.5290249e7,88.59090914591066,0.01071342416072155,10.062644697694028,1.3126579468200532,0.06373464696243047,false
2.0,20,banana_scale,autoMALA_fixed,1125.8206136730107,1193.6002363320456,5.55192e7,0.05744151896089281,-0.8945242570271064,8.553258803167086,105.67493107182798,0.0,false
0.125,12,banana_scale,mix_autoMALA,2643.5994639759538,2497.1337626627706,2.0820186e7,5.514492980832991,0.08260562566171353,10.568938302078381,8.520639633208134,1.7391709274375694e-63,false
0.125,9,banana_scale,autoMALA,3502.0412239460843,3453.9550656213837,5.8135377e7,8.333957342313596,-0.11064452875054445,10.097396024041466,8.324145373804583,1.3040311506288626e-60,false
1.0,5,banana_scale,NUTS,1507.6393608988776,2021.138767292741,37716154,2.214962164413242,0.5347943992985451,7.038687533993969,80.78424729129499,0.0,false
16.0,1,banana_scale,autoMALA,1044.762482348022,2434.165576355892,5.560355e7,0.0011682593722978428,-1.188032166626011,2.853441778641068,274.5703124320718,0.0,false
0.125,4,banana_scale,autoMALA_fixed,7698.01714750055,7608.89604823323,5.2026563e7,16.595906439992195,-0.02383676637036812,10.112861459996784,3.569499784631084,1.7141644805139543e-11,false
4.0,15,banana_scale,autoMALA_fixed,1072.5319106500078,1265.4665161709286,5.4986104e7,0.018246777385022665,-0.8985936873492205,7.630476695062784,104.45758874163312,0.0,false
0.5,15,banana_scale,NUTS,1643.1863216704746,1351.7405063223205,31351566,6.079797226035984,0.9564424031673777,10.689584579958693,90.16791332633863,0.0,false
64.0,15,banana_scale,mix_autoMALA,1056.406684358863,32407.556526039087,1.9217186e7,9.872536483658889e-5,-0.19307793445997973,0.28755430122626124,407.89716617123304,0.0,false
9.765625E-4,17,banana_scale,autoMALA_fixed,1.0023750046760108e6,1.0009862403804465e6,4.7460813e7,207614.55030481264,-0.0007048415857700621,10.013381710731482,0.7767964895225532,0.5823129469620676,false
0.00390625,12,banana_scale,NUTS,824953.6714278882,822448.9767979309,6780086,12058.934908022062,-0.003689510532570075,10.01952169819081,1.172133137651258,0.12810461640254797,false
0.001953125,1,banana_scale,mix_autoMALA,857053.8872330468,856413.0117646052,1.8740007e7,15757.923068384742,-0.0026499299063551286,10.00161868882949,0.9046753057885439,0.3863078341859776,false
9.765625E-4,17,banana_scale,NUTS,883873.8404463829,883422.6472979842,6758318,195360.60110184312,-0.0015943565793562885,10.002926285636896,0.6739425558466792,0.7540593796080367,false
4.0,9,banana_scale,autoMALA_fixed,1075.1332290716266,1965.196065918937,5.2987673e7,0.018538439590747753,-0.11385117366473152,5.457273854185004,104.12489550344958,0.0,false
0.5,4,banana_scale,autoMALA_fixed,1872.637607900434,1946.8748130304484,5.3276205e7,1.206946774506851,-0.18898398571424857,9.553440866655626,18.406695630095783,1.0410985802908445e-294,false
0.25,15,banana_scale,autoMALA_fixed,2965.814016228606,2842.109676095547,5.2155387e7,4.51428539910932,-0.04323022732861237,10.429848294570895,9.330568118840631,4.809587912915726e-76,false
4.0,9,banana_scale,NUTS,1139.6468931073505,3136.7914755578613,44930236,0.16075310038124754,-0.2896281378818085,3.5398943558866933,145.67834018991175,0.0,false
0.001953125,16,banana_scale,autoMALA_fixed,1.0544305092499403e6,1.05407635133586e6,4.751053e7,52229.025919913314,0.003067974146778302,9.99369523919147,0.8227061167851843,0.5076799314199548,false
4.0,11,banana_scale,autoMALA_fixed,1063.2809402249025,1187.5616593147345,5.5293119e7,0.017637183707260928,0.1376612640803379,8.933822781423787,55.29731733696485,0.0,false
0.0625,16,banana_scale,autoMALA,15739.786193216296,16135.534297644761,5.6748224e7,28.454599006751597,0.019429099302974494,9.748938821305835,3.649520462440478,5.398758852079574e-12,false
64.0,10,banana_scale,autoMALA_fixed,1032.1749611495652,8119.217101069869,5.4856234e7,0.00010826426273622808,0.09502960134566404,1.2621800531240486,301.94056360954323,0.0,false
0.0078125,2,banana_scale,mix_autoMALA,667752.2398595735,669868.679741491,1.9358808e7,1034.5383427555332,0.0031712895974182224,9.961854309089528,1.130806949186109,0.15493227956906494,false
32.0,7,banana_scale,NUTS,3049.3317429595545,13960.003311921857,760523289,1.28072653702218,-0.23698726733687478,2.0172528490229706,230.599985949161,0.0,false
2.44140625E-4,20,banana_scale,NUTS,796446.5554524922,796342.1903274365,6915489,3.0326632684661527e6,-0.00020671374210737108,10.001275837810551,0.717218668705982,0.6824131528772999,false
0.015625,13,banana_scale,autoMALA,300484.9042675448,299466.05433096614,5.4201162e7,243.28155446522675,-0.0001619725564496492,10.034014590839746,0.4517164913684155,0.9868652816903518,false
4.8828125E-4,7,banana_scale,autoMALA_fixed,1.086179669103147e6,1.082291875092195e6,4.7446613e7,829271.0329911895,0.00470804418943958,10.012444513282693,1.476862166460478,0.025499444549279413,false
0.5,14,banana_scale,autoMALA_fixed,1836.6556212999735,1962.1893444086352,5.2431334e7,1.142118570228622,0.044031095437027594,9.356763422078785,9.922291948850187,6.120906103015993e-86,false
1.220703125E-4,2,banana_scale,autoMALA_fixed,964165.3664799068,962828.0540139789,4.7454814e7,1.3268105685057694e7,-0.004128259115123126,9.997848995063098,1.2034926654246192,0.11038177689154363,false
2.44140625E-4,1,banana_scale,NUTS,1.0989528234164836e6,1.0989285752193036e6,6454186,3.3408553031649548e6,0.0034567949615694994,9.987410263306476,0.9149200668204003,0.3724625595757054,false
8.0,14,banana_scale,autoMALA,1039.9251083121896,1118.5618737768275,5.8619692e7,0.002740017788851684,1.972172284910169,5.350863240414929,350.85323118877136,0.0,false
16.0,17,banana_scale,NUTS,9257.820458503258,20319.017748012135,616406141,1.7607257067441184,-0.017325006531066924,4.553523531100237,96.68895799882534,0.0,false
4.8828125E-4,1,banana_scale,NUTS,838440.3280257563,836472.462505955,7053651,733364.3774665853,-0.004104923903036623,10.009713570389799,1.0435967288160555,0.22616409167681212,false
32.0,1,banana_scale,NUTS,1576.7740220445608,5477.799406346291,460295105,0.5740102717280317,-0.8000535386491252,1.893827250106229,274.59380205381694,0.0,false
2.44140625E-4,10,banana_scale,mix_autoMALA,820430.3346492824,817523.7549375545,1.8682226e7,999567.6657452156,-0.0007855627255050803,10.035052969506964,0.9583870641378667,0.3172979482238082,false
32.0,9,banana_scale,mix_autoMALA,1031.22619783046,3943.837348379306,1.8815983e7,0.00013208018203496837,-1.1431555450260436,1.3000385510993677,348.1167334990554,0.0,false
1.220703125E-4,17,banana_scale,autoMALA,1.1102348766570191e6,1.1082404641740972e6,5.1199998e7,21262.726168411256,-0.003272025352588163,10.006383863360796,0.7621040186666619,0.6068326746537349,false
1.220703125E-4,9,banana_scale,NUTS,1.0723855437054273e6,1.0699038977351396e6,6288722,1.3501789094361333e7,-0.005472105555218916,9.991891860558749,1.3848276271735358,0.04318085738323396,false
8.0,17,banana_scale,mix_autoMALA,1039.982698234157,2537.194601170763,1.8582816e7,0.0018054833129340147,0.2767119634801661,4.021257038387933,173.26759831950272,0.0,false
32.0,17,banana_scale,mix_autoMALA,1028.6605328262708,4144.0474620842415,1.9012234e7,0.0001378558176376487,0.9315582292427936,1.6113572419861544,315.12372588069843,0.0,false
32.0,4,banana_scale,mix_autoMALA,1028.4298401337264,4034.439151934168,1.8874778e7,0.00010618985613638818,-1.2452629305140763,0.9932593227918632,368.3811536411856,0.0,false
32.0,4,banana_scale,autoMALA_fixed,1041.4004962769359,5336.588390566383,5.3956589e7,0.00036684872722550385,-0.7460769375181755,1.3858991744285452,313.72301055354933,0.0,false
1.0,11,banana_scale,NUTS,5497.383765181462,6992.28734537372,85637104,11.864489830055678,0.04528976568727338,7.851067404940891,27.233692176761778,0.0,false
0.0078125,18,banana_scale,autoMALA_fixed,932478.4005421209,931799.6513545623,4.8253648e7,3497.990597060022,0.002720088547604263,10.000549412275957,0.7992117252389903,0.5454254860993831,false
0.25,2,banana_scale,mix_autoMALA,2006.9968053987404,2400.9652779181706,2.0810938e7,1.5227553424997815,-0.007963140330160656,8.359000501527149,20.78021823075686,0.0,false
0.00390625,17,banana_scale,mix_autoMALA,791163.107250855,792983.7040702343,1.8907463e7,4010.017240361121,-0.0018200942287570636,9.974492004476549,0.9842187468531165,0.2873020196682776,false
0.0625,13,banana_scale,autoMALA,13679.368417626014,12868.971211996575,5.6792336e7,27.99704458868302,-0.002189243913310714,10.629665648854361,5.354056829779438,2.5242031591720713e-25,false
0.125,17,banana_scale,autoMALA,4435.715062992498,4698.835054459613,5.7987621e7,8.393373887671975,0.04173061391537634,9.432493821077573,7.155411792557999,6.750661655623665e-45,false
64.0,2,banana_scale,autoMALA,1030.2731165517932,6605.368613376317,5.8476638e7,0.00010853481491331337,-0.4584125472071376,1.348527331788842,310.13451754128005,0.0,false
8.0,18,banana_scale,autoMALA_fixed,1047.4029784329466,1855.967955417611,5.5476834e7,0.004558646639834903,0.5415786332104153,5.343708992467521,132.20340518265292,0.0,false
8.0,20,banana_scale,mix_autoMALA,1057.7495450097192,4217.062276607534,1.8455162e7,0.002167456011858253,0.46014241365220254,2.2897627499893143,216.89089994724037,0.0,false
0.03125,1,banana_scale,autoMALA_fixed,126318.4935239817,126270.40104839912,5.0443407e7,237.63751724297964,0.00750501376910726,9.996876753976506,0.93897300191108,0.3412134421895948,false
8.0,13,banana_scale,autoMALA,1052.0573760875702,1907.6095850883567,5.7852742e7,0.0043351102068182636,-0.24385329488474014,5.454022301667889,110.43379048456654,0.0,false
0.015625,17,banana_scale,autoMALA,310268.5829135815,308406.8454992417,5.4169239e7,243.45569362463274,0.0046996196998217886,10.053709713466336,1.1547527529669424,0.13888681806479433,false
9.765625E-4,11,banana_scale,NUTS,1.1307027639062249e6,1.1328833919007326e6,6435134,209389.93193347447,0.0027902090489427952,9.972183067855436,0.9060107662834298,0.38448515486645385,false
4.8828125E-4,16,banana_scale,mix_autoMALA,779389.8552106699,777921.5572747395,1.8684395e7,249498.14413276853,0.002898228995181032,10.012457240682894,0.6537185797632219,0.7862309281156603,false
9.765625E-4,10,banana_scale,autoMALA_fixed,1.0652287110098545e6,1.0625080200395128e6,4.7468117e7,207548.5822550617,0.004305038433628193,10.006342532067741,1.034795257557903,0.23455213452113724,false
9.765625E-4,5,banana_scale,mix_autoMALA,726434.3511311001,727715.154636171,1.8699777e7,62400.818137074835,0.001773807287654906,9.980163697912069,0.8791020599713875,0.4222219862040043,false
0.001953125,17,banana_scale,mix_autoMALA,785012.057676057,785445.2142142949,1.8735966e7,15807.720621316677,0.0015160346085486471,9.992728620630908,0.6415873100035014,0.8049171073081584,false
0.00390625,3,banana_scale,mix_autoMALA,824879.894520445,824371.0717133599,1.8910962e7,3991.7440680055442,0.0014641073703635476,10.004453583815835,0.5974116730736796,0.8676913580394631,false
0.03125,12,banana_scale,mix_autoMALA,40551.858721531695,40783.71032632041,1.9973643e7,75.28775083520712,0.016082636778818923,9.93291861969422,1.8832929014781428,0.001660831122793557,false
0.25,11,banana_scale,NUTS,2837.5926073897945,2853.3078254819616,24013368,13.438818631444681,0.08442949274040654,9.925187921302195,11.244405907512487,3.016746654818166e-110,false
0.015625,6,banana_scale,NUTS,238344.23800708886,237303.8968362883,8654851,649.2415340419617,-0.006202165250051307,10.03489768141359,1.6476907030643702,0.008768213408199686,false
2.0,9,banana_scale,autoMALA_fixed,1194.9224265941011,1826.5244349611166,5.3005967e7,0.07930025616002837,-0.3695414338979669,6.382856505700318,79.49317901077904,0.0,false
1.0,13,banana_scale,autoMALA,1305.7894580169445,1822.7783432500244,5.9810866e7,0.21073783278689245,-0.01891342523816976,7.163276046548324,39.39156300816228,0.0,false
1.0,18,banana_scale,autoMALA_fixed,1235.1923641746341,1164.900945597312,5.371653e7,0.25655549794222965,0.0029813193838894303,10.603400417087887,13.957144996713396,1.2538702625790498e-169,false
0.0078125,20,banana_scale,autoMALA_fixed,980713.6720186918,980632.7536406566,4.8264573e7,3497.7393716369766,0.0029836982015492425,9.992295959290193,0.9088944603857954,0.3805676148558046,false
0.125,1,banana_scale,autoMALA_fixed,9881.384901494399,10173.953573842984,5.1468692e7,17.390899544990095,0.03103086526451219,9.703150675478767,4.077476311971637,7.244897486281685e-15,false
0.5,20,banana_scale,autoMALA_fixed,1820.4072022511816,1847.5784121227744,5.3523305e7,1.2285177989166676,-0.04462506093451642,9.849399610836475,8.999519747545435,8.970822893032804e-71,false
1.0,9,banana_scale,autoMALA,1232.8936484828864,1380.1938851459456,5.9708584e7,0.1932797172853609,-0.5951932552607451,8.50665897580796,69.36288441195472,0.0,false
1.220703125E-4,19,banana_scale,mix_autoMALA,740004.3315883223,738322.7161095681,1.8688498e7,3.9849421961033517e6,0.003598108295337756,10.013430938806293,0.8958975271739291,0.39841994799448077,false
1.220703125E-4,11,banana_scale,NUTS,981515.3820023484,982416.408141982,6493685,1.3341787277229954e7,0.003706787370993909,9.977689690196678,0.7637632707411512,0.6040532834022814,false
64.0,4,banana_scale,autoMALA_fixed,1037.9913564992012,16357.849167568924,5.4178098e7,0.00011651505826238688,0.06006452885009893,0.6308991159093758,335.55657253825007,0.0,false
0.25,7,banana_scale,autoMALA_fixed,3578.4589868618655,3717.2902376637217,5.1837139e7,4.54868258969406,0.01496260987623991,9.625744298074277,5.6215619620869575,7.110780389584794e-28,false
64.0,5,banana_scale,mix_autoMALA,1026.7494726349303,6740.004649686189,2.0568456e7,4.040600425659691e-5,0.5601145881872089,1.2091007480836797,321.46480678679507,0.0,false
1.0,2,banana_scale,mix_autoMALA,1228.4245543520688,1928.5779587606064,2.0258347e7,0.10482358483347186,0.6309430101606261,5.8924904693632,109.915259086645,0.0,false
0.015625,14,banana_scale,mix_autoMALA,172089.78531527246,171871.34359682296,1.9708524e7,275.6291531008034,0.014401575475626564,9.977894764552188,2.0319268026105988,0.0005186372384077342,false
0.00390625,5,banana_scale,autoMALA,1.0582655151611848e6,1.0549008942040475e6,5.174236e7,855.3377953604919,0.001271454771228369,10.03021992538597,0.7413030680875181,0.641821964296236,false
0.0078125,19,banana_scale,autoMALA,923491.0793552406,920546.9733015089,5.2951552e7,506.71839177491285,-0.002746462248322718,10.02520872453306,1.088787994417828,0.1866376231795218,false
0.03125,4,banana_scale,mix_autoMALA,39911.54893097832,40255.142607581976,1.997254e7,75.28239910471018,0.02905446941321072,9.881772931171916,2.5201727788076056,6.086760900803102e-6,false
2.0,5,banana_scale,autoMALA_fixed,1089.1197929913103,972.7295317246403,5.6972714e7,0.05482081569127131,0.13317793135605904,11.177684690979731,60.228748947948816,0.0,false
0.001953125,1,banana_scale,autoMALA,1.0739456726750107e6,1.0722350105895265e6,5.1333835e7,1502.7261081000267,-0.0015854279789216505,10.013305864598696,0.954988940485805,0.3213990803655842,false
0.0625,11,banana_scale,NUTS,9735.081220789638,9537.865115777187,12466489,60.067529468399066,-0.055714173825146915,10.177286208985112,4.7891850935943925,2.3923145278671922e-20,false
0.00390625,17,banana_scale,autoMALA_fixed,980770.7617208494,981386.6416336917,4.7688869e7,13266.474132509797,0.0010564166454608665,9.992662921464875,0.6257561416315411,0.8284554467831877,false
64.0,6,banana_scale,mix_autoMALA,1030.5610505985483,12144.928233393794,1.8813692e7,5.7314387925608574e-5,-0.40186383097188505,0.6861827474964576,365.66611962661057,0.0,false
0.00390625,12,banana_scale,autoMALA,1.0310982278888618e6,1.0241075501585251e6,5.1752316e7,856.8942982897837,0.0073917803038128765,10.013347539204343,1.5242232188257958,0.01918998895714854,false
1.0,8,banana_scale,NUTS,1494.4957572552753,2400.4364653880266,33622636,1.605922252574662,-0.2975667271435472,6.096824644621114,80.28291360726985,0.0,false
0.125,18,banana_scale,autoMALA,3697.5816760808584,3705.270452313869,5.8126972e7,8.46701830142752,0.06513845230755737,9.963943966106866,6.0237629022354895,6.076513850447379e-32,false
1.0,6,banana_scale,autoMALA_fixed,1237.2708231914874,1007.0179237472936,5.2858565e7,0.2902145420311811,0.3800376632633527,12.112140689807852,36.56153883041918,0.0,false
16.0,20,banana_scale,NUTS,3443.3125570324796,20252.588777318117,315352344,0.8663881963122526,0.1123289458214388,1.6577980973578517,239.33372623734874,0.0,false
0.5,11,banana_scale,mix_autoMALA,1176.1425790101914,759.0368071123856,2.1088403e7,0.36477073060892395,-0.9537396407354906,14.45145334829998,88.65961400891672,0.0,false
0.03125,13,banana_scale,autoMALA_fixed,124819.3199841921,124164.81023586843,5.0422106e7,239.4427937055237,-0.005910501180816466,10.048465701074003,1.466864150085712,0.027045459005161667,false
0.03125,10,banana_scale,autoMALA_fixed,121874.2460323605,122137.34201137057,5.0383458e7,238.51004128328069,-0.002305950031768578,9.97782622058024,0.79330454248975,0.5550735690880134,false
2.44140625E-4,16,banana_scale,autoMALA_fixed,1.0697846088810258e6,1.0668413254334114e6,4.7450886e7,3.3171197127581895e6,0.003064631327316119,10.017799911140742,0.7924665084619846,0.5564468744793702,false
2.44140625E-4,14,banana_scale,autoMALA,1.0848882069673585e6,1.083342844160596e6,5.1210071e7,10436.841709198097,-7.076086526004504e-5,10.014259909772806,0.6413353504480028,0.8052995976888861,false
0.25,4,banana_scale,autoMALA,1892.7889642996454,1849.9104934016816,5.9734957e7,2.463909473228195,0.06740821097991499,10.22339466249284,11.118605346227383,8.37765073750622e-108,false
64.0,10,banana_scale,autoMALA,1032.8831285493354,9049.289005089626,5.3759318e7,0.00010607942408540034,0.21733858546215046,1.0937982345788613,294.2203066530042,0.0,false
32.0,17,banana_scale,NUTS,2360.996471052122,3551.0516751244645,877467328,0.6576123639613859,-0.015161491585117856,6.648194906637266,39.06393690740697,0.0,false
1.220703125E-4,2,banana_scale,NUTS,1.0635176268661676e6,1.0665443647051018e6,6416241,1.3414067991815059e7,0.003238299549717151,9.960755574335835,1.42158627247494,0.03513093142233698,false
1.220703125E-4,6,banana_scale,autoMALA_fixed,967876.8883808897,967291.8101757647,4.7451017e7,1.3276611213896608e7,-0.002996800116924478,9.99756724173711,0.6649386385440721,0.7685226962080616,false
1.0,4,banana_scale,autoMALA_fixed,1359.2501267027787,1596.2502935905354,5.5675018e7,0.3264987481932004,-0.03624490690116633,8.513526784964311,22.059276937006302,0.0,false
0.03125,16,banana_scale,autoMALA_fixed,118444.84258692358,118448.00908357964,5.0389221e7,238.4337780933804,0.007431906759760785,9.99334492404995,1.0143906691806137,0.2548921376648213,false
0.015625,4,banana_scale,mix_autoMALA,176603.41416028942,176612.73367338817,1.9724206e7,275.3128440990951,-0.0069121358291024315,9.991243839137788,1.0519839759450633,0.2183837977445476,false
0.00390625,16,banana_scale,NUTS,596485.1901259935,595538.8200038616,7553791,10791.152650874892,0.00028682704644720884,10.01584527347774,1.2499819961637968,0.08787432189010819,false
0.0625,19,banana_scale,mix_autoMALA,8866.699776443116,8814.737540466513,2.0521874e7,20.78084275971782,0.10253824561229513,9.968002434099407,8.97713939577261,2.005794472435813e-70,false
4.0,16,banana_scale,autoMALA,1084.6694608108833,1677.8430330464953,6.1372993e7,0.014989961245970755,0.6328959019982618,6.0407970451749105,125.20256859551768,0.0,false
0.0078125,9,banana_scale,autoMALA,924044.0801998983,926742.0874181322,5.2949058e7,505.80397087429793,-0.00016949716791429402,9.97086172452945,0.6785214232691033,0.7466289736036608,false
0.03125,18,banana_scale,NUTS,52945.393138993255,53056.74842017986,10087744,180.30369250861168,-0.013448938878657581,9.969667743143184,1.3480678321765254,0.0527893945320566,false
64.0,2,banana_scale,autoMALA_fixed,1055.3560287739656,18818.632875171108,5.6598489e7,0.00018863703802013794,0.07562428671237226,0.554915504258952,339.4628244535219,0.0,false
1.0,10,banana_scale,autoMALA_fixed,1287.4295023361828,1272.9932774460322,5.256695e7,0.27295446038761284,0.5738613047967296,9.699773624833703,58.15818319346158,0.0,false
0.5,13,banana_scale,autoMALA,1477.1650881120681,1651.8837154762127,5.8914708e7,0.7093710429348946,-0.2902321711053969,8.820911668994796,43.688666722363905,0.0,false
64.0,19,banana_scale,autoMALA_fixed,1042.177790641166,10970.600133205135,5.7761468e7,0.00016881831186921252,0.26939279706570485,0.8761855194763459,305.9836827432563,0.0,false
0.03125,2,banana_scale,autoMALA_fixed,126362.89043085692,127404.96294195992,5.0421304e7,238.79220400278055,-0.0041848318626631,9.916050365472715,1.2312052237500666,0.09645317370163774,false
0.03125,10,banana_scale,autoMALA,74087.44896141949,75256.27877388969,5.5278273e7,88.35920289955776,-0.007899336960687037,9.840179176204996,2.0855722417355764,0.0003334305465760804,false
4.0,13,banana_scale,NUTS,2923.775376542082,5596.127659792041,170895574,3.365639348025897,-0.27551239961285,5.00812149603645,109.62543730703067,0.0,false
0.5,3,banana_scale,autoMALA_fixed,1583.7198338196702,1506.059956654636,6.327652e7,0.9636447460344204,-0.1254374367052849,10.491338252265674,15.294220354433117,1.3385253975562593e-203,false
0.25,2,banana_scale,autoMALA,1813.7814704662774,1740.1632157653949,5.9298897e7,2.3636815265625577,-0.012601859145598235,10.422772654114713,10.750008118984454,8.405552139513755e-101,false
32.0,12,banana_scale,autoMALA,1035.9773335748337,2606.3167712134073,5.7133862e7,0.00021686894681608872,1.7768469637350037,0.7838658375956402,467.84151016474334,0.0,false
2.0,1,banana_scale,mix_autoMALA,1041.8035261734362,539.6534676513038,2.1057443e7,0.01814424239288812,-2.1259974608227425,14.711103174091797,333.76992003815,0.0,false
0.0078125,11,banana_scale,NUTS,550425.9164266053,549306.0608151796,7105409,2825.168795013704,-0.006387684300259639,9.998488024724171,1.2827336276670849,0.07444344890558753,false
0.0078125,14,banana_scale,mix_autoMALA,657772.8087221362,657977.4659488347,1.935878e7,1037.2677514952336,-0.0024263906735140775,9.993104491793513,0.6582554298570074,0.7791161177837104,false
32.0,2,banana_scale,autoMALA,1031.9200936201357,2208.4359869137425,5.7915911e7,0.00019891632341409988,-1.7620513455161906,1.5468412953093125,415.1631928723782,0.0,false
0.125,12,banana_scale,NUTS,3792.1214291681363,3355.2007016122984,18754192,31.484051309849036,-0.14928461292542405,11.219771002335182,15.85326016282249,1.0049943031552941e-218,false
4.8828125E-4,1,banana_scale,autoMALA,1.058464962888947e6,1.059471094453266e6,5.1200866e7,5237.087462133771,-0.0032104168013550117,9.979849845612957,0.7586171068948033,0.612680650701892,false
2.44140625E-4,10,banana_scale,autoMALA,1.0153339458500863e6,1.0144955858571458e6,5.1203258e7,10014.06141544964,0.0005774194902444434,10.007927981742927,0.7350808472064045,0.6523167697915866,false
0.5,7,banana_scale,NUTS,11882.743233355919,13905.218984846577,55974617,20.00037319438263,0.052337935021116666,8.513769242884969,16.95710150059247,3.5002620120551965e-250,false
4.0,4,banana_scale,autoMALA_fixed,1067.097641468601,1076.72741990221,5.3692265e7,0.017142472255040956,-1.1836132020632038,8.452097935097994,161.11968905718618,0.0,false
0.0625,8,banana_scale,mix_autoMALA,9821.16607649461,10018.929347871454,2.046148e7,20.963539777741804,0.012227378617045974,9.801177825608347,3.6563067677788155,4.8891083056602024e-12,false
16.0,10,banana_scale,autoMALA,1052.8533616153168,3757.507109671037,5.6504463e7,0.001259747940173943,-0.7088069350591333,2.285942656085167,243.95646521925664,0.0,false
8.0,16,banana_scale,autoMALA,1038.382860334755,1605.8041259109373,6.9998015e7,0.0034306215199970554,-0.32770139721634356,6.35764220265258,95.76281096102127,0.0,false
0.25,15,banana_scale,autoMALA,2286.0486083746728,2572.368620066693,5.9257068e7,2.5327796911628253,-0.09843033795426857,8.865330133568657,20.405689284468394,0.0,false
4.0,10,banana_scale,NUTS,11005.314247869235,19473.169282682175,258082883,6.963541387712894,0.06557200041197743,5.605358132354812,69.68182527898746,0.0,false
16.0,18,banana_scale,autoMALA,1037.3335105315389,1316.0618491693713,5.7757961e7,0.0006494637763384806,-2.3831352602181513,2.1344389389790472,478.64016356497666,0.0,false
2.0,1,banana_scale,NUTS,1355.1744235643846,1586.1612480543401,60011651,1.7294755414491756,-0.8433292459823793,7.60344569704628,95.46516695685813,0.0,false
0.00390625,5,banana_scale,mix_autoMALA,820352.8817231434,818318.012369498,1.8907613e7,3992.6389689700386,-0.00335659830205312,10.015857860241853,1.044565160100774,0.22525517319943444,false
4.8828125E-4,17,banana_scale,mix_autoMALA,761388.8060889848,759417.2791502703,1.8689672e7,252251.7205638345,0.0004119254844049164,10.025833446804072,0.716754323584837,0.6831937236527597,false
9.765625E-4,12,banana_scale,NUTS,797331.8639646871,798715.1546304411,7190834,181327.60953608507,-0.002551497945282105,9.977605736275892,0.682064753791451,0.7408476937902795,false
0.00390625,5,banana_scale,NUTS,773445.2232953596,774273.3617039007,6799254,12044.917340154527,-0.0016692814463269811,9.987207425540193,0.8455338385460891,0.47212920170377437,false
9.765625E-4,3,banana_scale,autoMALA_fixed,1.0723294206808768e6,1.072707221033073e6,4.7469891e7,208284.7150986944,0.00120038060338931,9.99496364242214,0.5338007146566497,0.9381451932942892,false
9.765625E-4,4,banana_scale,autoMALA,1.071318589565498e6,1.0695154841477075e6,5.1232022e7,2796.068966325907,0.004541210018978939,9.995319740724092,1.1115082823974944,0.168915302342777,false
16.0,19,banana_scale,autoMALA_fixed,1042.6095590578354,2799.549690446547,6.073365e7,0.001556650750698589,-0.628251478193618,3.3227255096612143,210.62597761097072,0.0,false
8.0,8,banana_scale,mix_autoMALA,1026.706719156645,840.7331451211578,1.9855668e7,0.001377755058855019,-0.8989500585111077,11.402589683301098,289.90912762544497,0.0,false
0.125,17,banana_scale,mix_autoMALA,2864.069924255546,2767.383442008198,2.1064909e7,5.437799517684803,0.03879811404861426,10.34517127561421,7.617329573434063,7.985019810513984e-51,false
0.25,3,banana_scale,mix_autoMALA,1640.648945045781,1547.5729794281349,2.158379e7,1.4903878376312467,-0.1859437789216885,10.546086547277326,20.840857051252314,0.0,false
0.015625,13,banana_scale,mix_autoMALA,174044.49249023577,173477.56665807893,1.96856e7,276.44938456105723,0.008247680021441401,10.021110097694821,1.1054494167751727,0.17350583520438478,false
4.0,7,banana_scale,NUTS,2473.186976613872,4747.06423827728,162788871,2.885881575634406,-0.029569520298731305,5.207819794469132,96.14291678881102,0.0,false
0.03125,4,banana_scale,autoMALA,75846.24185302868,77825.76647187241,5.5213144e7,88.95107951102968,0.017921993379864175,9.72188216286669,3.7376986425798293,1.4672442932097016e-12,false
0.00390625,4,banana_scale,autoMALA_fixed,1.0103192746498218e6,1.007242053777414e6,4.7688708e7,13284.384244233861,-0.0023896546482957493,10.02493297875204,0.6604631740943887,0.7756310204758907,false
64.0,5,banana_scale,autoMALA_fixed,1034.10711569621,10751.894774364871,5.609108e7,0.000124618144763956,0.0243949276477666,0.9611901019469855,296.7744153309021,0.0,false
0.0078125,9,banana_scale,autoMALA_fixed,939549.5366035665,939520.5307432102,4.8256592e7,3494.4557807315305,-0.0011276196166809804,9.999141040403863,0.7730840313555518,0.5884873988689061,false
8.0,10,banana_scale,autoMALA_fixed,1037.4233773354836,1817.8921272439643,5.4627356e7,0.0054887896638670195,-0.1335274213500437,5.688692383725797,72.49052928732397,0.0,false
0.001953125,14,banana_scale,autoMALA,1.1151823817844368e6,1.1141958679092776e6,5.1339478e7,1517.6216920230077,-0.0004984811162444722,10.008585965165095,0.9053511352830697,0.3853847741957728,false
0.5,2,banana_scale,autoMALA_fixed,1896.2641733220821,2153.6182751250944,5.3144843e7,1.1682084844873997,-0.00211366802196028,8.805006954884028,13.59366852904418,6.256988490464113e-161,false
8.0,2,banana_scale,mix_autoMALA,1053.8292039384487,3405.739384778282,1.8977787e7,0.00221762796440121,-0.5758442149671019,2.75335217870496,230.5852816272602,0.0,false
0.0078125,2,banana_scale,autoMALA_fixed,876096.7863688994,875686.9515070571,4.8261275e7,3490.815657076346,0.0007046854864003462,10.004260381126052,0.838644682892209,0.4827299150850223,false
0.125,1,banana_scale,mix_autoMALA,3514.070300019039,3902.6739392956415,2.0801005e7,5.778809079580306,-0.02686478040337578,9.001788898102191,13.75274300232013,1.0420836890081586e-164,false
1.0,11,banana_scale,autoMALA,1168.1191954423246,1071.6605230589053,6.0607356e7,0.18248771407123474,-0.2948921254402841,10.800987401106942,39.97706750597476,0.0,false
1.220703125E-4,20,banana_scale,mix_autoMALA,739042.9086666326,734639.5429499478,1.8690788e7,3.976615095839305e6,0.003579989951544049,10.05067020836858,1.2078718806244524,0.1080761007207038,false
1.220703125E-4,8,banana_scale,mix_autoMALA,777568.7240557995,776335.8652578829,1.8673416e7,3.9701427995265117e6,0.0009717620225667503,10.01516540732409,0.9551047779823989,0.321258684261831,false
0.25,6,banana_scale,autoMALA_fixed,2974.004648031346,2930.037999342838,5.2507582e7,4.204312996833418,0.04861450179841124,10.143196387710505,6.461752782943449,1.0808118509579767e-36,false
4.8828125E-4,6,banana_scale,mix_autoMALA,876588.4483064342,871945.0663017173,1.8687215e7,248159.22922268033,-0.005170566211627082,10.030311788171128,1.3312759053515606,0.05775946882769816,false
0.25,17,banana_scale,autoMALA,2190.2212101988243,2565.4254243327678,5.8873027e7,2.5109360065754225,0.11641423895898621,8.508497179648579,26.53956245337747,0.0,false
2.44140625E-4,9,banana_scale,autoMALA,983897.2421979144,983060.3184972119,5.1200564e7,10292.27278597471,0.0007637270583745891,10.007951804605527,0.6181016544949216,0.8394455211377571,false
0.125,8,banana_scale,NUTS,4010.668933618872,4127.340034594411,15191867,19.48417100587214,-0.136673443591726,9.644235179952084,11.005654932234847,1.2407313077443793e-105,false
2.44140625E-4,4,banana_scale,mix_autoMALA,732513.3747555655,731066.7008191053,1.8690487e7,994010.1756693678,-0.0011311554950557278,10.01887968250128,0.6199981478329164,0.8367480488213914,false
2.44140625E-4,3,banana_scale,autoMALA_fixed,1.0587077141606e6,1.0581398530865628e6,4.7460163e7,3.3300509012881867e6,0.0035965838846734434,9.991985127492608,1.0300828195954637,0.23913816955102016,false
4.0,13,banana_scale,mix_autoMALA,1079.4641527011838,2424.748246370664,1.9583605e7,0.008041544709054379,-0.7936362102689167,3.788528900102705,206.15458349104733,0.0,false
2.44140625E-4,14,banana_scale,NUTS,781764.1079928222,782391.0566567263,7052624,2.951429968553153e6,-0.0018530775926830488,9.989369805247755,0.7535195011604401,0.6212451535548054,false
32.0,10,banana_scale,NUTS,5660.050967846234,22889.9413802478,878954466,2.081190109572178,-0.1045851642294115,2.4123275361523593,198.57556857120267,0.0,false
4.8828125E-4,1,banana_scale,autoMALA_fixed,1.0276138073575957e6,1.0254176761077802e6,4.7447231e7,831323.5377992358,-0.0036770054730007155,10.007876921949403,1.0402754782200816,0.22930230896815226,false
8.0,14,banana_scale,autoMALA_fixed,1038.002935230414,1149.017185355635,6.0671576e7,0.0053551126992626855,1.7350359010726746,5.985291918323904,251.46602045544563,0.0,false
1.0,15,banana_scale,NUTS,1631.0863113529174,2729.5537472129736,35660338,1.9765848966674486,-0.3604961506498363,5.768845680519018,90.60809743267805,0.0,false
16.0,14,banana_scale,NUTS,5037.157548469341,6446.400898889403,678829252,2.398229384530481,-0.027458952079233948,7.810201668068728,22.122772165003198,0.0,false
0.00390625,3,banana_scale,autoMALA_fixed,1.0178562799728283e6,1.0155982104250982e6,4.7700452e7,13310.893397123422,0.004030977185068237,10.006076653288236,0.8282201813206029,0.4989836503072884,false
0.25,20,banana_scale,NUTS,2247.706905415542,2244.5477730544817,21573438,10.513484149018879,0.01037503276915172,10.013838582546986,6.645498833687498,8.746523527204946e-39,false
0.0078125,6,banana_scale,autoMALA,847534.300708326,846822.8392808321,5.296379e7,511.2646522545899,-0.0016131340478437847,10.006237183079303,1.2639244240428127,0.08192660680540292,false
64.0,20,banana_scale,autoMALA_fixed,1026.8669405731443,1819.4113974026181,5.3740149e7,2.7426448217114402e-5,2.34753190829172,0.12301018149951864,713.6047425713743,0.0,false
0.0625,20,banana_scale,mix_autoMALA,9140.797195574962,9251.58941887244,2.0568108e7,20.804254092647167,0.018146199512981676,9.877309212599833,3.6383995347490554,6.348800818333995e-12,false
64.0,10,banana_scale,mix_autoMALA,1035.125144511659,21027.499146906695,1.8214319e7,6.828435352843744e-5,0.10524252481472206,0.48108685090646724,335.70639109355125,0.0,false
0.5,11,banana_scale,autoMALA_fixed,1780.6387347811137,1728.7443907359884,5.3164175e7,1.3303768441384145,-0.008712341131680935,10.300053325083393,7.134769704867722,1.2177608326613753e-44,false
9.765625E-4,20,banana_scale,NUTS,1.0507995658930228e6,1.0528928784330334e6,6582898,205634.18192152644,-0.00018074090710031541,9.980085006188997,0.774011868252046,0.5869427755057054,false
9.765625E-4,9,banana_scale,mix_autoMALA,843069.6379062606,843834.2127946479,1.8705264e7,62433.03096247539,-0.004983736421066297,9.970517402008918,1.2690048316808316,0.07984540199986419,false
4.8828125E-4,11,banana_scale,NUTS,1.1288138787538179e6,1.1329589403636537e6,6290372,842812.1717586124,-0.000824076965956659,9.962665713839709,0.8699508483007605,0.4355274647671329,false
0.001953125,5,banana_scale,autoMALA,1.0723856341783886e6,1.0708918935591024e6,5.1335058e7,1504.1349855096817,-0.003647416029942626,10.000033691893396,0.6514089598300643,0.7898276164198074,false
8.0,7,banana_scale,mix_autoMALA,1060.5071159206589,2640.0032771856454,1.9139665e7,0.0019357407172130457,-1.3840697222352896,2.0350588034441732,310.8500649217581,0.0,false
0.25,19,banana_scale,NUTS,5133.003380760054,5917.815153929298,26146687,16.246830188631975,0.0913758790590412,8.631999308384811,19.578101865554267,0.0,false
16.0,5,banana_scale,autoMALA,1041.6795842258614,2862.4050545974724,5.4944762e7,0.0009937285949406156,0.9964847455542769,2.630030746781534,244.62378110531142,0.0,false
2.0,16,banana_scale,autoMALA,1267.3877042885388,2968.745894487286,5.861979e7,0.0630552706196381,-0.006644237863186176,4.269046727232158,107.01578404134682,0.0,false
0.03125,12,banana_scale,autoMALA,52412.14089091951,52388.909580330845,5.5271529e7,88.5585547317062,0.006870752605084301,10.002021631864345,1.1987479893607542,0.11292556176667888,false
0.015625,12,banana_scale,NUTS,255810.45577300218,255117.43962521662,10010042,689.0581285478029,-0.015265110413066786,9.969028392529031,2.4743764092693254,9.617463005230096e-6,false
2.0,2,banana_scale,autoMALA,1188.4448534561864,2046.938362085543,5.9002664e7,0.06177305248040413,-0.21747542286717847,5.751128486582422,80.18780813700323,0.0,false
4.0,15,banana_scale,autoMALA,1084.604262057041,1845.3268111443592,5.7041443e7,0.015084231058504928,-0.5997510890773642,5.496952619457206,115.58314207384763,0.0,false
0.03125,20,banana_scale,mix_autoMALA,36193.23125032699,36652.10078299107,1.9991222e7,75.04954650087835,-0.01394265865333072,9.867938757371824,2.3884744071881414,2.217660159716316e-5,false
0.015625,8,banana_scale,mix_autoMALA,174069.09260683184,174644.2397623975,1.9706938e7,275.60719452234486,-0.003968543615309203,9.964389769908314,1.619686368509747,0.010529011519668487,false
0.001953125,9,banana_scale,NUTS,802349.9270933256,801483.291167511,6990021,46121.77496316808,-0.0038714456790810503,9.999083411553523,0.8590126521174852,0.45173119550539964,false
0.001953125,16,banana_scale,mix_autoMALA,753154.9995932401,752500.5287144155,1.8738528e7,15725.760119598086,-0.00015927403964366286,10.00867684221194,0.9281731017920549,0.35502441380298555,false
0.00390625,10,banana_scale,NUTS,631447.3556911479,630985.7037820346,7583358,10841.416830555547,0.0016708835423259348,10.0055927892557,1.1382650015532363,0.14978296819753864,false
0.125,5,banana_scale,autoMALA,3319.100290219396,3214.88759755419,5.7961743e7,8.33139616552598,0.05736043386303086,10.313500177133154,6.11775132283185,6.200889523806965e-33,false
2.44140625E-4,16,banana_scale,NUTS,1.03901502806366e6,1.0405762922105495e6,6703268,3.184709866577995e6,-0.002756861098830227,9.977299247209494,1.2886816926757092,0.0722010359269577,false
2.44140625E-4,14,banana_scale,mix_autoMALA,775721.5101323124,772143.0505172627,1.8677286e7,997831.4266523706,-0.0024867661677752373,10.041655493742214,0.889430709097482,0.4074881909974982,false
0.125,10,banana_scale,autoMALA_fixed,9954.16668034711,10311.653360907912,5.1519428e7,17.058644618802553,-0.05581953705704839,9.623060705678878,6.5075686134472335,3.293323060786896e-37,false
1.220703125E-4,19,banana_scale,NUTS,1.0736592617189803e6,1.0752530571529686e6,6102999,1.366421613986273e7,0.003687368206632094,9.97091351356545,0.9738072237970528,0.2991412036486827,false
8.0,11,banana_scale,autoMALA_fixed,1036.3284855571128,1023.8199190631732,5.7490882e7,0.004333349220442816,-1.3935868652765575,8.15862126888491,195.44868086643672,0.0,false
0.03125,2,banana_scale,NUTS,58135.334533902496,59048.77797142668,9370111,170.68738449865504,-0.02098915349976291,9.820309473265288,2.52887095728488,5.574937471039967e-6,false
1.0,20,banana_scale,autoMALA,1261.4963783404653,1609.5847929902009,6.0825529e7,0.19968220749428564,-0.15948427326687098,7.806098651243195,35.515853776061135,0.0,false
16.0,20,banana_scale,autoMALA_fixed,1032.611547284211,1041.4273883051035,5.5612913e7,0.0007152637460651586,-2.716634396569856,2.480436688430528,489.36036005223355,0.0,false
0.00390625,14,banana_scale,autoMALA,1.0896692547739984e6,1.0862187542199134e6,5.17538e7,856.4453924377727,-0.0020634750781048845,10.027247299002148,0.9092324506959812,0.3801100846641713,false
0.0078125,6,banana_scale,mix_autoMALA,686928.4139578129,687067.7480949304,1.9354983e7,1030.570970602786,-0.00039408313604786605,9.997869437453392,1.0274941031318008,0.24168580862248265,false
0.00390625,15,banana_scale,autoMALA_fixed,1.0374426559154092e6,1.0363336480836561e6,4.7682221e7,13294.542418081459,0.0007874033600293804,10.010082146439656,0.6159474766881203,0.8424885589419925,false
0.015625,5,banana_scale,autoMALA,304350.1239265991,307583.5272122274,5.4160217e7,242.41263208091982,-0.0007730500256634451,9.894699235630947,1.0325710237550538,0.23670841893071062,false
0.00390625,10,banana_scale,autoMALA,974646.0877114472,967459.4136457283,5.1746727e7,852.4904405584227,-0.006859250513277678,10.02960243891458,1.7824591656989242,0.0034784301980979857,false
0.5,4,banana_scale,autoMALA,1481.2089647920138,1663.2663842018544,5.9481039e7,0.7093829271988201,-0.13480131794199157,8.879164379974952,25.305483607936026,0.0,false
0.0625,5,banana_scale,autoMALA_fixed,28055.128877597665,27801.637492887778,5.1368564e7,62.11888270320377,0.02169618066494879,10.07829165938302,3.7230943937536267,1.8244974274472476e-12,false
0.5,19,banana_scale,autoMALA,1529.1827532689347,1758.570789701384,5.9363579e7,0.6984042192808215,-0.035633180580860735,8.693705554066307,20.43856077184637,0.0,false
16.0,19,banana_scale,mix_autoMALA,1032.3478042018621,4836.534879821992,2.0386725e7,0.0004841603399300944,0.32772843995731094,2.0263017568868595,248.02900814173353,0.0,false
16.0,8,banana_scale,NUTS,8940.621797357626,15960.903900875592,600015506,2.136342971319129,0.013096479585230976,5.600079854173336,69.11371695355817,0.0,false
4.0,8,banana_scale,NUTS,1426.5178574138322,1224.6722607541928,136246860,2.142849024921163,-1.584914033976478,8.152190643763129,248.51498187313214,0.0,false
9.765625E-4,17,banana_scale,autoMALA,1.0605339582119177e6,1.0572645396641842e6,5.1230259e7,2829.48780857836,-0.0021239482560091874,10.02625776074812,0.7258972860324207,0.6678030834498592,false
2.0,15,banana_scale,autoMALA_fixed,1066.355021675144,413.94524582407087,5.5357657e7,0.05196677560267987,-3.145382053552921,15.46818977312686,326.825472197415,0.0,false
16.0,11,banana_scale,autoMALA_fixed,1035.8567811320893,2194.0253059408574,5.744271e7,0.001296293486517492,1.2415093985999897,3.163593921880901,248.0930790439092,0.0,false
0.015625,8,banana_scale,autoMALA,269182.03013821674,268959.2392343187,5.4187941e7,243.25576152707933,-0.0022726966996820044,10.006925277455824,0.8473127443659223,0.46941077006549425,false
32.0,2,banana_scale,NUTS,4201.979573780422,12586.194501486303,658078245,1.0854127476505393,0.10789864074813349,3.290837365684245,161.00902033223045,0.0,false
0.5,7,banana_scale,mix_autoMALA,1444.2478610906112,1901.8918493106116,2.1223758e7,0.41487870343191613,-0.05938657598800559,7.5887740596440745,35.310164114316876,0.0,false
2.44140625E-4,12,banana_scale,NUTS,1.0341211100261328e6,1.0360872371781276e6,6472187,3.349831003075178e6,-0.002633300414449604,9.97403036514999,0.61543782052604,0.8432052064638242,false
0.125,12,banana_scale,autoMALA_fixed,7349.106898624032,7306.380127468026,5.1680277e7,17.07266075693217,0.009066110878231297,10.057889128429258,1.904584450704192,0.0014134289045886165,false
1.220703125E-4,12,banana_scale,mix_autoMALA,765676.6975742878,764794.0597424352,1.8690749e7,4.00029198109569e6,0.0006738372558869115,10.011195616576329,0.8136019965372725,0.5221789351231498,false
1.220703125E-4,14,banana_scale,NUTS,1.0295287789130526e6,1.0274450222265543e6,6418182,1.3490289125122216e7,0.0015606742665323055,10.017829105625804,0.6753722882351667,0.7517443757265722,false
0.0625,10,banana_scale,autoMALA_fixed,29683.45482731215,30114.91294645197,5.1224484e7,63.26695081453644,0.0014654396038746229,9.856667388932813,1.569550961435631,0.014496708702631114,false
0.25,16,banana_scale,autoMALA,2213.848936934945,2516.615008900562,5.9196069e7,2.4615566988664757,0.008195478938288061,8.796786111613873,14.31440563834758,2.1146222158290413e-178,false
0.0625,11,banana_scale,mix_autoMALA,7780.0073521645845,7793.62050483741,2.0517919e7,20.794225140885327,-0.03786996137912983,9.971645859561292,3.6827582187896724,3.3159763340898507e-12,false
0.015625,19,banana_scale,NUTS,220593.08533431726,220806.32518099202,9278043,633.2481816879648,0.004723580575708914,9.985553421309461,1.0562447047634578,0.21451025263345513,false
0.125,7,banana_scale,autoMALA,5128.959767475636,5643.326320179417,5.8114206e7,8.706565743509671,-0.05597338365192232,9.072863851638743,11.622423724728378,9.362587359609344e-118,false
2.0,8,banana_scale,autoMALA,1112.4523010257478,1374.8395367413193,5.8828399e7,0.049311824346804194,-0.3030800159438863,7.991814616813366,59.854249412513354,0.0,false
4.0,1,banana_scale,NUTS,1256.28572281065,2866.570654666366,55768163,0.40951092680075324,0.7934189679690409,3.610974293235096,207.83309371233588,0.0,false
0.015625,11,banana_scale,autoMALA_fixed,499906.42288319493,502266.78396971873,4.9298645e7,921.8355118541194,0.004202171322479999,9.944392038138751,1.308614124302153,0.06510010198253086,false
9.765625E-4,10,banana_scale,autoMALA,988855.2497408875,986706.9854946836,5.1236194e7,2772.386935581693,-0.0006992678285400528,10.021306746280551,0.5725844640414834,0.8983719223542254,false
0.001953125,19,banana_scale,mix_autoMALA,808465.8750326049,806052.7916646098,1.8741753e7,15736.439563767284,0.0030255644509283495,10.022721524249084,0.8251075225077784,0.503884507627951,false
4.8828125E-4,17,banana_scale,autoMALA,1.0893425224354265e6,1.087747937095703e6,5.120911e7,5436.4568056054295,-0.0009697902516312151,10.013662513937572,0.7245156468333676,0.6701312396064036,false
9.765625E-4,3,banana_scale,NUTS,1.1758444694302229e6,1.175168036311638e6,5601891,214770.60234177322,0.0007499165198502345,10.005098865448522,0.7106093467277788,0.6935089179721796,false
8.0,20,banana_scale,NUTS,1062.1123897804428,1081.4583350429348,65518973,0.06735007757946876,2.5891779952375846,2.874547208324679,633.1336463081545,0.0,false
1.0,13,banana_scale,mix_autoMALA,1145.7618100479995,1255.8402579507153,2.1335182e7,0.10585208088721595,-0.3417209795254525,8.992933237529881,42.34442176294897,0.0,false
0.25,8,banana_scale,mix_autoMALA,1718.4046057673634,1679.0622756008254,2.0866518e7,1.5037690299138893,-0.4103534396565399,9.952000849462742,35.266432871819916,0.0,false
8.0,19,banana_scale,autoMALA,1034.3589775564637,993.1335473598928,5.9799598e7,0.0026282436110189383,-1.2004666292013233,8.960817811509349,271.83374282818653,0.0,false
0.03125,7,banana_scale,NUTS,88422.51151867412,87846.3300279012,10793483,200.14837189580126,-0.023952644335157394,10.01609200400775,3.435763983641891,1.116333671331041e-10,false
32.0,18,banana_scale,autoMALA,1046.555416211398,7725.970154394315,5.3935189e7,0.00037208151918975447,-0.48964505595891017,1.109798787420573,293.73413355122364,0.0,false
16.0,17,banana_scale,mix_autoMALA,1030.5047999560672,1305.6260744904828,2.0330906e7,0.00022045332437833968,2.6692612109745486,0.729557718445527,622.3258053517565,0.0,false
0.03125,20,banana_scale,NUTS,78887.29782773885,79226.2344000007,10440210,190.52185694481696,0.005589447442431092,9.954812790632268,0.778518072187353,0.5794551675947792,false
0.0078125,4,banana_scale,autoMALA_fixed,911859.3695480906,909658.5948182447,4.8253123e7,3490.207250386019,-0.003499101039774022,10.013311112341999,0.8739362053756281,0.4297043382201159,false
2.0,15,banana_scale,mix_autoMALA,1114.1951078756415,1943.1952151839187,2.0355535e7,0.029830496807374936,-0.26897097420054605,5.655191791689935,85.4962430720052,0.0,false
32.0,8,banana_scale,mix_autoMALA,1032.9371082042856,7635.504747884851,1.8095755e7,0.00018737551868766548,0.290696737480135,1.2676480489089388,311.41954676994044,0.0,false
4.0,19,banana_scale,mix_autoMALA,1038.014662229632,1129.3573110025259,2.0612986e7,0.005513439308929689,0.46179622987760327,8.975230433119854,120.31598212766949,0.0,false
0.03125,18,banana_scale,autoMALA,62786.91159598962,62847.60012069612,5.5218194e7,88.45551264485817,0.0018112051585085845,9.990144111338727,0.5752049040060001,0.8953144260998847,false
1.0,8,banana_scale,mix_autoMALA,1092.5775982092832,787.2070262861275,2.2169586e7,0.09775063610185901,-0.48766851006350354,13.625661425903361,96.95216498652398,0.0,false
0.125,15,banana_scale,mix_autoMALA,3058.0756371057905,3076.3030020647625,2.1138408e7,5.794269107164025,0.07125678507422763,9.925599500228408,6.16931786730558,1.746282693708008e-33,false
0.015625,1,banana_scale,autoMALA_fixed,505857.41636973264,505468.0003381798,4.9299315e7,920.3094865728319,0.0043578896914484785,9.99831310645472,0.9304001079904083,0.3521470138642393,false
32.0,15,banana_scale,NUTS,5045.017045832085,12596.059750639737,666476192,0.6099551853926237,-0.01419133206318146,4.004242960880725,118.32059988355525,0.0,false
2.44140625E-4,7,banana_scale,mix_autoMALA,767429.0866542516,766596.192206992,1.8691087e7,989132.6213068719,0.004705146536321825,9.994286807807825,0.8880371915386718,0.40945819587306675,false
4.0,17,banana_scale,autoMALA_fixed,1056.8027274304443,805.2684143596017,5.6654815e7,0.016194896631369388,1.930885482445146,9.279626822597919,226.53925125224782,0.0,false
2.44140625E-4,5,banana_scale,NUTS,941061.4718129801,939891.2109025397,6772956,3.1423313261225163e6,-0.0029587288843914497,10.004405098359523,0.7338940616957785,0.6543186651750289,false
64.0,1,banana_scale,NUTS,3450.622700794525,4375.1791523938045,1312930474,1.7512989078087702,-0.027174855140382877,7.884327808840098,25.33367586095369,0.0,false
4.8828125E-4,2,banana_scale,autoMALA_fixed,951429.9117639738,950691.7064248526,4.7453358e7,830519.3333331059,-0.003713975366031812,9.994953090742762,1.1920930752802406,0.11657472638297199,false
0.0078125,10,banana_scale,autoMALA,898768.2605209625,896819.5943561984,5.2951753e7,507.1011918820378,-0.0028042536502543023,10.014856065539215,1.1713812859507016,0.12855648767346392,false
4.8828125E-4,9,banana_scale,autoMALA,1.0032358965008189e6,1.0019019848277405e6,5.1204963e7,5131.318189306425,0.0011875954481191148,10.011930629206962,0.7388058003075457,0.6460335757411813,false
32.0,8,banana_scale,NUTS,2009.6013649996505,2377.2900959607186,873236253,0.7761332171433444,-0.048068766051165376,8.44879847290626,16.24221989269256,1.4415506738597351e-229,false
0.015625,20,banana_scale,autoMALA_fixed,505815.65994438995,505422.8084511076,4.9292799e7,924.1288841752613,0.006278124203568369,9.988349076072861,1.047723548588408,0.22231008696811624,false
64.0,11,banana_scale,NUTS,1430.42848977914,1375.6359989954244,1254662793,0.48283412488030714,0.07779643109674411,10.389860951844176,15.72440508879481,3.438761512922712e-215,false
2.44140625E-4,1,banana_scale,mix_autoMALA,826051.8236125228,824653.3806251151,1.8689829e7,1.0016078906935541e6,-0.00180955372370456,10.014318572210119,0.5965009965707537,0.8688816722817948,false
0.015625,20,banana_scale,mix_autoMALA,176832.65178317646,176988.9563379447,1.9700754e7,275.0103234162156,-0.0017561311456315773,9.99063704751566,0.7121466870235054,0.6909310466292069,false
4.8828125E-4,8,banana_scale,mix_autoMALA,757420.8520228114,758010.3759963327,1.8675334e7,249217.37074392696,-0.002152296139782014,9.988796821529437,1.160607123674822,0.13517572319929186,false
32.0,3,banana_scale,autoMALA,1033.9906975457327,4809.493304445193,5.5549276e7,0.00032656757377123624,-0.05581211829696886,2.146752758338929,223.54287562186528,0.0,false
8.0,4,banana_scale,NUTS,1297.250836680056,9358.090848400228,64047865,0.12472211275998034,0.12195145402841194,1.3674122851968558,263.7078504449169,0.0,false
2.0,17,banana_scale,mix_autoMALA,1087.1095567010277,1302.7169557273482,2.0811609e7,0.026140554560200282,1.309991101203734,6.524883402971757,175.8123076151216,0.0,false
0.0625,7,banana_scale,mix_autoMALA,9500.674567934046,9497.622398386367,2.0542054e7,21.08929284391655,0.08188181820529303,9.941067969202749,7.3545742216700205,2.0857376615188675e-47,false
2.0,14,banana_scale,NUTS,1649.6991170945357,4016.0807255068776,52430904,1.2548547595720108,-0.07576839493965032,4.098493936009188,132.17373015704072,0.0,false
0.001953125,19,banana_scale,autoMALA,1.0946018956016048e6,1.092575182748444e6,5.1348821e7,1495.4138614489054,-0.0005115355572621262,10.018275467852908,0.8751839463974704,0.42789025446642837,false
32.0,16,banana_scale,autoMALA_fixed,1047.1922508597588,8178.149065400708,5.3904354e7,0.000426543367980921,0.27635856648322676,1.2024493291524143,286.3580177331968,0.0,false
16.0,15,banana_scale,autoMALA_fixed,1030.2713862848227,750.351139050622,5.8496633e7,0.000641065634154312,-3.012140288398828,4.610873158698774,498.87983678601273,0.0,false
0.001953125,17,banana_scale,autoMALA,1.0815427564190666e6,1.080641744961592e6,5.1329385e7,1519.7990627128634,0.0017498743326090091,10.00510184718508,0.535417314609731,0.9367008674951431,false
4.8828125E-4,12,banana_scale,NUTS,817753.7561416645,818606.3423907616,7148906,728335.2910793904,0.0008931494965386214,9.988944259632744,0.5496262578937632,0.9231916572148172,false
0.001953125,8,banana_scale,mix_autoMALA,802574.7908971134,799772.1780883031,1.8734499e7,15757.439964305871,-0.0052392182419695845,10.013528560686009,1.321006822547929,0.06099281337403789,false
0.001953125,13,banana_scale,mix_autoMALA,852091.1920563303,851771.1580813181,1.8737503e7,15773.200141375182,0.0017737190961945749,10.00112880988576,1.0627344472603681,0.2087114070529838,false
0.001953125,3,banana_scale,autoMALA_fixed,1.088299878395974e6,1.0861766413000424e6,4.7514673e7,52312.59429023075,0.0033387261107147613,10.007692696304165,0.8297914309669068,0.4965178867983523,false
0.125,14,banana_scale,autoMALA_fixed,8952.217670533015,9083.163978716468,5.1645182e7,17.024466541913107,-0.019344849831901413,9.852567308285503,2.806596484331976,2.878516852674673e-7,false
0.0078125,11,banana_scale,mix_autoMALA,652768.2183284988,653051.2998816755,1.9353547e7,1032.3163330621044,0.003216344291132888,9.989090688687053,0.9563450572907186,0.3197580817473087,false
2.0,20,banana_scale,mix_autoMALA,1087.9784436065331,1602.715388756712,2.006494e7,0.026101913023388303,0.6406709280094327,6.352670012678776,98.1555090068436,0.0,false
4.0,6,banana_scale,autoMALA,1078.6228788783237,1828.7391832239764,5.8782916e7,0.01375715238526926,0.13946685521638735,5.8777105592680385,75.45251963701503,0.0,false
64.0,19,banana_scale,mix_autoMALA,1032.926349141762,17032.127533682065,1.8488236e7,6.441180443947437e-5,-0.07828878667351273,0.6002810045742459,356.7311584610401,0.0,false
64.0,16,banana_scale,mix_autoMALA,1029.397556274564,8267.784493928122,1.8877713e7,5.067468940909618e-5,0.6783428932618161,0.7829469973382487,379.8903041583582,0.0,false
8.0,9,banana_scale,autoMALA,1049.1087824760073,2050.0602678205973,5.9864616e7,0.003803739313969406,0.11987062761216657,5.102746139238233,112.53258152851043,0.0,false
4.0,5,banana_scale,autoMALA,1098.4464544699708,2131.7389579470805,5.748662e7,0.015255677062461304,0.6261887875251649,4.732606192620143,130.74491128473298,0.0,false
32.0,14,banana_scale,autoMALA,1033.198535940827,2318.3158049891176,5.6627702e7,0.00023806798567359804,1.6890954524085753,1.5808150328881603,376.020842672835,0.0,false
0.5,10,banana_scale,autoMALA_fixed,1870.9916166746382,2017.8152780892972,5.2658729e7,1.118100366608441,-0.1968765874453297,9.201610742205089,20.816792085971088,0.0,false
9.765625E-4,13,banana_scale,NUTS,1.1186243850592365e6,1.1123550920570693e6,5586824,215005.8865881856,0.004962541190702992,10.029495365354126,1.0191169433971936,0.25006867620322415,false
4.8828125E-4,10,banana_scale,NUTS,1.052472869190339e6,1.0530339329946763e6,6243107,847828.0312045611,-0.0022945157799689666,9.989267401082124,0.7215376631664867,0.6751468074698459,false
0.00390625,12,banana_scale,mix_autoMALA,832126.6396832941,835989.5514074349,1.8909958e7,3988.680452847756,-0.0025884551206306426,9.948349727334742,0.9572319725357374,0.318687958618332,false
0.001953125,9,banana_scale,autoMALA,1.0654101305139444e6,1.066567305738672e6,5.1334635e7,1507.8434057603915,0.0004073832349185671,9.988978799316154,0.5458689445202936,0.9269050715463827,false
1.220703125E-4,4,banana_scale,NUTS,904879.9190523687,899371.88971042,6891701,1.223052619506066e7,0.005793901606890581,10.03156386771285,0.8077724562432422,0.5315499211724852,false


==> deliverables/AM_funnel_highdim/aggregated/summary.csv <==
dim,seed,model,sampler,ess,ess_exact,n_leapfrog,msjd,margin1_mean,margin1_var,KS,ks_pval,mala
32,20,funnel,autoMALA,729.4364925225709,726.7257474482712,2.8126634e7,29.810189135647352,0.2325483988939358,8.956678119056944,19.728260238978976,0.0,false
128,15,funnel,autoMALA_fixed,615.281403023508,811.5204880390867,3.9055924e7,65.17919442276526,-0.57733432316314,6.423893937416038,49.34577156805568,0.0,false
8,9,funnel,NUTS,1566.3539252087833,1194.5535560185144,6008641,1697.509115458149,1.5633884510063973,4.338297989250866,175.68677151261429,0.0,false
64,8,funnel,autoMALA_fixed,713.5044462249048,1021.5544710373069,3.3345357e7,19.011824293312657,-0.5221764857948262,5.906796023757417,56.88378245027042,0.0,false
128,12,funnel,NUTS,792.5241736976031,949.1874787211141,19128638,29539.307955284916,1.2460178715544337,5.116024678814777,132.4102251291766,0.0,false
8,5,funnel,mix_autoMALA,791.3111892077904,660.6585718693872,8.455505e6,9.801405161528098,-0.4541688927368304,10.4616774157342,27.238029203946965,0.0,false
4,11,funnel,autoMALA_fixed,1190.3616004011303,1388.436904399927,1.7815745e7,36.68882387943452,0.23452887451889057,7.588425255862596,18.588027335546457,1.5513951528978543e-300,false
4,17,funnel,autoMALA_fixed,1907.2804503461264,2068.5181240136762,1.6296877e7,12.748849623788749,-0.03657282134865799,8.293493858521447,4.186905803019388,1.187159131729039e-15,false
64,14,funnel,autoMALA,680.0865835568015,819.1920891535336,3.4684335e7,33.83325616907497,-0.3417193453591708,7.316914334599257,25.164939720703615,0.0,false
4,10,funnel,mix_autoMALA,1400.832249569402,1619.0097384587687,5.504386e6,6.343536851762628,0.19225495039412838,7.6862429051887435,15.012623433699453,3.462880244080905e-196,false
256,4,funnel,NUTS,603.401936192141,1010.7578885421642,19324681,13706.540283391803,0.32558617293862924,5.248138795504604,112.02494809455146,0.0,false
128,6,funnel,NUTS,808.7989067001882,1046.6245673788137,19276130,20668.46261345976,1.117311753219575,4.986726030926614,113.56336045562546,0.0,false
256,13,funnel,mix_autoMALA,526.6589239747026,336.1590474689586,1.7434877e7,19.24019757081024,-2.148051644997066,9.363273904916406,121.05337101623627,0.0,false
16,16,funnel,NUTS,2181.88588742873,1669.6423659282034,9095097,3470.223535310193,1.3057705461562723,4.50939179021868,143.04145774842252,0.0,false
8,16,funnel,autoMALA_fixed,1364.0479057274072,1463.3502658843383,2.3814794e7,26.702524797027728,0.18615348920227304,8.297128929394022,11.010444425998813,1.0048206108561787e-105,false
512,16,funnel,autoMALA_fixed,532.8626652581447,548.8335224214358,6.5844936e7,7.296871467570142,-1.8515576690300564,5.1770790665152555,154.42556650883643,0.0,false
128,20,funnel,autoMALA,619.6203988701571,690.5866610605651,4.1702277e7,29.011986875190416,-1.2272614431519804,6.2559189053380475,86.96021018711417,0.0,false
1024,15,funnel,autoMALA,524.0783617845,725.7969780888643,8.4035987e7,616.3726534154351,0.22893534574400043,6.445108855656596,41.1456618936777,0.0,false
1024,6,funnel,mix_autoMALA,519.3393694410612,598.563348348535,2.5583018e7,17.265139867095424,-1.798096521755134,4.535653024979132,183.05767687597364,0.0,false
1024,19,funnel,NUTS,535.9475539503463,498.1066375705778,78510656,167628.03769305954,1.081470413531254,8.46181009348262,64.43511424957092,0.0,false
512,13,funnel,autoMALA,539.5503478514064,798.1545412493042,5.7436086e7,35.31216335120341,-1.3008018410933606,4.304290504907944,141.28494944897733,0.0,false
512,18,funnel,NUTS,565.9255419150788,672.2632706690237,63385908,24011.38655075697,-0.1848097610877171,7.538716811730082,27.773023469648592,0.0,false
32,17,funnel,NUTS,1957.9950352462674,1428.9513604046056,12779967,8703.89855153653,1.391320554386454,4.943872354083728,130.9135822105724,0.0,false
32,12,funnel,mix_autoMALA,579.0725203992547,450.63385085620536,9.739258e6,9.658691991883972,0.6242674051284599,11.125253846775353,45.600875402455245,0.0,false
4,10,funnel,autoMALA,1870.3559944787748,2005.1720054005157,1.5975051e7,9.602095965757687,-0.07154842366658165,8.376216460720705,7.356690299147431,1.959838821907271e-47,false
64,4,funnel,autoMALA,657.5568262402743,724.6348874254992,3.5120163e7,51.059691194768945,0.3221009070464869,8.033894148883109,22.203537894426205,0.0,false
256,17,funnel,mix_autoMALA,541.5615734255969,699.7775068732442,1.5715918e7,27.841748161209534,-1.3315259447364816,5.093441894338763,104.2669544140345,0.0,false
4,16,funnel,mix_autoMALA,1296.2795255840379,1416.5367429745063,5.57301e6,4.946448695447225,0.191490247198659,8.143282066784376,11.123604068288522,6.707338918030514e-108,false
32,20,funnel,autoMALA_fixed,695.5484399662346,588.3230687462241,2.9151646e7,42.877095746774934,-0.2817407902173292,10.532685334653227,19.500233408665114,0.0,false
1024,18,funnel,autoMALA_fixed,536.2672334646891,739.584511467994,8.4887571e7,83.26606128499489,-1.605724943959192,3.830490604888872,163.22791449619075,0.0,false
256,19,funnel,mix_autoMALA,518.8526019818338,366.33971925646983,1.543372e7,15.248034770350438,0.9518976223793902,11.83034411064341,149.4104525837982,0.0,false
512,5,funnel,mix_autoMALA,523.378297910061,953.8551135500576,1.95918e7,18.100086416556817,-0.6499215878548167,4.507326828846574,86.85037362064475,0.0,false
8,12,funnel,autoMALA_fixed,1070.9222998896842,979.3110185617028,2.5193406e7,13.196595359587986,0.31709150797527097,9.632022739773968,15.382420244196169,5.977313378613371e-206,false
4,1,funnel,autoMALA,1214.7556513754641,1036.9905612258447,1.6205716e7,9.58787949742217,-0.12846705035839232,10.503743866296174,13.138018109848097,2.3770766164506201e-150,false
16,4,funnel,mix_autoMALA,711.483346823094,744.9240883639495,8.199664e6,20.30817518954878,0.059113639919986825,8.591131050449572,4.47651942336779,7.855599258554324e-18,false
512,12,funnel,autoMALA,534.9590736956876,1037.3272992170116,5.7110523e7,34.596147874395164,-0.4964245572767769,4.384393463477677,96.00178996375064,0.0,false
256,8,funnel,autoMALA,556.5232119041414,643.6026242315326,4.786264e7,105.27334347119192,-0.3158730511736756,7.674061990482014,47.612006915951156,0.0,false
256,6,funnel,autoMALA,588.5362676460921,735.7011202199963,4.5082317e7,36.74112798068833,-1.4212040237643677,4.882444924789796,128.65471998004483,0.0,false
32,1,funnel,autoMALA,827.5559989366742,1043.7755739557915,2.8451028e7,23.399403928525775,-0.16836267074514844,7.089909110030667,20.390157313862574,0.0,false
16,5,funnel,autoMALA,1055.7116238704366,1336.2227023488135,2.1856296e7,15.613282981308197,-0.12487709087772808,7.078547372019235,16.618037596671343,2.7053258586997186e-240,false
8,4,funnel,autoMALA,1436.5257655306402,1464.5382963975494,2.3177679e7,15.596229300626018,-0.1878690504983778,8.729015907535887,9.092777432722428,3.071208075344771e-72,false
32,9,funnel,autoMALA,618.8551673926869,373.975495585621,2.8382567e7,32.00081633723497,0.9077155331177098,13.899211243032823,66.62789411849462,0.0,false
32,10,funnel,mix_autoMALA,632.4738071327854,778.7501066468657,1.0351741e7,9.199730650580964,0.18346879241656627,7.267983112632922,14.998324353410936,8.169098721278564e-196,false
16,18,funnel,autoMALA,959.3589291008034,1011.3621760124641,2.2863873e7,17.799418429075498,-0.4882115896365668,8.091481229249851,29.377481347459764,0.0,false
64,8,funnel,mix_autoMALA,613.6872592099846,974.5784037176736,1.1619996e7,21.57975557907338,0.14673805019964306,5.641497886139104,29.174969882140317,0.0,false
16,11,funnel,NUTS,1953.1983403551562,1795.0713572559696,10051899,3647.6814329965923,1.148798632276557,4.768096480169812,129.76187888045357,0.0,false
512,8,funnel,NUTS,577.9850946321147,799.0169168520104,41845658,45795.42459108214,0.5002818275965981,6.228331152974277,53.62780166183235,0.0,false
512,7,funnel,autoMALA,516.9278402381965,215.82861490490558,5.6405067e7,86.68462228464806,4.535345180485104,0.8288789384967985,409.5024650772646,0.0,false
256,4,funnel,autoMALA,553.8198770300435,584.1944194244494,4.7061125e7,135.90750850031702,-0.5271543797115137,8.232052524847811,33.706148411330446,0.0,false
16,2,funnel,NUTS,2405.001053618022,1240.6181409094256,8496576,4853.307235664593,1.6788310715530483,4.233680008979258,167.19396869698767,0.0,false
128,13,funnel,autoMALA,557.9153482744571,472.4414866425989,3.9592471e7,39.79461922882153,0.6067498788000169,10.227894934521506,55.53939853677372,0.0,false
2,9,funnel,mix_autoMALA,3145.13149226855,3484.6396427593595,5.59757e6,3.956017511690038,0.16360569509829062,7.959008861612017,12.047065325907226,1.7424688109314802e-126,false
256,14,funnel,autoMALA,540.5919677426424,537.5343638237501,4.6933032e7,34.85678988978613,-0.5787762854441193,8.698210746140933,40.841533993295,0.0,false
128,3,funnel,NUTS,711.4152364618386,822.0897109140553,53935039,6944.3794342065385,0.10401808033640436,7.773361904721366,10.17577642066428,2.300103273226278e-90,false
512,7,funnel,mix_autoMALA,522.3576351160303,852.9865533256179,2.0893302e7,110.83688119077127,0.23370601073772396,5.455863524313954,51.24419477678623,0.0,false
4,11,funnel,autoMALA,1729.3129102137582,1766.7610147814225,1.5649216e7,9.224196171727009,0.19253879487316308,8.684289163521159,10.18500125051498,1.5798100274845087e-90,false
2,13,funnel,autoMALA_fixed,3336.539178783311,3488.1992705712846,1.7094579e7,9.986687277057582,0.012243427045731413,8.607723072130383,2.8542972109670597,1.6773542392758963e-7,false
4,7,funnel,mix_autoMALA,1119.059941588302,1139.5716172082716,5.923681e6,6.255539755263044,0.07021977836942925,8.827248147033322,6.272887460736911,1.326847930356093e-34,false
32,9,funnel,autoMALA_fixed,790.0610933423724,845.7885263613554,2.8272246e7,36.84322043613304,-0.32500023352415486,8.244319158016406,20.223539549619318,0.0,false
128,16,funnel,autoMALA_fixed,591.0243363735782,695.555695285998,3.998629e7,45.63092344494088,-0.42054738243742645,7.44368958469979,30.225520270928996,0.0,false
8,12,funnel,NUTS,1578.0314161962026,963.571037185357,5718029,1781.5564452150059,1.8802691432752607,3.8642162764557964,212.2682906572146,0.0,false
2,8,funnel,mix_autoMALA,2494.514794944771,2669.507592281826,5.80293e6,4.307133798194705,0.011115523407050864,8.409425343246326,5.051932957742546,1.357936145953583e-22,false
64,9,funnel,autoMALA,629.5904896002729,559.1376728580757,3.5288574e7,66.09526758883884,0.5068347145975358,9.818767424074553,39.71001141910989,0.0,false
16,18,funnel,NUTS,1607.055274524854,1708.8544003699249,10348243,2798.4326353446413,0.997977434057955,5.343823161278494,110.15606052974138,0.0,false
2,11,funnel,autoMALA_fixed,1909.5359422017593,1893.9920778222095,1.7333275e7,12.779374286016106,0.00885963153827675,9.073570085177643,3.664349958955114,4.3459616304895194e-12,false
32,12,funnel,NUTS,1611.0367395649728,1378.3354870256119,19342907,9386.14436469221,1.34643459888826,4.826165552692669,132.05689867151244,0.0,false
512,4,funnel,mix_autoMALA,523.1072069829414,381.0474915904953,2.0647425e7,17.650611756041073,-2.4069138429269024,6.447922771874898,176.88404202544552,0.0,false
1024,5,funnel,autoMALA_fixed,531.531679749146,391.3989556948666,8.3580104e7,11.845492645653863,-2.940052746169523,3.2661688331323124,268.1091213582956,0.0,false
1024,20,funnel,mix_autoMALA,523.3050267357448,406.2779892518939,2.4973803e7,17.348289530774046,-2.7450705919725458,3.905572705845708,223.72490295653643,0.0,false
512,20,funnel,NUTS,568.1471900366765,663.6911370501027,42081528,103954.69363048153,0.7345759297550637,7.106753410743219,59.42912432620905,0.0,false
128,18,funnel,autoMALA,572.0064596229216,589.1260112575459,3.9363032e7,34.738507196935196,0.08541937915757436,8.73032907538139,23.562758889993688,0.0,false
1024,8,funnel,autoMALA_fixed,535.8839353187706,349.95532772050365,8.1346451e7,5.539389528867579,-3.3534246741551277,2.0344761216698912,319.4672396105336,0.0,false
1024,15,funnel,mix_autoMALA,519.6967098830627,261.5580701313586,2.610628e7,9.123206606949706,-3.5753496231462747,4.932309465729712,277.29747437111934,0.0,false
1024,12,funnel,autoMALA_fixed,530.5030435257582,717.0857851700437,7.524624e7,29.206923177941373,-1.7200998097645093,3.5985114113161742,156.64212392059903,0.0,false
4,5,funnel,mix_autoMALA,1198.6943928583607,1320.3212560524992,5.547247e6,6.751303605939495,0.05936043158621757,8.162698074586059,6.734802853843092,8.015778727090639e-40,false
32,3,funnel,mix_autoMALA,636.2544765898492,771.0529832571114,9.761656e6,12.3813500380298,-0.29926057348166224,7.315499211459447,27.34345616515259,0.0,false
32,19,funnel,NUTS,1730.9641848773879,1781.234852275976,13455575,6079.932366739238,1.012138652871446,5.289335141459553,100.45466679192735,0.0,false
4,18,funnel,autoMALA,1857.912861235042,1940.2950376624326,1.5939296e7,9.114784769439503,-0.04406746455811935,8.61084442371505,3.8327823963227274,3.4774928695476156e-13,false
8,7,funnel,autoMALA_fixed,1833.245679185757,2190.441127919449,2.3203776e7,23.187781384714086,0.14575591837926033,7.456440295573158,15.071613707357244,9.953418955664133e-198,false
128,16,funnel,NUTS,841.10437579365,1211.6217917102463,20462234,15932.951674903432,0.9138171254407927,4.878600043841413,96.41075250791882,0.0,false
128,20,funnel,NUTS,762.3047366929495,988.1476178940133,17900483,31136.07670661093,1.1340925262925683,5.031807275278508,138.8528648397456,0.0,false
64,2,funnel,autoMALA_fixed,663.6741702265956,751.3818176483409,3.3141191e7,33.10878213759851,-0.28148122447601664,7.8469506609453346,24.874028338509447,0.0,false
2,6,funnel,mix_autoMALA,2785.093863258592,3015.18459433318,5.821275e6,4.787916956309128,-0.039173197755948214,8.304876066198636,4.369939372128665,5.1776616182396925e-17,false
128,5,funnel,autoMALA_fixed,597.8564327573587,596.9986249383816,3.9516086e7,17.98812181541093,-1.2630536031077266,7.153753570502558,90.73112756643332,0.0,false
128,10,funnel,mix_autoMALA,540.2534245422111,664.5629054494392,1.3871111e7,18.67668215155824,-0.26535100852195714,7.242348744476814,37.40716638172387,0.0,false
2,6,funnel,autoMALA_fixed,3191.1837205831034,3537.006210473145,1.7374543e7,11.771763360208695,0.09530861925222628,8.063549151036135,7.827619492638348,1.205510665758595e-53,false
2,15,funnel,NUTS,1456.4889023937496,1759.0164538637216,4801618,25.54961659049614,0.6327830566915346,6.315258703365235,53.56587060689691,0.0,false
64,15,funnel,NUTS,999.7475456694204,1333.8982214971663,32992654,7599.791209166689,0.3964697958895626,6.439082172564919,54.0757941983901,0.0,false
2,20,funnel,autoMALA,4390.141358975033,4428.2189194790435,1.6597285e7,7.9992269954709,0.018493058991133016,8.919682646590392,1.6232323450144541,0.01028962217578793,false
16,8,funnel,NUTS,2373.814184352717,1895.6867001202336,10389998,3561.2898986177274,1.1677922818045543,4.959464621369956,121.72947364190539,0.0,false
512,5,funnel,autoMALA_fixed,539.4597620727293,910.0800222023547,6.17518e7,15.946836123660328,-1.2879423995670471,3.5904786819053465,143.78826458344213,0.0,false
1024,9,funnel,NUTS,542.3407047375871,725.087741217787,94187754,90015.65367809347,0.49310042025730694,6.4746470346011,48.55669764476538,0.0,false
16,14,funnel,autoMALA,907.6082422915636,924.6350109493601,2.260604e7,21.20524208655466,-0.0954333232588021,8.818156071890003,8.416886416509328,5.844312986511706e-62,false
32,15,funnel,mix_autoMALA,684.0130719505291,881.9282726740203,1.032827e7,18.5117437754004,-0.5951066569650605,6.508084112150423,48.475778048010966,0.0,false
64,10,funnel,mix_autoMALA,570.2341837802082,709.2833003682047,1.361574e7,6.558966753955523,-0.5305559708822316,6.922721543103738,45.12367255803309,0.0,false
16,15,funnel,NUTS,2482.88432857023,1698.4934308605873,9885154,3576.294942969567,1.307106628450875,4.887145210589774,129.24627804189453,0.0,false
4,15,funnel,NUTS,1214.6638248701383,1091.2025692932727,4132948,667.5133427340534,1.5119526440136069,4.605553313642495,174.89926656956533,0.0,false
32,13,funnel,autoMALA,827.5343595474797,958.0473342585885,2.823701e7,27.485164595666284,-0.19354992837634802,7.7135241093071425,16.20553147442314,1.5590047644494943e-228,false
16,10,funnel,autoMALA,793.2657996386934,650.6531215546883,2.2044411e7,20.815348351336684,0.3928016504963243,10.734072761494426,27.609618574868023,0.0,false
256,10,funnel,autoMALA_fixed,531.6124211286108,725.5300503319407,4.4869114e7,16.765317122452863,0.7358783128846906,6.033347931198903,113.97135565729508,0.0,false
256,16,funnel,autoMALA,541.8344279071484,679.1978345503693,4.5511116e7,37.714257828811654,-0.11390289786162719,7.166103691902917,54.01056654656412,0.0,false
512,15,funnel,autoMALA_fixed,535.1296969168926,728.0188606954438,5.8229932e7,22.769401450168054,-1.2559492705091722,4.970005402962683,120.88018619912418,0.0,false
1024,6,funnel,NUTS,539.8533412493418,640.3708317994469,63889951,78258.83791834247,0.06144176660022915,7.583320898035821,29.85786739592632,0.0,false
64,18,funnel,mix_autoMALA,567.5327741768648,636.8690821466452,1.1689316e7,12.178425525016545,-0.14523178458696884,7.996831422509068,16.4503591946538,1.7718226595238034e-235,false
16,11,funnel,autoMALA_fixed,968.5659515153271,1039.6315209834522,2.3311209e7,30.994173814423956,-0.0063045487402933476,8.384716803709678,5.2905878490650835,9.748709605146679e-25,false
16,14,funnel,autoMALA_fixed,889.9581742687595,869.6409234181133,2.2642345e7,25.91980097921342,-0.1708150106934527,9.1596635409751,9.485698309143572,1.4019156320077173e-78,false
32,17,funnel,autoMALA,770.8606664352282,885.8323502323601,2.8484119e7,25.11139648570968,0.17981205359104532,7.783298097819297,12.865976994337132,3.3157125046682933e-144,false
32,12,funnel,autoMALA,630.5869745397711,426.6089014559513,2.8213757e7,27.413120154861907,0.9331122497134156,12.232960571504917,73.34452763893444,0.0,false
8,20,funnel,autoMALA_fixed,1216.9121479700566,1287.9611960677196,2.4158986e7,52.133948661989606,0.2147982267077403,8.394093078753544,13.890998348238014,4.991680277581181e-168,false
32,8,funnel,mix_autoMALA,630.0732697374383,742.6857711485649,9.554214e6,11.459931114141316,-0.17342518861349962,7.598405048022317,15.129341941575262,3.045318569327725e-199,false
256,18,funnel,autoMALA_fixed,561.1612796952068,540.2244696790696,4.4900154e7,28.381118305155365,-1.718865931240207,6.116888417047097,132.28699554106117,0.0,false
256,1,funnel,autoMALA_fixed,538.0387927752115,458.4136968822483,4.4620994e7,60.14373448936855,0.1692468299433798,10.533236335046986,58.489283833715604,0.0,false
8,4,funnel,autoMALA_fixed,1319.3013283834557,1374.7935506951953,2.5144731e7,20.564467207513264,-0.046036876116802024,8.63126983305787,4.179138934295395,1.351910951509265e-15,false
16,10,funnel,mix_autoMALA,632.2430832934939,507.98362779742337,7.644942e6,8.781456377192349,0.338876925081694,11.059979620059446,38.20157005731346,0.0,false
128,6,funnel,mix_autoMALA,542.5494984212557,611.2095218831932,1.3503277e7,29.99692363212555,0.32670058477482844,7.876108524947343,37.23360095395634,0.0,false
8,1,funnel,NUTS,1739.1724920792303,965.1738698651135,5651397,1745.191291636333,1.9040268167109597,3.926715737033108,202.8988677276914,0.0,false
256,8,funnel,mix_autoMALA,518.5203238460339,405.5078886617489,1.6260474e7,12.801620200317208,1.8137552568365807,8.183164609415744,191.50940269450604,0.0,false
128,1,funnel,autoMALA,602.7579682356546,630.8423633129759,4.068179e7,33.822322207762035,-1.0605844484323241,7.277643975441157,65.88007357886971,0.0,false
64,6,funnel,NUTS,1156.3953873427934,1378.2569592175364,39461210,13255.465736001417,0.9781257788673189,5.394602595946805,93.68152714853248,0.0,false
8,19,funnel,mix_autoMALA,742.6952123171451,572.1685296449883,7.934965e6,6.458779303371805,0.22543090112543185,11.608753867526381,27.800900020000654,0.0,false
2,5,funnel,NUTS,987.5342365637385,1173.0511769875275,3188409,28.993438493242888,0.7474561752810265,6.501161099725029,65.0454268895108,0.0,false
128,12,funnel,mix_autoMALA,554.0273639413247,676.2932734075463,1.3607449e7,11.292242904814819,-1.0438806987189833,6.1960519398188625,84.62478655491793,0.0,false
256,11,funnel,mix_autoMALA,535.9579777044696,576.2037279160082,1.5967222e7,16.76511955409895,-1.6345787732784873,5.579922816146114,121.28752888720692,0.0,false
16,11,funnel,mix_autoMALA,626.9354868584475,510.89627970123587,7.645933e6,8.16950826479037,0.5956184634041932,10.610592606389275,46.73122249282005,0.0,false
8,11,funnel,autoMALA_fixed,1341.3614814999082,1447.2198421921219,2.381017e7,37.642051683452735,-0.052673990561442716,8.334432941072638,5.637541695104346,4.961842067232004e-28,false
16,13,funnel,autoMALA_fixed,1027.2983881499658,1284.7734631739793,2.7744101e7,31.07015550564931,0.009298457206340344,7.1961817798047765,13.123623384519192,5.062850437549377e-150,false
16,20,funnel,autoMALA_fixed,975.3584583696589,1134.1492558302698,2.7698969e7,31.288357084976216,-0.18461638209465164,7.6751226469395055,13.58419327079838,1.0472298322057824e-160,false
4,14,funnel,autoMALA,2084.8928830453438,2252.8406518877737,1.5689206e7,10.380796253951154,0.027487274004559428,8.325983243735623,3.9865914272802314,3.137781640570665e-14,false
1024,18,funnel,mix_autoMALA,518.8864709963342,441.0387103018291,2.5619736e7,14.357264263855033,-2.4604105982516895,4.465529062269037,223.88182243832142,0.0,false
512,20,funnel,mix_autoMALA,521.0968900428647,784.1171787873609,1.9607951e7,13.260733602916343,-0.8714881190594574,5.209582515484821,104.56025251106132,0.0,false
1024,7,funnel,autoMALA,527.5253041362614,1010.731011317404,7.4362326e7,85.74668653097147,-0.5406835135776843,4.39670058193021,102.86604752359676,0.0,false
512,3,funnel,autoMALA,532.1221120937536,741.3680025944938,5.6803456e7,72.42149573812958,-0.18877150999929015,6.422852186449056,57.533427116534256,0.0,false
512,10,funnel,mix_autoMALA,521.8223027732824,1392.4878666837667,1.9028058e7,14.998530569788656,-0.23868392612515427,3.314715738524209,103.72324634009988,0.0,false
512,19,funnel,autoMALA_fixed,554.7910750812313,788.0739005185759,6.0956754e7,62.330199242652895,-1.3706998386543816,4.303967635039566,126.53692036847661,0.0,false
1024,11,funnel,autoMALA,532.6292641738257,561.7073121592896,7.5912731e7,44.25642721687736,-2.0988763099807057,3.960263892989681,192.8606336178596,0.0,false
128,19,funnel,autoMALA,599.0434358429366,829.2975421818325,3.9626281e7,41.72705049317256,-0.20697355004113507,6.451132161766375,33.96057585928361,0.0,false
16,17,funnel,autoMALA,961.0601878526035,1033.0464187826742,2.2507356e7,25.26865059564713,0.030411129532567922,8.371116675787201,5.2795124943888965,1.2320569079964693e-24,false
16,17,funnel,NUTS,1402.3367336851768,1569.1548689944339,9229072,3017.82547603427,1.0066464833074549,5.273112673595567,130.22226476157473,0.0,false
16,7,funnel,autoMALA,914.9993988443309,917.3169557778604,2.3447534e7,16.172418470223704,-0.41398861735898396,8.671565157558945,25.13904733895697,0.0,false
128,17,funnel,mix_autoMALA,548.0483615227689,679.3024529582673,1.354669e7,24.20346233510645,-0.2952425012553005,7.167904747696674,34.02257014378688,0.0,false
64,11,funnel,autoMALA_fixed,645.8462860797092,688.3713887661733,4.2886636e7,384.6479736662412,-0.023748269125208554,8.443302599803804,9.960874262100784,1.3197377561588031e-86,false
2,6,funnel,autoMALA,3200.441623768462,3122.164746147304,1.6395867e7,7.841620685596373,-0.016707911755946974,9.223900042720677,3.0382630699928512,1.9188824505001047e-8,false
256,5,funnel,NUTS,603.0311125382807,857.272480113607,23529996,32448.84377848172,0.27846896570439306,6.239712827641894,82.73042133212613,0.0,false
2,15,funnel,autoMALA_fixed,3397.044136165377,3550.478578106265,1.7387999e7,9.027259389515441,-0.05424692207641649,8.591578667774314,5.35375125773237,2.540775745635282e-25,false
16,6,funnel,NUTS,1240.537922566467,1287.5486906689712,7660971,4275.335899932053,1.3192048455410874,4.462931333455833,174.29825781470063,0.0,false
4,13,funnel,autoMALA,1465.3193668153026,1401.9173542091428,1.6528833e7,11.257489056332412,-0.12691585498700414,9.361023532222301,8.18495943490339,1.2917019271283193e-58,false
64,13,funnel,autoMALA,709.3127195462545,916.1446556857779,3.4839754e7,58.336939187789795,-0.13055421086053595,6.944565573920344,20.195240368767827,0.0,false
2,4,funnel,mix_autoMALA,2165.1100440513537,2295.6865259395067,6.237686e6,7.65435851934403,0.07939290234550199,8.461508484218667,6.893166400567125,1.069990683579383e-41,false
8,7,funnel,mix_autoMALA,926.5549790320066,985.3763594671129,8.310904e6,11.067227805041494,0.31350316531785394,8.28522143859808,20.334012592249735,0.0,false
512,3,funnel,mix_autoMALA,524.3562677484647,1362.631126101148,1.9755629e7,19.26268676014952,-0.2618599080517644,3.3932148320379802,95.78917836276094,0.0,false
16,1,funnel,autoMALA_fixed,890.3937664556893,887.7429181172167,2.1660177e7,21.25383540108765,-0.1512402919940105,8.987182178520612,8.289243140146311,4.158477772672017e-60,false
128,13,funnel,mix_autoMALA,553.1965645517163,756.9226924341824,1.4430804e7,26.739423493678633,-0.24305290953662018,6.513937323219161,30.276679392301162,0.0,false
256,14,funnel,autoMALA_fixed,567.6900564358257,845.312779859629,4.4602274e7,44.380930321092684,-0.7584479697410145,5.407580937985358,81.50853149631848,0.0,false
512,13,funnel,NUTS,571.8752495040826,679.5921256026937,51398748,75673.95337600273,0.7383053205823327,6.965854035349183,52.18372440888032,0.0,false
512,11,funnel,NUTS,580.7856732023847,801.8433470885376,48396152,44933.87897674863,0.38948848369956923,6.347088563330063,41.90307349693982,0.0,false
64,15,funnel,mix_autoMALA,585.1174228346517,763.7214273060544,1.2116518e7,20.050556595843233,-0.15911490851139892,6.86638101392051,22.445415190202198,0.0,false
8,9,funnel,autoMALA_fixed,1137.6482102308707,1171.5805991369054,2.6282586e7,35.720419100919614,0.03885552153354507,8.735985175165386,5.379445381625601,1.4636148167742157e-25,false
8,4,funnel,NUTS,2957.8126987015007,2234.3776294936297,8866025,1371.3072947085277,1.077930406059199,5.214800708125934,104.08151838699355,0.0,false
16,10,funnel,autoMALA_fixed,911.9990778020192,977.405817492611,2.3174166e7,40.06409022919671,-0.3150375303445624,8.221283882830297,19.487600885254665,0.0,false
16,16,funnel,mix_autoMALA,683.2377682465625,730.8235678454346,7.775303e6,7.741563835091534,-0.20053009360414503,8.360422826691442,13.40089905534768,2.071412422682494e-156,false
64,9,funnel,mix_autoMALA,583.9974493773232,835.4727632799163,1.1711863e7,13.15611599314697,-0.008391001124878061,6.29094124177657,30.956627377803443,0.0,false
16,15,funnel,autoMALA_fixed,839.8907857257404,757.8141556940587,2.2645537e7,34.09042741989436,0.09528788556983234,9.959905551382928,14.010509252842098,6.3373394457577975e-171,false
32,7,funnel,mix_autoMALA,598.3588604561936,543.196671469192,1.0390119e7,7.520432898529669,-0.5926554984715652,9.50424555682024,31.4614390501215,0.0,false
256,2,funnel,autoMALA_fixed,550.8750975100269,508.60562729622416,5.0167747e7,328.6022263955501,-0.6500436757173391,9.294224595842149,35.62805312552888,0.0,false
512,16,funnel,autoMALA,533.6426683687566,691.7210936195224,5.8547996e7,54.52227055049346,-0.8270989144877924,6.231628687377875,80.25014933861428,0.0,false
512,15,funnel,NUTS,563.9819084442111,613.0290687103931,47260816,68931.45470598419,0.6671398970355744,7.790598170654898,39.26408874608842,0.0,false
4,3,funnel,NUTS,1098.0662153789397,1443.9674819043814,5324611,426.7259018849289,0.5108566357661222,6.285457497541788,83.14941058681691,0.0,false
32,18,funnel,autoMALA,795.2320672913152,927.6584314056328,2.9164222e7,21.972100148458725,-0.3277052312814045,7.548743291251313,25.04380580256833,0.0,false
2,17,funnel,mix_autoMALA,1933.833473370135,1889.4852428802199,5.958851e6,4.375333482427157,-0.04257839949301706,9.204404223479271,5.17721344571904,1.0465784187014936e-23,false
4,6,funnel,mix_autoMALA,966.6256854749984,886.0580206980702,5.568711e6,3.850914050868577,-0.11877356632554713,9.791771782548071,10.10008509770445,4.951955233650293e-89,false
64,9,funnel,autoMALA_fixed,627.8006486855874,565.9613522250262,3.5767468e7,85.12621089065559,-0.11484913194452928,9.967229108473893,14.133994970620286,6.06980028458504e-174,false
256,12,funnel,NUTS,655.4734261850218,867.1732265419881,27966116,30395.601607482713,1.0006780879879444,5.523393087563315,81.2013205531218,0.0,false
128,15,funnel,NUTS,785.7914073196894,1139.2851316626682,21326697,14694.952586569127,0.6494511592387835,5.561456969355824,69.97540713396522,0.0,false
8,13,funnel,autoMALA,1540.5435702380216,1672.0846132570523,2.3111388e7,23.680129335716302,0.04943229773173969,8.284638199530091,6.215445809546125,5.5706242404212685e-34,false
16,3,funnel,mix_autoMALA,726.9173630267925,831.9047020427453,7.515451e6,9.54820804768157,0.04453825630350056,7.8613785539990095,8.5130208559969,2.2545713132837533e-63,false
2,19,funnel,autoMALA,3684.2437143504176,3683.169465298857,1.6402381e7,7.704512939282409,-0.005358717027062757,9.002418522846131,1.669385115196235,0.00759286567278638,false
16,7,funnel,autoMALA_fixed,612.0413944255912,249.74058887739426,2.2601671e7,21.635531167586304,1.5205300985568388,19.297951308307677,94.45332968058653,0.0,false
512,14,funnel,NUTS,573.2224948680257,676.6677785582385,61454510,70765.4976734486,0.8829300781012432,6.753083691541734,55.12147063594341,0.0,false
1024,18,funnel,autoMALA,532.6526602904619,399.0107166971134,7.6340143e7,40.62014979542807,-2.602959831270294,4.979355798125025,210.05591356921138,0.0,false
512,5,funnel,NUTS,568.4691386842686,728.8542142737213,33489177,81190.15033966953,0.6004043341377707,6.620086611888701,64.7761078449694,0.0,false
1024,6,funnel,autoMALA_fixed,523.9868256799068,359.5308733099985,7.7756239e7,2.8011308654171976,-3.2162162668658274,2.551120044854825,281.40440445534426,0.0,false
1024,5,funnel,mix_autoMALA,521.6389472040094,490.03433162616096,2.7145474e7,33.453020394767364,-2.2152249478151864,4.590594315550728,217.58060076206982,0.0,false
1024,16,funnel,mix_autoMALA,515.9678892623095,366.24557965067305,2.8203388e7,31.142793388414116,-1.869472791164693,9.164061211700792,104.91585668498078,0.0,false
1024,14,funnel,autoMALA_fixed,519.6845683884923,521.6866301803382,7.506936e7,2.6891602927789804,-2.3793351302782373,3.230429198571243,235.49023545618866,0.0,false
16,14,funnel,NUTS,1576.9861546059342,1804.9894180165154,9815901,3121.3649912793994,0.8556925307323169,5.612284193158907,99.70228709572524,0.0,false
4,4,funnel,autoMALA,1471.2405784802406,1321.3248102725033,1.5592913e7,9.421284233595145,0.3228282643571227,9.722296209835429,13.820143422288254,2.53335419215821e-166,false
256,17,funnel,NUTS,627.8214754591115,736.3181023942346,35626014,38210.39777624213,0.9207291699289418,6.63633595106724,62.54681388278064,0.0,false
64,17,funnel,autoMALA,654.4000347783372,711.4433841709762,3.4511108e7,44.89180685422732,-0.08047214844545802,8.270120335160493,12.406523876548988,4.038527894426137e-134,false
8,3,funnel,NUTS,1601.8805112111463,1244.39907195095,5736897,1817.496986694417,1.5328042270945126,4.248966260633092,179.91174476333953,0.0,false
128,10,funnel,autoMALA_fixed,597.7546678446987,654.8465983436631,4.0528225e7,143.79280681427127,-0.12325825136956148,8.197642514352708,15.70408385975702,1.2335020670228016e-214,false
32,8,funnel,autoMALA_fixed,796.9303764261191,1012.2961651172109,3.2818658e7,36.93556378576137,0.09060841615882248,7.072497794240026,17.133854678701766,2.0429474474944984e-255,false
8,15,funnel,autoMALA,1336.115011385999,1353.895304191845,2.3127758e7,16.40874612975473,-0.004529966642918264,8.881752233814066,2.267270463499075,6.855436150946401e-5,false
4,12,funnel,autoMALA_fixed,753.3675555454943,396.4353358473276,1.8421393e7,16.679028333088215,-1.1456246068491056,15.17576291654375,60.11989857188777,0.0,false
8,8,funnel,autoMALA_fixed,1356.5002154809406,1458.6844520120771,2.26722e7,23.06137359556929,-0.08209148898805119,8.351703267652447,8.273862720263253,6.92158045275098e-60,false
256,16,funnel,mix_autoMALA,525.8248930309836,339.4428048818425,1.6630235e7,12.535086144493357,-2.2187323539185546,8.895844510756122,131.04748666175317,0.0,false
64,19,funnel,autoMALA,640.2162654080755,687.8233053881501,3.4332472e7,35.43122870437518,0.04933594754594586,8.37403666018519,13.85435929577244,3.812612759860882e-167,false
128,18,funnel,NUTS,780.2025636192309,958.287107824997,34001832,14329.723657541765,0.7354345429146274,6.5048880331382835,51.21093321427986,0.0,false
16,8,funnel,mix_autoMALA,665.3439272713827,653.2945463225885,8.258386e6,7.0511440230574545,-0.1328944385132647,9.143089174523432,10.410320521464996,1.4719664129099924e-94,false
8,13,funnel,NUTS,1973.622114890486,1178.0537182714766,6109951,2301.8842662804577,1.6803848280356426,4.214561019612161,183.55603998088532,0.0,false
32,14,funnel,autoMALA_fixed,748.8407131235285,731.4944862648158,2.8843128e7,66.67716504457843,0.17056460617488217,9.17095220603637,15.563489030924188,8.119106984996945e-211,false
32,10,funnel,NUTS,1768.627213752229,1581.8792941373533,11044708,6738.971561385287,1.260687043970139,4.583213466923248,129.0146925964846,0.0,false
32,18,funnel,NUTS,1724.0865872631814,1520.3185835491809,13236226,6732.71858537446,1.294672990620896,4.572913473133335,131.2301137624545,0.0,false
16,19,funnel,NUTS,2182.793399952831,1422.8806565904772,8679045,3679.6420554695037,1.490243287236396,4.356948104627861,161.76542018191554,0.0,false
1024,4,funnel,NUTS,541.1248026070493,674.4000269423248,72435045,55053.8337595886,0.1975090927728743,7.180264714602897,21.318345706365562,0.0,false
1024,8,funnel,mix_autoMALA,523.8741800019312,625.2721550983215,2.5917725e7,19.69187591008551,-2.078278175999745,3.129736251569972,221.18335467624894,0.0,false
1024,1,funnel,autoMALA_fixed,518.6561264634049,676.8594136957879,7.5563682e7,82.16814125453355,0.4834585926342678,6.660116421510093,132.5111455094751,0.0,false
256,4,funnel,autoMALA_fixed,580.2567395092317,935.5660292368186,4.4409146e7,56.32362367261393,-0.7053219743460795,5.019277830719169,70.09791993567785,0.0,false
1024,9,funnel,autoMALA,531.7077672166298,618.2204650924305,7.6373594e7,47.526963296076104,-1.8455907000749696,4.2100800331039405,156.92474954962074,0.0,false
1024,3,funnel,mix_autoMALA,517.9087440495588,2567.3821136282063,2.4927276e7,24.309353471575495,1.0899820392773327,0.616122334383046,227.97313723246418,0.0,false
64,5,funnel,NUTS,525.366147909816,1083.2181407128037,271444456,0.089190698600986,-0.6892218787183497,3.8785558277012924,153.74085478760276,0.0,false
1024,20,funnel,autoMALA_fixed,519.8617766220029,823.1405962545239,9.4495402e7,50.42695827882358,0.12903612696791833,5.667154852126617,62.374216741955706,0.0,false
2,8,funnel,autoMALA_fixed,1127.3217795393768,827.136690216427,2.2396911e7,10.530180453586322,-0.4576665206957439,11.806015297541034,29.70869792730612,0.0,false
32,4,funnel,mix_autoMALA,643.4751051610027,695.9759326131834,9.917585e6,8.059196477614478,-0.7149656803496868,7.679917635941095,42.418301617055306,0.0,false
512,9,funnel,mix_autoMALA,537.0869492736937,541.0923794955381,1.9222594e7,21.37155707368437,-2.223708603742944,3.756272121515634,188.21817323006178,0.0,false
512,11,funnel,mix_autoMALA,525.9500120020512,1089.9140269223976,1.9504783e7,21.28263799559215,-0.7903265013036882,3.7026676624863235,105.80756944790073,0.0,false
128,5,funnel,NUTS,733.7613961082318,959.5573892853267,24142337,13094.345602816837,0.26016715822833136,6.785380277838161,42.86636836721414,0.0,false
256,9,funnel,mix_autoMALA,519.1467409985756,287.28703347932526,1.5322078e7,58.41577483305179,3.55592411634283,3.46752830464681,330.3865002659276,0.0,false
256,11,funnel,NUTS,635.980577324714,887.6420506647479,39451356,23886.264340719987,0.30101239867172636,6.336020722945492,37.250671957239774,0.0,false
4,11,funnel,mix_autoMALA,981.9018478441881,895.812414467753,5.847214e6,5.151066153101468,-0.22752890814479437,9.765832819437447,14.316259629618827,1.901635239120793e-178,false
4,18,funnel,autoMALA_fixed,1922.2830558216583,2167.300719933587,1.5979968e7,16.804193414989903,0.240365586652606,7.766041870495861,19.491891874077965,0.0,false
4,16,funnel,autoMALA,1901.73767975412,2005.6223166036275,1.5926392e7,9.710217649535295,0.004137006877820974,8.533765961890314,4.71008538369216,1.0751447504601677e-19,false
64,5,funnel,autoMALA_fixed,691.7742701013657,781.3520767748776,3.5406133e7,83.43916861568044,-0.3486291707493302,7.804294519327898,27.115476441827127,0.0,false
64,18,funnel,NUTS,1157.458129297998,1324.3269579417013,17089030,12996.018801307646,1.0481096762260558,5.387355421257805,101.79424065395139,0.0,false
8,6,funnel,NUTS,1417.3964078728407,1695.3189301140917,7176599,1607.2553088774712,0.8922473457705047,5.325033987306622,118.86413634112859,0.0,false
256,8,funnel,NUTS,645.2451324635103,868.0698097911073,29097771,25632.73660475798,0.6205438422531317,6.205440649165174,49.34394528937315,0.0,false
2,14,funnel,autoMALA,4289.291782240395,4451.72185422674,1.6582798e7,8.401121478989326,0.004781922743060563,8.671426602371255,4.530855782994431,2.951668494628269e-18,false
512,4,funnel,autoMALA_fixed,527.110869167377,512.6591644380123,5.7192222e7,1.3674266618771083,-2.532849936780623,2.6619238274996726,258.050076261526,0.0,false
512,4,funnel,NUTS,567.6215736998033,733.761351204659,40910059,41669.89560603155,0.33955062928387303,6.834626836358015,38.76765853463147,0.0,false
64,4,funnel,mix_autoMALA,581.8005947427304,777.955947008241,1.1877672e7,13.586794074227846,-0.2722586758626412,6.6466545042711145,28.763478970208894,0.0,false
16,4,funnel,autoMALA,962.1672524560881,1041.3995297917793,2.2242588e7,16.66113153736301,-0.1371792625893442,8.279961384346786,9.575610681664614,4.5508533574474636e-80,false
2,17,funnel,NUTS,1028.44888279226,1117.559561635807,3488865,33.83022826606182,0.9502316562132175,6.472137612806277,82.558303886781,0.0,false
32,16,funnel,mix_autoMALA,635.2065266384095,740.8096600788798,1.0725685e7,24.24860540208514,-0.21382440340481879,7.6604330083415295,19.06972753387265,2.72105627e-316,false
16,18,funnel,mix_autoMALA,687.3720870061219,737.2182781643487,7.551252e6,8.079895318972797,0.1526173628827411,8.360258153531381,13.419391117385715,7.682083949048781e-157,false
64,19,funnel,mix_autoMALA,574.1945640524067,656.1785105649518,1.1711683e7,14.802167899037038,-0.10875138381530036,7.8622896187308084,25.16317848866271,0.0,false
4,8,funnel,NUTS,2108.5707653334384,1893.614725558886,5461257,422.51014325220444,1.094885099760231,5.094317133212437,118.74611273530967,0.0,false
256,16,funnel,autoMALA_fixed,536.8783323347507,572.0233637038066,4.4339547e7,37.70080838542217,0.4002858011916072,8.279367472657917,43.850158521221715,0.0,false
256,3,funnel,autoMALA_fixed,539.4458980798547,679.1680594165495,4.9265307e7,15.252877926625198,-0.4694816687238879,6.91671195658845,60.98015657448224,0.0,false
8,16,funnel,autoMALA,1382.9545499330593,1409.1892289810485,2.3221424e7,18.954292891028942,0.16825273715368294,8.756148616534544,8.147614021524987,4.374770611218285e-58,false
4,6,funnel,autoMALA_fixed,1820.8244584717077,2048.653933336627,1.6662462e7,16.70649369105163,0.032269939897572056,7.9954197344901665,9.024557788231899,3.637884156163552e-71,false
64,3,funnel,autoMALA,687.4199674171992,900.2561972687432,3.4924206e7,54.719490805233804,0.37871925831722913,6.680050390970748,34.90069791998417,0.0,false
2,8,funnel,NUTS,1917.4527406103514,2251.799191086744,4933131,20.032018615968912,0.5111347987684156,6.68714430128246,41.78598823463051,0.0,false
128,8,funnel,autoMALA,635.54874920966,880.8056366699569,4.0139843e7,38.77902526156431,-0.7378656695779445,5.819507039478011,61.42332744761461,0.0,false
128,11,funnel,NUTS,758.3604099900772,960.2769432927357,23426408,18736.289738796342,0.7917082771500996,6.181007487625177,70.75300331638147,0.0,false
4,20,funnel,mix_autoMALA,1536.09977540832,1920.1235072687482,5.449535e6,5.070946748828381,-0.06601358923040063,7.1869537878175915,12.220346635617261,3.8785659333262006e-130,false
64,2,funnel,NUTS,977.9144715732954,1227.6152423705844,31808459,5045.671470977167,0.3018001371461301,6.9957201428341,23.752101654795048,0.0,false
64,7,funnel,autoMALA_fixed,652.3186888208849,723.2863894256593,3.6349788e7,51.26575644317026,0.08462271016175066,8.107827696571885,11.593953422466313,3.5116679928077306e-117,false
2,20,funnel,mix_autoMALA,1442.9345986256255,1267.369829711709,5.737174e6,3.9050548741702875,0.3031555081157026,9.98825280928955,11.969596188574656,7.19810624381825e-125,false
128,1,funnel,autoMALA_fixed,601.7679084815318,855.3154818012567,3.8789603e7,21.869327816559824,-0.4891271672188923,6.051404725662987,55.82293659959862,0.0,false
8,12,funnel,autoMALA,1726.9498980715632,1922.1906550615124,2.3643103e7,23.578903600214712,-0.12094253611482009,8.03663114627175,8.211571824897874,5.397004062101872e-59,false
4,10,funnel,autoMALA_fixed,1770.6185118637818,1987.8993314456575,1.7569203e7,18.540192125016254,0.16211318732872484,7.925574471971238,13.051858558388098,2.1678096661159045e-148,false
2,4,funnel,autoMALA,6219.499418472582,6761.241030806223,1.6150699e7,7.7073604283197295,0.08792955706952586,8.185131024635957,8.056143683213108,8.479024366559294e-57,false
8,17,funnel,mix_autoMALA,1043.2711498543229,1290.308450249345,8.457253e6,11.826669502997877,-0.15611573278634716,7.227331142953092,16.774436390145297,7.870035317572305e-245,false
512,17,funnel,autoMALA,536.4673398928522,770.2280594051359,5.8624189e7,101.32256364166395,-0.5661442332548373,5.933347565838722,85.92474013333901,0.0,false
128,17,funnel,autoMALA,578.2147814924055,606.9205805369626,4.1216441e7,48.92847501845702,-0.16117677874333985,8.545045973733878,19.926785559328096,0.0,false
1024,16,funnel,autoMALA,527.2831775968548,930.4685492270816,7.6602717e7,36.52643006844649,-1.215905616106994,3.580573718190653,153.06553322334253,0.0,false
512,14,funnel,mix_autoMALA,517.3610113664889,668.5125193270293,1.9460784e7,16.322340735612777,-0.029731131168585057,6.964198039031822,74.67407748654944,0.0,false
1024,19,funnel,mix_autoMALA,516.2189343787205,1007.1934077004214,2.6191773e7,21.185827270738745,-0.2788948092591915,4.534515919621987,109.57368247448551,0.0,false
1024,13,funnel,NUTS,542.8216844026027,760.8357876226016,44753732,98984.40755402464,0.5544598691645082,6.0957965584131,60.79018913745179,0.0,false
1024,10,funnel,autoMALA,531.8894132741401,1049.7471136649176,7.3623517e7,93.29369049650887,-0.7865600443701638,3.918707375787967,105.54427237278253,0.0,false
2,14,funnel,NUTS,1236.2735321916587,1543.5696262980723,3304539,22.035814099671416,0.5865407794543024,6.379198110976357,71.65198413834376,0.0,false
32,15,funnel,NUTS,1942.6851368770351,1505.6081825758297,11926819,7175.181187846905,1.3838313499472765,4.3607895195894155,142.4150994121417,0.0,false
2,1,funnel,autoMALA_fixed,2765.8190140364163,2896.9105540276846,1.7336112e7,13.84580169972749,0.08360429945538828,8.555058144657348,5.136232105541929,2.4371853671717718e-23,false
128,15,funnel,mix_autoMALA,553.2443151562667,865.6299541975252,1.4096484e7,23.031429168019145,-0.175358180981518,5.718944374042801,43.94249066969087,0.0,false
2,7,funnel,mix_autoMALA,2149.6360677053226,2233.6944801243653,5.799541e6,3.726087050641599,9.055695109281073e-5,8.661311853736432,2.371623384372583,2.603554667053914e-5,false
64,18,funnel,autoMALA,648.5726472753413,735.8794702493078,3.4061111e7,39.96390665629928,0.2107987735878435,7.876036507237718,17.005141119047664,1.3395805795257612e-251,false
32,2,funnel,autoMALA,648.4062212151346,432.7999782443203,2.8033314e7,35.05506389408922,1.1096877946257901,11.927019772003773,72.4459048066168,0.0,false
8,15,funnel,NUTS,2823.309234160209,1057.7640729449372,5979938,1987.2775191620453,1.9193193420458319,3.7483317485896523,204.25013769633588,0.0,false
128,16,funnel,autoMALA,628.4030094707049,845.3073355960701,3.9692667e7,39.298670376943456,-0.8730240098064814,5.756973214027807,70.4016969431114,0.0,false
16,4,funnel,NUTS,2300.9042874276884,1491.6309218134606,8463998,3524.1776516840405,1.462774527093706,4.285845764152104,150.67103955162875,0.0,false
2,19,funnel,autoMALA_fixed,2729.9890552863294,2796.308003223,1.7334491e7,11.72042945739502,0.05773020997009311,8.768819244723758,3.4933035479583356,5.029114109043187e-11,false
4,5,funnel,autoMALA_fixed,891.5582520207198,747.5489865875694,1.7944812e7,31.52546777592763,-0.28943961970515203,10.588198112817661,21.577454457137808,0.0,false
256,2,funnel,mix_autoMALA,533.8986834825336,857.2862754269435,1.4890218e7,9.498169910441446,-0.9711452679099227,4.623447890259733,88.13976818641788,0.0,false
128,8,funnel,mix_autoMALA,525.5517859509104,420.33757634075783,1.3514908e7,12.691433718794803,1.62487685366392,8.547997617698295,127.4108735863224,0.0,false
512,17,funnel,mix_autoMALA,532.24005077891,643.6180919591561,1.9286599e7,16.635330440914213,-1.912097809533555,3.6493630028748325,180.62574128536983,0.0,false
8,16,funnel,NUTS,1968.0064590006305,1382.607124624241,6207187,1690.036236347142,1.4887768230151752,4.3075777885828535,158.26831377441596,0.0,false
2,2,funnel,mix_autoMALA,845.6098322438611,462.2177214882653,6.335296e6,3.6566966678607606,-0.8854999052362073,15.17266068840196,47.64267362023608,0.0,false
2,10,funnel,autoMALA,3947.742341898273,4010.0986685443154,1.6313657e7,8.089003213378087,0.12265256508211062,8.744320703801424,6.996096034034309,6.132403397280418e-43,false
64,19,funnel,autoMALA_fixed,615.5331600466474,658.6635422304495,3.3912367e7,27.108069341190376,0.1491882467967976,8.383956877247758,23.851897982701985,0.0,false
256,19,funnel,autoMALA_fixed,539.1403307151772,685.9173974144167,4.4159417e7,35.30489329646085,0.06959569830783102,7.069032366736103,58.373938150484605,0.0,false
256,1,funnel,autoMALA,599.3558965724868,655.1294404078129,4.7199637e7,33.9352834182161,-1.7445837627582756,4.677867171825892,148.6802624278621,0.0,false
512,11,funnel,autoMALA,520.7706293473913,568.0286002228474,5.7079558e7,36.93591544658786,1.9271290976445732,4.481096214537299,203.7058919075551,0.0,false
16,2,funnel,autoMALA_fixed,1007.925429175827,1177.9208423555478,2.2219621e7,17.65616460325236,0.02661507114564421,7.699745405026988,7.877509296367592,2.5154124182883675e-54,false
32,5,funnel,autoMALA_fixed,824.4598829692267,1033.782166364991,2.8456232e7,25.611369770622286,0.08783800877370623,7.165261138749493,13.365389588140374,1.3861899065504183e-155,false
32,3,funnel,NUTS,1395.144178024268,1672.8954971879289,13582017,6580.001235173251,0.8740088233471539,5.428200049083728,96.10705399467622,0.0,false
32,14,funnel,NUTS,1010.5657158301781,1140.1776870432216,30364254,2653.506272854126,-0.05805563446794441,7.970266196802824,18.50973712323106,5.169459566939458e-298,false
16,3,funnel,autoMALA,1007.9347086351033,1125.6536267586514,2.2737886e7,19.638699012048622,-0.15477549502661886,8.011736716092194,10.873936248928828,3.9528335153820547e-103,false
64,6,funnel,mix_autoMALA,542.1202604092033,446.1850243417248,1.4630967e7,8.445680091479767,0.5228929563736753,10.646177404625274,75.37196746238027,0.0,false
8,5,funnel,NUTS,1015.6480026386973,949.4868829933885,4997604,1519.161951150708,1.6899232333548735,3.973020747608157,223.381127950882,0.0,false
16,16,funnel,autoMALA_fixed,967.5962633013417,1120.1831895555556,2.2605841e7,43.274628711105954,-0.18310722888864178,7.71080578908691,14.849585040149123,5.8657673333626726e-192,false
256,19,funnel,autoMALA,562.6759282063135,684.4023113896395,4.5526547e7,54.6739120224582,-0.7346001377528639,6.807367411216969,58.6786351056075,0.0,false
1024,17,funnel,NUTS,547.8024215356882,617.0881723854064,74066413,345719.3643163547,1.5990124522671638,5.2591446184115656,130.93125909646625,0.0,false
512,6,funnel,autoMALA,546.7688529040814,846.5573658800299,5.6865941e7,56.20788635932423,-1.0465801292953734,4.645435874875152,102.52758259865027,0.0,false
16,2,funnel,autoMALA,1138.9104046607456,1404.2324104556083,2.2547732e7,24.129785833198458,0.006334463410084701,7.299410414505669,12.019219079435707,6.656636579316253e-126,false
4,17,funnel,NUTS,1582.5664632495475,994.4087220216579,4001565,541.0347828731346,1.8401648770944594,3.8769251005061176,196.19597798563396,0.0,false
128,1,funnel,mix_autoMALA,540.6436068650956,634.1614233470524,1.3892247e7,27.65627162650845,-0.11996533344399485,7.657635607030035,39.047580050407305,0.0,false
64,8,funnel,NUTS,880.7610317156056,971.2745949659452,38543621,5163.1152879617275,0.0915254530027069,8.146901554515361,15.841846736005081,2.071931862809751e-218,false
2,10,funnel,autoMALA_fixed,3432.351863907568,3825.1011674782117,1.7121716e7,13.999776513542859,0.14872518255570732,7.927898779689972,12.443576816682118,6.404025323286737e-135,false
128,12,funnel,autoMALA_fixed,636.1241104618047,845.5371909912129,4.1000628e7,58.29383743445813,-0.8069927958782557,5.963443586545742,69.44706776066278,0.0,false
128,2,funnel,autoMALA,608.6778917550406,726.9519711730525,4.0939454e7,71.7602229614522,-0.5496835690513904,7.177202789563568,39.70513951369793,0.0,false
8,9,funnel,autoMALA,845.2889348698611,552.0244363939648,2.3385682e7,19.952195222164555,0.5000883057307837,13.369196684871058,32.37995777869571,0.0,false
2,17,funnel,autoMALA,4026.574725641689,4134.458296914163,1.6438774e7,8.63753426410746,0.03611724781325573,8.754912611967654,2.785729310734027,3.6352113274763235e-7,false
2,3,funnel,NUTS,820.9849932937791,937.9849784397516,3278711,22.255888636887594,-0.021707906593825654,7.876625509000975,44.13947112932752,0.0,false
16,8,funnel,autoMALA_fixed,934.7576594448593,996.2245731509712,2.2262191e7,23.493012045354547,0.2002659508893655,8.371635853582523,11.910110245977933,1.2332605011669655e-123,false
2,3,funnel,mix_autoMALA,2445.293970699016,2713.0697487019024,5.964177e6,3.806558434483373,0.0746448194526142,8.085163533930443,7.511774433016484,1.947032604419344e-49,false
64,1,funnel,autoMALA,644.065283538749,726.9275020316611,3.4649734e7,35.800445865504884,0.1728480243485641,7.936577135302933,31.658528208528082,0.0,false
64,3,funnel,NUTS,1147.4075435239222,1441.2840985983619,32852841,10507.90846466992,0.9425620549479868,5.177778120032412,96.43926612376217,0.0,false
8,12,funnel,mix_autoMALA,949.4304365132995,1056.6934370003173,7.993764e6,6.149602878937911,-0.05281912711446565,8.081264503811928,6.950719899058413,2.1743001789835898e-42,false
128,4,funnel,autoMALA,637.7473472124027,942.3358838509191,4.0125278e7,53.65493306152446,-0.5477170660235339,5.718001001555933,59.80147584285385,0.0,false
128,7,funnel,autoMALA,583.8734618961529,690.3578152909546,4.0138561e7,38.75147348976907,0.03566068580731602,7.61034691209881,14.342852068619436,4.141540838854796e-179,false
2,16,funnel,autoMALA,4052.9162691276106,4077.076410254097,1.6638739e7,7.661733176851895,-0.07187249644498905,8.905831422350412,5.426895149680377,5.248685514988856e-26,false
4,9,funnel,NUTS,621.9878542576384,1225.2606990313027,3047741,84.1239479148545,-1.280871902716866,2.579554114503796,252.74282414013777,0.0,false
512,7,funnel,autoMALA_fixed,523.6863288224723,896.7254228239289,5.5917606e7,14.131645465855108,-0.14036967065767336,5.235871401731882,84.4776455701031,0.0,false
256,17,funnel,autoMALA_fixed,566.461092153285,708.168835264941,4.9292347e7,170.07053775705197,-0.48726064176417294,6.936898264023817,48.388707511868915,0.0,false
256,18,funnel,autoMALA,557.9169359434171,802.5923148557155,4.5373311e7,37.90272443524773,-0.6134848849754507,5.846960192912055,68.24503966174342,0.0,false
32,19,funnel,mix_autoMALA,586.6753109049048,503.7550278456293,9.626375e6,11.578751605225253,0.5523592700311619,10.132505098306462,35.897652452862474,0.0,false
4,13,funnel,autoMALA_fixed,1718.578429797169,1890.97512232733,1.646877e7,18.042958927069446,0.12922005608170742,8.12353524710848,11.850592226164657,2.0864338237701512e-122,false
32,10,funnel,autoMALA,777.6998412362544,815.6287067099405,2.8455038e7,37.742153763747076,0.22651792879769883,8.503682273231938,17.240439494243674,1.3425801714845783e-258,false
16,15,funnel,mix_autoMALA,702.7671416608925,755.5161455815941,8.452586e6,9.002278477464184,0.13334912700929594,8.347276861777027,9.703906319212933,3.2333834669079304e-82,false
16,16,funnel,autoMALA,933.6787641253302,1000.8452049419819,2.2713504e7,21.957377270898025,-0.1058184254694215,8.375633134220715,6.759081074528808,4.162837596219883e-40,false
32,18,funnel,mix_autoMALA,602.367889845445,560.2253717560802,9.862958e6,11.71950578985869,-0.17592750417964287,9.640676628037745,13.006815660767465,2.267433520835756e-147,false
4,2,funnel,autoMALA,2425.194788359886,2815.7393162239264,1.5792934e7,10.115545493070703,-0.03004281559663881,7.7474236764916204,7.263707345127727,2.971814374990761e-46,false
32,5,funnel,mix_autoMALA,639.6778267248615,679.79338343301,1.0761388e7,43.643126472710456,0.008617954380478396,8.468804765591074,5.147898766073922,1.9172289875715422e-23,false
512,17,funnel,autoMALA_fixed,546.024730712534,806.4572950672421,6.0659929e7,186.85706801079917,-0.6305731617514523,5.670361844194554,66.56825271452982,0.0,false
512,20,funnel,autoMALA_fixed,520.0521695782502,834.8029253964269,7.377436e7,30.10019344803158,1.6420238708273593,2.873390141472619,179.71371818602182,0.0,false
256,2,funnel,autoMALA,548.2092564207096,534.8465668834102,4.7475835e7,98.76596574375311,-0.33306965199567345,9.10632086505793,24.493229148882676,0.0,false
256,2,funnel,NUTS,602.413410036984,669.2063206756574,39416510,23718.222289921134,0.07958007502432773,8.094277761186074,27.70031365348984,0.0,false
8,8,funnel,mix_autoMALA,910.8053155409222,960.014208754316,8.034179e6,8.174994641850498,-0.06941870409320966,8.530119386997194,7.923036311487408,5.9674428895415966e-55,false
32,6,funnel,autoMALA,772.1873815749935,864.5858014238338,2.8072558e7,25.033881581285247,-0.17756313393560216,7.99071866202528,15.644404924559012,5.201573110874985e-213,false
128,4,funnel,NUTS,814.3389324886605,926.3178890214102,18000456,34214.92486590883,1.3658860168848181,4.950497454340328,130.7424871599871,0.0,false
2,1,funnel,NUTS,879.8522815048914,1062.2593710157316,3673467,45.650472521375136,0.9591246348114852,5.876746133235948,76.58235743768566,0.0,false
128,13,funnel,autoMALA_fixed,580.3376382864457,683.5889250471482,4.0054919e7,26.08847690528462,-0.4743084596077943,7.386107877387278,42.62795549067903,0.0,false
4,16,funnel,autoMALA_fixed,1404.9482204228088,1524.8170813963293,1.6749776e7,22.240302268419192,0.024609417449250312,8.290834688638665,7.179356748152063,3.3978732826826906e-45,false
8,10,funnel,mix_autoMALA,854.2039976788295,800.962612353229,8.699652e6,18.532209039829574,-0.06108154178094509,9.59203311851581,7.918366435580651,6.919014034896622e-55,false
8,3,funnel,mix_autoMALA,954.4693141109346,1018.6291377962426,8.156674e6,8.494992922885677,-0.2874769507742456,8.279370236883159,17.08004926429112,8.114033227223104e-254,false
2,8,funnel,autoMALA,4406.7287011829885,4550.2456176077985,1.6871562e7,9.285926461156347,0.05690618186680928,8.688320518285913,3.3017877521015464,6.789609240458418e-10,false
32,13,funnel,autoMALA_fixed,686.6989171744683,603.1382533527694,2.8444001e7,25.961022096135014,0.48167909710137136,9.936296295140584,27.780630003027454,0.0,false
2,10,funnel,NUTS,994.106747913123,1066.3761857165307,4048272,17.91581443446312,0.08117070791561382,8.377294128910323,12.948445068041593,4.693184723386476e-146,false
2,16,funnel,autoMALA_fixed,2230.0359505887986,2041.102052708604,1.6973571e7,8.417115019423157,0.09256606338172843,9.795829359037963,5.8492833610727075,3.828481671353599e-30,false
256,1,funnel,NUTS,642.6822730662996,700.579445393759,32366178,63270.45205551928,1.2697419951188293,6.236394606733182,90.00182586443181,0.0,false
256,5,funnel,mix_autoMALA,527.4331364658069,604.41800111053,1.5354438e7,10.422215708566203,-1.0578569038476846,6.7031046267272725,96.13737400233094,0.0,false
128,14,funnel,NUTS,832.1498657887466,1143.6147442393728,21307460,18560.645440707092,0.8644756235521722,5.336584942756173,83.96770858078736,0.0,false
16,5,funnel,autoMALA_fixed,961.7805939927605,1092.5457276897523,2.2457575e7,38.63188701963636,0.06612947438917657,7.914606870176941,8.904258429344395,2.7179617534393406e-69,false
4,13,funnel,NUTS,1452.6195286577897,1575.3367796095197,5173288,580.6075069550246,1.0436909338372278,5.214436082352889,111.55753104954488,0.0,false
1024,20,funnel,autoMALA,514.1827604248747,442.04467694126606,7.5373342e7,55.324681451201755,2.8398171971723087,2.385587010412966,245.66936674623855,0.0,false
128,19,funnel,autoMALA_fixed,634.0249869494482,963.7946402455507,3.8593298e7,102.45255969259924,-0.12298378172542325,5.901887881587992,36.273904216491076,0.0,false
512,1,funnel,autoMALA,559.5905013247677,1068.5749384906887,5.6590752e7,67.41648633076761,-0.9607200712624406,3.7062878828101034,117.20386366386617,0.0,false
1024,4,funnel,autoMALA,539.052031389925,647.5029213792158,7.7882746e7,62.03359469633366,-1.9428014637437,3.5264602801392746,187.82365294036163,0.0,false
1024,14,funnel,NUTS,538.9104882658341,705.7775147969113,90353156,59494.2359252787,0.29930750830308606,6.778026862437798,50.893544630209675,0.0,false
512,18,funnel,mix_autoMALA,526.3332377909027,1120.198571623545,1.9563248e7,25.224929839420327,-0.6968398283266486,3.7305088268961617,97.92756594873322,0.0,false
1024,11,funnel,autoMALA_fixed,528.326023941475,401.0614434621459,8.2313249e7,11.003352706185511,-2.747534820453481,4.081374318115945,242.7178790636642,0.0,false
32,2,funnel,NUTS,757.1551436301622,1057.2405637536117,11768459,4975.854704909773,-0.18726751158745203,6.393697352924768,105.68208558932812,0.0,false
4,14,funnel,autoMALA_fixed,1260.572027334248,1108.8368058628816,1.6741563e7,15.584834595683532,0.09780624696844464,10.20806285265733,10.782750421770174,2.052027351865426e-101,false
4,8,funnel,autoMALA_fixed,1444.5400329554554,1368.3297436472965,1.64085e7,24.230665988358325,0.5345828650096476,8.696574876580375,25.48836056525178,0.0,false
8,8,funnel,autoMALA,1606.3153632767844,1830.1241930322083,2.3103477e7,15.479591082063719,-0.08301109194681824,7.87779430893974,7.941272838663508,3.3457761483046664e-55,false
128,6,funnel,autoMALA_fixed,593.6046400513997,746.5230443772667,3.847593e7,32.68909973627541,-0.17440622767651942,7.121236612186024,39.5296986503555,0.0,false
512,19,funnel,mix_autoMALA,522.0277289925946,1057.5202807755966,1.9416483e7,12.788657013689415,-0.7502007581154284,3.8699874973149955,120.63988515525153,0.0,false
128,7,funnel,mix_autoMALA,559.6936349112841,939.2330270377132,1.367847e7,11.302343347961939,-0.7145606898379173,4.806085436931419,76.66683018976033,0.0,false
4,19,funnel,NUTS,1835.7362964529302,1553.773250830893,5075253,477.35072318989126,1.2606926530072804,4.94576220797197,121.21236599576386,0.0,false
256,14,funnel,NUTS,663.0818622781939,855.2589050008646,30561868,35555.73317742821,1.0441129822567503,5.568637095380412,83.69140175233902,0.0,false
2,16,funnel,mix_autoMALA,2454.5513880338244,2617.7905116140273,5.680698e6,3.7571172338596486,-0.03809409905154257,8.43184438811734,4.698144067880662,1.3460152786670003e-19,false
64,10,funnel,autoMALA_fixed,705.1180492669536,928.0994715097463,3.378976e7,50.562715350852855,-0.2439984262779713,6.7558676387460475,27.849932130146783,0.0,false
32,16,funnel,autoMALA,732.6651384523815,738.1331525815837,2.8356909e7,31.432416340800966,0.1567435775255934,8.898243678676055,14.574577781981702,6.263595231522682e-185,false
4,8,funnel,mix_autoMALA,1373.374591358137,1634.6517787068365,5.57367e6,4.886531453048526,0.006605012303328911,7.5613542747377025,8.553743563921898,5.6155257532323485e-64,false
4,3,funnel,autoMALA_fixed,1353.7932514674278,1324.784032335649,1.6325417e7,17.10845586976385,0.04156205792330082,9.19251958476237,4.6272638621283875,5.048656902073378e-19,false
8,5,funnel,autoMALA_fixed,957.8058061787707,857.2786657409187,2.4337623e7,40.037358501641755,-0.1876574485210973,9.989622078449273,18.4143655168485,5.918214730401534e-295,false
1024,8,funnel,NUTS,536.071184731111,548.0366373929562,110302380,56941.62624264808,0.2662561311484761,8.729421840291513,18.3335904865984,2.240981801853542e-292,false
1024,13,funnel,autoMALA,520.2016074056739,746.7371959533832,7.4724682e7,43.64251414243624,-0.45629840451502124,6.058564718013509,88.91503222588142,0.0,false
32,7,funnel,autoMALA_fixed,769.1690662756615,829.9864258647158,2.8843382e7,41.50095271831754,-0.30697813492931814,8.199242466800724,18.342453758392026,1.169731900080817e-292,false
4,4,funnel,autoMALA_fixed,1228.6628872310393,1250.293069247264,1.7965286e7,34.765645744019345,0.1654067428827023,8.77876095759424,10.22596617030657,2.9672108698111364e-91,false
16,12,funnel,autoMALA,1166.3882487449305,1439.636134300632,2.222155e7,16.43209232686757,-0.33222989534536096,7.040820872508308,25.61672068072039,0.0,false
32,2,funnel,autoMALA_fixed,810.9556329707666,964.5340772054253,2.9070995e7,29.35174320286789,-0.08083568933008195,7.556642555881025,13.186228700475226,1.8780641524519618e-151,false
4,1,funnel,NUTS,1445.5015438576997,1865.3365201550228,6869490,282.010377102614,0.4970277944718315,6.278224049179682,62.21499999019518,0.0,false
64,17,funnel,mix_autoMALA,571.6765781372702,720.1992712932063,1.3507233e7,8.021654883404722,-0.41979404222523165,6.947590506340782,32.87817701527888,0.0,false
16,6,funnel,autoMALA,999.0015194562343,1069.7122832357234,2.1984643e7,20.374204602361846,-0.12671986007360575,8.373804071727909,8.70426171553379,3.112478310188779e-66,false
256,7,funnel,autoMALA_fixed,552.2799399497717,761.8021974516489,4.8650587e7,69.51162235219196,0.11019120185435115,6.5116128726891285,48.81198945179858,0.0,false
256,12,funnel,autoMALA,541.7303929643518,565.7947639783679,4.6313999e7,60.22691836608593,0.08549699056567023,8.609494831970204,30.465083705546192,0.0,false
8,2,funnel,mix_autoMALA,1205.6259915734681,1561.5996371140786,7.999196e6,9.397913801509349,-0.036898396482208946,6.945207733140821,13.083173207385983,4.218517182510069e-149,false
256,20,funnel,NUTS,673.6317464324429,837.2261379615956,22734323,54471.084976475984,1.3888997331500912,4.708404134156919,126.22777810679787,0.0,false
128,19,funnel,mix_autoMALA,559.1470747258738,830.3923586750866,1.3836821e7,12.461353605828373,-0.8330842614171988,5.3037151665859135,73.07685388565869,0.0,false
128,2,funnel,NUTS,712.7829122333301,986.2795635413399,27065410,13929.240696669658,0.5167661273726779,6.133226707292338,50.288477470649966,0.0,false
2,18,funnel,autoMALA,3307.0254761620185,3256.7213374154735,1.6753367e7,8.199250665130771,-0.006056078375334183,9.138779806784196,2.272301549388791,6.549338045738306e-5,false
8,20,funnel,mix_autoMALA,946.478106961421,1010.4557897670837,8.20865e6,7.29139115960375,0.11738026015274405,8.404734193306911,10.41259236742144,1.339084674509275e-94,false
128,8,funnel,NUTS,730.720391522837,1105.1550528540456,20013244,14149.035507518467,0.4580650337885615,5.651865593775069,92.75975584408705,0.0,false
128,10,funnel,autoMALA,650.828621589734,988.9550882825455,4.0314439e7,45.57532849387228,-0.6647957751031599,5.362185772907494,71.18675367667174,0.0,false
8,2,funnel,NUTS,1330.9930775279827,1555.792090675508,6250062,1121.9281837602236,1.0500374674182182,4.838894284732667,142.0790380764025,0.0,false
32,3,funnel,autoMALA_fixed,861.3431169590625,1117.8877975126477,3.5928896e7,190.15966235811683,-0.004902606352212388,6.934544759159804,16.75369227463431,3.16293440164419e-244,false
64,3,funnel,autoMALA_fixed,607.4669894014606,453.5508609333613,3.5888454e7,32.65241810514297,-0.8685701672410528,11.160865983587154,41.06540137675505,0.0,false
4,13,funnel,mix_autoMALA,1140.0288903277096,1205.6111330790468,5.507096e6,4.799028974725786,-0.050903136788748984,8.504659230629404,5.815675521036496,8.385771817247769e-30,false
64,2,funnel,mix_autoMALA,592.9829715489715,853.3103353172222,1.1375701e7,15.285617812798288,-0.1380810611558126,6.232246289534328,28.645934964076787,0.0,false
16,18,funnel,autoMALA_fixed,821.6704331622503,763.0783999906417,2.2644483e7,22.645612937478823,0.27853781926915144,9.566786287133882,16.93943884486282,1.1591170811680235e-249,false
1024,10,funnel,mix_autoMALA,518.9561349163541,1247.1367244835717,2.4794797e7,24.680825385649477,-0.886032359302438,2.9509253009807788,161.840296178416,0.0,false
1024,1,funnel,autoMALA,522.7546584430246,801.0929781062486,7.5679775e7,101.72097115704528,-0.28130181514387187,5.792326980021558,88.05375899258559,0.0,false
512,13,funnel,mix_autoMALA,534.9808535449772,1118.2006954397004,1.9418039e7,22.29475823497841,-1.2373769189219017,2.7091854632314387,164.59914811019064,0.0,false
512,18,funnel,autoMALA_fixed,549.7486512067637,1023.3759893234836,6.6678338e7,175.83215697857685,-0.25012838214684846,4.767675602304907,64.15434914558887,0.0,false
1024,17,funnel,autoMALA_fixed,520.9768882592463,579.8114484096199,8.9669912e7,5.256287464600243,-1.9900324170960906,4.064907581096847,182.42434573812113,0.0,false
512,2,funnel,NUTS,576.0216833898115,724.623151090538,44701241,71024.8921887643,0.811824689476309,6.414285468115485,60.637617938137694,0.0,false
512,16,funnel,NUTS,559.6102148066616,535.2838799910971,60951876,120842.45145647108,1.098769634519436,8.09202210164875,63.89569474831035,0.0,false
512,12,funnel,mix_autoMALA,526.4724601279162,859.9658032204361,1.9389579e7,12.89588096636283,-1.3928111485853227,3.518945021868636,152.54401979216766,0.0,false
16,1,funnel,autoMALA,1011.7272852144308,1107.4092216668253,2.204839e7,19.769660883394923,0.057925696762800086,8.215766801500468,9.446790187394583,6.117140475617861e-78,false
4,17,funnel,autoMALA,1738.916371155906,1738.18937380485,1.5817108e7,10.468603128115346,0.0797646696051357,8.982203122297602,5.231797445464906,3.35946048677683e-24,false
16,3,funnel,autoMALA_fixed,898.0591905372432,1066.2444275425328,2.4434427e7,101.52316703874742,0.29878369572629804,7.424104234761025,24.149415673561407,0.0,false
256,5,funnel,autoMALA,572.7126027315363,943.9145621776045,4.5834236e7,56.19671454939109,-0.6552430582442369,4.981343462224976,81.36723182544563,0.0,false
1024,20,funnel,NUTS,541.2751904447053,626.1154944348483,65963744,114729.06755758135,0.6244211475193048,7.369083331920161,47.561176554475836,0.0,false
512,4,funnel,autoMALA,521.0108071579938,446.1339898362127,5.9575243e7,93.13768314110142,1.1752368788545626,9.107736818430073,165.72559611223096,0.0,false
4,14,funnel,NUTS,890.9497872689302,1256.3524600095238,3896844,456.97959718138947,1.0509395755257418,4.464223146591667,181.75734845639403,0.0,false
8,18,funnel,autoMALA_fixed,1440.9489491098232,1510.6484453590972,2.3817177e7,19.165267696097132,0.08632199473547729,8.563819646965456,6.042770427324328,3.84095595287355e-32,false
32,5,funnel,NUTS,1556.1490314718153,1938.1736345318352,14163929,5906.698181556522,0.7550666281971918,5.4966194566121045,85.42754039146976,0.0,false
64,11,funnel,mix_autoMALA,554.8038497082957,525.3960831491988,1.1986308e7,15.72368259066856,0.04895845428410932,9.501158773727678,33.64131497153153,0.0,false
8,1,funnel,autoMALA_fixed,1162.6304384773164,1200.1118583118612,3.7586024e7,5.374281322524683,-0.26778149102642274,8.556407931707387,14.575142131387224,6.060868363851821e-185,false
4,3,funnel,autoMALA,2437.0308559296955,2792.024685349282,1.5868463e7,8.544924966052005,0.024083030104602613,7.852933962702754,6.7200147774125405,1.1933549069632257e-39,false
16,3,funnel,NUTS,2535.678832706529,1084.6030725368087,8005908,4894.184032153942,1.868265904652509,3.788633799980905,201.65196218758823,0.0,false
4,5,funnel,NUTS,1287.299583732052,1410.4889435202504,4517979,448.8009497745333,1.1769392644565972,4.7379744374864385,137.94075223195438,0.0,false
256,9,funnel,autoMALA_fixed,545.2523736144898,710.1800194455358,4.5738913e7,34.38337170665938,-0.22559541844954845,6.855799318253642,37.54329433991978,0.0,false
1024,2,funnel,mix_autoMALA,516.5443185794985,391.9293810784049,2.7220708e7,454.9460549308635,2.8990607987178167,3.3989382579099807,245.2943327790304,0.0,false
1024,13,funnel,mix_autoMALA,517.4871750317827,1102.9695536801692,2.9090062e7,23.292056099869445,-0.9140414395358694,3.379801241028641,167.41117131604528,0.0,false
16,6,funnel,mix_autoMALA,693.425868895948,722.1620170221842,7.747571e6,8.60523480833364,-0.017470827312902282,8.641460850111507,6.63737439099458,1.0853506362895541e-38,false
8,13,funnel,autoMALA_fixed,1473.2962303965373,1659.822434304772,2.4043024e7,33.31364711766604,-0.0037969608750040296,7.988563931961529,6.101133462261231,9.307273588055405e-33,false
128,13,funnel,NUTS,781.6444319879203,1164.929476971425,26530586,17271.08948776023,0.615695609996003,5.4612028316830985,74.29866150068065,0.0,false
256,15,funnel,NUTS,651.022698074527,1009.1551351445423,23591386,29717.044722618193,0.5972774900352886,5.353320798109999,80.32302237112023,0.0,false
2,19,funnel,mix_autoMALA,2114.7898802599652,2178.5315384942965,5.82312e6,5.259037270208459,0.057305057711063395,8.723120375701221,3.7362877799874425,1.4985163921016287e-12,false
64,8,funnel,autoMALA,630.2526058910545,542.5014017277498,3.5940768e7,34.122143964053386,-0.9231742359770984,9.40871019078907,45.331879771493846,0.0,false
32,19,funnel,autoMALA,707.5296737750037,639.6128840056045,2.8583433e7,33.458360147732684,0.3762497313836523,9.760424229369946,27.06440691089125,0.0,false
4,1,funnel,mix_autoMALA,916.9930490060992,821.6458922849564,5.807186e6,5.508601130555147,0.08325795040954592,10.032012176194202,9.675843866625257,9.59474682960105e-82,false
4,4,funnel,NUTS,1169.0309255682782,1246.3652974083932,4148658,613.440560808845,1.2911222379012945,4.6427788954672735,154.57880017007264,0.0,false
64,7,funnel,mix_autoMALA,586.4365944531346,822.591843908568,1.2286783e7,9.372753167186117,-0.5947832163402611,6.011818079352988,51.37720478916907,0.0,false
16,12,funnel,autoMALA_fixed,962.4313780046965,1058.8866927793413,2.2685898e7,29.95827908207167,0.08246076687636067,8.167421300194444,6.609819221035384,2.252319208756845e-38,false
1024,6,funnel,autoMALA,529.092581256371,874.4383077990785,7.5426453e7,67.33033568717624,-1.056765142955619,4.293810952160366,124.19814036452749,0.0,false
1024,3,funnel,autoMALA_fixed,536.6072612688346,305.3886619403325,7.8903938e7,8.334530680171362,-3.476595944954835,3.171195349147203,306.80837823670595,0.0,false
1024,1,funnel,NUTS,531.191931926883,482.31329187280187,67249528,189084.87731424868,0.2608271231749775,9.841646135075987,41.557892643161594,0.0,false
512,5,funnel,autoMALA,557.379371169357,666.184553592885,5.7272916e7,36.31060183710625,-1.8649771328064912,3.7510369861291277,183.52996390288683,0.0,false
1024,19,funnel,autoMALA,525.9691404092908,644.236638290696,7.8280266e7,114.58693476786397,-0.944608752712198,6.432952428968368,69.3996413658308,0.0,false
256,11,funnel,autoMALA_fixed,559.771466172358,871.0531792625072,4.3187475e7,14.193615367839108,-1.1137416447779238,4.430224467714048,117.70171005256134,0.0,false
512,10,funnel,NUTS,595.0971553137945,909.5297504717772,54929117,42169.0426056621,0.6934023742886707,5.33086904155862,68.90722624020145,0.0,false
16,12,funnel,NUTS,1796.0410543546102,1301.4650195688873,8149311,4362.638600089595,1.5168669560033867,4.364730419447741,168.4518753242067,0.0,false
32,2,funnel,mix_autoMALA,536.3026416316982,150.25393847348508,1.2830446e7,9.782369622829048,-2.874678924114771,23.484528423591673,147.3018596622736,0.0,false
16,2,funnel,mix_autoMALA,808.2208443916992,1138.3158297250795,7.58105e6,9.331746407925847,0.034396580923534585,6.388268348040231,21.051625508212595,0.0,false
64,20,funnel,NUTS,627.2994945781426,435.72395154443836,194679609,97.99957156925248,-0.9494705258566446,11.854706619279215,39.53818315484393,0.0,false
256,15,funnel,mix_autoMALA,522.4307229721803,294.0900069495233,1.7353537e7,13.790253560113147,-2.0002361799285966,11.913390452000725,113.45707382799827,0.0,false
64,18,funnel,autoMALA_fixed,718.4320929206334,1039.0807120624324,3.3417023e7,41.138317527580696,-0.2745912687645238,6.117109284453506,37.46457977534499,0.0,false
8,11,funnel,NUTS,1062.2680912858439,1574.1264810592897,6086632,1126.2778143791968,0.6178480868313536,5.283038656405177,130.4127927712631,0.0,false
32,17,funnel,autoMALA_fixed,787.3882529914144,858.7534259512443,2.8882984e7,89.05170307265323,0.2666298993920576,8.142958962478147,14.27836568450499,1.660726902521846e-177,false
8,5,funnel,autoMALA,1797.5491744559552,2150.924458456968,2.2755387e7,16.19931030188061,-0.024669033645866464,7.519258532977157,8.719363506838135,1.838892318270629e-66,false
4,1,funnel,autoMALA_fixed,2005.8276078997865,2218.7923693502944,1.6931118e7,13.83338631766063,0.07054987636778412,8.116692115386888,8.07365030689523,4.8203132961995604e-57,false
8,14,funnel,autoMALA_fixed,1321.4396465951288,1346.4145924079287,2.3757351e7,26.998249735308196,-0.07651211375912875,8.817988634870412,9.086930255795707,3.7987456826908024e-72,false
256,3,funnel,NUTS,644.7094700830182,941.7330223946633,25155467,36574.68886929035,0.7824899779494577,5.391906534541374,91.35490818014917,0.0,false
512,1,funnel,mix_autoMALA,521.0758110881404,1117.8969641458457,2.0637597e7,16.025663971946216,-0.3723495160390366,4.054258118881334,78.19053738812124,0.0,false
8,8,funnel,NUTS,1673.689226015606,1324.4096623369478,5881627,1789.665184539292,1.4727462730697267,4.297045195436546,172.72937173581707,0.0,false
64,10,funnel,NUTS,997.5666459412248,1183.495087757086,23045979,14420.780713886523,0.9424596452536945,5.858932292579104,84.36943621935654,0.0,false
64,14,funnel,autoMALA_fixed,730.794548934933,1029.4458098345033,3.4370544e7,23.20467755877089,-0.6965246355864876,5.697910610635558,58.20947692271454,0.0,false
256,20,funnel,autoMALA,546.4878616298784,552.0459954967388,4.6646674e7,63.545273114954156,-0.31943617262125545,8.80069377737118,20.846323577877058,0.0,false
256,20,funnel,autoMALA_fixed,571.1820438778536,613.1902903665898,4.5435257e7,6.1996463522854715,-2.0390589232504857,3.754195336688029,195.07010584263634,0.0,false
2,11,funnel,mix_autoMALA,2122.7929513291306,2179.696336620093,5.767873e6,4.000324339560315,-0.11522162669848705,8.71011083724972,7.00017085443244,5.471332546958932e-43,false
32,8,funnel,autoMALA,862.499394345222,1041.4059700048613,2.8854061e7,24.248043382221905,-0.5137798325935246,7.010033837526171,36.81935021742322,0.0,false
16,20,funnel,mix_autoMALA,705.2203695397433,806.314325801162,7.696505e6,6.188588841146573,-0.08076677412900432,7.862632592635695,12.771903571636301,4.125506084291653e-142,false
16,13,funnel,autoMALA,912.1918885649786,903.0085200076575,2.262041e7,18.146242414551786,-0.2960048561031457,8.935738618042398,14.198711647946354,1.5507109938430223e-175,false
32,9,funnel,mix_autoMALA,561.05782898609,341.1702423506435,9.798743e6,9.118937081505225,1.3025807116503074,12.944892442881248,103.38318915575053,0.0,false
64,14,funnel,mix_autoMALA,573.6581717817596,646.9266723518238,1.2240666e7,29.392783360996525,-0.12227922022021231,7.9639690733823345,21.499070267009643,0.0,false
32,11,funnel,autoMALA,764.9817671382946,803.0990755248037,2.8939513e7,30.21964683311327,-0.06786827181982359,8.565966070592031,7.031753288557866,2.255107304609528e-43,false
1024,10,funnel,NUTS,540.5333017575223,615.9885101841401,82134048,74085.3472230515,0.19214104795830572,7.858659692431161,26.637277561526524,0.0,false
512,12,funnel,NUTS,550.8528439809943,493.74940203316265,112205494,28790.340748533366,0.40294554362570156,9.866522428952818,26.8084422433015,0.0,false
16,9,funnel,mix_autoMALA,623.6501894595193,535.71585360396,8.077826e6,4.756542277270886,0.4139027778990727,10.269002781617973,42.29648492849594,0.0,false
8,14,funnel,autoMALA,1427.847275914969,1532.4024741734647,2.3309316e7,18.022014325662134,-0.03869700207918554,8.381763729577406,5.0299026137008696,2.1173781885041926e-22,false
2,5,funnel,autoMALA,4247.030909265823,4333.635598235654,1.6688792e7,8.224240388756375,0.008737952992706847,8.81950891510065,1.3748379220326388,0.0456284744239686,false
64,15,funnel,autoMALA_fixed,654.896820272443,712.921646077611,3.3207421e7,67.63169419168374,0.5933104865840204,7.818103364592053,42.355095248598616,0.0,false
64,13,funnel,NUTS,896.6706930826475,1189.2164027491115,29764350,13416.289616402786,0.6872308049006094,5.960516690938898,97.14384674884622,0.0,false
8,11,funnel,mix_autoMALA,999.1513364906777,1117.0748644374244,8.246736e6,11.0660000430943,-0.06845191198198276,8.040790314863425,8.840362849442215,2.6245327614408557e-68,false
256,4,funnel,mix_autoMALA,529.6276179978943,451.54700394368535,1.6000095e7,16.711249060495312,-1.6985249540795007,7.577757072489332,113.20146519898233,0.0,false
128,4,funnel,mix_autoMALA,527.6744735383407,443.7585147087128,1.3620968e7,12.830363817661933,1.511085939179594,8.353247604117714,101.45591940742474,0.0,false
4,18,funnel,mix_autoMALA,1455.2467769149016,1765.2115761804948,5.421176e6,4.645277208150811,0.0751485645290755,7.403611707696995,11.989834978827616,2.7291717251433773e-125,false
128,4,funnel,autoMALA_fixed,649.3199302888102,884.6609170014673,4.0469636e7,69.31348375638474,-0.7206379728606669,5.948461087957294,57.40240194804278,0.0,false
256,6,funnel,mix_autoMALA,538.8407482994528,589.9279117677913,1.5923292e7,16.432231386908388,-1.5875438458047073,5.573364252460547,122.80479336283247,0.0,false
2,12,funnel,autoMALA,2121.9100452913117,1908.773846387775,1.6725529e7,8.082872939954624,-0.10542691980123867,9.958990342938574,7.283980831132068,1.6475806871230182e-46,false
8,2,funnel,autoMALA_fixed,1305.2468050392663,1415.6778662942029,2.3541074e7,40.806372322179726,0.1840112265837407,8.211793626829122,11.356224440684983,1.9251627343111329e-112,false
32,8,funnel,NUTS,940.5422017716846,1174.5826425418995,15858701,4533.480703760971,0.2974083447283924,7.044545516023388,72.80686259969617,0.0,false
8,18,funnel,NUTS,2273.5246014026006,1416.2685937340932,6413168,1676.321715879944,1.5083654447753854,4.364366979307787,162.88121041769944,0.0,false
4,12,funnel,NUTS,1294.3731973341678,1585.75393517685,4991947,398.7780261883714,0.8828034683112048,5.379820258019831,110.46596637573154,0.0,false
512,6,funnel,NUTS,584.1102747324247,821.8871158043489,45865155,59510.723631436245,0.8887380668845029,5.496892193225051,79.20236735498221,0.0,false
1024,15,funnel,autoMALA_fixed,528.1972850370822,203.96722030234173,9.6428985e7,279.47535334428085,4.747951207270253,0.09568525946201767,465.75290057769206,0.0,false
128,18,funnel,autoMALA_fixed,593.1175184070967,692.9873034998997,3.8685205e7,47.14780372291166,-0.30613140464792865,7.594602554431308,23.314762816493158,0.0,false
512,2,funnel,autoMALA,551.4857771289435,799.515490834687,5.7425982e7,64.75171392232626,-1.1898654698941336,4.686010003738365,104.84858345552652,0.0,false
1024,16,funnel,autoMALA_fixed,522.1483545125013,218.3642040592331,7.778097e7,1.1292088186933256,-4.149983967598067,3.9910934188491405,344.28152656549366,0.0,false
512,17,funnel,NUTS,582.6356704100076,955.6643425759437,36078941,28697.98997921473,0.14695294616474486,5.462463760764114,43.813147297378904,0.0,false
1024,12,funnel,mix_autoMALA,518.5027369044604,1197.457800548023,2.5905159e7,19.525532049899677,-0.9318547792599794,3.0193521612327414,160.5786981231568,0.0,false
512,8,funnel,autoMALA,535.3289687651185,802.8897304121368,5.6693306e7,47.486662191874885,-0.5607699962144109,5.672626307078247,61.12201231786264,0.0,false
16,1,funnel,mix_autoMALA,706.6168124340184,780.0036019263806,7.522919e6,7.668034338928097,0.502871758044215,7.80492661874952,37.11063017998589,0.0,false
32,6,funnel,NUTS,1284.160679912092,1770.233447780546,13445124,4766.770511686157,0.8077242506534259,4.895642545202263,117.95445289249544,0.0,false
8,19,funnel,autoMALA,1617.2719218801285,1790.4272336856081,2.3235664e7,17.493137678936836,-0.06887781251436415,8.114639997595077,8.461360273648609,1.3023724792332818e-62,false
128,12,funnel,autoMALA,569.7709467228992,679.549261965045,4.1355552e7,38.48007125930378,0.16526472970731673,7.515753634137185,30.704384280671434,0.0,false
8,9,funnel,mix_autoMALA,891.8252635195539,916.2736769929621,7.925341e6,8.426156500464279,0.14267533385728826,8.72447192024979,9.231479929434663,1.9040833030410767e-74,false
64,7,funnel,NUTS,1188.9389868098124,1246.8970849530838,16851376,12960.901098117127,1.377484030890363,4.184112772611044,152.46697165378913,0.0,false
64,16,funnel,autoMALA,653.2144418139789,765.0917290082713,3.562896e7,28.527457566064097,-0.026768484702898818,7.683041692800942,23.231638904573572,0.0,false
2,1,funnel,autoMALA,6074.144341377371,6437.55629494119,1.6417354e7,8.02850327510282,0.05695624010717614,8.453536419209547,4.580080314072042,1.2037088368138735e-18,false
128,11,funnel,mix_autoMALA,561.3141044223996,856.1465892467847,1.3800881e7,8.691541224326441,-1.0852324359343248,4.612026248185078,102.88812527344476,0.0,false
2,14,funnel,mix_autoMALA,1684.0450696573753,1594.95629327936,5.929475e6,4.766772270487002,-0.13536707910314733,9.442545422243558,6.293747716575211,7.854642792984358e-35,false
4,6,funnel,autoMALA,910.439600422686,613.8124144340244,1.597373e7,11.03998176431541,0.2774138607843023,13.212687616984354,21.432571529846882,0.0,false
2,9,funnel,autoMALA_fixed,1361.6478176684386,1475.126537780738,1.8640342e7,28.84970885659166,0.14459578778574517,8.25214953752892,10.66570872758561,3.1092640663629735e-99,false
2,2,funnel,autoMALA_fixed,1876.245128020616,1949.7424378835885,1.7603741e7,18.322312806913693,0.1097866602864637,8.616645188752953,7.632994094063719,4.951988649290016e-51,false
256,19,funnel,NUTS,632.25277563975,608.3846721866752,31062970,91669.29328162767,1.6475673497861538,6.007547388963627,113.56302171407833,0.0,false
256,14,funnel,mix_autoMALA,535.8434018640584,550.6257086024788,1.5589802e7,8.729909288234367,-1.7972484536466342,5.384443495653543,134.63611382101743,0.0,false
128,7,funnel,NUTS,856.7136891815476,1152.502521035696,19366920,22489.803302031385,1.048372951023023,4.8546934929416805,106.28293576660379,0.0,false
4,18,funnel,NUTS,4357.190301500723,4048.4364073996103,11262008,315.87410146888845,0.6270971395768314,6.3463905247704995,54.254497327222026,0.0,false
2,4,funnel,autoMALA_fixed,2414.233129889231,2486.617178898729,1.7434408e7,13.071442200632898,-0.017250542305580485,8.736613948487253,3.149501726062388,4.8437575487331355e-9,false
64,6,funnel,autoMALA_fixed,617.8500546619591,690.1724101083298,3.6565608e7,22.192532685185274,0.3687238288654201,7.893142175208832,34.02711821636956,0.0,false
32,12,funnel,autoMALA_fixed,822.0261928667512,950.9584692052753,3.0420572e7,38.19371422825784,-0.4305664032500697,7.482696474142154,26.210850581538693,0.0,false
8,15,funnel,mix_autoMALA,820.4951539147249,742.6762026852037,8.309287e6,6.087209114243549,-0.14261454295833975,9.91050664823126,13.225655478635396,2.340011014799838e-152,false
128,14,funnel,autoMALA,586.6922017332023,683.97426185116,4.0449335e7,42.69686533547099,-0.1449371962293145,7.695906419384293,18.941951182075513,4.50265411587e-312,false
16,7,funnel,mix_autoMALA,644.1405499230639,576.9000536781633,7.45559e6,8.712248924393458,0.4390091370121379,9.806994092627212,21.362755216066716,0.0,false
4,12,funnel,autoMALA,2124.4725457116224,2371.960923167915,1.6071993e7,9.5937086140384,0.04532464437953931,8.05244707678067,5.921623890242671,6.972864168335925e-31,false
128,10,funnel,NUTS,844.7785846199762,1106.5072978522073,22075371,17165.206925999453,0.9700688143921781,5.321535318805178,85.98671175862941,0.0,false
128,14,funnel,mix_autoMALA,560.4240209521248,800.5700346231474,1.4602728e7,17.38636244425006,-0.9330652830264531,5.349195078450817,87.95960558968534,0.0,false
256,13,funnel,NUTS,649.9717609874457,934.9441274291738,27209947,35447.03039151435,0.635321504035379,5.745379338045126,69.59313893013805,0.0,false
2,5,funnel,autoMALA_fixed,1997.3063967099417,2103.7723132775172,1.734587e7,15.405544312286299,0.06862970931799398,8.52619337553148,4.222992813609463,6.469973811806224e-16,false
64,16,funnel,NUTS,603.2318381290197,501.04049868680505,244074550,20.127909912179167,-0.19812475021247467,10.789469182932493,11.108199884114654,1.3304840189250694e-107,false
16,1,funnel,NUTS,2932.7370921727274,1358.4189684746104,8406178,3407.830288747681,1.6412097607981713,4.031660174017674,168.95238894757665,0.0,false
4,5,funnel,autoMALA,2026.0437559072336,2142.1563139781506,1.6068403e7,10.114951916346802,-0.03862105652105514,8.50627621039951,5.989480604747314,1.384763316035757e-31,false
2,11,funnel,autoMALA,4050.3168365247425,4053.481440561306,1.6605e7,8.282911294186567,0.017720774522996006,8.990495283328883,1.2858703639477653,0.07325365392225017,false
512,13,funnel,autoMALA_fixed,554.9901728227197,791.6340967766702,5.704662e7,52.82116675538618,-1.3535008519744234,4.327685042690058,127.72931239610142,0.0,false
128,17,funnel,autoMALA_fixed,572.2820867923252,552.1706820657411,3.8861433e7,47.01369821124014,-0.13158070651261533,9.308489719581557,13.955754817071238,1.3550561168716412e-169,false
1024,7,funnel,autoMALA_fixed,521.5301043623815,813.6714953574588,8.0744868e7,5.481873460008821,-1.7936785536135167,2.49783008846612,233.54652690302032,0.0,false
1024,2,funnel,autoMALA,515.3596939347858,470.56664765317925,8.0256993e7,78.79839173065679,0.7738492705349292,9.255085812047477,165.14586577996022,0.0,false
256,7,funnel,NUTS,620.5279917387126,780.8334863566896,41287366,23615.678588950224,0.3964782305546575,6.962171025722225,31.905899639102955,0.0,false
512,14,funnel,autoMALA_fixed,528.9748979242754,508.9452465669412,8.0685756e7,174.4287699307923,0.6461898465880374,8.923609686017942,91.75726306060989,0.0,false
512,19,funnel,NUTS,584.2961142311444,1085.964211994087,41049602,23477.82524918875,0.07368265272279886,4.836207993784773,59.067585747720244,0.0,false
1024,10,funnel,autoMALA_fixed,520.1924344717471,398.3238524062346,8.3162187e7,7.69063264634561,-2.245198268532681,6.642040403749715,199.8349993926313,0.0,false
32,1,funnel,mix_autoMALA,610.2030347221986,578.4896696956417,9.953164e6,7.667881229112259,-0.766618402142585,8.794329967639245,41.360087833841476,0.0,false
32,7,funnel,NUTS,1452.7078864594039,1714.9471964195902,21389890,4545.56606751515,0.5753547933133045,6.686364352813894,48.09464259840909,0.0,false
4,2,funnel,mix_autoMALA,814.7693784115157,570.312501527579,5.925686e6,4.054098872855375,-0.6717711577640069,12.140973270672013,32.45085736360208,0.0,false
2,20,funnel,autoMALA_fixed,2099.7031989521183,2027.6545981862155,1.7117993e7,10.951446240579997,-0.06142042586008356,9.304354869851478,6.233034649970875,3.595195773605701e-34,false
16,13,funnel,mix_autoMALA,635.9600746668233,538.213829387649,7.5749e6,6.9149569688080454,0.023284663695546992,10.633837222210904,16.46902152395984,5.185618981636938e-236,false
128,6,funnel,autoMALA,640.9149423213413,949.2696032891766,3.9928265e7,34.57292361936526,-0.7941998939101487,5.288464715502134,81.73897616662856,0.0,false
2,16,funnel,NUTS,970.045751867545,1327.9928312663208,3768073,22.073157862748918,0.16596715091407094,6.522056464799284,64.96326927438024,0.0,false
128,3,funnel,mix_autoMALA,520.8521097743717,215.94996044341843,1.3767538e7,13.558608658470384,2.838162226123856,13.52882287178016,235.28680361310228,0.0,false
128,5,funnel,mix_autoMALA,567.3138715980455,870.5253561961902,1.3303515e7,14.71101731602909,-0.8715452498680943,5.02521286609521,86.71178599233633,0.0,false
2,2,funnel,autoMALA,3333.100289600731,3305.3729862400987,1.6782014e7,7.42907487175235,-0.02452927255813582,9.071582091335989,3.061767217673207,1.4405009486173865e-8,false
256,10,funnel,mix_autoMALA,517.3584252474363,348.81789308467,1.5363163e7,10.96389796495894,1.547364781020449,10.933939118865709,187.11011952214608,0.0,false
128,7,funnel,autoMALA_fixed,595.3599388785105,898.6663629499927,3.8291716e7,22.51453447875334,-0.2645663941485273,5.881200234420961,39.44561339366703,0.0,false
64,6,funnel,autoMALA,647.2712703025959,724.7169906713294,3.5213575e7,36.42661951289455,0.08315987944575665,8.029505191258373,13.810803317378628,4.2448058176600823e-166,false
2,9,funnel,autoMALA,5467.78662151945,5804.017330231407,1.674365e7,9.471104088954283,0.0617093983493044,8.438023799593196,4.965558171052294,7.663611334326023e-22,false
8,10,funnel,autoMALA_fixed,1546.6559525962243,1798.035494009041,2.3926185e7,36.827091660205454,0.10767496116773277,7.706770020702076,13.277482802410155,1.500153253747246e-153,false
4,12,funnel,mix_autoMALA,1172.133047002025,1193.330731634217,6.189079e6,15.882958043001716,0.1058070501358047,8.814549406763188,8.997353626335098,9.698238086915388e-71,false
256,12,funnel,autoMALA_fixed,537.7242627436192,475.98590145791644,4.8239009e7,97.43488137832442,0.4473866565052539,9.957563029214446,57.244384673158265,0.0,false
256,10,funnel,autoMALA,564.8377754405084,643.4419437119814,4.6363981e7,39.911013893011194,-1.2219347329895403,6.256550312402307,93.78959028700552,0.0,false
8,15,funnel,autoMALA_fixed,999.7544541145983,1241.8140157337368,2.7269433e7,101.46051492949584,0.22332939847581446,7.148490386296202,24.215751532506502,0.0,false
64,12,funnel,NUTS,1069.3850325140247,1223.9289397237974,18762584,16829.22788334494,1.0415692931361007,5.602123565720297,97.38894405077451,0.0,false
4,20,funnel,NUTS,1776.1956303184147,1930.823230064699,5275535,393.95447690079664,0.9536030813998955,5.130625770749987,112.43973092271854,0.0,false
2,18,funnel,mix_autoMALA,2134.2983936344317,2194.697452457288,5.952547e6,4.066506343727158,0.08709708421875423,8.720755599271673,5.0071550684220085,3.3428223595137257e-22,false
64,13,funnel,mix_autoMALA,594.645943327776,815.8961276925359,1.1590147e7,9.661169422243642,-0.624613862819839,6.107195575179756,60.98693904132068,0.0,false
16,9,funnel,autoMALA_fixed,925.1003614817788,1008.4347534160333,2.4356375e7,46.01904532228813,-0.3017596995276262,8.092053178664964,16.608115662832063,5.230766151944646e-240,false
16,19,funnel,autoMALA_fixed,1096.8286262877725,1286.1661306138897,2.1773752e7,27.22081136555229,-0.09913251573283671,7.654093846511951,11.776297265329504,6.983769891382262e-121,false
1024,12,funnel,NUTS,536.3827145714295,572.6773553715731,61412960,68986.42286021731,-0.21473828458097,8.381388257675914,45.379279568069194,0.0,false
512,19,funnel,autoMALA,537.2878079648153,821.5037831964737,6.2568909e7,36.7401633321189,-0.9688592931424361,4.903130805763473,93.80840522628802,0.0,false
64,16,funnel,autoMALA_fixed,684.629957098536,848.1121957261861,3.4888718e7,26.03959489527561,-0.25277617358563226,7.179894762302427,29.945151210086124,0.0,false
64,17,funnel,NUTS,1000.6824561467566,1313.7173516343125,75228640,6948.47937437758,0.40666333224352585,6.532876486987465,38.69405313696624,0.0,false
128,2,funnel,autoMALA_fixed,621.2503301942814,978.840659330695,3.8254116e7,32.00832110598004,-0.4945470246651472,5.41590894633421,57.43923651252646,0.0,false
256,6,funnel,NUTS,631.9477799928769,837.0932568750688,34509939,35661.20077192485,0.663888395867265,6.2514357651090044,62.20545898890806,0.0,false
8,17,funnel,NUTS,2179.9633424214217,2649.8779564717356,14191354,901.1566954793567,0.36336414891347635,6.842942383886648,38.14034724728453,0.0,false
2,3,funnel,autoMALA_fixed,2136.904136661215,2215.2249583718913,1.7758341e7,13.401327887242278,0.030851834127995165,8.677831609636247,5.316009755577605,5.685136074468755e-25,false
2,11,funnel,NUTS,2001.7562526332786,2239.5313147496217,5299098,25.480106799344014,0.5888342563795053,6.6914425988565345,47.321657982249945,0.0,false
16,5,funnel,NUTS,1940.9149792664173,1497.5827309780552,9749775,3535.4539189645066,1.3343588259024104,4.927876878374405,130.78660677908053,0.0,false
64,12,funnel,autoMALA,666.6644047978162,762.4922892861936,3.4915095e7,33.45504325773382,-0.28775538658499844,7.761306370603314,25.71478238909185,0.0,false
32,11,funnel,autoMALA_fixed,782.1535499872434,850.5940430992737,2.8733865e7,32.412811455276696,-0.19406480128699638,8.218415235663898,12.780473497430194,2.662391419201214e-142,false
8,7,funnel,NUTS,1719.1425564925175,923.0136431627454,5544465,1618.0854300820358,1.9753118778279415,3.687139905716005,214.37152916355814,0.0,false
128,11,funnel,autoMALA,609.8638741808538,907.4363394466149,3.9530766e7,39.40349876866674,-0.3270739148670323,5.921482948266774,43.26875999055477,0.0,false
128,18,funnel,mix_autoMALA,539.9400379042224,490.3702428756871,1.4305608e7,13.981822976948141,-1.118599914311917,8.592771784629981,64.50378599292503,0.0,false
4,7,funnel,autoMALA,2316.4942017515773,2628.969532540547,1.5959691e7,10.183890064148768,-0.04664963182319959,7.920450537118936,8.069994627038852,5.424202697097454e-57,false
16,4,funnel,autoMALA_fixed,996.8106882318071,1106.9233144417888,2.3320713e7,34.32829886367643,-0.07556671891492714,8.09361790970966,8.18566518907221,1.2621964265520222e-58,false
512,15,funnel,autoMALA,521.2802062917491,331.7702983532004,5.8676693e7,103.35204708881719,1.501345159395485,11.850435845047144,181.3204529312871,0.0,false
1024,16,funnel,NUTS,549.2862954975957,607.3978575292055,88598238,120530.00184606492,1.3944504634075099,6.0568845683592025,111.16063437063997,0.0,false
512,12,funnel,autoMALA_fixed,537.4144318890374,351.89259793686557,5.8818384e7,1.8259071010831596,-3.2007869435815257,3.0122682853026417,307.71395665052586,0.0,false
1024,5,funnel,NUTS,551.4226518006077,842.0427804406695,59160980,44347.670485519644,-0.10495253522148967,5.8819271672994295,33.389882548187416,0.0,false
1024,9,funnel,mix_autoMALA,515.4349509417851,1080.1354871648084,2.5864771e7,22.768133376456444,0.2797717469421499,4.216111991923649,102.45158759468711,0.0,false
128,20,funnel,autoMALA_fixed,532.4459614704923,230.30375764004987,3.9829307e7,41.55040285332492,2.3666721992792703,14.993999818678772,171.17848745529045,0.0,false
1024,17,funnel,autoMALA,517.4549635849543,450.9418215802455,7.8834652e7,155.80466609056978,2.293626491375706,5.020973133499534,213.79466583555728,0.0,false
4,14,funnel,mix_autoMALA,868.9821617258407,691.4840624047038,5.999626e6,5.018639795603068,-0.44297068590818334,10.977822822006273,28.724185011844355,0.0,false
16,10,funnel,NUTS,2579.013934237611,934.8324025851911,7633745,4707.790461541962,2.047947173411258,3.7444000704715705,210.130825875568,0.0,false
8,2,funnel,autoMALA,1325.531426375072,1378.2165012639541,2.4196171e7,13.518921635286784,-0.03999383799802225,8.651825161651407,3.5108583574516956,3.9327164325376346e-11,false
8,17,funnel,autoMALA,888.5323573520561,653.0767426166531,2.358812e7,17.590940727912926,-0.09890584879727397,12.22785258164354,13.800780816704153,7.382928060958265e-166,false
4,9,funnel,autoMALA,1704.0473582288832,1698.22806921964,1.5998344e7,10.638763738209141,0.11333032624921852,8.988168016392766,5.2785335458257805,1.2577905168194416e-24,false
128,11,funnel,autoMALA_fixed,583.9977028320483,580.3793293623137,4.1503394e7,146.03243670929328,0.07481074440106583,9.049739168685644,10.969166915132519,6.167763675128027e-105,false
256,20,funnel,mix_autoMALA,523.866236077973,913.0160979842857,1.5936351e7,10.977085403957728,0.3392667022290209,5.0464448174806105,73.97842749878174,0.0,false
2,19,funnel,NUTS,1098.6391922067712,1236.4687371622724,3666830,26.91009383154458,0.6272913417916615,7.154057243214147,51.15483445148624,0.0,false
32,18,funnel,autoMALA_fixed,861.4448056053357,984.2413820046803,2.928169e7,83.14117583336184,0.3802415524074159,7.634327526735109,22.742758057471463,0.0,false
64,5,funnel,autoMALA,713.7389208582574,864.4379406928582,3.5006763e7,41.43753385688715,-0.4633628685133302,7.132279007367784,34.877964358707345,0.0,false
2,6,funnel,NUTS,1670.3081766318835,1806.5043324277951,3565059,24.8056402052147,0.889503912078382,5.745209615234376,80.62767311345681,0.0,false
16,5,funnel,mix_autoMALA,809.4119875575984,1171.260709825494,7.497861e6,7.271916385692955,0.23436009800603302,6.1328770659538785,28.42680247924085,0.0,false
512,10,funnel,autoMALA,524.3043256278798,672.5811447367068,5.9474865e7,39.53400900927778,-0.0804428796829211,7.009251752472131,68.6472374900602,0.0,false
1024,18,funnel,NUTS,540.103018219749,527.680076641476,93872402,7102.5960032797875,-1.3757059412942374,7.219313503845545,99.0591218303328,0.0,false
256,13,funnel,autoMALA,567.5055814214104,696.125611733399,4.5977368e7,52.95742209161814,-0.8659669888102621,6.507529556227468,58.630478950398356,0.0,false
64,1,funnel,mix_autoMALA,599.1187825940359,889.9515385899322,1.1812579e7,11.69111667037403,-0.3163072430443564,5.941976447339259,38.091775133563544,0.0,false
8,4,funnel,mix_autoMALA,966.8084345027482,1063.0866014044836,8.198336e6,11.35208090156062,0.012220398940157647,8.184634971649562,6.191782499921093,1.0021164331949537e-33,false
16,20,funnel,autoMALA,761.7452188098617,584.3472114962724,2.3018657e7,23.585233039730213,0.0744249269081686,11.724027349983233,21.861627345914997,0.0,false
16,9,funnel,NUTS,1792.1169741966705,2191.2907753188438,17371257,2151.9479971975743,0.5166085111556349,6.428208649638433,47.82069920726562,0.0,false
8,3,funnel,autoMALA,1462.6681466276427,1613.1234876913632,2.2767146e7,16.950667995466183,0.0776454033444357,8.143381566291014,7.250912874064703,4.308485471908423e-46,false
4,19,funnel,autoMALA,2079.957584022565,2245.356696591347,1.589985e7,10.28318949514288,0.04678490573772348,8.328158142582398,5.447686863740278,3.339346962519663e-26,false
32,6,funnel,autoMALA_fixed,743.8366169225012,709.9763416070059,3.0128446e7,67.30762978415933,-0.32731119534378705,9.273882026094496,18.67865622088162,1.8076613210527965e-303,false
16,8,funnel,autoMALA,816.9271736435434,743.419554444245,2.1921913e7,18.19016177093847,0.2330786072809357,9.803383771624565,19.143784218676274,9.47677e-319,false
1024,2,funnel,autoMALA_fixed,533.7757160913351,422.9380108775097,7.4764035e7,18.993076973909034,-2.7164672039744673,3.6805836023001106,261.1570996526226,0.0,false
256,15,funnel,autoMALA_fixed,531.9929997610566,605.682247554947,4.3938034e7,17.838894449308146,0.04632059765325458,7.902805328929812,51.52202173401065,0.0,false
256,3,funnel,autoMALA,542.2332653015741,765.8862426406754,4.7832552e7,36.215580515096484,0.09008310180191703,6.3632578699960245,49.028426672744445,0.0,false
2,18,funnel,NUTS,2759.3549064661715,3074.4188638644723,8288586,23.188589353372553,0.4641110385661279,6.919103598714718,35.344672599789845,0.0,false
8,3,funnel,autoMALA_fixed,1434.574135561186,1553.7405378070816,2.5125134e7,28.094154388943434,0.1947961624830789,8.203603541308933,11.828284130055494,6.000948878784094e-122,false
128,8,funnel,autoMALA_fixed,675.9117745994047,1046.7670887180739,3.8241771e7,55.35893451603495,-0.7030248982985554,5.1601964874176485,65.04849818498315,0.0,false
32,19,funnel,autoMALA_fixed,725.357489359645,767.4906148861727,2.9852181e7,18.799154470958634,0.16395119411258297,8.467927224791683,9.81273475894568,4.621725375233112e-84,false
4,3,funnel,mix_autoMALA,1273.6339874119903,1446.2165763288738,5.691308e6,5.900337837988142,-0.009348701056897682,7.92577818200938,6.243044292820571,2.8006072204573142e-34,false
2,13,funnel,mix_autoMALA,2690.741234900367,2930.2796426571417,5.718865e6,3.8469070006353236,0.06121385564413048,8.244634658774773,6.698595494565637,2.1203954571880106e-39,false
64,7,funnel,autoMALA,667.5094742450001,719.4183584605224,3.5198283e7,34.68475687083915,-0.5174609917571577,8.002223977365622,28.348111041427103,0.0,false
128,19,funnel,NUTS,801.4476225554981,961.4069144837599,24280548,21157.521536232554,0.8957923462575288,6.248932706594074,70.64122106347274,0.0,false
128,9,funnel,NUTS,811.3353424922503,1230.6145705958063,22627828,15799.066114155168,0.7251378245199365,5.102016242342507,88.7682567011035,0.0,false
64,1,funnel,NUTS,992.3891963426049,1161.9372496565352,34289736,7667.614364923402,0.40176758959372577,7.374481540707139,26.375245267602477,0.0,false
8,1,funnel,mix_autoMALA,856.4497825370864,828.753649536241,8.165334e6,7.4085221974093365,-0.01144851032844818,9.300551887745216,9.253173495130003,8.538537098287145e-75,false
8,11,funnel,autoMALA,1326.3960025770289,1315.2196835893114,2.3328885e7,16.687639205372214,-0.17840359762288,8.994200946224206,7.296093115448059,1.1573257546521521e-46,false
16,7,funnel,NUTS,1140.1631360361253,1263.325889373728,7816462,3358.068108320299,1.2110310533529534,4.863066011947943,165.26256518752842,0.0,false
256,7,funnel,autoMALA,527.4261974418584,472.06674717890536,4.6092702e7,30.84239568995934,1.0529543064140567,8.9155196091541,161.6284224014317,0.0,false
256,5,funnel,autoMALA_fixed,549.9738430959816,646.1918245898562,4.5461072e7,43.04806322024757,-0.6870582785112607,7.1538467565015385,55.989755460918786,0.0,false
32,3,funnel,autoMALA,817.3066899055146,870.220664856767,2.9327816e7,44.03839825253932,-0.149081440460701,8.417340149182237,15.533197516880477,5.341820499946551e-210,false
16,13,funnel,NUTS,1660.5852701231038,1568.2655871002687,8837199,3173.269309449636,1.215881599418921,4.744248860575931,151.26920872281886,0.0,false
4,15,funnel,autoMALA_fixed,953.1513213775556,1046.8849242388665,1.9837111e7,75.3990709991632,0.3763379262950193,7.931042344163315,22.21586787508204,0.0,false
32,1,funnel,autoMALA_fixed,733.7048399370564,728.3043037044412,2.7685191e7,38.19659620892897,0.11658044555976758,9.047300545705529,8.766097702775369,3.587338425752819e-67,false
64,12,funnel,mix_autoMALA,558.7143739699277,562.4826791493203,1.1741025e7,13.42079013794002,0.6932834338185938,8.416245298890258,49.425987154659936,0.0,false
8,17,funnel,autoMALA_fixed,1353.500905122156,1474.452206916238,2.3446075e7,25.07475870421245,0.04812482909256131,8.255605101688069,6.489332959613861,5.290491220506981e-37,false
16,20,funnel,NUTS,2526.816899860588,1685.1998760012807,8510602,2615.8863283094543,1.3709461387170077,4.23740050681844,144.00210070846697,0.0,false
512,9,funnel,autoMALA_fixed,518.0760466588152,563.9400639485713,5.8345622e7,11.391329202738905,1.571012574067471,5.775571512557439,168.80493875756434,0.0,false
1024,11,funnel,mix_autoMALA,524.081976931635,522.8818679414911,2.5649503e7,22.694967323013127,-2.347815751977498,3.389296744984583,217.5846515723262,0.0,false
64,12,funnel,autoMALA_fixed,704.7202888815206,864.3734173163415,3.7237175e7,46.85754971729291,-0.43783258162239025,7.074309985856903,33.00341112580588,0.0,false
64,10,funnel,autoMALA,665.0550061658955,774.4755953821166,3.4286218e7,31.74132955188967,-0.06917791842086471,7.722245756394453,16.450217156664678,1.7884602091684304e-235,false
4,6,funnel,NUTS,2848.7625164659157,2517.729549192119,7862724,390.6719375382902,0.9205741336080234,5.477212875499392,86.26347647300886,0.0,false
128,14,funnel,autoMALA_fixed,630.6694679133167,938.1746686712772,3.9701808e7,56.756373528305105,-0.4960891001796114,5.747513185296051,49.595989472779934,0.0,false
64,4,funnel,NUTS,1166.6657849822138,1417.539167706597,22195397,10991.464051514044,0.9889047445180451,5.18315210281476,92.32003874802824,0.0,false
2,14,funnel,autoMALA_fixed,1489.946927156469,1491.8961842803767,1.8035518e7,17.547020024122993,-0.08631009958001058,8.966608393274468,6.4145219263637046,3.647446890340381e-36,false
2,12,funnel,NUTS,1527.3357546070292,1752.8434395370386,3906873,25.53972876216758,0.7839294016261332,6.012449581394391,67.47969621241306,0.0,false
128,20,funnel,mix_autoMALA,541.5834356739936,697.457955786545,1.3487699e7,20.58976219954594,0.4043847934402605,6.815961896642769,51.46800823243484,0.0,false
64,17,funnel,autoMALA_fixed,698.5975020943234,905.4101613323446,3.5095834e7,56.03582665286239,-0.18307776180306295,6.8985864392732426,24.46269162063436,0.0,false
256,16,funnel,NUTS,655.3477241357909,938.3181374939808,30146379,30089.48713441728,0.7266703310463192,5.611296576594941,70.62971201068684,0.0,false
2,18,funnel,autoMALA_fixed,3258.9697892708737,3462.7468403365697,1.7045923e7,9.059636139647042,0.03829528948281032,8.461050271693312,4.999680962394734,3.8821913493399566e-22,false
4,19,funnel,autoMALA_fixed,1567.4623978122486,1677.5933105077434,1.6910101e7,19.215232919721515,0.11188631330480528,8.370918970212808,8.406535901841451,8.27907467803923e-62,false
8,14,funnel,mix_autoMALA,888.5930771048237,929.9955310165897,8.089785e6,6.430689613699101,0.11337587313754638,8.577061105049898,10.762953570950856,4.815801219196976e-101,false
16,17,funnel,autoMALA_fixed,706.3686914149371,548.2523920301463,2.4967828e7,65.64465042426511,-0.1443439992061462,11.566913271747241,19.92252814942203,0.0,false
1024,17,funnel,mix_autoMALA,523.7389995591012,497.2290303176023,2.5147408e7,21.387285445228756,-2.442044868747056,3.3914316169845447,226.39116198798393,0.0,false
1024,4,funnel,autoMALA_fixed,514.739799176875,2255.721081427802,7.9531487e7,4.08111765640056,-0.26006382832302677,1.9858723476398819,159.76593874491374,0.0,false
512,1,funnel,NUTS,570.1309908587436,711.7630615976046,35259185,96249.35811754788,1.2748361208808219,5.402883901803756,134.72770264531636,0.0,false
1024,7,funnel,mix_autoMALA,517.4829197536405,530.9093373332165,2.5745059e7,81.50412880423407,-1.1296293234947385,7.485195760302276,94.53401961541749,0.0,false
512,14,funnel,autoMALA,552.9006502018318,743.8556470466638,5.7273236e7,60.7392668741232,-1.2498879217667713,5.005921430116254,97.16820410695544,0.0,false
512,16,funnel,mix_autoMALA,521.2052216761257,676.2824829955135,1.9602814e7,17.35006576069556,-1.0901175104863263,5.728832051566284,123.49155126889713,0.0,false
512,10,funnel,autoMALA_fixed,540.0674106265524,640.9304512246981,5.9295817e7,28.517319576970362,-1.4505071328986763,5.368681476755492,121.1893274799736,0.0,false
1024,12,funnel,autoMALA,548.6871189465838,623.1855613305152,7.4926892e7,82.56938136312569,-2.089968175555894,3.2522805567624293,202.69673419706055,0.0,false
8,10,funnel,autoMALA,1619.8297231170545,1741.5058915626335,2.323404e7,20.343172781704283,-0.10168916629919136,8.338522622433143,6.7801224471797354,2.3547394933642526e-40,false
32,6,funnel,mix_autoMALA,557.1327855183096,318.3307573799783,1.0972647e7,16.638789795783808,-0.23450615042538897,15.691804126994398,44.07209427002954,0.0,false
32,20,funnel,NUTS,1393.7016191948771,1414.8344514538478,13209093,7671.595215736141,1.144827213344258,5.304990895656092,126.26167584932541,0.0,false
8,1,funnel,autoMALA,1305.376799126276,1267.964554627386,2.3601269e7,17.07964562842947,-0.03956505297825013,9.261567501632078,5.426753093850735,5.264895593885231e-26,false
2,12,funnel,autoMALA_fixed,3214.610359821672,3371.7261798996933,1.6826413e7,10.68082609218011,0.05904218230654742,8.558766325273371,4.130920838052475,3.012919779370891e-15,false
256,3,funnel,mix_autoMALA,533.9939908968903,760.4690531538531,1.6104261e7,58.46046261680826,-0.2442925612440442,6.257593992833238,44.2098624170232,0.0,false
128,5,funnel,autoMALA,627.1587660807586,831.6090710418533,4.0341735e7,28.98516544381954,-0.9064014639372888,5.782962007782923,77.23012362103873,0.0,false
32,15,funnel,autoMALA_fixed,837.3156701227393,1011.2337437645743,2.8060725e7,49.67638897323516,0.028848255863395067,7.450767431764726,14.555528966620386,1.9001964873383872e-184,false
8,16,funnel,mix_autoMALA,1110.8067441232147,1406.897428475597,7.834219e6,6.3693229790769665,0.11167625863085998,7.078890360339926,15.701167463074515,1.4814742017312189e-214,false
2,3,funnel,autoMALA,3001.1553585723977,2996.895664066824,1.6750498e7,8.41273127937916,-0.027438977011674588,9.00838817482487,3.1740496324531673,3.5510057703556543e-9,false
64,1,funnel,autoMALA_fixed,615.5771390627921,571.5359272736858,3.4188672e7,24.786337563437513,-0.17022300733735857,9.658748565771146,16.72133921795131,2.759237282229648e-243,false
16,9,funnel,autoMALA,945.7823180835461,1010.5194454953306,2.2265354e7,18.923878928943868,-0.10637478188670021,8.402564854416784,12.092078366710894,1.98324727154289e-127,false
1024,14,funnel,autoMALA,519.3427724473413,801.0885127429734,7.553499e7,69.40400781036905,0.15160356489904392,5.811399748554415,105.71837615025214,0.0,false
512,18,funnel,autoMALA,526.7593525464578,483.4490569794975,5.7795737e7,73.34695535499043,0.4338006661781456,9.613058895461466,96.19785030698364,0.0,false
256,9,funnel,autoMALA,540.8584689814735,567.1948476923476,4.5754568e7,66.91347622536502,0.208447326421084,8.536296621280252,40.240206799047826,0.0,false
8,6,funnel,autoMALA,943.5135190949736,741.5993499801501,2.3597744e7,15.980418432012229,0.002199719618610499,11.450407804460804,13.297585716841253,5.1535186179145696e-154,false
16,15,funnel,autoMALA,1011.9477508286379,1118.5301297489502,2.2427554e7,21.320533423281923,-0.1645722430548276,8.088982489083417,15.364482613036898,1.801175147696094e-205,false
32,14,funnel,mix_autoMALA,683.0551783834517,985.2738498537242,9.598938e6,9.793333000697482,-0.1836454828318976,6.194475001397124,28.81436942788889,0.0,false
32,1,funnel,NUTS,965.544539862382,1397.1091447551435,11443328,4806.7990403636895,0.6376407252467463,5.454635965531657,135.21855006077666,0.0,false
32,17,funnel,mix_autoMALA,638.785933914723,678.7439009885409,1.0301072e7,27.170890774760046,0.11066312546809984,8.454915849836679,10.359112267916018,1.2350937404896297e-93,false
32,5,funnel,autoMALA,768.2285351072326,790.4575012520486,2.8895133e7,26.07169734432549,-0.20722092760796884,8.682588701455458,14.548612366329337,2.8421497499698646e-184,false
16,19,funnel,mix_autoMALA,696.5685425117333,789.8939227782405,7.886732e6,8.0236989788279,0.06493181232505495,7.930929283108641,9.132962590718478,7.098245225759916e-73,false
4,7,funnel,NUTS,2243.552704643909,1144.5534118665896,4272889,627.0495114420698,1.7646775820995753,4.022522880300895,178.64281269837676,0.0,false
1024,3,funnel,NUTS,544.1826918292344,662.3169311108553,78999856,90117.19320367591,0.7398264269864993,6.81411862829715,52.32811579549718,0.0,false
256,15,funnel,autoMALA,563.6144542093267,739.5291099394478,4.674875e7,141.1696523675773,-0.2515359245156705,6.789621549833133,28.45336140989434,0.0,false
256,8,funnel,autoMALA_fixed,540.1047305559898,888.5439733544216,4.3358666e7,19.389454089484428,0.13841555324864446,5.450506555643888,75.38003569680882,0.0,false
2,15,funnel,autoMALA,5242.011740441634,5577.685232018013,1.6445336e7,8.075975536334292,-0.025104959413416214,8.451932563777964,2.8530052853199095,1.7022731677982879e-7,false
32,15,funnel,autoMALA,680.2629416688051,593.8945025721512,2.8792215e7,27.402374206789766,0.23625448430801194,10.23482819521818,28.44654918191054,0.0,false
128,16,funnel,mix_autoMALA,565.0215301874472,1037.3491449358944,1.4038591e7,20.518863658904472,-0.3604976778380337,4.758969019969708,62.88026937864106,0.0,false
64,13,funnel,autoMALA_fixed,651.1431906787965,847.9831041479783,3.84414e7,18.21096574848783,-0.40567460524265964,6.701960343061086,36.82624315129942,0.0,false
2,4,funnel,NUTS,1021.4272199108551,827.8560164853951,11779655,18.90190137082333,-0.6485196579401156,10.266983727457134,61.61131591568801,0.0,false
512,2,funnel,mix_autoMALA,517.1672988961409,748.3586621432935,1.9527381e7,23.547002799260966,0.5570330480630832,5.906800465892145,108.83865162942664,0.0,false
2,13,funnel,NUTS,1688.6311944333763,1983.2029474629699,4939639,23.191883308218102,0.5773233657116948,6.566055584442589,47.90889679629203,0.0,false
4,15,funnel,mix_autoMALA,1102.5169441676924,1085.8718497472707,5.666915e6,4.5885863923405195,-0.2361515119577462,9.018104995900424,15.954071520639104,1.6481551325873922e-221,false
2,20,funnel,NUTS,1045.9062945164717,1179.491129013488,5444798,25.29440600906544,0.09095649084907313,7.963825846290663,20.285386623501957,0.0,false
8,20,funnel,NUTS,2748.535701049763,2776.5364798719006,13067501,1184.7160895892616,0.6976495871779531,6.301523873214012,58.63089810917805,0.0,false
128,1,funnel,NUTS,738.9496275251213,933.6591382258631,25907955,18472.904270537536,0.5053739293551995,6.755209872699573,46.344547243408904,0.0,false
2,5,funnel,mix_autoMALA,2654.1560622334914,2855.826357222347,5.793634e6,4.237697377656757,0.09155488385539093,8.321078014421804,5.709264895886669,9.744505372141321e-29,false
8,13,funnel,mix_autoMALA,827.4178164713633,731.7909075586533,8.208594e6,8.055035645708402,0.45863801064837817,9.836795136216036,24.189504874737167,0.0,false
256,10,funnel,NUTS,629.8739479695475,714.0564862991152,36967156,50816.68614498196,0.9308801659263816,6.875012654700495,68.85199347147505,0.0,false
32,10,funnel,autoMALA_fixed,784.9776446534429,885.2746415784757,2.8418289e7,59.39300068112151,-0.06075627487979242,7.9746972304000545,10.798272161774435,1.0500924558181456e-101,false
128,9,funnel,autoMALA_fixed,575.2167464740377,620.1737576530174,3.8964316e7,47.80166386812965,-0.26050224688135204,8.271483797268372,19.189138387381433,2.928e-320,false
2,17,funnel,autoMALA_fixed,2790.0465834555553,2904.0055847932185,1.7409368e7,10.905338529594038,0.1533675645628007,8.518925907576255,10.343088999577404,2.397869710709897e-93,false
32,11,funnel,NUTS,1690.9932977895762,1836.7714175024453,15419625,5857.614068192268,0.91183171959094,5.545038933532032,87.98963864726284,0.0,false
1024,15,funnel,NUTS,536.5891228182597,585.7912475976071,70621707,52981.8854388994,-0.19375014154588738,8.20479404118319,27.638069798458105,0.0,false
1024,4,funnel,mix_autoMALA,522.1376767246315,646.3683920148036,2.4705786e7,18.03713748878181,-1.954732993908563,3.381147726163772,169.30509479904177,0.0,false
1024,9,funnel,autoMALA_fixed,527.343074537819,672.253593729098,9.4940209e7,203.11782875135393,-1.3697827768751845,5.131178834861086,105.86186861526022,0.0,false
1024,11,funnel,NUTS,535.0818065518339,598.8623067056244,219295690,10150.006705799306,0.6407878766111361,7.613194954966993,41.538946056121404,0.0,false
512,2,funnel,autoMALA_fixed,537.3342113911896,426.03758361576536,5.5460181e7,3.4123676349195295,-2.7435543895454026,3.466932327291163,249.24024847561762,0.0,false
1024,19,funnel,autoMALA_fixed,516.2447387615719,3094.936647946967,7.8672701e7,9.04124952075661,0.9767698459546579,0.5411158753916638,190.17775303095522,0.0,false
64,14,funnel,NUTS,616.828463031601,690.9923625848444,256377431,12.544412345887002,-0.21654169125248487,7.9776473153223195,24.29056293747294,0.0,false
4,4,funnel,mix_autoMALA,990.8794474901305,900.0735361358624,5.543676e6,5.848607232203723,0.4475285726203455,9.521134301722677,18.2978671246739,3.0695366362297977e-291,false
16,17,funnel,mix_autoMALA,738.6114517631139,891.0750464425472,7.748497e6,7.211888963348391,-0.3618520447323046,7.27157784616487,28.007017999614447,0.0,false
32,13,funnel,NUTS,1716.632921868843,1489.290499883347,11264520,8377.193073605467,1.3435214777965785,4.333708165717589,153.15691801663976,0.0,false
4,20,funnel,autoMALA,1631.9168552949031,1636.9885083780846,1.6371281e7,9.584786445974764,-0.12162487190825338,8.92506533440702,7.417895533985586,3.211966408896624e-48,false
512,11,funnel,autoMALA_fixed,521.4709172174615,626.0991766469193,6.705888e7,46.689167172261044,1.1264706948781615,6.2061170790968685,194.80201466613312,0.0,false
1024,7,funnel,NUTS,539.5383808705892,679.2266623034373,71339770,82592.03908663579,0.030647660971727775,7.148091115542602,39.06628621274194,0.0,false
1024,2,funnel,NUTS,547.5284605350832,772.8022772578735,103886493,78160.56644339772,0.48076477380602145,6.1298067122385245,49.22745825760576,0.0,false
128,15,funnel,autoMALA,555.6739634371239,437.534332248869,4.0898752e7,53.70911865144904,0.6175529860599632,11.017023314597525,62.66676684731311,0.0,false
1024,13,funnel,autoMALA_fixed,532.5896592553968,241.25482377617385,7.7544626e7,2.1855087650719476,-4.126317319950402,2.1916488669635,368.9011196331742,0.0,false
512,1,funnel,autoMALA_fixed,541.4880815510032,681.6828477343453,5.9989163e7,34.365789233320655,-1.3782274470089808,5.144057277469538,117.91066042414559,0.0,false
1024,14,funnel,mix_autoMALA,519.0540670722752,1264.3365862812764,2.5550075e7,16.21664146786151,-1.1296421412188409,2.4036659809203553,181.1948193166793,0.0,false
4,9,funnel,autoMALA_fixed,1029.6406992793545,772.2295712812589,1.662133e7,12.89572322768451,-0.3362537064473835,11.773082079370159,20.0657720230113,0.0,false
2,15,funnel,mix_autoMALA,2079.696229827242,2150.4693115669575,6.288329e6,7.730135789574691,0.0033988344469110827,8.703758413405824,2.530683332375653,5.473627071152255e-6,false
8,14,funnel,NUTS,2689.127943045619,1322.2726521568504,6644372,1667.3617216095577,1.6378117093093192,4.242095787118212,169.66185715118053,0.0,false
64,9,funnel,NUTS,724.0892160784855,799.4455416447317,214869735,73.17903210310745,-0.5298552382788275,7.7554016343536105,35.629996548181225,0.0,false
2,2,funnel,NUTS,747.698857410227,812.3665528879973,2926943,18.14834837663663,-0.4874568861175207,7.937253098788578,118.61890458811303,0.0,false
128,9,funnel,mix_autoMALA,543.9812667672585,732.8256123489809,1.4408491e7,12.687902087073597,-0.36553170270293656,6.539078408500012,55.53609238973354,0.0,false
256,12,funnel,mix_autoMALA,536.1593879920135,1028.142236960148,1.5203719e7,12.727623865768685,-0.5991314194474722,4.318181216519913,88.6269752969136,0.0,false
2,7,funnel,autoMALA,4982.475429206575,5294.804345723744,1.6642963e7,7.584888180684075,0.019728548810982904,8.465326653902508,2.646126300163772,1.6564701881211162e-6,false
64,20,funnel,autoMALA_fixed,649.7287311955715,751.4223024495852,3.3422702e7,26.911978713348987,0.042417069971723564,7.77970678897561,16.106379967753185,9.453895378465696e-226,false
4,9,funnel,mix_autoMALA,1224.642471658925,1330.965006823485,5.706511e6,6.159939115174165,-0.008499594798586398,8.28087322865216,5.053914058699569,1.3046366866594564e-22,false
4,2,funnel,autoMALA_fixed,2000.8252361081313,2199.3323098184915,2.0523384e7,11.168285722384033,0.18484064538873046,8.054409520777238,12.250929901264726,8.681787766747773e-131,false
2,12,funnel,mix_autoMALA,1854.6935255491933,1825.3826684138269,5.700377e6,3.9104808014947237,-0.056343376328627355,9.133030703865147,3.7724606109875936,8.704457637565861e-13,false
256,18,funnel,mix_autoMALA,529.3813165433379,945.7505993437387,1.4841936e7,11.396882507222761,-0.5416189580253646,4.734997901681106,112.12512173559219,0.0,false
2,7,funnel,autoMALA_fixed,2696.394341566042,2778.5894765634202,1.7166633e7,12.03163892372452,-0.045563900525564555,8.722859383498502,6.898414298455279,9.257938688508344e-42,false
32,16,funnel,autoMALA_fixed,832.3153775080731,940.5754939059283,3.0646779e7,102.86692231420524,-0.07427434731378743,7.9551472577746765,9.364001986577094,1.3778824151459856e-76,false
128,9,funnel,autoMALA,584.9561626211707,736.7495642096308,3.9977098e7,38.88568053734475,-0.18289639168359134,7.107577543292236,36.46862500511071,0.0,false
8,6,funnel,mix_autoMALA,978.926207475304,1090.9497526969499,8.25976e6,8.087097503591915,-0.16213568390454458,8.02566186397812,13.477301473809689,3.408532482794481e-158,false
2,9,funnel,NUTS,1049.2963672762273,1277.683741517476,4243010,26.53305122392718,0.2624019230831781,7.250405802214235,47.561988113202524,0.0,false
64,15,funnel,autoMALA,628.4222337419473,606.1217129582644,3.4462976e7,41.77084339766281,-0.09146044980902657,9.320882110136468,11.759461952179151,1.5425972631669765e-120,false
512,7,funnel,NUTS,572.7400181472108,610.653519003986,45045307,118505.45875074099,1.3801601961426964,6.31457258537589,88.08493040715692,0.0,false
512,20,funnel,autoMALA,539.7799259674732,730.8002714377704,6.1404014e7,68.13261363437181,-0.8504529949766446,5.886514860167416,73.16906643741618,0.0,false
512,6,funnel,autoMALA_fixed,545.875277901941,784.3273544137082,6.6360886e7,62.596044846203995,-1.0505293211835223,5.0894511135886775,102.69148106744353,0.0,false
8,19,funnel,autoMALA_fixed,1255.231538829804,1255.2556507807735,2.2967314e7,22.087155747732904,0.023300968202008013,8.998497922625,3.9039911156439633,1.1554156246532352e-13,false
8,19,funnel,NUTS,1900.5101049317568,1273.4580498760454,6579685,1742.7147153874926,1.5665004078040412,4.340433585441952,165.437172093044,0.0,false
16,19,funnel,autoMALA,860.0911888091748,818.8134729677498,2.2239404e7,19.955404254048645,0.336927769041285,9.263390801781227,16.29262712045943,5.424396719826653e-231,false
64,16,funnel,mix_autoMALA,574.7139314010343,763.0688621621442,1.1534251e7,9.733612324401644,-0.08825635030286699,6.769724364219449,30.98175688923334,0.0,false
32,13,funnel,mix_autoMALA,635.4844741567398,748.5736130512507,9.809109e6,20.078101372933972,0.4753223268515059,7.360468671776841,35.221852925678206,0.0,false
8,20,funnel,autoMALA,1508.7451574771744,1618.8082400467117,2.3381135e7,17.794712616958318,-0.1630147338814869,8.309924060880713,9.500129447258871,8.104751525189854e-79,false
32,4,funnel,autoMALA,787.9715758160199,904.9851010135162,2.8647395e7,26.95537002195256,-0.05321265399287302,7.83195870609762,9.472522443744651,2.3104020097874457e-78,false
64,20,funnel,mix_autoMALA,591.0841368948269,812.165186857042,1.1557563e7,11.126447442564215,-0.6024866243522146,6.131865379288216,45.02750762891105,0.0,false
256,13,funnel,autoMALA_fixed,581.9792091414076,1068.052877109768,5.2254269e7,54.98362089517443,-0.5813171684343211,4.520710051003718,88.82152919650855,0.0,false
256,17,funnel,autoMALA,562.9193557657514,773.5493086191447,4.6235305e7,241.21782389477525,0.22661566491199733,6.493030468488304,24.22964475087113,0.0,false
512,8,funnel,autoMALA_fixed,541.9952024696856,365.7957657179643,5.6207935e7,5.160480798536414,-2.884216968758332,4.5461982984157085,221.55412412355966,0.0,false
4,15,funnel,autoMALA,1716.3046322097355,1723.0693293918844,1.5803335e7,9.812410802227927,0.17384232283620799,8.86357555922305,9.062485320019718,9.225704217796055e-72,false
8,6,funnel,autoMALA_fixed,1091.6034495626282,1049.2817100170337,2.4079619e7,33.45470590672912,-0.22957231697542935,9.250845446112818,12.721318414229074,5.439901207478312e-141,false
16,14,funnel,mix_autoMALA,746.4529702067908,952.7842874311139,8.025375e6,7.942985846800602,-0.22219455093970397,6.979163365707142,24.19857567199267,0.0,false
128,3,funnel,autoMALA,614.9342766760936,799.2248122020824,3.9950606e7,28.431935846989614,-0.7834290975888293,6.188970259307878,63.572740387405645,0.0,false
64,11,funnel,NUTS,690.5483220193602,637.6844726375348,171876041,283.135966978851,-0.18286502839316304,9.701094459275984,9.821993827676799,3.2128856516340434e-84,false
128,2,funnel,mix_autoMALA,539.2767403915415,595.7369862488698,1.4506088e7,28.874347878277085,-0.07454274200408184,8.14119268702105,25.69116581871117,0.0,false
2,10,funnel,mix_autoMALA,2634.4650332197225,2795.6919499504384,5.578275e6,3.8736348773326297,0.10487835859640175,8.424484802519272,8.632524637615049,3.744226251124607e-65,false
4,10,funnel,NUTS,1997.6893661406295,1275.3284514610025,4532775,839.8452869378985,1.5823418033970231,4.34742265970032,159.82955833196638,0.0,false
32,14,funnel,autoMALA,721.3850337360042,652.1077072913992,2.9591971e7,28.314850435612215,-0.4742492986646831,9.639832738963822,19.97003762081033,0.0,false
4,20,funnel,autoMALA_fixed,1574.682605622852,1541.0562986319085,1.6389723e7,13.10208382128972,0.09813392389875181,9.166818670984677,5.311310422056522,6.282309744172409e-25,false
64,3,funnel,mix_autoMALA,580.2744014377715,783.3048299981064,1.1900934e7,16.00659653648831,0.14524465004673764,6.643367511602133,19.309625825720644,0.0,false
2,13,funnel,autoMALA,5021.118887936402,5232.508400218208,1.6521343e7,8.442891726919855,0.06790267203482746,8.591285879644424,4.481565103272828,7.17661127736002e-18,false
16,6,funnel,autoMALA_fixed,903.9755016408926,913.8737924445594,2.2317069e7,37.90212504584103,0.3106068228026953,8.732517894848668,15.6400923186186,6.812754509380438e-213,false
1024,8,funnel,autoMALA,517.486060678194,327.5268588182145,8.0135429e7,592.5843738209343,2.231984472217248,9.194459136438471,173.5711056036401,0.0,false
256,9,funnel,NUTS,630.635618515276,760.5193682654952,61896482,19276.986106844022,0.5909657431565154,7.0336281407214445,40.29939122722544,0.0,false
1024,3,funnel,autoMALA,520.2226259808083,483.83850721607183,7.7761084e7,189.361439194545,0.9204548748621775,8.817621358337504,113.8415179747879,0.0,false
1024,1,funnel,mix_autoMALA,517.9007087015248,985.6115401787542,2.5805946e7,22.741723307486858,-1.0003058905693636,3.7189726984075664,161.41790446372823,0.0,false
1024,5,funnel,autoMALA,519.1878700606325,705.5161714587915,7.744401e7,64.97546228342087,-0.3024211694658473,6.530517217898872,92.97752649248656,0.0,false
512,3,funnel,autoMALA_fixed,534.8048635676698,596.1548536473582,5.617576e7,8.8792970172632,-1.798140779624648,4.7031044156613415,165.6880774178116,0.0,false
512,15,funnel,mix_autoMALA,518.1430978141605,884.7826615880339,1.8935085e7,21.04139962146864,1.1025228450721034,4.0427508585524725,188.74171117098524,0.0,false
256,6,funnel,autoMALA_fixed,553.8890898443259,697.9073577159393,4.4678759e7,29.182941565234138,-0.7350454567709712,6.5594093289235,57.81918653033142,0.0,false
32,16,funnel,NUTS,1540.1521067645401,1756.4992796788179,14722359,5387.622575381038,0.8250552374315028,5.847737302842959,85.1786327390488,0.0,false
32,9,funnel,NUTS,1821.0583286148062,1510.471344765481,12240831,8377.269075914632,1.2865582574486343,4.974738237528569,121.99669777295382,0.0,false
4,2,funnel,NUTS,1858.7627714323207,1333.2514985264413,4616583,533.7348047437165,1.486261885616718,4.543719037596781,148.19396003252098,0.0,false
64,19,funnel,NUTS,1203.3417012652226,1249.1284834486519,17781002,15758.71366404853,1.2144937613752187,5.210163251648064,112.99245224934211,0.0,false
512,6,funnel,mix_autoMALA,520.6367107408125,489.2174723554454,1.9338108e7,14.095368812381835,-1.730122318204534,6.540126993873006,123.79720898134389,0.0,false
8,10,funnel,NUTS,2231.162414412576,1366.8796691619857,6519828,1618.5701951385258,1.5402912346831434,4.372044449104513,163.75068320322518,0.0,false
64,4,funnel,autoMALA_fixed,617.1477310136946,630.9754852649111,3.4233243e7,16.132704401732045,-0.08947988843296542,8.793131361572659,14.28353335882366,1.236219849830593e-177,false
4,17,funnel,mix_autoMALA,689.2025546144,354.96168919596465,5.584707e6,4.307142619344893,0.6629438918646845,16.884190321633437,53.174328721213385,0.0,false
8,7,funnel,autoMALA,1379.9959450947626,1411.3216314261401,2.289263e7,16.704233611445115,-0.1782530895806314,8.714757136032379,8.799260574050976,1.1189325058974982e-67,false
4,11,funnel,NUTS,877.3211350219892,1250.2982507335373,4681327,301.1003208396421,0.12410732423481632,6.288861860811102,80.91615416239841,0.0,false
512,8,funnel,mix_autoMALA,522.476951484609,757.8888307000994,1.9943928e7,17.649626857956793,-1.067780639224279,5.043225489590714,109.476973940976,0.0,false
8,18,funnel,mix_autoMALA,1092.972932059354,1348.5240902250857,7.823212e6,6.656072498528837,0.09280282318109113,7.276107855899123,14.372730267250667,7.446270099246998e-180,false
256,18,funnel,NUTS,629.9345495898444,837.2142640813875,33564625,51809.82602438247,0.6433172316307683,6.263572997662779,70.54009750532329,0.0,false
64,20,funnel,autoMALA,644.9610821793842,665.3086448572136,3.4152913e7,51.09621648778502,0.17528426734065855,8.686124752757772,15.526614107145349,8.040774785467586e-210,false
256,7,funnel,mix_autoMALA,530.8245635512695,698.3628801426208,1.5535008e7,15.652261540115568,-0.8176179097548519,6.149161587544673,82.09364692518227,0.0,false
256,11,funnel,autoMALA,551.7719099180584,664.4206732570518,4.6385e7,37.86458742719923,-0.8205483258684,6.749923230502263,61.633822641489985,0.0,false
512,3,funnel,NUTS,593.5376948571492,1025.3857185267682,38800652,34415.971432205144,0.6197527719690723,4.765224783328153,74.01853105470946,0.0,false
32,11,funnel,mix_autoMALA,559.8003963474139,320.8108945032074,9.610262e6,16.351985127443356,1.6955431862492618,12.567397194104814,121.52373333456524,0.0,false
32,4,funnel,NUTS,1892.0168691139056,1176.0709503545163,11347357,7831.244227484649,1.6677127724890626,4.22130396087953,170.94380706567182,0.0,false
4,16,funnel,NUTS,1178.4734456145131,1543.1669153127855,5355143,388.0664011855177,0.6238233218248384,5.979038891635978,89.16416419404342,0.0,false
32,7,funnel,autoMALA,824.33786173363,939.5390545102908,2.9421913e7,37.46008509731448,-0.15176483065667526,7.859449699196727,14.356477856228537,1.8945208438904743e-179,false
16,11,funnel,autoMALA,736.6388936180704,500.5172503160555,2.3773632e7,21.292558145551318,-0.652850841679544,12.63377597066647,35.71236699103017,0.0,false
32,20,funnel,mix_autoMALA,594.1671201030921,575.233162647419,9.786399e6,11.954972882931848,0.15827184297877483,9.26722546879033,24.573074006997047,0.0,false
64,5,funnel,mix_autoMALA,604.3085707919004,970.0680126835314,1.1751894e7,12.45170030043108,-0.2923860834716315,5.505902119469849,52.259885982728235,0.0,false
512,9,funnel,NUTS,588.5888283041705,797.4097855427727,51543806,52836.86633935988,0.7405362517737362,6.013922589521317,65.73651549359897,0.0,false
512,9,funnel,autoMALA,532.603170398204,530.9082206366469,5.8482555e7,72.2365163181814,-0.9691989687711723,8.053498987108277,56.23272871411973,0.0,false
16,12,funnel,mix_autoMALA,667.671024955503,680.4830580943427,7.823139e6,6.103932372666584,0.005705816995974201,8.830506939710196,17.426915154458243,3.2572006481972887e-264,false
4,7,funnel,autoMALA_fixed,1505.7145577296083,1500.116160341506,1.7325021e7,11.730918796244143,-0.055909749127654784,9.02442248329256,2.987430287792849,3.540785076811241e-8,false
64,2,funnel,autoMALA,681.2620439528289,717.8097531904557,3.5374716e7,45.147140893556326,-0.6485189731784864,7.983236025017538,39.736115850796466,0.0,false
2,1,funnel,mix_autoMALA,2522.3987894677575,2674.369067143392,6.2008e6,6.683181845848211,0.053536911955750055,8.474487859744558,7.6398103732265845,4.021205951324518e-51,false
2,7,funnel,NUTS,812.3885813745696,829.579754572512,3863065,20.171166316391865,-0.21564038188568296,8.73985434950792,38.45918409165432,0.0,false
32,4,funnel,autoMALA_fixed,780.7945972302363,914.8017299225007,3.5267544e7,73.1042169351949,0.19118309392689814,7.625980907874051,14.633835622013294,1.9653777248640674e-186,false
256,1,funnel,mix_autoMALA,534.4180942643673,660.6917514708582,1.571487e7,11.849151650016127,-1.3725269680485814,5.317427424086735,113.3309206990645,0.0,false
64,11,funnel,autoMALA,683.6520598344715,903.1228860725554,3.4240318e7,34.677651542387615,-0.26190552459604066,6.721468885854268,28.414463404864705,0.0,false
4,19,funnel,mix_autoMALA,1340.3866113616807,1557.6520768489956,5.605905e6,4.201029523727781,0.017193540106126948,7.743882308920445,8.786172756538258,1.773021220452546e-67,false
128,3,funnel,autoMALA_fixed,567.9342132204979,482.37061339983575,3.9833921e7,79.90148776592025,0.19172812975707382,10.555736333664184,36.65720947665898,0.0,false
128,17,funnel,NUTS,778.100546433127,1045.896352576995,29608599,18743.360651397936,0.4823842519928127,6.342657312759275,54.31410185780234,0.0,false
4,8,funnel,autoMALA,1860.2160628668319,1972.0160108925645,1.6120552e7,9.662754650892877,-0.06988122881403531,8.472046852023839,5.469334992701704,2.0815422256739084e-26,false
8,18,funnel,autoMALA,1376.4846563073525,1438.0377578272776,2.2741169e7,17.70983122205372,0.08357250936269522,8.59602890568585,6.161426081576316,2.121476973884689e-33,false


==> deliverables/AM_funnel_scale/aggregated/summary.csv <==
dim,seed,model,sampler,ess,ess_exact,n_leapfrog,msjd,margin1_mean,margin1_var,KS,ks_pval,mala
1.4,11,funnel_scale,autoMALA,1490.469590969009,2525.70166542892,4.2314616e7,14.869763799690086,0.20946511120925876,5.220778130951604,56.978902344609956,0.0,false
2.6,3,funnel_scale,autoMALA_fixed,927.8627738484604,455.50173595891545,6.5118577e7,2.0581405282074808e11,3.6170009922566373,1.5917885542676526,553.0212512335347,0.0,false
1.8,18,funnel_scale,mix_autoMALA,846.4860904938819,752.6746485572357,2.1551679e7,2886.9385054192726,0.10037882714417659,10.109990038125886,64.9402077979973,0.0,false
1.4,14,funnel_scale,autoMALA,1165.9728533361679,1603.502203143514,4.296578e7,9.108377366746188,0.4264740489968164,6.252279113020313,55.74842635071037,0.0,false
3.4,5,funnel_scale,mix_autoMALA,1101.0291801489343,6005.613159455882,1.8474073e7,128.9639726502837,0.19776256615943483,1.5907564221298,178.64300018781165,0.0,false
1.0,5,funnel_scale,mix_autoMALA,1269.2703437236546,1179.6142311386982,1.5431984e7,82.53404034097139,0.5041068264156159,9.239089304073472,30.385124798594624,0.0,false
0.4,18,funnel_scale,autoMALA,15809.504732572019,16033.379618897588,3.0789253e7,8.162561216596329,0.00992138235297569,8.872206246635965,2.0223391385557004,0.0005605657579738036,false
2.6,20,funnel_scale,autoMALA_fixed,921.0115786103789,454.5089490099826,6.7893003e7,2.6610655794071848e11,3.621668313276884,1.5723466483879012,546.8766673617623,0.0,false
1.6,11,funnel_scale,autoMALA_fixed,792.7526848122864,329.8133646472672,1.73394202e8,5548.283628986527,3.375072695713123,9.169155361812372,282.5628166252807,0.0,false
1.2,12,funnel_scale,mix_autoMALA,1335.065795761981,1749.567992438337,1.7963959e7,49.31508644035651,0.28532355755049077,6.717810075233999,44.80394393065379,0.0,false
2.4,7,funnel_scale,autoMALA,798.3012175265279,888.6379349151258,8.315913e7,8.166166431165593,1.8357605141105626,4.375788521976185,310.04910281600604,0.0,false
1.0,1,funnel_scale,NUTS,1460.2666445923887,260.6510767147713,18479172,1.3383642296728726e7,5.843601027326583,1.772960685159602,897.7824042099428,0.0,false
0.8,7,funnel_scale,autoMALA_fixed,1274.0939517953693,1409.8319950726848,5.080127e7,65.3457749800608,-0.05388418819782939,8.128401442849766,21.245507211951455,0.0,false
3.2,12,funnel_scale,NUTS,1843.5841816361553,51.64870639356914,48697821,5.734788057064081e40,13.35488569869995,0.4631361319174095,1023.9846647345097,0.0,false
3.6,9,funnel_scale,mix_autoMALA,1251.18320318329,5774.934989851456,2.07067e7,4847.7728615772485,0.47425887962092717,1.5614171426790573,204.70949870270456,0.0,false
1.2,9,funnel_scale,mix_autoMALA,1345.6431003330813,1359.996876146918,1.81022e7,745.5352199432797,0.7369641882923751,7.897191225009313,59.37160922532805,0.0,false
4.0,7,funnel_scale,autoMALA_fixed,786.4111922431787,244.0894690662805,4.9596982e7,7.073610743128287e16,5.003938536698927,1.8340784389392255,600.694003492225,0.0,false
1.6,11,funnel_scale,NUTS,1721.673143065496,100.13824235581973,53887800,1.925737909667448e16,9.577483436603545,0.6626035445980486,1021.9482633326699,0.0,false
4.0,19,funnel_scale,autoMALA,921.5873182216322,5199.545927256121,4.6821506e7,28.83766711818218,0.12508349332836682,1.5753186615304304,182.99727795149315,0.0,false
1.8,11,funnel_scale,NUTS,1416.7484825753763,51.60841413567981,21630439,7.399702582975985e23,13.358055353069307,0.43162650521137036,1023.9815178690917,0.0,false
0.6,11,funnel_scale,NUTS,2188.8047370286736,2787.7489379636745,37932708,149.20628235476704,0.6652931491587082,6.121193140527636,122.1071705547738,0.0,false
2.0,3,funnel_scale,autoMALA_fixed,945.669480760317,470.1187847769439,6.0456128e7,1.1253795036504166e9,3.509580752210119,2.035944679247252,527.3354009232686,0.0,false
2.0,13,funnel_scale,autoMALA_fixed,907.9426989775064,246.58956676527936,5.9435295e7,1.1460988715708296e12,5.023797028949865,1.5330251479754664,627.7041807194696,0.0,false
0.2,3,funnel_scale,NUTS,117928.8620048692,117571.61054759665,9482410,8.581994322242888,-0.003152004457698618,9.026207692289159,1.1516307874113636,0.1408992981991061,false
2.4,6,funnel_scale,NUTS,1426.8819060018466,48.50892371673645,38061008,1.3078985869153087e32,13.782160046577452,0.31077106660012244,1023.9936473112144,0.0,false
4.0,10,funnel_scale,mix_autoMALA,885.4676452539815,2255.063858474682,1.5545606e7,2428.693744163621,1.1464988075053246,1.9292507159550187,221.23151575070668,0.0,false
2.0,7,funnel_scale,autoMALA,1021.2642261100341,2112.0850414231504,5.7247692e7,14.73386788500213,-0.3237403116963562,4.203783074404581,81.30345966099846,0.0,false
3.8,4,funnel_scale,autoMALA,757.2529136230322,1321.4670508046543,4.2828507e7,35.150363504788835,1.7734912974745007,1.872647520161667,407.06926872150996,0.0,false
1.2,1,funnel_scale,autoMALA_fixed,994.6765305411963,1302.6946027691074,5.6136431e7,14910.912870515223,1.369353487853838,4.301153342529874,236.82798076681982,0.0,false
1.2,18,funnel_scale,mix_autoMALA,1375.8311378024362,1549.5198235376913,1.8150345e7,648.6415751667942,0.4251557752485381,7.646560038513321,41.76882708878362,0.0,false
3.4,10,funnel_scale,autoMALA,874.5537163163981,2928.5349687743096,4.7807423e7,45.5408763838562,0.38078186045949625,2.512712243803161,167.031497651214,0.0,false
1.4,20,funnel_scale,NUTS,1109.375569870927,139.0706569676817,18826272,2.158078786913964e13,8.113441849346161,0.5468347820310689,1016.2189924231161,0.0,false
3.2,18,funnel_scale,NUTS,1857.6217947507848,54.80250846817268,623802111,1.0406904556581184e39,12.966420889663695,0.36906841745163144,1023.9796866198953,0.0,false
1.0,1,funnel_scale,autoMALA_fixed,808.6428046714377,1001.6904449484502,6.9878231e7,824.2222240973891,-1.5494160782671886,4.587301222053291,315.03553046748016,0.0,false
3.4,2,funnel_scale,autoMALA,830.3438729552164,1906.5935286119204,7.9207593e7,6.116058254692426,-1.3133133533932053,1.9428801065062704,213.2490300431837,0.0,false
4.0,7,funnel_scale,mix_autoMALA,1067.0281388448877,4581.294704333315,2.0178776e7,243925.47971718907,0.38249866006286815,1.8810065498468354,190.83646555910434,0.0,false
3.0,8,funnel_scale,autoMALA_fixed,1047.641129834343,1478.0996752355106,1.22008012e8,3.1709928467081767e6,1.8356623439702682,1.5091980130866711,361.9170572645416,0.0,false
3.2,1,funnel_scale,NUTS,6506.253268525703,44.942230409220365,481012131,6.108878793922851e42,14.325382190704346,0.2981136986748321,1023.997557090942,0.0,false
3.6,15,funnel_scale,autoMALA,1090.5711328238885,6056.047920476903,4.6124512e7,33.25240441934146,0.354156945236492,1.4316341472119918,192.63269537619482,0.0,false
3.0,11,funnel_scale,mix_autoMALA,882.1090591346275,2103.30929029677,3.2233974e7,26523.896329940137,-0.6051623919003946,3.3282557037779097,141.54051370872298,0.0,false
1.6,20,funnel_scale,autoMALA,1016.3320118387983,1440.6274202982963,4.5775913e7,16.780684874686244,-0.23116261284834672,6.2744966777553755,47.260474998549206,0.0,false
2.2,9,funnel_scale,mix_autoMALA,1412.5152702484804,2908.734935832056,2.3208185e7,3897.182449315934,0.7267268009719958,3.34367495861437,146.20570913896915,0.0,false
0.4,2,funnel_scale,NUTS,4029.727680619054,4135.266421363883,14673643,8.041922054749637,0.11357328606929357,8.719592835336629,25.0837432147261,0.0,false
2.8,15,funnel_scale,mix_autoMALA,1008.19336216298,2046.2303309072247,2.1895344e7,1.2059877643760347e6,0.5114590294275807,4.070653341078345,139.82306573465783,0.0,false
0.6,19,funnel_scale,mix_autoMALA,2312.0428193277353,2308.6225503198334,1.2975646e7,6.509898474482691,0.0036509123682832295,9.013296451117439,4.294733334011944,1.9060629803999595e-16,false
3.0,17,funnel_scale,mix_autoMALA,1022.6162281693626,3603.973777199124,1.9291951e7,660.9755555156574,0.20537442488526214,2.4940501165084146,144.46883715027064,0.0,false
0.6,5,funnel_scale,NUTS,1796.4843744781103,1871.1652245554196,15193715,130.45836620744046,1.2848395649036082,5.747465284405354,231.72928023223943,0.0,false
0.2,20,funnel_scale,mix_autoMALA,53777.358083989384,54012.91390665917,8.921837e6,6.376640929159107,0.004198531305630529,8.959350126179519,1.1031452694400656,0.17527721217115222,false
1.8,3,funnel_scale,autoMALA_fixed,1232.284171219122,649.2219398709547,9.8788709e7,9.98722881316038e6,2.95378718065267,2.2533325715184063,416.5894288160033,0.0,false
0.8,10,funnel_scale,mix_autoMALA,2008.2764721039507,2399.109159786062,1.4047634e7,9.106336689472622,0.1951605835796768,7.428742165008198,21.848272898433116,0.0,false
3.2,4,funnel_scale,autoMALA,1171.2727452966342,7162.203905892236,5.6090532e7,8.264349145305273,-0.049465815060507144,1.4678983317485297,166.1253841982952,0.0,false
0.8,20,funnel_scale,autoMALA_fixed,1202.3175975542206,1448.4769479630916,4.6823109e7,407.7496146385907,0.8145911862423412,6.368971772760155,83.0284413141472,0.0,false
1.0,6,funnel_scale,NUTS,1772.2235363503057,347.3370163852526,22900560,4.1580868993992363e6,5.053635798883438,1.7635424100205386,867.4127474150009,0.0,false
3.0,3,funnel_scale,autoMALA,874.9206114023365,2010.7040354760954,4.3153828e7,4559.221348624326,0.5351553686939452,3.571051783831159,150.95471976973707,0.0,false
3.0,4,funnel_scale,autoMALA,1031.1482684812365,4185.757706291848,4.6791538e7,33.11384716290767,-0.04734195359420029,2.2139556781299867,145.76125071486396,0.0,false
1.6,8,funnel_scale,mix_autoMALA,1407.9362542126541,1795.7191531473788,1.9028227e7,14302.439394600035,0.8316041207002605,5.71046058889743,103.94941992156613,0.0,false
3.6,3,funnel_scale,autoMALA,842.903534638944,3127.9970958969425,5.8740675e7,10.912975350136907,-0.44100379006206125,2.199226255444017,158.44269975619946,0.0,false
4.0,18,funnel_scale,autoMALA_fixed,974.9210904491649,1264.3076100714773,5.51505e7,1.7689910595030055e9,2.1233116836672483,0.8768536558657297,433.9026254493287,0.0,false
4.0,12,funnel_scale,autoMALA,1025.6417554009076,7433.519187346341,5.1683099e7,9.662507171895925,0.08141696981397661,1.2323995531699532,181.89366898598183,0.0,false
1.0,14,funnel_scale,autoMALA,2012.9815532711796,2523.986300884082,3.9601103e7,18.149053407564452,0.1825409062700055,7.08527757697337,26.48254380696947,0.0,false
1.0,5,funnel_scale,autoMALA,1474.2808913624865,1579.4051613182407,4.1295141e7,11.289484039135633,0.15435144918725907,8.352338057303804,11.920180272431692,7.631643770489799e-124,false
3.2,8,funnel_scale,autoMALA,943.9189224947016,3935.980782608542,4.7708744e7,18.004619344432637,-0.11471727640069389,2.1411279331694235,160.0224180192223,0.0,false
3.4,3,funnel_scale,NUTS,2535.5187954137373,42.12781616164519,34452716,2.0154988753931528e47,14.793170011234285,0.3427929460801548,1023.9978274812041,0.0,false
1.0,11,funnel_scale,NUTS,1026.8338358239603,778.7039045981094,17662538,10.056139452792582,3.4352478245925906,0.04576083557473653,872.9508345779478,0.0,false
3.0,14,funnel_scale,autoMALA,841.4350647770447,1104.23054562995,3.7972427e7,112.05972523653068,1.868168490994434,2.8084999008714084,267.9258947082679,0.0,false
0.8,5,funnel_scale,autoMALA_fixed,1427.8718781699124,1739.523225165778,4.4385908e7,164.84182223177487,0.6130161172801462,6.648105463668528,68.52802484129296,0.0,false
4.0,9,funnel_scale,NUTS,1551.6464292888732,62.914012860186794,610949306,7.135792558425279e44,12.096317503643036,0.4659310988681876,1023.9276597939513,0.0,false
2.0,17,funnel_scale,autoMALA,1053.6730869498397,2358.9354906078756,4.6831153e7,11.740662581677995,-0.05549409130789666,4.0154861432377045,83.58562658022964,0.0,false
1.8,16,funnel_scale,autoMALA,1300.6602602103503,2783.1360581151616,4.2391749e7,35.471361088290784,0.3058900470503119,4.038274444362368,92.85544236587087,0.0,false
2.8,13,funnel_scale,autoMALA,1332.3434209635511,6795.593660699604,4.2605401e7,17.754500069001647,0.06886364511157163,1.7558541501427893,152.5344098024984,0.0,false
1.8,11,funnel_scale,autoMALA,1151.0580201613045,2262.5667442698978,4.6913025e7,21.315762391901263,-0.04844393769198052,4.575006154480333,70.29788073383577,0.0,false
2.4,3,funnel_scale,mix_autoMALA,1108.3018678246037,2649.8228622367537,2.1620157e7,5278.266466482722,0.2997908640867572,3.6266920719762616,114.51465575099051,0.0,false
3.4,18,funnel_scale,NUTS,2254.4220282023725,32.653366326958555,82601581,6.409361453447102e52,16.804747990703582,0.2494874164585143,1023.9999657082697,0.0,false
1.4,7,funnel_scale,NUTS,1411.8032997109108,121.25859994987523,34667962,2.417653791687277e13,8.688779058218001,0.801893376188395,1017.8239306424504,0.0,false
1.4,2,funnel_scale,NUTS,1684.6184955122415,111.23048545909072,29006076,3.7262991808578805e13,9.081582281627654,0.757259775220392,1019.8191818809239,0.0,false
3.4,1,funnel_scale,NUTS,2387.693641435434,41.292693243077785,152333689,3.688317591359342e47,14.942665815734863,0.2839383140595302,1023.9992184258557,0.0,false
0.2,15,funnel_scale,mix_autoMALA,57983.86614460702,58110.10180132444,8.935239e6,6.310481667667342,-0.009076943146122401,8.97415699873478,1.2276223416642236,0.09816708062715424,false
2.6,12,funnel_scale,autoMALA,930.0132774351392,1833.929161967346,4.0877252e7,33.28142469583763,1.0379970417259357,3.180493564607572,159.3107271154638,0.0,false
0.2,9,funnel_scale,autoMALA,126102.45806686833,126254.5071555627,2.6533649e7,11.447014966333489,-0.000722222081555533,8.989047426636542,0.8054259493243542,0.5353400971073162,false
0.6,12,funnel_scale,mix_autoMALA,2358.6716177579838,2391.31386717645,1.2487875e7,4.316537609755798,-0.028210552852684645,8.874537682482107,7.780873784768479,5.187041002776654e-53,false
1.8,6,funnel_scale,autoMALA_fixed,845.0628251433078,605.0550029334427,7.0737661e7,5.771892844020748e8,3.0098670298783246,2.0083143876078764,506.6587563420144,0.0,false
2.8,12,funnel_scale,autoMALA,1065.8544186903323,3356.7806127342906,4.0603274e7,60.8660086098009,0.5475752317574647,2.4178427498804393,162.37377042550634,0.0,false
0.4,19,funnel_scale,autoMALA,16228.89902028319,16441.523705556287,3.0659809e7,8.173263287687861,0.05254872569737931,8.822308437218668,4.154151945717205,2.0502603790564023e-15,false
2.4,10,funnel_scale,autoMALA,882.1109992569552,1781.9296148457854,4.9472105e7,30.6840787697724,0.1766302842444888,4.417450696545443,108.0576709950372,0.0,false
0.4,6,funnel_scale,mix_autoMALA,5743.093609589363,5566.317268973797,1.0685384e7,3.970856097938961,-0.03390481599030476,9.276643658619603,4.080911375474361,6.84999735757473e-15,false
3.6,5,funnel_scale,NUTS,9975.2405798038,43.36573124279048,387425949,3.509928734684966e48,14.584099664783476,0.2881483475831983,1023.9983768077943,0.0,false
2.4,18,funnel_scale,autoMALA,1018.6125357991929,2724.215083297665,5.0127462e7,35.045534746880904,-0.18779644236257148,3.3158814853136183,99.47619810759312,0.0,false
2.2,17,funnel_scale,autoMALA_fixed,1024.8590319184937,1305.2597168114783,7.235947e7,1.0870098501271976e6,1.8548941679210365,2.200735563943938,342.34271707281795,0.0,false
0.8,1,funnel_scale,mix_autoMALA,1477.2584360603926,1420.030607822447,1.4551562e7,20.076251926522588,0.026354748886325885,9.361324202720187,11.381869168927443,5.997670427341065e-113,false
2.4,20,funnel_scale,autoMALA,1018.5807656481192,2515.148024598365,4.2304584e7,136.98460689689986,0.3902221875797215,3.4306260075544768,119.67581851971848,0.0,false
2.0,5,funnel_scale,autoMALA,1039.3226208316353,2084.731786539275,4.6641291e7,38.88397641348284,0.2187450172926721,4.418223575714464,81.83545115131187,0.0,false
4.0,18,funnel_scale,mix_autoMALA,980.712452326061,2804.667969370103,2.2368865e7,4.552405851051285e7,0.522189754879706,2.778563309766201,177.96467000172623,0.0,false
3.0,7,funnel_scale,NUTS,1610.2986800362914,41.21645342475059,417066027,1.7811729909149903e42,14.948052971076965,0.5876985242030032,1023.999062366277,0.0,false
3.0,18,funnel_scale,NUTS,5657.4026710062335,49.09827315375938,312330407,5.657218703965534e38,13.704868922042847,0.35894949233644136,1023.9928016482571,0.0,false
3.4,17,funnel_scale,autoMALA,1270.896681274278,8453.58907986338,4.3407393e7,29.69798244636477,0.05231952817948299,1.3483132888170846,172.49120071597434,0.0,false
2.2,13,funnel_scale,autoMALA,1064.9295230161067,2560.480130133622,4.3247042e7,30.15266661234903,0.27457671391331695,3.6329479834905136,106.12909253691551,0.0,false
3.6,9,funnel_scale,autoMALA,1271.9106652003836,9567.099753624312,4.3236658e7,26.487444393197244,0.02850125796710911,1.195134486660688,183.95904747643743,0.0,false
2.0,19,funnel_scale,NUTS,1718.474818603698,56.79847737665979,41473973,8.868622553455989e24,12.732002040100097,0.5237958788873812,1023.944398076921,0.0,false
2.2,12,funnel_scale,mix_autoMALA,1183.1164437780567,1907.8041869492872,2.2882049e7,9.921205968202129e6,0.44832020294073205,5.253681993779856,100.70754992710741,0.0,false
3.6,6,funnel_scale,mix_autoMALA,1153.3333752706744,6895.526189650476,1.9281084e7,456.13459877408354,0.16645955370634136,1.461270159043926,183.9660361989676,0.0,false
4.0,15,funnel_scale,autoMALA_fixed,1048.7260345549334,1026.975226910647,5.1989155e7,1.1328608607025803e10,2.4079401833418252,0.8016588089279705,456.3659937881307,0.0,false
2.0,10,funnel_scale,mix_autoMALA,1281.7475372078793,2041.1443111443823,1.9144642e7,13858.949744541414,0.7768086915573224,4.584968363045208,111.50087238153426,0.0,false
1.8,7,funnel_scale,NUTS,1499.4324387457361,57.13817276670265,23344112,5.332325608308907e22,12.694546557807922,0.4377030303380834,1023.9534887171568,0.0,false
1.6,3,funnel_scale,autoMALA,1007.8991949027287,1446.0626527551478,4.8199366e7,7.9874679377888835,-0.3873262875332257,6.064766133086853,47.21291325510784,0.0,false
1.0,4,funnel_scale,mix_autoMALA,726.6578087090345,115.38576661559098,3.5959544e7,1.940212731796895e-6,-7.515202247729016,0.0724045603436398,716.1211739304762,0.0,false
3.0,17,funnel_scale,autoMALA,925.6891239134616,2462.9635818229303,5.2337388e7,56.79181229874181,0.7556574608521901,2.6531007165040243,159.03890230348978,0.0,false
2.6,10,funnel_scale,autoMALA_fixed,727.7651586254402,17279.232246328025,1.04571885e8,0.08342851010602635,-0.6133715071150105,0.0013852824569396628,412.55890668168644,0.0,false
0.8,10,funnel_scale,autoMALA_fixed,1132.7319802028924,1264.0468518416699,4.7772982e7,182.98107159697287,0.199178575115938,8.00295379384968,32.11036689108701,0.0,false
3.2,4,funnel_scale,mix_autoMALA,810.4299113875484,1283.8441635005313,3.5927307e7,38872.68041121861,-1.8036998169860337,2.0452938968042402,380.575830767098,0.0,false
0.6,6,funnel_scale,autoMALA_fixed,2344.6608327151266,2457.755838595753,3.7814515e7,17.606350652619785,0.0011270040233337941,8.58585850927322,5.267094243194697,1.6009959094710648e-24,false
0.6,6,funnel_scale,NUTS,1418.5831443598215,1313.5159206449648,13915440,267.1623845121769,1.7332034119089508,5.562425521060841,290.9241433759862,0.0,false
2.8,16,funnel_scale,autoMALA,1166.146148889647,4875.2834878327985,4.3239542e7,21.555038675578505,0.2615093988553895,2.042802597699995,157.35466454475986,0.0,false
3.6,13,funnel_scale,autoMALA_fixed,894.2873003951879,463.29773939004167,5.7132248e7,5.136230061059372e13,3.621058003383357,1.197623322266491,559.587727858868,0.0,false
3.8,20,funnel_scale,autoMALA,1293.4080335181288,11751.205790425754,4.4693112e7,8.340972792798091,-0.07993367277714616,0.9791932444794917,190.9058876965062,0.0,false
2.2,11,funnel_scale,NUTS,1366.614784003591,42.864575105193936,19600213,3.391551710964993e31,14.65746870145798,0.49502331637293107,1023.9955657564241,0.0,false
0.6,2,funnel_scale,NUTS,2808.5534200699817,2298.2060664804762,17370919,130.5606081356269,1.5088839652091006,4.760198065182198,269.0770102135075,0.0,false
2.8,6,funnel_scale,mix_autoMALA,944.1265029990544,2493.349641468981,2.6953234e7,1978.9814280426679,0.27452741441078055,3.3095861700197258,126.06444860757601,0.0,false
0.4,19,funnel_scale,NUTS,10378.914951374985,11144.11225106612,14896246,8.345982954646441,0.3093849027884119,7.412791633628126,49.72870231417494,0.0,false
3.0,5,funnel_scale,mix_autoMALA,1209.564983759868,3168.5028974085644,1.8659699e7,164102.1153636023,0.6477622493411919,2.736024649169449,152.8479940863618,0.0,false
2.6,9,funnel_scale,autoMALA,1047.8556552005625,3186.285462412068,5.0734258e7,21.722084503470636,-0.5108097151497197,2.581653769507933,133.48559743864342,0.0,false
0.6,1,funnel_scale,autoMALA,3457.0739740267295,3491.3084592766086,3.567023e7,7.498964863883364,-0.01174871694108314,8.911079795289176,2.630273919109927,1.9581026318786597e-6,false
1.0,18,funnel_scale,autoMALA,1090.5341830925565,823.3712489393188,4.0959861e7,13.200201536663942,0.6296054611090743,11.322266803177147,52.65118965391388,0.0,false
3.8,9,funnel_scale,autoMALA_fixed,797.1263324886746,6885.525942431806,9.0047059e7,2.654553322504592e7,0.598279652951099,0.6482748568630532,369.56158040449094,0.0,false
2.0,15,funnel_scale,NUTS,1462.0980207397317,54.10254885440512,33318502,4.688031033552715e25,13.04724087352753,0.3980623290046218,1023.9814022707351,0.0,false
3.8,10,funnel_scale,NUTS,1965.57572514802,46.075331248813846,592799310,4.275877683658767e49,14.142943139362334,0.3696299664515035,1023.9966261587072,0.0,false
1.0,18,funnel_scale,autoMALA_fixed,1244.3958682215136,1696.0279601194811,5.6745587e7,795.3149667525036,0.8778598106056681,5.27910055087417,136.97517579391882,0.0,false
3.6,18,funnel_scale,autoMALA_fixed,893.1673036095498,466.79292576285326,6.3307508e7,1.6330935692722903e11,3.5846186580513812,1.3876380070085226,517.9831006076301,0.0,false
4.0,14,funnel_scale,mix_autoMALA,1143.6277126993864,4144.506963291441,1.8961617e7,1.7812805748924841e6,0.5798396484230799,1.952307550617406,199.75121813981673,0.0,false
3.6,10,funnel_scale,autoMALA,796.6081594377646,1661.7777858673433,7.7426886e7,15.447570170401054,-1.4038539459296768,2.1497037887428125,252.75254426835633,0.0,false
3.6,1,funnel_scale,NUTS,3523.844935143011,42.64096749107954,469039266,1.280062926235013e49,14.705627616119385,0.29486391645500176,1023.9987648698732,0.0,false
1.0,17,funnel_scale,autoMALA_fixed,728.9136118123632,4970.1987548549705,8.0403668e7,0.378762672139164,-1.0798110045554856,0.14764016901030794,366.10745218749787,0.0,false
3.6,3,funnel_scale,autoMALA_fixed,729.0798978521667,17775.017016820915,1.17814048e8,157.1975428258905,0.6058287082733171,5.943506491749574e-5,418.41029753539317,0.0,false
3.8,2,funnel_scale,autoMALA,939.1671020671869,4109.574582228404,4.5697511e7,59.14463612985587,0.5486796134749004,1.6671455634474626,193.89330947117074,0.0,false
1.2,2,funnel_scale,autoMALA_fixed,1008.1326992781071,741.6477549227251,5.5870044e7,319031.73872006626,2.6129995303693416,2.736064274585343,401.6369012788529,0.0,false
1.4,6,funnel_scale,NUTS,1400.6470608673571,94.57338710433469,19377359,1.1676918055584564e14,9.84950528470993,0.7249392223513106,1021.1316503167627,0.0,false
3.2,1,funnel_scale,autoMALA,1053.3211542305135,5170.613663406511,5.0771025e7,17.724517746803816,-0.2026055585037759,1.7740450640997119,154.02684836833456,0.0,false
1.2,17,funnel_scale,autoMALA_fixed,952.6828682344897,1043.5237323643985,5.8055438e7,100252.14529105906,1.9091614516100097,3.426115604721782,328.46071266909445,0.0,false
1.6,13,funnel_scale,autoMALA_fixed,924.5107114110648,357.3106693973182,5.7870349e7,7.962396761484431e8,4.089533131214269,1.9595506115927883,560.8366536325824,0.0,false
2.2,3,funnel_scale,autoMALA,1316.2835190958003,4230.086366777593,4.7478886e7,25.832848186406252,-0.038783456947389876,2.7979146617843322,102.46656368522447,0.0,false
1.4,12,funnel_scale,NUTS,1087.8243070046308,113.26841808190096,19053569,1.4759718268340194e14,8.995700499696731,0.5530078119914934,1021.1835351004072,0.0,false
1.8,20,funnel_scale,autoMALA,996.0284989598124,1408.0159170628804,4.0156014e7,29.119982923986832,0.8189618284483964,5.446952550887688,99.68950024389943,0.0,false
2.4,12,funnel_scale,NUTS,1330.3594239455604,46.79048633471091,25988001,6.868435464161715e32,14.032868597507477,0.303804291082137,1023.9962198374409,0.0,false
3.6,7,funnel_scale,autoMALA,1192.5624682859298,7476.955647692592,8.8365368e7,0.19165767127927394,-0.4274533699797998,1.1350068553675814,213.73014313323094,0.0,false
2.8,9,funnel_scale,mix_autoMALA,1102.5517767329513,3582.7649997125654,2.0045361e7,615.5666810751991,0.38071661111604677,2.549829740581789,151.1067089773362,0.0,false
2.6,5,funnel_scale,NUTS,1444.4624666817244,51.22026614980496,32018664,1.20720614188363e34,13.409237469577791,0.4182931671963395,1023.9878042031627,0.0,false
0.4,12,funnel_scale,NUTS,7124.644201448946,7874.523932857906,15785852,7.852319570601876,0.17165437491245975,7.938129971443299,27.36725002276134,0.0,false
0.8,4,funnel_scale,mix_autoMALA,989.5063356443293,499.040370199631,1.6877529e7,19.063586168534492,-1.2171622733058505,15.820441140202082,114.92866115120067,0.0,false
2.8,18,funnel_scale,NUTS,1834.2598276688636,42.49347794992281,23250036,3.8390980992474295e39,14.726288193893433,0.40904902006603744,1023.9976029544714,0.0,false
0.2,4,funnel_scale,autoMALA_fixed,207531.73632420765,208001.4091397462,2.5661515e7,13.88170641679588,-0.0037345920388040686,8.975405598685747,1.1190610563497976,0.1633281725131099,false
1.2,9,funnel_scale,NUTS,1248.6415578856845,178.41114239288618,21269040,8.940939457503952e9,7.109929711256028,1.4074114158443967,991.5506808979418,0.0,false
2.4,15,funnel_scale,autoMALA_fixed,991.8871694430625,2284.8013284730246,1.13873487e8,21980.65387130528,1.0441175173127477,2.4141809455693206,248.84121839549948,0.0,false
3.0,7,funnel_scale,autoMALA,983.7822941993928,3689.2244941282493,4.6473899e7,28.530301165448808,0.041066995428517494,2.397685487653232,146.49624642762416,0.0,false
1.0,11,funnel_scale,mix_autoMALA,1018.9427304813523,815.9602667627909,1.6974603e7,8.392730972371249,-0.8374317501212383,10.254854062691592,83.1448384051066,0.0,false
3.0,13,funnel_scale,autoMALA,1098.333199256456,4806.35003102555,4.5285149e7,34.84874958685971,0.2510158005531995,1.961128264176757,164.48971972908313,0.0,false
1.0,18,funnel_scale,NUTS,1187.601943446591,436.4538915064199,18508539,8.201451250130895e6,4.382506761741636,2.2360255826716084,869.8878016666897,0.0,false
1.0,6,funnel_scale,mix_autoMALA,1652.648492957954,1987.2809548379028,1.8126264e7,132.92625997425117,0.14772292052355052,7.435046076315514,30.19112946667012,0.0,false
1.4,14,funnel_scale,autoMALA_fixed,1181.6671894782032,1867.4241162754422,1.29650896e8,8.655204488888414,0.12224837096410335,5.670656684599332,47.574418103857596,0.0,false
2.0,2,funnel_scale,NUTS,1230.6185746207786,53.16926636327521,22845531,2.2834440773217233e26,13.156761975097655,0.48278174693729214,1023.9781096607461,0.0,false
1.8,10,funnel_scale,mix_autoMALA,1298.6645500901514,2023.1467584360294,1.9479354e7,17052.63453735041,0.543423931004581,5.249289659671279,100.22243114344752,0.0,false
1.6,7,funnel_scale,mix_autoMALA,1574.7520993987948,2420.2553426241666,1.7884481e7,7135.848080331688,0.49503470686412,5.324230232554766,87.30192489534515,0.0,false
3.8,15,funnel_scale,autoMALA_fixed,981.3258143937766,864.9694520796796,6.7281868e7,8.560600894066488e9,2.6030844119666816,1.0370941875493542,458.02104967594136,0.0,false
4.0,4,funnel_scale,NUTS,1632.0487386288705,57.51051567461298,72305178,8.033076992533135e47,12.65607913246155,0.3648014940808747,1023.9689470922182,0.0,false
1.6,20,funnel_scale,mix_autoMALA,1210.767772341618,2045.7604336103443,2.0089556e7,156.32235491684048,0.23908536767561211,5.231079388816718,73.38837478188869,0.0,false
0.8,4,funnel_scale,autoMALA_fixed,1314.1368526002013,1624.9348793905185,4.6683241e7,105.5448070210129,0.1383229798710298,7.244217208414743,46.1261497506468,0.0,false
3.6,18,funnel_scale,mix_autoMALA,1266.905151829909,3858.685392299812,2.0764974e7,2.7331063544442127e6,0.6731374371496848,2.162476525943874,195.5400919090653,0.0,false
2.6,18,funnel_scale,autoMALA,933.4825792719228,2105.1642529932096,5.6277332e7,22.972357932398435,-0.7089808279315264,3.343362838534364,128.46635130226034,0.0,false
0.6,20,funnel_scale,autoMALA_fixed,2352.845850337063,2559.1339828548803,3.8349211e7,22.824193560336198,0.09077799597650384,8.247856108844466,12.270295754276408,3.3584466749256926e-131,false
3.4,3,funnel_scale,autoMALA,1136.0035332709565,7102.950462603008,4.4788261e7,12.22636001947263,0.07495883822653317,1.430552268383006,174.9293889488613,0.0,false
0.8,18,funnel_scale,autoMALA_fixed,1531.7875626862246,1953.825804574062,4.4133451e7,164.07348643693658,0.6036300102043655,6.284686942075181,73.43167662229247,0.0,false
0.4,14,funnel_scale,autoMALA,10738.311452332484,10421.350935952814,3.0805374e7,8.06555153632202,-0.0008586180289028352,9.273718173984008,2.1469982157232304,0.00019823536996161,false
2.4,3,funnel_scale,autoMALA_fixed,728.1592506374301,1255.0525401738075,1.0520802e8,114620.1509270704,2.279857810230979,0.001344435227009293,557.6282483975551,0.0,false
1.8,18,funnel_scale,autoMALA,1134.8463689931416,2202.0235395029104,4.5877997e7,27.760955826234905,-0.10543879636991683,4.620752962913169,68.84881759338394,0.0,false
1.6,4,funnel_scale,autoMALA,989.0761031598836,1274.9439472774818,5.0437948e7,14.387241236749764,-0.5862121496924078,6.512787402402354,52.761457173996114,0.0,false
2.4,3,funnel_scale,NUTS,1144.1166556959613,37.27862501275368,19100314,5.346261494834506e36,15.71062082204819,0.7112649110399276,1023.9995682222194,0.0,false
3.6,1,funnel_scale,autoMALA,1158.072048919931,7226.077417885947,4.2398322e7,57.270314906950205,0.2229917570388673,1.362727214194071,181.4949662413201,0.0,false
3.8,15,funnel_scale,NUTS,1156.2669100546293,49.50401209587178,687221507,7.05328303790745e47,13.636985927772523,0.4299601133951821,1023.9920810021433,0.0,false
2.6,8,funnel_scale,autoMALA_fixed,865.446767898596,2418.4311664177503,1.72679331e8,0.4084112513577731,0.47064362691176875,2.95677415260374,114.94757551569701,0.0,false
4.0,16,funnel_scale,mix_autoMALA,1101.4892471664878,3703.234734218034,1.8286039e7,260508.52454597,0.730692465522137,1.865685993658042,211.505673080404,0.0,false
3.2,7,funnel_scale,mix_autoMALA,872.4992733479996,1766.1337855708448,1.909292e7,6822.00128549792,0.8290836047084507,3.618960508268418,161.05496627691429,0.0,false
0.4,16,funnel_scale,NUTS,7326.0957570502405,7988.221352279975,13748153,8.411198200158097,0.32892501712815614,7.480706016123048,50.4889290321818,0.0,false
2.8,2,funnel_scale,autoMALA,1017.3410676373967,3782.5907474529117,5.2233705e7,9.362824000567148,-0.18132603174366135,2.374311796734963,127.06887767331253,0.0,false
0.6,13,funnel_scale,NUTS,2126.613039170445,2115.6224212547236,18038336,160.36209297552736,1.4256133955645653,4.830088114554018,258.86600598941527,0.0,false
2.4,11,funnel_scale,autoMALA,1022.987514730135,2748.417356381741,4.8296028e7,72.72823453245768,-0.09001390023009563,3.338435247034009,113.02525896113333,0.0,false
2.4,12,funnel_scale,autoMALA_fixed,1040.1424436482741,277.34675057989335,5.4374278e7,1.2419646225274639e12,4.734634599768696,1.594239501238604,608.5685971514982,0.0,false
0.6,5,funnel_scale,mix_autoMALA,2921.251097428664,3164.7249691297,1.280279e7,6.076077774218261,-0.0341569918602249,8.302880548597123,6.743296792343856,6.375405144170512e-40,false
2.6,20,funnel_scale,mix_autoMALA,1019.6900568128975,2863.162353117241,2.0842071e7,853.8333158099236,-0.0726135478000971,3.197878375693069,128.85082046914022,0.0,false
1.8,14,funnel_scale,autoMALA_fixed,726.2349861940644,10526.23585532406,1.00975912e8,34.80966726813133,0.7833900073703626,0.006188075564749814,419.4267625467292,0.0,false
0.8,1,funnel_scale,NUTS,1471.3411406552366,747.9295227375337,25333738,22265.254938832386,3.247003420480728,2.5709344738628483,647.4887103500967,0.0,false
2.8,8,funnel_scale,NUTS,1409.7910412107258,41.963352066242315,35599043,7.353892936928648e39,14.817504720306395,0.3799285284610413,1023.9987656784922,0.0,false
0.2,7,funnel_scale,NUTS,139086.02480421396,139277.30628861178,10121139,8.613459622123424,-0.008683765856004728,8.977395582506928,1.8627049182659903,0.001937819231983567,false
0.6,12,funnel_scale,NUTS,2382.4495977169922,1545.848639893683,13943381,173.93733167074885,2.09886946248868,3.6314504381737476,437.3258043250062,0.0,false
3.2,12,funnel_scale,autoMALA_fixed,999.7882349548311,562.4412166254833,5.5642268e7,3.987337564458089e10,3.2603103248739433,1.3413487385133835,488.9565718888896,0.0,false
1.2,17,funnel_scale,NUTS,1232.7550284696865,162.2168092975787,20748275,2.10636118217903e10,7.474464228839874,1.203556426058587,998.6931935882292,0.0,false
1.0,13,funnel_scale,autoMALA_fixed,992.1433540474503,1266.4744471500087,5.2116471e7,4088.266008979179,1.0955534993505105,5.411171179655347,135.6718742909427,0.0,false
3.4,9,funnel_scale,autoMALA,917.9819211905344,3680.4164944436034,4.8083396e7,39.64479558104712,0.2170081057301374,2.185163178082617,169.74062412313847,0.0,false
2.6,19,funnel_scale,NUTS,1616.2394064785055,39.330026970556034,27428678,5.573355042862844e37,15.309108221244813,0.2914761408314979,1023.9994251367895,0.0,false
2.0,13,funnel_scale,autoMALA,1290.652902602407,3319.5539168531827,4.3055052e7,19.74548327144333,0.3683591843357671,3.257154095773088,115.91714736507012,0.0,false
2.0,20,funnel_scale,autoMALA,964.9298199663021,1667.5708684255908,4.2582324e7,16.570692175131324,0.5838933240303598,4.753856059087424,94.01923891366374,0.0,false
2.4,13,funnel_scale,NUTS,1282.1814165668752,43.049684589217435,20100593,1.1881619175435115e34,14.625763576316832,0.46828603099012495,1023.9972240282258,0.0,false
3.4,16,funnel_scale,NUTS,1896.5242022301832,45.58131784402631,47327044,3.862963997206098e45,14.220009291839599,0.3272833638287464,1023.9964167547637,0.0,false
2.4,19,funnel_scale,autoMALA_fixed,1051.06651869842,3820.4880431486617,2.12118499e8,194.1933063629092,0.5026271044235547,2.1100172014286147,197.4149050967743,0.0,false
2.0,12,funnel_scale,autoMALA,1433.2511102201988,3560.125191460961,4.0771008e7,56.14757215036873,0.4886328574454647,3.151083852665856,125.78830108839458,0.0,false
0.4,8,funnel_scale,autoMALA_fixed,9530.984733012312,9289.223837157291,3.075106e7,7.837128254542388,-0.018162840326640783,9.230024005373554,2.616497024883776,2.262667384767149e-6,false
4.0,19,funnel_scale,mix_autoMALA,895.9772202500942,2634.0470020844505,2.4560348e7,8.389245408771617e6,0.25576168623612594,2.9805634107352836,184.2474035369802,0.0,false
1.8,4,funnel_scale,autoMALA,1279.2701025262136,3018.5671816058966,4.5086069e7,11.666233861651843,-0.06783065910756261,3.8061796928799216,83.38639862587142,0.0,false
2.2,11,funnel_scale,mix_autoMALA,1058.0886717365388,1600.3537870146617,2.1350035e7,243432.04590153997,0.5146699865288632,5.562970807238698,105.57839195897856,0.0,false
2.0,10,funnel_scale,autoMALA,1098.6569395436425,2552.436476130134,4.9146207e7,13.494730345127312,-0.23629516606884493,3.7891226321275577,88.89436662352553,0.0,false
0.4,3,funnel_scale,autoMALA,15042.62546996459,15216.954793897814,3.0777582e7,8.056985504895339,0.009635783640229451,8.894888295388428,1.7831744316426705,0.003460732760133552,false
1.6,16,funnel_scale,autoMALA_fixed,1062.9041152880359,660.1620362214122,6.5805183e7,4.794225052017187e6,2.874478284411982,2.378732846213769,428.96905138800014,0.0,false
0.2,7,funnel_scale,autoMALA,136645.2738435718,135965.63230866243,2.6533715e7,11.40508216832367,-0.01402284306462259,9.008065999918564,1.5449407946031588,0.016898379651199565,false
1.8,7,funnel_scale,autoMALA_fixed,729.6644788273758,7634.15205735079,8.6307215e7,59.77276354529819,0.9135538250066045,0.020125094808469406,415.1398342119234,0.0,false
2.6,7,funnel_scale,NUTS,3553.7728534815365,45.98161610571653,140137531,1.0352351493757889e35,14.160506216907502,0.35972180766505263,1023.9962451531285,0.0,false
0.2,8,funnel_scale,autoMALA_fixed,216923.8069076383,217106.32076848237,2.5597769e7,13.927453888784644,0.005980854873233366,8.981654686701557,0.7724076510912856,0.5896140060662602,false
0.6,19,funnel_scale,autoMALA,4827.215725239666,5183.732942384878,3.4857879e7,7.203062387362139,-0.003930644457385633,8.380910959212674,4.281870415559213,2.376622012904146e-16,false
0.2,14,funnel_scale,NUTS,61139.15128216548,60698.30621133768,9985855,8.54076140811166,-0.01307252274074956,9.055177434843728,2.3267966608220263,3.967385223816104e-5,false
0.2,8,funnel_scale,mix_autoMALA,50090.98581350962,49629.80188079935,8.921952e6,6.349877033945314,0.0026238603520998354,9.083089917003486,1.0620607272719564,0.20930774991725234,false
2.4,12,funnel_scale,autoMALA,1116.0353720733574,3254.1583612271593,4.8209565e7,13.531538062130872,0.46232410332961893,2.7573636383867677,136.52764253488385,0.0,false
2.2,20,funnel_scale,autoMALA_fixed,1043.4296652609437,237.18589297455014,5.8985501e7,2.0175423743027039e12,5.144193079493384,1.5063852285410277,631.0375740203402,0.0,false
0.4,13,funnel_scale,NUTS,5249.639325567462,5760.875298360479,14063087,7.679249047696227,0.14667643592510304,8.09113203339804,25.976778871047557,0.0,false
2.4,20,funnel_scale,autoMALA_fixed,837.7815412409776,655.558514687092,7.5750353e7,2.573609194599978e10,2.9470887270014816,1.4677565270804258,535.9046153086479,0.0,false
2.8,3,funnel_scale,mix_autoMALA,940.9560597910466,1335.984796228579,1.7378779e7,20385.105929388756,1.3668741597329193,3.9129203480671633,174.1891775108283,0.0,false
2.4,12,funnel_scale,mix_autoMALA,875.6305772760468,1436.4865376562443,2.3694684e7,1208.6167754076525,-0.8164104287303564,4.6805008773861685,129.7514125890548,0.0,false
1.6,18,funnel_scale,autoMALA_fixed,913.7044899653947,536.3260881112499,6.0050562e7,2.165673595007427e7,3.1273632872579524,3.005837543239808,447.98387767222056,0.0,false
3.6,10,funnel_scale,NUTS,1852.133604787479,49.72571648141897,284305856,7.327277234060828e45,13.61089285440445,0.4721472101183703,1023.9917652153823,0.0,false
3.4,15,funnel_scale,autoMALA_fixed,1086.871511731686,2485.200662887139,5.7928052e7,340011.62148068147,1.3731794700092195,1.1078737769896387,340.9396217247008,0.0,false
1.2,10,funnel_scale,autoMALA,1674.9403551201203,2378.2141416021313,4.0108306e7,16.997781741571902,0.24281569974681147,6.201669368866274,48.41892664842456,0.0,false
1.2,19,funnel_scale,NUTS,1299.1111637429815,117.86315921278731,25981624,4.1910296273856824e11,8.807161213178635,0.8905293654473267,1018.5385605982644,0.0,false
3.6,11,funnel_scale,NUTS,2451.5055131517147,39.57224499221736,64160790,9.488067970702365e50,15.264226196289062,0.29015039286593647,1023.9993602915521,0.0,false
0.8,14,funnel_scale,mix_autoMALA,2160.8767656488853,2710.8652180643267,1.4079625e7,9.285019504873048,0.0717850607609764,7.158813507267032,21.71318561613677,0.0,false
2.8,13,funnel_scale,autoMALA_fixed,1034.7203978884006,280.5811666051108,6.1842807e7,6.2124572182225875e13,4.731154108494939,1.2499760592088136,608.5170850097285,0.0,false
1.0,20,funnel_scale,mix_autoMALA,1453.4840684454805,1631.127308657886,1.747925e7,66.66891384885005,0.19432003139116302,7.944369008251233,26.947328630105265,0.0,false
3.0,11,funnel_scale,autoMALA,1219.6796507980443,5845.4557831213415,4.3154662e7,20.965687967063843,0.29851462107289656,1.728425553055199,170.32191999567664,0.0,false
0.8,15,funnel_scale,NUTS,1881.2985428960026,825.9313859888158,40664839,17880.576340722208,3.1115854690494538,2.72971212984142,605.9730083282275,0.0,false
3.4,16,funnel_scale,mix_autoMALA,1096.6093660681254,3071.08216226603,2.2137913e7,1.892493451973446e6,0.5933339521142719,2.68074903280664,180.32233914684787,0.0,false
3.0,7,funnel_scale,autoMALA_fixed,911.8475198508812,1485.9326066681454,6.8612761e7,1.7504239480827192e6,1.7199536491723255,1.8025112770680176,349.4368827972955,0.0,false
1.0,17,funnel_scale,NUTS,1762.2387831886424,338.90568858011744,45442815,7.992803055949744e6,5.120963974542618,1.711861738264203,887.5393234621789,0.0,false
1.6,10,funnel_scale,mix_autoMALA,1554.6483892374156,2211.6961678175344,2.053684e7,68721.05518940641,0.6175730747467559,5.508982930544159,89.60397272610591,0.0,false
1.8,12,funnel_scale,mix_autoMALA,1256.2743950750755,2418.299877118392,1.9338094e7,707.051875377812,0.3435478838172359,4.471404665461201,92.99721411577482,0.0,false
2.0,1,funnel_scale,NUTS,1180.949471828252,53.87933429105217,19290476,1.1737503736756337e26,13.062882890415192,0.6648824795717542,1023.9660609574277,0.0,false
3.6,6,funnel_scale,autoMALA_fixed,848.7753538761873,304.58329335200426,5.6995628e7,7.285105953637238e13,4.4693345264556195,1.6914349446275987,574.2435997155651,0.0,false
3.8,19,funnel_scale,autoMALA,919.3421361551736,3938.8990886154606,4.3976881e7,28.891864843475894,0.6123459213579409,1.625073242501745,198.20647470809973,0.0,false
2.2,7,funnel_scale,mix_autoMALA,1362.2867746520728,3147.424802626072,1.9212675e7,4960.43797200397,0.5120153790496114,3.4035851096244607,130.23171786171588,0.0,false
4.0,2,funnel_scale,NUTS,3806.371581290425,51.84633804178752,388508898,2.091657721981946e49,13.335703603363037,0.3291691911504328,1023.9882842582723,0.0,false
0.6,8,funnel_scale,autoMALA,4039.270690370596,4147.257926891339,3.4568693e7,7.804015734902903,0.03016894672187404,8.760626400825336,3.576512479220459,1.550690282673001e-11,false
1.0,8,funnel_scale,autoMALA,1364.6104444034543,1377.9784922944004,4.0253598e7,12.70225598181357,0.025978727731344325,8.91142593025768,15.799758948177445,2.9723316710764156e-217,false
3.0,18,funnel_scale,autoMALA_fixed,1189.2681615941171,468.84431437829346,6.6886884e7,1.7745668335509644e11,3.6481093944751044,0.9975345406337783,547.7574339932393,0.0,false
0.6,17,funnel_scale,autoMALA_fixed,1231.421551794839,896.8847736214053,4.2468007e7,25.875446245519573,-0.7037865684086746,11.515369904920233,71.68957179943695,0.0,false
2.8,14,funnel_scale,autoMALA,1044.5789141498733,3170.976118082548,3.8291528e7,210.54709365495964,0.5545076527878354,2.5209321884059395,162.52653778996813,0.0,false
1.0,3,funnel_scale,autoMALA,1304.9399338802154,1288.3721043200562,4.3441971e7,8.690121410514605,-0.43763789978705026,8.772087966133322,36.34171875366518,0.0,false
2.6,16,funnel_scale,autoMALA_fixed,943.3436523816777,599.3223874963858,7.6746261e7,3.1437751147800765e9,3.1066990503747247,1.6091547072726118,490.8551306734124,0.0,false
0.6,6,funnel_scale,mix_autoMALA,2001.0297495559635,1906.8161056362958,1.3010179e7,4.929450515678237,-0.06650971389690842,9.431885484262988,8.930819619357347,1.053839804210696e-69,false
2.0,18,funnel_scale,autoMALA_fixed,1248.7340003642255,684.66263234985,8.605256e7,9.158874958770424e6,2.8958085087093317,1.9675926379649256,431.31768220205845,0.0,false
2.8,20,funnel_scale,mix_autoMALA,903.1739571543458,1349.300210455988,1.7617323e7,4038.139671855503,1.312930953117786,3.878710061995682,168.15385859159665,0.0,false
0.4,13,funnel_scale,autoMALA,8871.479222474522,8601.966191176603,3.098544e7,8.091591123973766,-0.04646906417448163,9.255850996578053,3.2644174656615164,1.109123692454503e-9,false
2.6,19,funnel_scale,mix_autoMALA,796.922551874431,910.256779038888,2.9871475e7,8988.851434541855,-1.4078210885725104,5.702171208392851,278.14744544807144,0.0,false
0.2,10,funnel_scale,autoMALA,125544.5801573988,125340.83304781064,2.6557583e7,11.409358731787176,-0.008626034399281508,9.001588970444772,1.406117109980697,0.03834272306202379,false
1.4,7,funnel_scale,autoMALA_fixed,997.621761250568,908.6603751901109,5.7798552e7,360632.45205973886,2.225281236169006,3.0688557058794896,354.7566286056452,0.0,false
2.8,11,funnel_scale,NUTS,2268.9086188754454,43.9089390792711,595159725,1.5980240815016894e38,14.489654577350617,0.3182947286199558,1023.9981286954014,0.0,false
2.0,20,funnel_scale,NUTS,4406.167284593644,71.87205687778597,452087054,3.632995410945944e22,11.324352825737002,0.4819014537285815,1023.7861855982247,0.0,false
4.0,3,funnel_scale,mix_autoMALA,1048.8499938607658,4213.148079096963,2.148224e7,1.9603776901685304e6,0.28057428013874697,2.126319446523805,195.53487301909283,0.0,false
2.4,9,funnel_scale,NUTS,7053.464184066303,52.019372229917266,364089998,5.00532484510652e30,13.314797439098358,0.37122285986068065,1023.9873951970737,0.0,false
2.6,14,funnel_scale,mix_autoMALA,1285.5542720176593,3046.1816679224767,1.964055e7,200974.73143530503,0.5354717373735246,3.2885159313209535,141.3328377252267,0.0,false
3.0,4,funnel_scale,mix_autoMALA,950.31493198807,1828.9787863812458,2.5216778e7,1.3230545188201263e9,0.14115607495871452,4.650224693987633,148.14887745315403,0.0,false
1.2,8,funnel_scale,autoMALA,1263.3389679374025,1544.022098755296,4.2544142e7,11.412723563419123,-0.1669546974551926,7.315182200340607,22.222340115216166,0.0,false
1.8,9,funnel_scale,mix_autoMALA,1221.9850494926811,1747.2655958464413,1.8491288e7,4866.416344360424,0.7774792932045115,5.273648487471586,104.44611720527755,0.0,false
4.0,9,funnel_scale,autoMALA_fixed,813.7354044146998,1256.034529855975,7.3358e7,3.948618783111118e11,2.107254337961465,0.8465106342356306,488.30630710959343,0.0,false
3.6,7,funnel_scale,NUTS,1459.3576058160736,54.534893616820945,83899685,9.81207395890226e44,13.000987007331847,0.18805327952485085,1023.9885965040736,0.0,false
3.8,19,funnel_scale,mix_autoMALA,835.3091107978471,2029.0714034824873,3.1420189e7,325760.85314285837,-0.9687077918241224,2.624480409991518,221.81790383768512,0.0,false
1.8,14,funnel_scale,autoMALA,1066.383916207685,1907.8134294660545,4.6236945e7,10.608935259350242,0.3932458270820402,4.8030143632556195,80.16010815174198,0.0,false
2.2,9,funnel_scale,autoMALA,1245.9901958104722,3598.0512957467427,4.4910181e7,31.89524386764844,0.24029614057680823,3.0173687516788252,108.34392123742997,0.0,false
3.2,9,funnel_scale,NUTS,1838.395097376171,40.43290023963529,600860194,9.74673953787454e44,15.098314956665039,0.3527764349138322,1023.9993036374026,0.0,false
2.2,4,funnel_scale,autoMALA_fixed,731.9191180472636,739.5882954525224,8.8150034e7,1.0394084611182909e6,2.968645254406637,0.010159990296885177,594.8023503619133,0.0,false
3.8,15,funnel_scale,autoMALA,1099.1728639017736,7778.286445167544,4.4896412e7,12.030666361958403,0.19492228411887885,1.214049310368508,187.7531798802908,0.0,false
3.4,16,funnel_scale,autoMALA,1029.3718086013023,5028.44770281099,4.3810136e7,32.49469478110542,0.27613743803153507,1.73407416437222,173.1830563302469,0.0,false
1.0,4,funnel_scale,autoMALA_fixed,1068.1648250083629,1266.2794195829908,4.9884319e7,1307.5784503026355,1.0348998129554707,6.014960909886862,137.53750163934527,0.0,false
3.6,20,funnel_scale,mix_autoMALA,1025.2812521969438,4800.461590603937,2.2813653e7,1395.0535359721891,0.07036816088022452,1.9151270120217745,167.66336300124274,0.0,false
3.2,2,funnel_scale,autoMALA_fixed,802.3147525419407,2190.8762046506845,8.9718009e7,8.061512127621618e6,1.1829715434891455,1.746641259805871,361.48202867594205,0.0,false
0.4,7,funnel_scale,mix_autoMALA,6684.326220969378,6749.789097670308,1.0681245e7,4.22294346740538,0.00652107513042019,8.91235731750055,2.9689520805451752,4.412648214418731e-8,false
0.2,5,funnel_scale,mix_autoMALA,49139.16780225391,49130.47310248585,8.917661e6,6.3397809041856625,-0.010629291440405433,8.994004773819386,1.7667987479336869,0.0038874243627883965,false
0.2,17,funnel_scale,autoMALA,131085.49640091095,131697.53597533528,2.6546825e7,11.442567036724967,0.00266702550045175,8.956834538849522,1.1038478614511895,0.17473557108149787,false
2.8,3,funnel_scale,autoMALA_fixed,855.6880824529225,788.5410221239032,5.1112044e7,4.26877709402437e6,2.441029565535205,2.737341873273718,371.958271581845,0.0,false
0.4,20,funnel_scale,NUTS,3865.390225132836,3651.1363830200708,18219274,8.021920017061849,-0.09655483527111683,9.492972621567745,16.58071281220274,3.2249249693156974e-239,false
2.0,20,funnel_scale,autoMALA_fixed,1001.4923023573209,349.55530909044774,6.1312662e7,1.3659979843795324e10,4.180035419774024,1.6464831724424438,576.9784314935413,0.0,false
0.2,14,funnel_scale,autoMALA_fixed,206079.88026974484,206066.96579854382,2.5655181e7,13.836450529119615,-0.005692850067993235,8.99087632422793,0.8984180456760805,0.3949186554756341,false
2.2,10,funnel_scale,autoMALA,912.0758399186568,1632.20538222263,5.6181514e7,19.55387944713793,-0.760538082396905,4.300170211505709,95.43903040220427,0.0,false
3.8,16,funnel_scale,NUTS,1727.9324138092463,59.22041794273964,158880074,9.657972659674839e44,12.472784235095975,0.34332078692342,1023.967067093845,0.0,false
4.0,12,funnel_scale,autoMALA_fixed,916.4688955825153,431.2780332098907,5.9368198e7,6.150668092508385e14,3.7857068910098546,1.0090792354876055,571.3026587244242,0.0,false
1.8,1,funnel_scale,mix_autoMALA,1261.1907642791407,2163.9822421429094,1.8297474e7,2890.2851497230695,0.44852411500442524,4.894969978847493,95.39463550800168,0.0,false
1.2,7,funnel_scale,mix_autoMALA,1100.0528079490741,1094.4762582988942,1.916884e7,229.59430239030434,-0.39443469259986785,8.809601526231548,43.267823984510585,0.0,false
3.6,13,funnel_scale,NUTS,2326.7400070082786,37.3593535415389,32670496,6.293528190643074e52,15.709482899093626,0.3138480402681099,1023.9995781934431,0.0,false
2.8,18,funnel_scale,autoMALA_fixed,1131.5176926478873,321.701676592558,5.8416259e7,9.053543312602121e12,4.4248461232374865,1.0990562092015808,605.8810003550941,0.0,false
0.8,11,funnel_scale,autoMALA,2661.03690166791,3128.8549705581067,3.8043626e7,9.82236480735531,-0.019368272386414427,7.652897351932302,10.637613606423198,1.0292597091552064e-98,false
2.2,7,funnel_scale,autoMALA,869.7404478471459,1664.6340105739469,1.02970022e8,0.666780360015676,0.06404913371591675,4.697389516586259,84.25240509506433,0.0,false
0.8,17,funnel_scale,mix_autoMALA,2502.754310344218,2909.1227780320146,1.5197103e7,112.43747764127679,0.22681896260528667,7.565702663301853,27.915826969913045,0.0,false
1.0,1,funnel_scale,mix_autoMALA,1692.1394002301217,1944.670043049358,1.6288327e7,67.0146204440101,0.4610745752263768,7.333749974807759,48.420547396980375,0.0,false
3.0,17,funnel_scale,NUTS,2199.8781809247025,40.99844115937932,62360500,2.243578572642995e42,14.995427166748048,0.31274051189701946,1023.9991304823224,0.0,false
4.0,3,funnel_scale,autoMALA_fixed,927.5606742608032,596.4688109067898,7.4049676e7,2.3299148938757303e11,3.1819204567304222,1.045617595591253,505.74010118573943,0.0,false
1.6,5,funnel_scale,mix_autoMALA,1215.4308601917114,1357.668899792103,1.8387242e7,6293.497450089847,0.9769231013155399,6.457820446772094,99.46743820801825,0.0,false
1.6,13,funnel_scale,mix_autoMALA,1164.109335888362,1397.9042609781022,1.7669942e7,2567.7831872720003,0.845554095076701,6.345145703830034,91.78280612000786,0.0,false
1.4,15,funnel_scale,autoMALA,1479.6973182519948,2692.665266046667,4.2181629e7,10.13680684120704,-0.0728289664055618,4.934977955935109,50.10154550173614,0.0,false
2.2,10,funnel_scale,mix_autoMALA,1128.98132599118,1698.2760854084804,1.9343052e7,8968.597650991556,1.0388255598477132,4.30357629653842,139.43257081778125,0.0,false
3.4,20,funnel_scale,autoMALA,904.1909923961709,3621.274916315424,4.8831834e7,41.53030802741347,-0.010527830169507202,2.24705924261075,157.18911651909582,0.0,false
1.2,11,funnel_scale,autoMALA,1698.0500559176241,2460.761059326409,4.2449205e7,22.696182565153247,0.12023341329876351,6.176303443796187,38.20773928166534,0.0,false
3.6,10,funnel_scale,mix_autoMALA,1063.0732512071982,2673.7568302997206,1.8692886e7,393727.7187582329,0.8992689845621199,2.393296449412233,203.70879355915037,0.0,false
3.4,18,funnel_scale,autoMALA,1139.7958223433159,6668.637895780225,4.6304048e7,30.848102477599944,-0.10224021723771619,1.5219453910797909,161.8047100307477,0.0,false
3.2,19,funnel_scale,NUTS,2871.155476545462,57.939211064430545,402260829,2.026524502996645e38,12.61274341135025,0.3845562632963603,1023.964655964863,0.0,false
1.6,12,funnel_scale,autoMALA_fixed,977.2144264425522,556.2085872772384,5.7428831e7,2.231657402694966e7,3.1549166787773637,2.399707228521312,458.47259449529633,0.0,false
2.2,6,funnel_scale,autoMALA,1008.599675573344,2078.848604380354,4.1833932e7,111.85619468482135,0.4698306263802142,4.059385315814523,109.08930388550056,0.0,false
1.8,12,funnel_scale,autoMALA_fixed,992.6582528930329,390.7404987865631,5.917297e7,6.812044348690256e8,3.878032200820263,2.275746942561853,515.4671837980694,0.0,false
3.4,19,funnel_scale,autoMALA,901.2842071984649,2639.7931550298667,4.0815543e7,28.610588002659327,0.9113918073367359,2.0409202854055373,189.3616436700832,0.0,false
2.4,14,funnel_scale,autoMALA,1061.61948594013,2275.256092608322,3.9264218e7,344.24892543943946,0.7432588960843544,3.388918025912704,144.98110229970567,0.0,false
0.8,4,funnel_scale,NUTS,1348.891182542842,767.4036186639289,16962308,16299.763565988664,3.2338046869468693,2.0576188174129832,679.2069006929139,0.0,false
3.0,15,funnel_scale,mix_autoMALA,1012.2995738256983,2285.992254300023,1.7859154e7,16936.97985427168,0.8212209907098162,3.043252477003021,161.9131175891481,0.0,false
1.6,6,funnel_scale,autoMALA_fixed,787.8949225618007,3984.2985470839903,8.3447311e7,1.0540104950942248e6,0.7905770333268329,1.1001734879200873,348.60919289263285,0.0,false
0.2,11,funnel_scale,NUTS,189208.85982306235,189674.30783102493,10884717,8.977273047712147,0.007837091663987734,8.966580066832078,1.1412528443393057,0.14775899481831528,false
2.4,16,funnel_scale,autoMALA_fixed,873.5610989408999,485.3767042734536,7.2945465e7,1.409647889463465e11,3.5097700366900826,1.356103463632823,556.1781945239189,0.0,false
0.4,2,funnel_scale,autoMALA,17155.245626979497,17232.665203261648,3.0730267e7,8.185774548950551,0.019660787264414725,8.950744330171437,3.0240366244938848,2.2801310330514403e-8,false
0.2,6,funnel_scale,autoMALA,131411.07584793103,131948.98078184822,2.6548446e7,11.441081757303616,0.0009214881519921179,8.963185854232735,0.6378403466911262,0.8105801473263252,false
2.4,19,funnel_scale,NUTS,1360.001885224864,42.40965469109003,21595057,1.5487221484999523e34,14.738570458507542,0.39240061851943625,1023.9981848084989,0.0,false
0.6,18,funnel_scale,NUTS,2113.8556649016546,2462.7903217316098,21578148,125.64947978156867,0.9131389237120453,6.005258425575201,145.16629552945483,0.0,false
2.6,8,funnel_scale,autoMALA,911.2949862529407,1765.8106117318512,4.3585291e7,32.35009779462019,1.0275055486718248,3.3181192324911426,148.1182549612183,0.0,false
2.4,13,funnel_scale,autoMALA_fixed,1117.3766255841172,382.83466133188847,5.2043646e7,2.096698472570243e10,4.001764802493049,1.584363162586424,552.1450307212538,0.0,false
3.6,4,funnel_scale,autoMALA_fixed,727.2281039864623,5095.39069652233,1.116522e8,6893.847169266407,1.1314171547833216,0.00046321612280815055,464.22693451515,0.0,false
0.4,7,funnel_scale,NUTS,15075.436185847046,16074.74388107272,29609100,8.216411716521442,0.06592218238649548,8.37658127894291,10.842492045271957,1.5489219338334329e-102,false
3.4,13,funnel_scale,autoMALA,1039.1054804255866,5521.589973408104,5.1271792e7,14.720507178129298,0.2077439082633549,1.6318257863105479,173.31764718739493,0.0,false
2.2,15,funnel_scale,mix_autoMALA,1081.8632943767725,1490.9660460277419,1.9155558e7,10441.889062977461,1.1306722669282503,4.623827564456331,139.59022216850713,0.0,false
2.0,19,funnel_scale,mix_autoMALA,973.6845019574471,1569.045551837662,2.2676799e7,2030.1826190059696,-0.13300176758262044,5.561165342993806,85.4438486776434,0.0,false
2.6,12,funnel_scale,NUTS,1305.2106746241136,39.46843540684551,23109479,2.104663233898901e38,15.277720231533053,0.41051222773536683,1023.9993829974758,0.0,false
1.2,7,funnel_scale,autoMALA,1288.5931404232065,1617.4662033863754,4.3922945e7,11.08858470516576,-0.08956434045039258,7.155869677262033,21.387496904752926,0.0,false
2.6,9,funnel_scale,mix_autoMALA,1541.8942868464535,5295.706604629808,1.8897853e7,1103.3596926028792,0.43189402492923823,2.222880577517747,164.8595948893459,0.0,false
1.2,18,funnel_scale,autoMALA,1482.5504322356487,1974.6540112034736,4.202088e7,21.798751641405282,0.08403341296378375,6.742385461937219,35.335638882695456,0.0,false
3.4,1,funnel_scale,autoMALA_fixed,986.4792173236192,4926.305368588969,1.19248856e8,1134.0423136235472,0.5333356942353426,1.4150645649226727,234.65267001979888,0.0,false
2.6,15,funnel_scale,NUTS,5883.242401195289,45.54780286619357,501611158,1.1410938820566739e35,14.229435491466523,0.3307921130275253,1023.9969971414898,0.0,false
1.4,9,funnel_scale,mix_autoMALA,1750.5795430413996,2705.53268929751,1.8213764e7,2349.289363459704,0.4089928526407901,5.417915759482932,69.16792366079932,0.0,false
0.6,8,funnel_scale,autoMALA_fixed,1546.5965321761264,1366.7546868839938,3.9876015e7,23.682238986057257,-0.21139427285897966,10.089446410782804,22.362826102906237,0.0,false
2.8,20,funnel_scale,autoMALA,1219.5114620844263,5707.986257888566,4.4416687e7,17.839236991574182,0.031781412414977325,1.921127264715035,139.0358793844439,0.0,false
0.4,20,funnel_scale,autoMALA,9381.426054553045,9091.37958610736,3.1007729e7,8.239680570740074,-0.03922653016858762,9.267332326007276,2.913297117281315,8.492876364860929e-8,false
1.0,11,funnel_scale,autoMALA,1664.6915519486531,1916.26406649227,4.2004842e7,15.057659948071,0.13689626239787664,7.775512490154515,20.102324018837354,0.0,false
3.0,1,funnel_scale,autoMALA_fixed,822.0960721083893,919.1541017763251,7.2612469e7,2.5420038286174712e8,2.275868283660145,2.179917662508047,423.3544963752135,0.0,false
0.4,4,funnel_scale,autoMALA_fixed,12944.304029654553,13213.576223680568,3.0578633e7,9.424877148684947,0.05037389587872686,8.771352179828863,3.9662624211576336,4.335614249157947e-14,false
3.0,16,funnel_scale,NUTS,1961.0781587034335,39.924947250571925,26605996,9.720320687882153e42,15.195120835971831,0.3191986135071727,1023.9989559285916,0.0,false
3.8,18,funnel_scale,autoMALA,1023.9185201821833,6342.152921865461,4.6888614e7,67.56085007316949,-0.034091921959998106,1.4513931880059685,179.25706793286915,0.0,false
1.6,11,funnel_scale,mix_autoMALA,1120.1181783587683,1630.4517725775813,1.9153778e7,487.0007368198701,0.14900349643271404,6.1483613476931325,60.960804003630535,0.0,false
3.4,14,funnel_scale,autoMALA_fixed,791.2623285014527,646.9874429917375,9.1165655e7,5.351370226129461e14,3.1383450408468896,0.25960803068064203,593.7027205099535,0.0,false
1.8,8,funnel_scale,NUTS,1121.3439976730544,59.484026157386324,18490670,2.5090765957014063e23,12.391510159301756,1.6782872333570948,1023.8494544635175,0.0,false
0.8,6,funnel_scale,autoMALA,2211.3326306637136,2384.087257218154,3.7366286e7,9.964476476887118,0.1897864246286014,8.238061667355973,15.321390256805213,2.535795383788558e-204,false
3.2,3,funnel_scale,NUTS,1706.974793861953,42.24542932239339,77226809,5.0906245478699854e44,14.772016191291808,0.2570988875280714,1023.999041505784,0.0,false
1.0,7,funnel_scale,mix_autoMALA,870.8182478804395,359.2195100845026,2.2174563e7,21.943511450844884,-2.800435615789854,12.391308914777362,304.6912288400615,0.0,false
3.4,7,funnel_scale,NUTS,1592.9793822427891,41.60040362963239,29687683,1.9996689750554114e48,14.882507757472991,0.4097860126812945,1023.997960368931,0.0,false
2.2,19,funnel_scale,autoMALA_fixed,885.5654186601724,2287.66261061168,1.24963371e8,7935.758520975264,0.6712423253639735,2.933203110860367,229.8646594724115,0.0,false
1.2,19,funnel_scale,mix_autoMALA,1733.8613903840135,2299.2399594660983,1.94258e7,4382.421737039773,0.3142257040466319,6.55027645047931,56.97462365676077,0.0,false
3.0,9,funnel_scale,NUTS,1616.8694342901508,54.77587855915107,139817614,5.908025915047308e37,12.970054320716859,0.30164941221782376,1023.9853544369141,0.0,false
2.6,3,funnel_scale,mix_autoMALA,1023.2233459168673,2240.5046185236833,2.089218e7,22311.90668045531,0.26939135388701585,4.007909799803924,127.44267339817175,0.0,false
3.8,7,funnel_scale,autoMALA_fixed,911.650837041479,2110.5096374309433,1.3955449e8,419288.834418976,1.4731496787648735,1.1583747605541679,344.6643155847706,0.0,false
0.2,13,funnel_scale,autoMALA,126410.94438349034,126424.70755476227,2.6581022e7,11.424491668891033,0.0037432495322617396,8.996573312531448,0.9795395372210448,0.29258102517050766,false
0.2,4,funnel_scale,mix_autoMALA,55142.25681731645,55168.38874801303,8.910755e6,6.364454383640631,-0.020650218526996653,8.962919897198258,2.3958711895501414,2.0661255360396146e-5,false
2.2,4,funnel_scale,NUTS,1539.3739651974383,46.43503431150405,46260006,1.2539887900261454e30,14.08737244796753,0.31625969838223367,1023.9966266884279,0.0,false
3.8,6,funnel_scale,autoMALA,1102.5451779327811,7778.3186601933,4.3590437e7,18.516370192306805,0.12620188706450808,1.2514998835586542,196.09033673091668,0.0,false
2.6,15,funnel_scale,autoMALA_fixed,898.6590344710014,2142.9311970994286,1.15257505e8,11756.414279376997,0.9162815267319034,2.7326709141971954,244.37393801826497,0.0,false
3.4,14,funnel_scale,mix_autoMALA,1198.2907321561406,5345.936288628764,1.7841846e7,5975.085756910272,0.3278911199179656,1.8390876264922043,180.60976560164258,0.0,false
3.6,20,funnel_scale,NUTS,1375.9117265413204,43.95062225746913,37758868,7.299530461201964e49,14.476983713626861,0.4182451314665707,1023.9975922378429,0.0,false
2.4,5,funnel_scale,autoMALA_fixed,820.5870463925326,592.2808443060185,1.61852882e8,30891.312977587626,2.7353632629590483,4.003887714849097,298.34852481153746,0.0,false
3.8,16,funnel_scale,autoMALA_fixed,1056.5065352492577,4313.091042048803,7.6477895e7,39292.46594879696,0.9428425426920828,0.909169007459538,297.59373851909066,0.0,false
2.8,8,funnel_scale,autoMALA_fixed,725.9404577631333,24755.503060429808,1.38171334e8,0.13362409948006726,-0.5057122138481858,0.007864731314225788,387.6300003898435,0.0,false
2.6,5,funnel_scale,mix_autoMALA,1092.495047605636,1765.9036857650585,2.1867534e7,4.448689040837294e6,0.8737395733575267,4.41582441708594,143.52522825078458,0.0,false
2.2,17,funnel_scale,NUTS,1127.2586567849512,65.20946468825043,18705102,3.178029767679457e26,11.88727658071518,0.17578987192924203,1023.9388036129378,0.0,false
1.8,13,funnel_scale,autoMALA,1570.9293229832483,3747.4548174669108,4.2385989e7,26.03975218843276,0.32064905935581045,3.550085199501514,106.69746825692329,0.0,false
1.4,3,funnel_scale,autoMALA,1127.6941427845895,1538.909627667416,4.9032842e7,8.885855574788469,-0.23986476838085757,6.504961748415525,36.244680866678415,0.0,false
1.4,5,funnel_scale,autoMALA_fixed,879.6005956727216,515.2135094103295,6.2297859e7,1.711260554879105e7,3.211457638040433,2.8520761719308227,448.45489952955757,0.0,false
2.6,18,funnel_scale,NUTS,3942.2887084641543,43.75552033774738,544316896,5.483248115377554e35,14.5170447599411,0.3305383069617033,1023.9981868554634,0.0,false
3.6,8,funnel_scale,autoMALA_fixed,892.4940857976442,1019.9863608174875,7.514553e7,1.5256617432751017e9,2.307730130648592,1.3184359814647604,442.6702679674645,0.0,false
1.4,1,funnel_scale,autoMALA,1453.4873492629663,2592.2376336141324,4.2573806e7,9.829050351048517,-0.0735337417630602,5.035567683912183,47.68605438596525,0.0,false
3.6,11,funnel_scale,autoMALA,927.6035834759837,4474.000614375653,6.7934167e7,12.742624037447069,-0.4263876984593135,1.6332632561610425,175.44642079846997,0.0,false
1.2,17,funnel_scale,autoMALA,1261.593587526878,1497.589376332386,4.2087101e7,25.926388079555274,0.06556409489477846,7.574088874353482,22.678230556168785,0.0,false
0.2,16,funnel_scale,autoMALA_fixed,208661.95906037072,207963.6936128287,2.5625701e7,13.945968745782489,0.00853417670517006,9.009245149304014,1.5824186749656493,0.013367206551582309,false
0.6,2,funnel_scale,autoMALA,3364.213168842228,3266.968192266929,3.5075434e7,9.346641027779992,0.11619817544783623,9.205464059795045,6.772969924038585,2.8585305996556625e-40,false
2.8,8,funnel_scale,autoMALA,1058.9813185187968,4542.7880492817485,4.7640796e7,6.858097356790967,-0.06036560928461115,2.0926789163452244,141.54641984448818,0.0,false
2.6,20,funnel_scale,autoMALA,1342.1887657553145,5243.704054482972,4.0387478e7,46.37688127700027,0.3188416525809155,2.115303378263766,155.09282294848194,0.0,false
0.6,10,funnel_scale,autoMALA_fixed,1640.2807349523885,1667.1316147451557,4.1216469e7,30.08326005127334,-0.11632734529556357,8.824819501488086,16.158568972111187,3.258480026985363e-227,false
0.2,2,funnel_scale,autoMALA,126350.88209408772,126489.83190933631,2.6563179e7,11.412075099645673,0.007896752390020462,8.979441464084086,1.037128924372293,0.2323056455276343,false
2.0,18,funnel_scale,NUTS,1577.6840238541874,42.32845152468493,22266660,2.5630184922644213e28,14.754889263439178,0.35670624757465774,1023.9979244063395,0.0,false
2.6,4,funnel_scale,autoMALA_fixed,726.4650447762953,1729.4700957856874,1.01738413e8,50602.27673562332,1.9412597385416386,0.004234815095122988,524.9211921877019,0.0,false
4.0,20,funnel_scale,mix_autoMALA,817.6715100448955,2652.7155486180473,3.2958558e7,2566.465333855425,-0.7650387776746992,2.11363226555851,172.08402818110818,0.0,false
3.8,12,funnel_scale,autoMALA_fixed,882.5605247412421,391.78280348807476,5.7684107e7,4.3232621482906744e14,3.954567558852552,1.2410952524627035,565.8684766053194,0.0,false
1.8,5,funnel_scale,autoMALA_fixed,917.7329692832948,784.9406871801276,1.46555195e8,1042.205298888109,2.135157463876454,4.751295205712567,237.20159576132306,0.0,false
0.8,20,funnel_scale,autoMALA,2099.5258509020337,2235.2435177494267,3.8297664e7,8.783147744405795,-0.10528931044082748,8.42142124854832,9.452261424842138,4.9743382514433375e-78,false
3.2,12,funnel_scale,mix_autoMALA,1249.9290108523921,3345.7968942827433,1.8231672e7,61995.31893383255,0.8072019687190306,2.237353651896435,198.51318688800382,0.0,false
0.4,15,funnel_scale,autoMALA_fixed,15536.106576915323,15630.83719767202,3.037156e7,8.400364541924818,0.03534615967158246,8.918533575723918,2.792436597654213,3.373121334394063e-7,false
0.6,7,funnel_scale,autoMALA_fixed,1650.9580108771165,1671.5358627821656,3.9126516e7,30.82134211966985,-0.06515326195454689,8.879519666120107,8.154196282812292,3.52982585531031e-58,false
2.6,13,funnel_scale,autoMALA_fixed,1020.8986591519651,955.8655306475844,7.8403386e7,2.617073570414769e7,2.3624637155539245,1.7515217741534763,400.49903616508027,0.0,false
1.2,1,funnel_scale,NUTS,1760.5844256576736,205.6023592933068,31044738,3.0087673360142884e9,6.646562123317719,1.1875090392283165,981.6000338312509,0.0,false
2.6,5,funnel_scale,autoMALA_fixed,725.9421997785769,1548.1049313827189,1.09380634e8,87330.26178728705,2.0525555475988977,0.0019150950378361085,539.4018379702552,0.0,false
2.8,4,funnel_scale,autoMALA_fixed,867.0498540088441,1000.0807628298456,9.1624789e7,1.550114311203636e8,2.2273167478268245,1.8690044036328823,421.14860982146575,0.0,false
1.2,11,funnel_scale,mix_autoMALA,1555.929041817829,2336.3418073306498,1.5647029e7,40.47340374940272,0.3000187696716292,5.801841214546731,58.924834940563024,0.0,false
2.2,10,funnel_scale,NUTS,5823.083148952641,40.29044470318732,250708893,4.919833979092601e31,15.129714194583892,0.30796869836459617,1023.9993184085708,0.0,false
0.6,5,funnel_scale,autoMALA_fixed,2425.3151599533726,2608.250417089956,3.7669067e7,19.292137277682,0.13848471719313993,8.304680012176277,15.272339690089527,5.0998026320502016e-203,false
1.6,2,funnel_scale,autoMALA,1125.1139604289203,1757.3502652102895,4.5912948e7,47.0401076011371,0.0014307752154522069,5.7620987504849746,44.8817141765628,0.0,false
3.8,14,funnel_scale,autoMALA_fixed,1046.3290245501219,738.0834983037907,5.8100302e7,1.4712419966370285e11,2.8712862204543574,0.8606251821730645,484.24657399978895,0.0,false
1.8,6,funnel_scale,mix_autoMALA,1255.668715458307,1963.3700255669469,1.7678475e7,3575.081918756999,0.6693855453505457,4.980106799838936,97.55439283655852,0.0,false
4.0,14,funnel_scale,NUTS,1904.1590269357569,43.45630880224203,56727583,1.540488978915484e54,14.563187938690186,0.36360038737083966,1023.997714945114,0.0,false
0.6,11,funnel_scale,autoMALA,3811.785970593835,3779.8304004892307,3.5794611e7,9.85999379283845,0.0029203005792342515,9.076066186607274,4.455509799488279,1.1433455010678972e-17,false
3.0,18,funnel_scale,mix_autoMALA,969.1011940477581,2170.336655720595,1.667248e7,8117.342120364349,0.7749181817792515,3.2165645145751105,152.10886111916602,0.0,false
2.8,16,funnel_scale,mix_autoMALA,1064.2348100788722,2134.4167613904283,2.1235634e7,416855.80248842656,0.6948021845515167,3.7783429342585233,140.61039416748815,0.0,false
0.2,11,funnel_scale,autoMALA_fixed,199000.88860131789,198515.07186420038,2.5613261e7,13.888684152409958,-0.004712295601584364,9.016135220194016,1.183855071721148,0.12122568065355231,false
2.2,14,funnel_scale,autoMALA,901.5760060645493,1874.4202057490022,6.3763136e7,6.014666013904276,-0.11163806747080562,4.313550786497358,89.05205989634068,0.0,false
0.2,14,funnel_scale,autoMALA,129998.709512168,129170.6740852586,2.6555235e7,11.421814100072888,0.013120781627166136,9.026716883838198,1.8404070003208324,0.0022857783579378448,false
3.8,8,funnel_scale,mix_autoMALA,1037.2687238647416,3169.050078300075,1.771588e7,70668.01945179168,0.7664172019216324,2.1044043020886267,212.3235959012832,0.0,false
3.0,5,funnel_scale,NUTS,5508.969579292959,48.859325803413384,499997465,5.837904596290217e38,13.738481137561799,0.3304227251437956,1023.9936715120081,0.0,false
2.6,12,funnel_scale,mix_autoMALA,1366.8262565264752,3452.622160434166,1.7975377e7,16475.031524022535,0.62947681859365,2.8159107381699884,166.33463326089196,0.0,false
3.6,17,funnel_scale,autoMALA_fixed,855.744287359766,848.5019389972159,6.5315383e7,1.4904918479882922e11,2.581954135973339,1.2065621409748406,489.8870775203202,0.0,false
4.0,8,funnel_scale,mix_autoMALA,1089.5711451747322,3984.5363438944382,1.9669169e7,556390.9570680793,0.5582815935401682,1.9917854038219365,200.29595156840784,0.0,false
3.2,20,funnel_scale,autoMALA_fixed,791.5285374175422,1429.1873051598436,1.0150481e8,5.1811610469641716e10,2.01809107946296,0.5378293375440948,508.33454194984887,0.0,false
4.0,5,funnel_scale,mix_autoMALA,1006.906110281838,3287.6912830773826,1.8723581e7,49829.94046251196,0.7799922115288056,1.9113620185872697,200.31852469670451,0.0,false
2.0,18,funnel_scale,mix_autoMALA,948.0507419516093,1239.9455414977683,2.4311546e7,25839.214278730422,-0.49547280111423075,6.559678857530374,91.10119998292447,0.0,false
3.6,17,funnel_scale,autoMALA,1110.801399588731,7350.156333407938,5.0770241e7,16.752977126008393,-0.05538395179549243,1.3553734501562393,176.51673145565286,0.0,false
1.0,17,funnel_scale,autoMALA,1721.124580743412,2132.6616777767254,3.9491899e7,10.351990613348049,0.05629545098144567,7.255766847052861,23.0690851058864,0.0,false
1.8,2,funnel_scale,autoMALA,1350.3540067104798,3278.7555696778154,4.3721552e7,12.09096572113143,0.18552731835691622,3.642006637707689,97.40647120185537,0.0,false
2.0,1,funnel_scale,autoMALA,1263.54494339543,3678.598704610806,5.0019516e7,5.614338593098127,-0.09116422759916515,3.0771243076106276,96.92506468487659,0.0,false
2.2,15,funnel_scale,NUTS,4415.180998047268,43.87832472971304,426734985,4.590509347371491e30,14.496889392375945,0.3475209420928617,1023.9980940493319,0.0,false
3.6,19,funnel_scale,autoMALA_fixed,990.6567269530308,775.0733067518058,4.9774638e7,6.018280616416627e8,2.748027885955244,1.1842301662925012,451.3007746350366,0.0,false
2.4,11,funnel_scale,NUTS,1902.4508545372855,45.72394570117087,45029914,9.865994595912793e32,14.196204289627076,0.4120564186630286,1023.9960243893512,0.0,false
3.0,17,funnel_scale,autoMALA_fixed,845.738622586659,551.0089947035119,7.3277533e7,8.449604871080015e12,3.3235213404598403,0.9306741947395429,570.4482716442727,0.0,false
1.4,1,funnel_scale,mix_autoMALA,1261.7258463756514,1632.1398157461977,1.9708548e7,1605.0642131229567,0.196300275375772,6.889782828991738,50.499798915413194,0.0,false
1.8,16,funnel_scale,mix_autoMALA,1155.9974722833736,1198.6306378284796,1.9850931e7,669657.9843281559,1.0574969068458144,6.9013473466281425,114.6399828844072,0.0,false
3.2,14,funnel_scale,NUTS,1596.2215045608805,46.78567176004824,631307534,9.50665858786846e41,14.034336682796477,0.331913762639408,1023.9961041871187,0.0,false
1.6,1,funnel_scale,mix_autoMALA,1280.941415161751,2073.0772005831136,1.8688991e7,2058.3851604165516,0.07576280968546538,5.550957401813595,67.78810467279665,0.0,false
1.0,6,funnel_scale,autoMALA_fixed,829.9700757796828,936.9088903681007,6.874389e7,646.8029886209667,-1.3520078188479203,5.880922961974092,243.94372384894083,0.0,false
3.0,12,funnel_scale,autoMALA_fixed,968.5021677337603,726.3705660121507,8.9112196e7,2.0970913721873999e9,2.811384609870569,1.4450776780012267,450.1268659207232,0.0,false
0.2,1,funnel_scale,NUTS,173572.0390721599,173810.25313165557,13076490,8.772297753322396,-0.0038677177511819323,8.985131852240968,1.0580712925888633,0.21286581011389732,false
3.0,1,funnel_scale,mix_autoMALA,995.4673984958772,3834.7800700017583,1.8183438e7,114.69880500982825,0.2392697857927229,2.2573218096329506,154.49177578858894,0.0,false
0.6,3,funnel_scale,mix_autoMALA,2700.456723608877,2776.6678652311734,1.2176935e7,5.4641346575907885,0.29267905260186916,8.434176237520635,22.273464440730212,0.0,false
0.6,19,funnel_scale,NUTS,1612.6165576268297,1668.664159114729,15516884,235.89683221364498,1.5330960160604048,4.999887898292439,264.3712836077288,0.0,false
1.6,14,funnel_scale,autoMALA_fixed,775.5191288927905,3820.420425333059,8.4879125e7,3.099918318783477e6,1.0903066355933022,0.5567636797091454,407.7646004104089,0.0,false
2.0,17,funnel_scale,autoMALA_fixed,923.3207393923341,501.8387859454797,6.117719e7,2.5281940950974894e8,3.3259957669956255,2.467985955974616,490.28611544927423,0.0,false
2.0,16,funnel_scale,NUTS,1151.9754137024993,56.458459896615416,22391531,4.324432702686753e25,12.76832305688858,0.40951883376075726,1023.9739627103545,0.0,false
1.8,14,funnel_scale,mix_autoMALA,1214.7780988394286,1784.1855642036887,2.1801728e7,50761.97288956105,0.3263601498167047,5.949132399740407,79.7341462528102,0.0,false
1.4,10,funnel_scale,autoMALA,1019.4202152109974,1069.8904598224235,5.0461118e7,13.91107242001377,-0.682000321077545,7.922511362513813,70.40777731421598,0.0,false
4.0,18,funnel_scale,autoMALA,1038.5345551127803,6633.4978995929,5.1675327e7,369.91751523237787,-0.09770119933083529,1.3952479147816808,190.74471079171292,0.0,false
1.2,10,funnel_scale,mix_autoMALA,1542.697096275115,2151.7861386547265,1.7457943e7,102.9864819986251,0.3404564562220387,6.205484304090376,50.34223398940741,0.0,false
3.2,11,funnel_scale,autoMALA,1168.7437780959074,6002.04041014216,4.4108235e7,47.41216317113485,0.20437417455517892,1.685446851117787,166.91345508067556,0.0,false
3.4,11,funnel_scale,mix_autoMALA,878.2690984051973,3710.269451808069,2.9346658e7,6.138047384584597,-0.5690016180992132,1.7385289708054699,178.7118097181334,0.0,false
0.6,4,funnel_scale,autoMALA,3231.6235283373653,3157.670071810799,3.5395648e7,8.183330473965453,-0.0930514928754139,9.17201968917937,8.049251838010866,1.058658017466386e-56,false
2.0,9,funnel_scale,mix_autoMALA,1408.598178840224,2179.198075634036,2.0976549e7,44479.56914444299,0.8145202242925819,4.526311274143206,127.65118947509674,0.0,false
0.4,18,funnel_scale,autoMALA_fixed,14624.557865393452,14790.80759858782,3.0820434e7,8.430957340891897,0.04408311573540119,8.859057821895236,3.2218491271520917,1.926662865797886e-9,false
0.8,13,funnel_scale,NUTS,2125.5841365549395,664.8292697080311,15939662,16793.369127322687,3.541997584309578,2.7580284881643133,628.3850050687743,0.0,false
3.4,7,funnel_scale,mix_autoMALA,1079.8041045796895,3732.921670447129,1.9059185e7,30106.51904285829,0.45751996898089603,2.2917184740998007,173.02511513158942,0.0,false
3.8,10,funnel_scale,autoMALA,1117.0634670831537,7598.774705407871,5.2989455e7,10.62419871339743,-0.28472011685797366,1.1982679471531692,191.9204138073323,0.0,false
1.8,20,funnel_scale,mix_autoMALA,1126.9576229693068,1114.3488284922926,1.8505372e7,13845.874838746862,1.3560229238635004,6.243123842010192,143.0631722460008,0.0,false
4.0,17,funnel_scale,autoMALA,998.1542055732996,6485.87688620845,4.5012537e7,69.54054818899675,0.05602737971526303,1.3807865457142825,190.01327461751478,0.0,false
4.0,17,funnel_scale,mix_autoMALA,941.5798873850276,3169.08551858921,1.8744505e7,25021.587617274658,0.6336911465880023,2.1529271956379,190.74697491321467,0.0,false
0.2,18,funnel_scale,autoMALA_fixed,204580.6437924963,205430.93882738063,2.5595512e7,13.91428538316126,-0.00017869194943016461,8.962735119131656,0.807683398362267,0.5316935845599271,false
2.8,3,funnel_scale,NUTS,3839.950476536561,49.13349022337932,489737055,2.2057692721917025e36,13.698687839603425,0.3737472959726978,1023.9930551432849,0.0,false
3.6,9,funnel_scale,NUTS,2217.5527320988467,48.526409220107155,88368898,3.1168413498370794e46,13.782061771774291,0.34069148411199385,1023.9931558038521,0.0,false
2.0,17,funnel_scale,NUTS,1773.0035568562673,64.8459858978656,46734722,4.963416190262426e23,11.916651984405515,0.4386224602446661,1023.9042963807007,0.0,false
2.4,19,funnel_scale,mix_autoMALA,843.1176638188671,1217.0250982341472,2.7477382e7,36704.09956651871,-0.7971798861783755,5.495270324503438,182.8979843096722,0.0,false
2.2,8,funnel_scale,NUTS,1285.3827316839117,40.92543392925343,19278378,8.489144581742983e31,14.99857468881607,0.5677085725264035,1023.9978236546323,0.0,false
2.0,15,funnel_scale,autoMALA_fixed,1081.7302083730735,915.1895902564683,7.0427163e7,2.0115945674213143e6,2.360641410316596,2.320122096878289,369.3398337581518,0.0,false
0.4,2,funnel_scale,mix_autoMALA,7859.229899785724,8053.216841243755,1.0813477e7,3.932446766668361,0.01420993416140683,8.781005400821641,2.170503799443392,0.00016181994261015798,false
2.4,4,funnel_scale,autoMALA_fixed,944.1177617261231,195.47894203821113,6.2008885e7,1.3826224549835538e15,5.702173176653586,1.1252574852481365,671.6934550795805,0.0,false
2.0,9,funnel_scale,autoMALA_fixed,725.5521847387524,18589.09250564489,9.0795792e7,24.580447299964817,0.5750684839708913,0.020281634142528347,400.71575051404113,0.0,false
0.2,18,funnel_scale,NUTS,165810.24428832778,165825.1068015644,10574644,8.809522514843104,-0.005209056851548497,8.99481064762827,1.1656853805485525,0.13202215062598355,false
0.2,15,funnel_scale,NUTS,50663.513723486714,50166.172502651294,10394497,8.725038589025136,-0.015375455766236541,9.077536964808397,1.9785159117612046,0.0007960064686663534,false
2.6,12,funnel_scale,autoMALA_fixed,957.4856523497341,195.44027627142555,6.1862934e7,7.472115310293139e15,5.7016650221886875,1.1647186023116105,667.6802596760409,0.0,false
0.4,11,funnel_scale,mix_autoMALA,8249.133518850436,8515.682857086318,1.0641347e7,3.898792537293234,0.025964945490666386,8.710636900374432,3.5290553629890327,3.043839443619664e-11,false
0.2,12,funnel_scale,mix_autoMALA,57815.34090187761,57926.46489260399,8.923878e6,6.355003336641717,-0.00590485384455036,8.980015200149072,1.3356187090383087,0.056437019424070624,false
2.4,5,funnel_scale,NUTS,1852.4194551038104,47.932197212668065,109966005,1.4768535749403552e32,13.865442818927766,0.37742347311634095,1023.9946509253202,0.0,false
2.0,9,funnel_scale,autoMALA,846.3594852590295,1000.8704800798737,5.991408e7,7.581901643981624,-1.205711478804011,5.91266161047154,157.17561319751192,0.0,false
0.6,17,funnel_scale,autoMALA,3881.377756607194,4075.0784918321033,3.5370298e7,8.147728115265988,0.002782413842157428,8.572154531868613,3.925050154425122,8.308682504954271e-14,false
3.0,10,funnel_scale,mix_autoMALA,1085.0654234879166,2486.8042046752844,1.954724e7,292930.4467097192,0.7362259443249016,3.1167241043772824,162.2929805655628,0.0,false
2.4,11,funnel_scale,mix_autoMALA,1142.5876311665738,2524.6227732916304,2.1231148e7,2441.4855090274186,0.6814396796181075,3.3411864218747582,147.32873931806515,0.0,false
1.6,19,funnel_scale,autoMALA,1087.4087489188075,1606.096164369666,4.4835673e7,25.742330378529743,0.5122730960395274,5.69998665849384,66.16531486425428,0.0,false
2.6,3,funnel_scale,NUTS,1449.3113909678864,41.151119631283635,25839644,1.5044864855245032e37,14.96595888261795,0.27406683285264893,1023.9990587902942,0.0,false
3.2,7,funnel_scale,autoMALA,914.9611239713897,3456.7517887287813,7.2367673e7,7.203667796799268,-0.4655220156700916,2.1087199047902385,157.04239450782643,0.0,false
1.6,1,funnel_scale,autoMALA,758.4290718680746,340.4110858817113,8.1927479e7,2.363395738465927,-2.9844970680110827,10.729632673940717,417.5027156234965,0.0,false
3.8,14,funnel_scale,mix_autoMALA,1049.7981616246004,4661.25362573832,2.1048821e7,6617.852824983082,0.3927968322712602,1.8030533358871497,181.43584131413525,0.0,false
3.4,19,funnel_scale,mix_autoMALA,997.002703330427,1694.4329888205996,1.8571554e7,1.331647131985601e6,1.2692593417883122,3.0799080145847646,194.08043286767634,0.0,false
2.8,17,funnel_scale,autoMALA_fixed,792.3773388033671,1627.5968016100594,9.1621444e7,9.359349516453737e9,1.9032680999929978,0.42478188066950745,496.67707968425987,0.0,false
3.2,4,funnel_scale,NUTS,1484.9558146996942,44.42450160117658,28368531,1.7129137801474336e44,14.40093797492981,0.3892149051772105,1023.9967714133396,0.0,false
0.6,4,funnel_scale,autoMALA_fixed,2291.569381312953,2576.875871640768,3.8536906e7,27.64865259793454,0.14474098759849524,7.937136141598187,16.30147346210097,3.047219669245812e-231,false
1.2,3,funnel_scale,mix_autoMALA,1236.7862923912448,1484.340817627945,1.7501956e7,118.16777682969766,-0.018856569361763498,7.4984358182272,30.179632081014,0.0,false
3.0,5,funnel_scale,autoMALA,1020.0293550663259,4169.1791266904875,4.9606155e7,28.966565799818646,-0.14744105727398904,2.1715640649963133,139.92222162343958,0.0,false
1.0,10,funnel_scale,NUTS,1318.078591178469,412.3481798427837,19079588,2.4616209613552415e6,4.585978134422302,1.72399643906979,843.659712882507,0.0,false
2.6,14,funnel_scale,autoMALA_fixed,798.8621498260145,1013.7888259620522,8.4609136e7,2.731283970881412e10,2.3441235265922704,1.0402923994619613,507.50154697689976,0.0,false
3.2,19,funnel_scale,autoMALA,1152.3935638129433,5912.427000973035,4.4462047e7,29.465707198897057,0.2925162035795859,1.6182719918103308,174.47040707452322,0.0,false
0.8,16,funnel_scale,autoMALA_fixed,1409.2657352503463,1876.1405803737546,4.7959952e7,221.3850865481785,0.6046056454801978,6.048567268541256,85.78467254377752,0.0,false
4.0,6,funnel_scale,autoMALA,1024.4644605125998,7394.008668138717,4.6551554e7,14.141504217162534,-0.04300811311507116,1.2443650961761772,184.6203373005033,0.0,false
2.0,1,funnel_scale,mix_autoMALA,1113.864221696069,2304.783344207897,1.8188891e7,365.0419221823188,0.3988560992492429,4.104337137422408,111.99430030119912,0.0,false
2.0,12,funnel_scale,mix_autoMALA,825.7502899541743,407.89712756869244,1.6413586e7,3891.4357152678917,3.032820230131456,7.740946664573194,329.66160204413825,0.0,false
1.6,12,funnel_scale,NUTS,1191.4794859950118,91.25946349407205,28113637,1.6305809992437664e17,10.01783140773773,0.8467600129475581,1022.928090463945,0.0,false
3.8,3,funnel_scale,NUTS,1759.160072689758,50.10780779538595,81369807,2.8769913808922202e48,13.561107375812531,0.3422424008098846,1023.9923111027116,0.0,false
1.6,8,funnel_scale,autoMALA,1102.1862604289058,1617.6967544979682,4.234834e7,25.72667764504698,0.3930645804549194,5.897181582198561,66.84334779275041,0.0,false
3.2,17,funnel_scale,NUTS,1434.2787676984929,50.39180269606149,38591207,3.501119807100191e41,13.526047449588782,0.15605656327070505,1023.9951220388252,0.0,false
1.0,13,funnel_scale,mix_autoMALA,1787.547368012363,2252.577311540436,1.6447802e7,113.21589986743051,0.1435790071200441,7.090995423388,29.12223036539998,0.0,false
0.6,18,funnel_scale,autoMALA_fixed,2347.214773581108,2655.6130456203573,4.0132436e7,25.687106719785582,0.0965964529739137,7.924741094750479,18.083416601682927,1.83565544933348e-284,false
2.2,6,funnel_scale,autoMALA_fixed,877.1242428700253,2366.2226234073273,9.8577916e7,792134.5485957377,1.02771681010542,2.0576807617287236,334.6293859077358,0.0,false
1.4,6,funnel_scale,mix_autoMALA,946.9574559343545,773.7930345407171,2.2974104e7,2584.4679847701773,-1.2710844113098645,8.905523046335263,169.70717953257676,0.0,false
3.8,11,funnel_scale,mix_autoMALA,765.6038478738104,1610.020199399445,2.8441149e7,1841.7756863983245,0.5445547088565716,3.9659295592882127,170.8157662390544,0.0,false
3.2,1,funnel_scale,autoMALA_fixed,998.0114542332171,1483.8428502530548,5.5863258e7,6.596481416216082e6,1.8488271083411996,1.3508984949362195,372.9117210425774,0.0,false
1.0,4,funnel_scale,NUTS,1913.4572762266966,315.9499367062028,38019955,1.0639472838919668e7,5.3222799312114715,1.6259619952512043,886.0122949880924,0.0,false
2.6,13,funnel_scale,NUTS,1680.113900049988,40.18127939985585,22151116,9.127126425768306e37,15.145203026771544,0.3398568586381648,1023.9990517558678,0.0,false
2.8,7,funnel_scale,NUTS,1624.8969454531086,41.46424205510921,23772530,4.403484113402658e39,14.908909661197661,0.3254275774573276,1023.9985591215443,0.0,false
0.2,3,funnel_scale,autoMALA_fixed,198347.72544083977,198702.2536095892,2.564354e7,13.874138259858995,0.007901595468918577,8.965755320802089,1.3782335204190397,0.04478332940191892,false
0.6,10,funnel_scale,NUTS,3497.8528411572393,2933.7711532147346,21745843,104.22901580694362,1.310614261188831,4.8686909180594045,237.53078156687673,0.0,false
3.2,10,funnel_scale,autoMALA_fixed,917.7257715298368,1375.4754235521293,5.8633705e7,1.976586860396283e7,1.8823343024161638,1.5189687038785455,382.20726341413103,0.0,false
1.4,5,funnel_scale,NUTS,2024.0328060292716,121.44774133166182,37792455,1.8240165166444082e13,8.691935379066468,0.8074039661977889,1017.7797946876428,0.0,false
3.0,16,funnel_scale,autoMALA,1089.2528369568956,4857.597681317578,4.2709205e7,15.09827108882681,0.17961573807458703,1.9697333706891276,150.1655614484008,0.0,false
1.2,14,funnel_scale,autoMALA_fixed,894.8261798245497,980.7492578674601,5.7304155e7,168318.0304976025,2.0222696469971906,3.1634445942910503,345.96692865947824,0.0,false
1.2,3,funnel_scale,autoMALA,1084.9624907694094,1143.8903586122042,4.5532759e7,8.73988753859615,-0.2458464956239188,8.445230918492408,32.19777095420962,0.0,false
3.4,5,funnel_scale,NUTS,2474.741023103209,48.2883369334255,136428644,1.2375012713670146e44,13.816481135845184,0.34948786403235593,1023.9941875434349,0.0,false
2.6,6,funnel_scale,NUTS,1413.8301600062198,41.3034218458775,30169040,2.0415890441270118e37,14.939470070457459,0.21978407386675175,1023.9992449514839,0.0,false
3.8,16,funnel_scale,mix_autoMALA,1086.312181872777,3315.792602497305,2.1771779e7,590018.5066388383,0.7698594552432105,2.0611507079483196,212.97489635159846,0.0,false
1.6,2,funnel_scale,autoMALA_fixed,1157.2451705625006,1360.5178810434375,7.5140096e7,25877.329408859812,1.6702571730875981,3.199369414788757,267.14736565342247,0.0,false
2.2,14,funnel_scale,NUTS,1381.6747676280904,46.215206753243955,18674665,1.5735001772312353e30,14.11391507663727,0.548643863380639,1023.9908161703654,0.0,false
2.6,1,funnel_scale,autoMALA,1020.2412712524358,3570.8559989813984,1.19330131e8,0.5742049514387982,-0.330120010389143,2.4184954678704447,142.03082425548786,0.0,false
3.8,9,funnel_scale,autoMALA,839.2760302695217,3778.9714561689943,6.9626313e7,4.236362441633653,0.13708075563493669,1.9769952303889924,174.08467378318326,0.0,false
1.4,18,funnel_scale,mix_autoMALA,1709.0706307744451,2512.600524499348,1.8531861e7,1628.8150925850232,0.48136846563478425,5.575303360395814,72.406471426976,0.0,false
3.2,3,funnel_scale,autoMALA_fixed,859.3673407137491,965.2471360990492,1.34047246e8,217127.6417414635,2.1900311840167825,2.3271992896824902,330.4779204573251,0.0,false
3.4,20,funnel_scale,autoMALA_fixed,858.4931433808979,356.0679769381468,7.2515549e7,2.6792008915599068e16,4.182532289273993,0.9834482316301579,622.6256789839915,0.0,false
1.0,19,funnel_scale,autoMALA_fixed,1117.3262848283066,1546.2083935643197,5.509003e7,1070.0818610094816,0.843475102556912,5.40666406565244,129.38061458188454,0.0,false
3.4,2,funnel_scale,autoMALA_fixed,917.1525218926805,1335.4730363521687,9.8336427e7,6.232629315905189e7,1.9396376644252578,1.4202329436236931,397.0036491275512,0.0,false
2.8,19,funnel_scale,NUTS,2273.6948238517402,40.4556411845165,56203321,7.90635010953838e39,15.095997188949585,0.3070176233774352,1023.999227108006,0.0,false
0.6,10,funnel_scale,autoMALA,2944.9674600236212,2756.2882939153496,3.6197857e7,10.243773716931328,-0.09149284089528979,9.582048008496065,8.723821624390775,1.5740247116722001e-66,false
0.2,10,funnel_scale,mix_autoMALA,50802.87066404272,50562.24755300838,8.918676e6,6.3358947266822545,0.0007970449190865571,9.042777296736661,1.0317462477073853,0.23751176207004857,false
0.4,15,funnel_scale,mix_autoMALA,4844.310728732621,4648.744845694732,1.0863986e7,4.014937394620759,-0.07983704390179877,9.335939491191185,6.439506200692921,1.9188581792331534e-36,false
2.6,20,funnel_scale,NUTS,1747.6262466018586,53.31373338946108,116858700,1.6382470595067924e33,13.143150436973572,0.4943260001350402,1023.983981712316,0.0,false
3.0,3,funnel_scale,mix_autoMALA,977.6499225319698,1858.9005360993237,1.9438402e7,281578.65749429824,0.8399407520932516,3.781688446068336,162.24904940880512,0.0,false
0.6,4,funnel_scale,mix_autoMALA,2519.3380312870113,2607.3419462363654,1.5687898e7,7.757434959911947,-0.029382980161836273,8.693122020084283,7.093150895545083,3.980120194064049e-44,false
1.4,16,funnel_scale,autoMALA,1334.022538527118,2131.328350503873,4.3320686e7,12.572956507375814,0.19098563116198067,5.566724442438565,50.592268174105826,0.0,false
3.8,9,funnel_scale,NUTS,2601.512328634434,45.31107794524717,35216872,5.8217204665459605e50,14.264038366699218,0.3294421052490021,1023.9956509610714,0.0,false
2.2,7,funnel_scale,NUTS,1455.3589603805435,42.21356746499348,22781206,1.1243381808992363e31,14.774424129581451,0.35214102829194915,1023.9983654680101,0.0,false
3.8,7,funnel_scale,NUTS,2143.6373346326736,50.80227031399046,59266843,7.838171463034881e47,13.469237294292451,0.34725068863829783,1023.9885268619308,0.0,false
1.0,19,funnel_scale,NUTS,1839.0701101630534,275.7598724148851,26188762,1.608087844641295e7,5.712520848236084,1.4714487240703615,922.8727683261532,0.0,false
3.0,5,funnel_scale,autoMALA_fixed,818.2888732558704,369.9221261414206,6.2509056e7,1.4227017032722732e12,3.9492388786913706,2.309626699971526,545.8436069423258,0.0,false
3.2,5,funnel_scale,NUTS,1414.850452357674,52.63689347851528,35159759,1.153660918095946e41,13.229623013782502,0.3235176530824484,1023.9881549887651,0.0,false
0.6,5,funnel_scale,autoMALA,4405.355840435573,4571.150272761536,3.5912718e7,9.045014405927617,0.0472893931060696,8.660042351535694,4.5278958547866,3.114277274974312e-18,false
0.6,18,funnel_scale,autoMALA,1693.5992349483483,1229.6434372480253,3.666876e7,7.7466971959540345,-0.4324194753374736,11.95868295791583,30.462994590140696,0.0,false
2.8,18,funnel_scale,autoMALA,1146.688780149162,4838.46687746146,4.3520024e7,39.68552458438267,0.11391802809186563,2.1123032590175197,145.2027688073546,0.0,false
0.8,6,funnel_scale,autoMALA_fixed,1100.1957526062297,1097.5335064283902,5.023721e7,115.156658945523,-0.2099019339926173,8.955306646409559,41.7874786672303,0.0,false
3.0,10,funnel_scale,autoMALA_fixed,1056.8897260351537,779.465547899362,5.6511241e7,3.367551085465445e8,2.72563789255764,1.3765216629563788,458.32674168259655,0.0,false
3.0,15,funnel_scale,autoMALA,1038.9969159902425,4571.36586717873,4.9500835e7,10.512966536796146,0.1675041241450843,2.0053110966066203,144.62239023544674,0.0,false
1.2,2,funnel_scale,NUTS,1252.9095228684441,191.82091176555616,20068064,4.735180180093155e9,6.853055791130066,1.378034723741216,972.6018194715352,0.0,false
1.0,10,funnel_scale,mix_autoMALA,1733.3457095516935,2189.920672491506,1.5552767e7,40.86586348118232,0.35788285822169114,6.817880728666746,39.13106342607565,0.0,false
3.0,13,funnel_scale,NUTS,2544.7072364752494,46.70973418262303,54475118,5.776147132830046e39,14.048325508213043,0.34965375090130335,1023.9950940789074,0.0,false
1.6,11,funnel_scale,autoMALA,1301.250458472831,2505.9585197940696,4.2700147e7,14.236602901435111,-0.027982630226153216,4.671970308741978,69.38881942256319,0.0,false
4.0,16,funnel_scale,autoMALA,1212.1641018493715,9168.01069453403,4.0975664e7,60.23476471212984,0.2612689368659778,1.0757862185795348,210.23308996414258,0.0,false
2.0,1,funnel_scale,autoMALA_fixed,762.6663312382842,773.2237213669526,8.0632594e7,2.520529046084369e9,2.8631935642603965,0.2531070537648315,566.8095820703577,0.0,false
1.4,6,funnel_scale,autoMALA_fixed,835.1758798072818,824.9224439074942,7.0833526e7,4.308479083243059e6,2.209432206338836,3.487118217664941,394.5533898182455,0.0,false
3.4,7,funnel_scale,autoMALA_fixed,950.8060658827615,573.6671146549335,6.0522267e7,7.210243109412723e11,3.240015346346771,1.150457528167284,524.6108341743761,0.0,false
3.8,6,funnel_scale,mix_autoMALA,1143.1315077686131,4924.800232534967,1.9360899e7,118891.11235604623,0.35387346207937886,1.8916747945180954,191.7390000047411,0.0,false
1.4,20,funnel_scale,autoMALA_fixed,1013.2848493096578,559.2227066980083,7.2064038e7,4.1075460420133336e6,3.1257015477376964,2.655445302330363,432.9408378721345,0.0,false
3.4,17,funnel_scale,mix_autoMALA,1178.9139700898659,5680.629337857366,1.8956403e7,2386.744002254567,0.23904438251082216,1.7750331928101661,179.64335468467357,0.0,false
2.4,17,funnel_scale,autoMALA_fixed,838.7511957104863,867.3411341566718,1.24590155e8,0.12051480265802315,-2.1905201649464106,3.1477573206231835,248.30191708002113,0.0,false
2.4,16,funnel_scale,mix_autoMALA,1170.5353191726108,3212.323374343386,1.8115353e7,425.57432792200814,0.44491419526566484,2.9600082640364533,136.33452636726696,0.0,false
1.6,7,funnel_scale,autoMALA_fixed,866.8644550541007,988.2978234766115,6.4170641e7,2.130689054032249e6,2.054264009932459,2.8474033271303383,395.9522605408181,0.0,false
1.4,13,funnel_scale,mix_autoMALA,1501.7620923053732,2344.1445045081186,1.9908782e7,345.6038692300689,0.37070535434200474,5.480820974340527,71.58934016138524,0.0,false
3.4,11,funnel_scale,autoMALA_fixed,998.0169051112176,1280.1938683014384,1.21895221e8,6.729799686236121e7,2.075200584352241,1.0885228355669305,408.52841064386064,0.0,false
1.8,10,funnel_scale,autoMALA_fixed,942.0667304191152,1232.1977877397057,6.0927238e7,373500.94763547694,1.6940078659533735,3.15111084979237,295.492619839346,0.0,false
2.6,9,funnel_scale,NUTS,1743.1258462994429,44.1658948999124,33909805,8.769635100187099e35,14.445393829917908,0.3438410429887045,1023.9975024548074,0.0,false
2.0,18,funnel_scale,autoMALA,1087.7138486785539,2360.4627179147788,5.0056591e7,19.438081802209524,-0.35539625989192747,3.9582181074458456,86.03175630101782,0.0,false
0.8,9,funnel_scale,mix_autoMALA,1737.0381842981062,1808.8148394353404,1.4867505e7,39.458168245466126,0.18129193086494425,8.563308530824548,16.333202407864256,3.841592378919208e-232,false
2.8,12,funnel_scale,NUTS,1668.3210870211021,45.78892373836772,85384675,1.25363740918145e38,14.183801494693757,0.4682786690596356,1023.9965196913998,0.0,false
0.2,17,funnel_scale,NUTS,151886.456893794,151187.32801917964,10318514,8.675705560917132,-0.003886308270092881,9.03937872991745,1.3461222509967286,0.05334569350184447,false
0.2,17,funnel_scale,mix_autoMALA,57687.59671349729,57508.980741297004,8.924663e6,6.405438039753463,0.00902859693202756,9.021547138655642,1.2818521190147854,0.07478074759024454,false
0.2,8,funnel_scale,autoMALA,138975.8639631891,139755.70949474335,2.6544306e7,11.402091043447935,0.0018062646231820803,8.949196709706975,0.6727035203556514,0.7560617204367166,false
2.4,2,funnel_scale,autoMALA_fixed,1023.2628400955098,568.8279733448401,6.6747815e7,1.6588240203875732e9,3.213005029921396,1.6175743892852559,495.3489443658381,0.0,false
2.4,8,funnel_scale,autoMALA,946.4027053178821,1613.0924726166563,3.957952e7,54.29542737785266,1.152939359548759,3.545562849984354,147.39403158558287,0.0,false
4.0,10,funnel_scale,NUTS,4029.3667941712333,61.31854127484795,280843751,2.854187848937509e45,12.261868430995941,0.3556009068570556,1023.9402764217948,0.0,false
0.4,12,funnel_scale,autoMALA_fixed,12828.940661533306,12939.316887624047,3.0375058e7,8.563739291914782,0.062062863020763095,8.855739119995054,4.948903204424583,1.0662504905639841e-21,false
2.6,6,funnel_scale,autoMALA,1357.6500970772051,6205.503530157812,4.4431859e7,11.00791184515917,0.12231151556102757,1.9411843949311045,156.0858741457962,0.0,false
2.0,8,funnel_scale,mix_autoMALA,981.5706354659595,1740.9059102479366,1.8349184e7,443.77607403866006,0.15457239117869553,5.04176443037005,89.3489485287658,0.0,false
0.6,2,funnel_scale,mix_autoMALA,2810.175982550327,2978.69408966632,1.3104068e7,7.621200068386064,0.0505906340011732,8.481067819504482,7.808497912808078,2.19213904626311e-53,false
2.4,4,funnel_scale,NUTS,1325.670823736569,53.400831712819475,24262723,7.489110664601694e30,13.129281947994233,0.4812252006646214,1023.9794478155256,0.0,false
2.8,12,funnel_scale,mix_autoMALA,954.096620673027,2815.4394218241264,2.1942798e7,473.85985727975145,-0.24534617531106195,2.9705453016363847,135.76747526794833,0.0,false
1.6,3,funnel_scale,autoMALA_fixed,1318.164758452026,2415.374412769532,7.8323335e7,201.01974745730527,0.8401928423424099,3.628163188186308,145.6803084867808,0.0,false
3.0,11,funnel_scale,NUTS,2284.7573039839026,54.38728126878206,179427454,2.3849451569175144e37,13.017604467391967,0.35410559452799556,1023.9830588853342,0.0,false
1.4,8,funnel_scale,autoMALA_fixed,952.6471576390076,816.9154045444575,6.8701554e7,564792.9083339509,2.350026045560994,3.238740645222875,322.82605697078924,0.0,false
1.2,14,funnel_scale,autoMALA,1420.8007788176621,1965.6391602620515,4.334075e7,8.897560553762782,0.09103554777765151,6.488724547255613,31.422444915868667,0.0,false
2.8,4,funnel_scale,NUTS,3874.8831693879742,45.45420511177315,407519904,5.911210408708911e37,14.242970991706848,0.3375382602669367,1023.9972922228148,0.0,false
2.0,11,funnel_scale,mix_autoMALA,1087.3837579103274,1819.4600438860427,1.9307059e7,5125.354851512718,0.4889328598096736,5.0193508393459405,94.40286296798142,0.0,false
3.4,10,funnel_scale,autoMALA_fixed,823.2236945378629,1502.0657153854079,1.39676268e8,0.16840752130843537,-1.7128275819775662,1.6004342280133605,256.6202343352243,0.0,false
1.4,12,funnel_scale,mix_autoMALA,1237.8612453708283,1691.159787317505,1.8032008e7,322.3481182217584,0.17144772151831034,6.53766209992441,49.28921787733324,0.0,false
1.8,1,funnel_scale,NUTS,2097.184590136407,71.08454173898181,335529439,1.0277327538917321e21,11.379207765579224,0.5906245169522509,1023.8191695332987,0.0,false
3.4,13,funnel_scale,mix_autoMALA,937.8838383946369,1667.0335836362628,2.009036e7,1.8507051749433577e6,1.0457820393709043,3.647245968753004,183.32340089745412,0.0,false
0.4,5,funnel_scale,autoMALA_fixed,13998.671599382962,14129.40799906014,3.1269676e7,7.950282242738417,0.02669317394095893,8.903123977624539,2.2522065185042632,7.855423944504451e-5,false
0.6,14,funnel_scale,autoMALA_fixed,1766.419872115325,1663.2284149186607,4.1737026e7,19.571878682932844,-0.11566680195562852,9.52556077498766,12.69120508422408,2.513527688631107e-140,false
0.8,11,funnel_scale,mix_autoMALA,1423.124254009064,1352.1738807575991,1.4954217e7,6.318551582118381,-0.2891546940097697,9.307843064996035,28.213265357272657,0.0,false
1.2,8,funnel_scale,NUTS,2236.901887736893,188.27891023770488,42419980,4.36796629642598e9,6.96479480392456,1.0651808331365686,991.9881224887998,0.0,false
2.4,8,funnel_scale,autoMALA_fixed,788.1337167038284,5235.052872343406,1.24069996e8,27170.967694438845,-0.4681679436278977,1.1162342009468562,292.092340933921,0.0,false
1.4,19,funnel_scale,NUTS,1621.168472477229,152.32564532499993,42829352,1.9336391595851592e12,7.747024762153625,0.8614134893171335,1010.2123952793169,0.0,false
1.6,1,funnel_scale,NUTS,1328.265353413686,68.6831193951246,30319547,5.018204669847014e18,11.580289842319488,0.27138096752939894,1023.890032797629,0.0,false
1.8,6,funnel_scale,NUTS,1531.53578768267,62.22198837685148,31426809,4.872996490417191e21,12.164586454963683,0.4218650017415824,1023.9217325773532,0.0,false
2.0,14,funnel_scale,NUTS,1466.5097695027432,47.56055073803492,27307455,8.910639118211413e26,13.91604734392166,0.4390868155608159,1023.9925189670377,0.0,false
1.0,14,funnel_scale,NUTS,1296.8640656260968,373.3728009245243,18230117,6.861673885720932e6,4.798028522253036,2.133335683753018,837.8931650274674,0.0,false
3.4,6,funnel_scale,mix_autoMALA,893.8228917946784,1971.9618894339405,1.8537075e7,17762.952580913097,0.86955476403291,3.146687848050841,176.67262175825064,0.0,false
1.0,8,funnel_scale,NUTS,1450.8452977418347,235.48585620019742,20186563,4.023354849063646e7,6.175602320222854,1.466787878176078,947.9038618885746,0.0,false
3.2,20,funnel_scale,NUTS,1434.88357241576,51.10810252038365,39230073,2.752957807854108e41,13.430114992237094,0.18450419214879674,1023.9936792376632,0.0,false
3.2,14,funnel_scale,autoMALA,1016.2681969003297,4406.408125409967,4.8475432e7,32.99860846556546,0.27998272507757443,1.9657828527759753,165.80744395419367,0.0,false
0.8,18,funnel_scale,autoMALA,2129.0144136445842,2198.7218124488513,4.0659803e7,14.478293245493271,-0.07475831440344266,8.698152922902985,6.834323756195212,5.382611064032943e-41,false
1.2,20,funnel_scale,mix_autoMALA,1534.458175657894,2132.821214536848,1.6300528e7,106.89149066859453,0.3599045120646853,6.200887119668065,56.06204055506677,0.0,false
2.4,9,funnel_scale,autoMALA_fixed,806.906931858862,4122.613146710505,1.22589848e8,447908.0109895342,0.37964448681776225,1.6010061119013332,312.26955865477873,0.0,false
1.2,15,funnel_scale,NUTS,1634.076871883582,149.12570457259432,28277907,1.792294303995373e10,7.820237935113906,1.1230967876134594,997.4029688554871,0.0,false
3.2,3,funnel_scale,mix_autoMALA,1157.0582678891922,3440.4460224231057,1.9711342e7,32071.81595628785,0.6376219861924367,2.3769220286284822,173.78855441133982,0.0,false
0.4,1,funnel_scale,autoMALA_fixed,15858.65369160292,16321.956560768956,3.0599862e7,9.168823976518878,0.035986440450893026,8.715960428548161,3.9123763497893087,1.0134658433869512e-13,false
0.8,19,funnel_scale,mix_autoMALA,1335.3023266682324,1210.2049905080378,1.478814e7,10.122845432385503,-0.17415069514723303,9.874394540164914,19.417732613948147,0.0,false
3.2,20,funnel_scale,mix_autoMALA,1056.7870323681727,2483.338843655012,2.180341e7,458945.22532542614,0.7855885154394238,2.930630432385854,181.29800678406582,0.0,false
0.8,3,funnel_scale,autoMALA_fixed,1204.2202225081674,1399.136080037497,4.597587e7,191.56081319822238,0.5213620317989012,7.29512643133949,51.566553557768536,0.0,false
1.8,19,funnel_scale,autoMALA,841.4490348998252,674.9290742580973,6.9150389e7,5.99765680334688,-1.9853951294744487,6.642107576677701,238.11971699410287,0.0,false
4.0,8,funnel_scale,autoMALA,877.5651583098513,4177.870727224042,5.025288e7,36.230324189720115,-0.1303894212054228,1.8698826954964483,172.95933627582588,0.0,false
1.8,8,funnel_scale,mix_autoMALA,1403.4332461370357,2484.351318332036,2.0174208e7,13287.70720949011,0.4389763578817141,4.709822725463538,96.94666284599823,0.0,false
2.0,7,funnel_scale,NUTS,1506.6773877352334,44.29831660452958,19543984,5.675079399190897e27,14.419226590156555,0.48964328526396167,1023.993002158158,0.0,false
3.4,6,funnel_scale,autoMALA,1213.105730931419,7404.514447555123,4.4362808e7,18.662256597018978,0.27200956485206534,1.350900693572991,192.5735992043293,0.0,false
0.8,15,funnel_scale,autoMALA,2648.8768991849543,3140.0247481826764,3.7591491e7,9.185563599305748,0.009584031589976793,7.59192305006484,13.31720294379896,1.8138705889487475e-154,false
3.4,8,funnel_scale,autoMALA,870.6996312262174,2980.9898441805594,4.4522866e7,19.724507906769535,0.5878265496619293,2.21413026483911,167.0588845468835,0.0,false
2.4,15,funnel_scale,NUTS,2285.122667161495,43.34485367740909,194926132,3.501518530991918e33,14.584241624736787,0.2852640807388195,1023.9986963782386,0.0,false
1.2,5,funnel_scale,NUTS,1369.0359278386227,151.5986654886433,19783002,5.622303637436082e10,7.744478013973236,1.1680383381509165,995.9086593407012,0.0,false
3.4,6,funnel_scale,NUTS,1458.638600369693,38.57770291785848,31743861,4.2199223014042705e49,15.45610062675476,0.3368403652285131,1023.9994259119205,0.0,false
1.0,13,funnel_scale,NUTS,1186.781155763562,259.94538614283636,18748723,3.397972066794405e7,5.777510391521453,2.441379730594396,891.1546692034663,0.0,false
1.8,8,funnel_scale,autoMALA,917.7444841844181,980.7553954177685,3.9952782e7,24.266811527408976,1.2527817960581924,6.437336737658254,116.89768333920645,0.0,false
1.4,11,funnel_scale,mix_autoMALA,1871.4774444490267,2883.0302385344958,1.7505115e7,2837.51568801193,0.4589651979294825,5.296078846739144,82.10852041198741,0.0,false
3.6,1,funnel_scale,autoMALA_fixed,788.2574744898235,1343.0463814817408,1.33670883e8,0.03702802023595955,-2.074259120183103,0.6043194892081266,428.0344478072543,0.0,false
2.2,17,funnel_scale,mix_autoMALA,970.2443897620248,1407.453165467741,2.3944192e7,182591.63033490785,-0.1047225232189527,6.18938782587207,86.29208272783534,0.0,false
2.4,18,funnel_scale,mix_autoMALA,952.5365945618706,1177.6384855359142,2.0107857e7,464304.7812555542,1.007641199126939,5.943770251017609,128.56968027387435,0.0,false
1.6,2,funnel_scale,NUTS,9372.280992420741,93.18716329351098,451831220,3.198526393650375e16,9.946239093675613,0.6092716816077719,1022.7388450403351,0.0,false
0.8,17,funnel_scale,autoMALA_fixed,934.4145270806703,852.8189810920106,5.3851396e7,180.82496702270927,-0.6784864611530036,9.26689924303114,105.09714739081618,0.0,false
1.6,13,funnel_scale,autoMALA,971.9432637039275,1129.3768095751618,4.2746724e7,23.500234691420825,0.6557987033694697,7.1685291702093785,64.04227809127923,0.0,false
3.6,17,funnel_scale,mix_autoMALA,890.7380214550468,2314.3769771424027,2.1921412e7,37831.153954902475,0.7030307362292646,2.856802652078839,173.62082432512594,0.0,false
3.4,12,funnel_scale,autoMALA_fixed,931.136666676623,436.30971625517486,5.3022485e7,5.1210112651398125e12,3.7322326124056664,1.3211362470137942,544.3748889637899,0.0,false
0.2,17,funnel_scale,autoMALA_fixed,193293.98423114826,193606.3091726269,2.5625305e7,13.867495743735889,-0.008394190519113703,8.96737474246087,1.5569571591105111,0.015684465856192976,false
0.2,3,funnel_scale,autoMALA,116235.44716914342,116178.04951360315,2.6559861e7,11.409615488378657,-0.011497323327190136,8.98364006315478,1.3595397818237265,0.049609897484339124,false
0.4,10,funnel_scale,NUTS,5552.73211314986,6239.2617347241185,12160317,8.20255082792906,0.31497913846172676,7.472230306645582,55.555358135542576,0.0,false
2.8,3,funnel_scale,autoMALA,1052.0897648162788,3845.5784469817845,5.1619153e7,25.990820251032893,-0.24636821640636425,2.374173880942074,131.54071250258443,0.0,false
3.0,16,funnel_scale,mix_autoMALA,1339.645358288054,3368.8101465727455,2.0163374e7,1.719901531292683e6,0.6601457601762676,2.773011106606941,174.5773599525224,0.0,false
0.6,9,funnel_scale,NUTS,1979.7471590136508,2194.3191798725793,15594640,175.90253625611385,1.3156506828687151,4.7766923324039094,297.7704244251742,0.0,false
1.6,16,funnel_scale,autoMALA,1449.5947414515592,2842.218268983822,4.2599717e7,14.28694471264707,0.3985837478942752,4.272419684020057,90.22366398803648,0.0,false
2.8,13,funnel_scale,mix_autoMALA,1075.247092321878,1834.7017995123047,1.8647538e7,200511.80574920416,1.0781455543054244,3.549434381963063,172.43507552602313,0.0,false
0.6,7,funnel_scale,NUTS,1712.6667669225087,2045.5910381331926,18658361,144.40144206128122,0.7947677251219131,6.479805747529487,128.45519423020994,0.0,false
1.8,14,funnel_scale,NUTS,4289.514653889484,69.88099475956759,216452901,5.729249364365741e20,11.484541219425202,0.4831227006277628,1023.8164799425964,0.0,false
2.6,17,funnel_scale,autoMALA,962.7817928262481,2174.443945337471,4.3037013e7,40.78266000013285,0.8119738659368325,3.1102101482487337,152.35537115821163,0.0,false
0.4,11,funnel_scale,autoMALA,11980.273819927901,11798.39120117906,3.1059347e7,8.438893594501655,-0.00785347729398481,9.137709211781448,1.5245315350550688,0.01915394650870659,false
2.2,18,funnel_scale,autoMALA,852.6103520302289,1308.6178325589544,5.635575e7,13.84433462422774,-0.6397742023033026,5.3821758505956545,88.6787490606748,0.0,false
2.8,7,funnel_scale,mix_autoMALA,1102.3184475172804,3045.6737816460377,1.8115099e7,10651.359095471722,0.4935006543096743,2.887553826968,153.62606422716735,0.0,false
1.4,13,funnel_scale,NUTS,1137.847159000958,132.90168734023112,21149995,2.1188253299054098e13,8.27037341805458,1.124662637913562,1015.8150554515606,0.0,false
3.4,4,funnel_scale,NUTS,2610.2030479159075,43.42755344801513,311744309,2.5074652900925754e46,14.570504153060913,0.31357036695211526,1023.9983691683493,0.0,false
2.2,5,funnel_scale,autoMALA,1172.339846649113,3407.65653707678,4.4469342e7,17.431953154147717,0.04299732381036603,3.0933058547053416,111.48240458254148,0.0,false
2.4,2,funnel_scale,autoMALA,729.974614582155,208.0973480423767,2.00911569e8,1.9001316091200416e-9,-5.599591521677303,4.428209368938536e-5,701.2385469189095,0.0,false
1.2,9,funnel_scale,autoMALA_fixed,891.4086984762362,1143.8078389180491,5.9724954e7,107636.43977193325,1.708485466562072,3.424529928422148,293.24557822798005,0.0,false
4.0,1,funnel_scale,autoMALA_fixed,809.1803001196621,4457.844770238141,8.36325e7,1.4585589254961679e7,0.813454934165843,0.8955258469973348,369.9487942470693,0.0,false
1.2,2,funnel_scale,autoMALA,1741.5238039054266,2875.9515789671564,4.2912936e7,6.851555469491514,0.07905484567009316,5.434978149603017,40.53582604541292,0.0,false
2.6,16,funnel_scale,mix_autoMALA,1192.4539656159875,2388.6859526760163,2.082572e7,187084.726646022,0.7642414396408492,3.5327670892181278,145.06222922257015,0.0,false
3.4,3,funnel_scale,autoMALA_fixed,1070.2019998028118,791.5161859719753,6.139174e7,2.158948673840434e10,2.7529465393057606,0.9792863903988275,482.91344443026134,0.0,false
2.4,6,funnel_scale,mix_autoMALA,1046.4799651137157,2093.6704290421258,1.9152236e7,8131.92965164127,0.4709972982620385,4.177535833456099,127.66169608223463,0.0,false
1.6,8,funnel_scale,NUTS,1697.3814256711912,81.89535387318496,40270368,2.948995913786821e17,10.59682740995407,0.5812412855095875,1023.340574258445,0.0,false
1.4,13,funnel_scale,autoMALA_fixed,954.4056522226836,722.1188661287758,5.8648504e7,1.5147799610926379e6,2.6047479513825453,2.963880553671846,396.9190151013355,0.0,false
1.6,6,funnel_scale,mix_autoMALA,1131.6620269504497,1626.9991022072684,1.7841435e7,611.4844540812488,0.3798519039091236,6.035654524770616,64.4025641548013,0.0,false
2.0,13,funnel_scale,NUTS,1308.8365857537244,58.95122648762723,23573823,8.191700220548393e24,12.494018775177002,0.49132783168813804,1023.9447316724455,0.0,false
3.2,11,funnel_scale,NUTS,1321.8145844179128,49.48548729629562,30182511,2.5702640009050033e42,13.642298376274107,0.3946312067969916,1023.9924277628486,0.0,false
0.8,20,funnel_scale,mix_autoMALA,1929.9589719306139,2207.4649228240905,1.4369811e7,10.495570459733838,0.17922590423228552,7.783110215936964,18.162446704081077,5.966308012170682e-287,false
0.2,19,funnel_scale,autoMALA,130301.22400743289,130102.09419751777,2.6544441e7,11.491243199510699,0.006737285634768034,9.006124226485872,0.9710844132821975,0.30229319100545027,false
4.0,11,funnel_scale,NUTS,2962.814430546119,51.96137112685846,370095777,3.074433424242005e49,13.320068898773194,0.32224230040072166,1023.9888594803643,0.0,false
0.8,13,funnel_scale,autoMALA,1974.185225408129,2036.3425018639928,3.8135722e7,8.7581689091781,-0.004521181953852392,8.72523652656126,4.439757633421663,1.5131568148417635e-17,false
3.6,1,funnel_scale,mix_autoMALA,1050.3682202021862,2519.7337700446005,1.8508427e7,502144.45950413845,0.9554011277127119,2.429492174639823,202.65257949198755,0.0,false
0.8,16,funnel_scale,NUTS,1929.4267345988674,733.5223222033469,18752203,33629.868963030676,3.3230705619293404,2.886627018393664,591.6781133768002,0.0,false
3.2,13,funnel_scale,mix_autoMALA,903.016922100876,1227.036781029775,1.7259664e7,88316.16355788374,1.5656997500730352,3.571892890954941,194.98196766233335,0.0,false
0.8,2,funnel_scale,autoMALA_fixed,975.204856982978,976.3991687071986,5.3855684e7,201.9880338847943,-0.2985689694658561,8.869425113310335,69.22949139015867,0.0,false
2.8,20,funnel_scale,autoMALA_fixed,1109.4935284148585,247.63997105827937,6.0502806e7,5.221426321601177e14,5.067642809032396,1.0238205996035237,635.8573013799622,0.0,false
3.6,2,funnel_scale,NUTS,1999.3252985805848,51.8262290663824,49992362,1.5629510136264167e45,13.33449002828598,0.3707064169271294,1023.9843313419323,0.0,false
1.2,11,funnel_scale,NUTS,1795.7103388177413,157.05796557131106,32957739,2.05245925350118e10,7.625748408985137,1.0235050675861184,1003.126447362843,0.0,false
1.6,2,funnel_scale,mix_autoMALA,1177.653238748935,1698.720940412446,2.075977e7,3842.523777803912,-0.054158773807925796,6.234455828515615,66.9872866149492,0.0,false
4.0,6,funnel_scale,autoMALA_fixed,1074.1964991737511,885.1158677194976,6.0656789e7,6.6185526857000885e10,2.621613506558489,0.7404969530624762,490.3810315931905,0.0,false
1.6,17,funnel_scale,NUTS,1587.9152968143087,71.20032965557085,25029458,1.3565965583707763e18,11.368807608795166,0.48677045800549695,1023.7382805309219,0.0,false
4.0,13,funnel_scale,autoMALA_fixed,948.9066594514251,295.24132258095756,5.4072241e7,3.689017650169207e17,4.625112621119406,0.9256881825634049,624.7191100189266,0.0,false
0.6,1,funnel_scale,NUTS,2227.86613338493,2211.897900120014,16432324,130.27107396820767,1.4080490906320506,4.755749058427334,270.6048555039964,0.0,false
0.2,3,funnel_scale,mix_autoMALA,57872.262857768605,58094.93511947619,8.915595e6,6.379278161679531,-0.0006277297251586012,8.965483291560178,0.7864329998875254,0.5663656539954272,false
2.2,12,funnel_scale,autoMALA_fixed,938.9638601876792,290.2839229248816,5.6859596e7,1.3035054705802899e11,4.572254902591414,2.040469486125716,586.8246765494446,0.0,false
2.0,11,funnel_scale,autoMALA_fixed,1059.0951359622527,772.3302738123217,5.7493717e7,2.587110644274115e6,2.5859783944613515,2.569109847004071,373.0673949198251,0.0,false
2.4,15,funnel_scale,mix_autoMALA,1382.0684699368014,2244.90489735574,2.0799068e7,2.9120367032101634e6,0.9210364063039462,3.9242829889654205,151.70657154549357,0.0,false
1.8,11,funnel_scale,autoMALA_fixed,889.5150103428107,456.74729614754915,6.0319034e7,2.834680588185431e8,3.4491177536070934,2.9280110640636763,480.1915405769463,0.0,false
3.8,8,funnel_scale,autoMALA_fixed,949.30391660778,468.17107954915156,6.2157512e7,2.5880643713904216e14,3.638295991776862,0.9208439327441881,564.391361194762,0.0,false
3.8,3,funnel_scale,autoMALA_fixed,922.2076263578155,341.3924419026864,5.4982943e7,1.9064336295306522e14,4.261165423672162,1.2200243837300484,582.255907940865,0.0,false
3.6,6,funnel_scale,NUTS,1378.1322029617131,46.968815387142534,39174336,1.769979209668729e48,14.004123861789708,0.39181839911478594,1023.9957146677305,0.0,false
1.4,15,funnel_scale,NUTS,1692.115258826674,98.6382460796081,31351818,1.640340626714693e14,9.64902699174881,0.693069182288423,1021.1389223785101,0.0,false
2.2,3,funnel_scale,NUTS,2505.144476171061,51.351195776077795,176393501,5.124941415743498e28,13.397508400917054,0.37167612275817785,1023.9885489872938,0.0,false
1.0,10,funnel_scale,autoMALA,1410.3775419559229,1442.5785616922922,4.2516507e7,11.718377434216508,-0.3296886450372712,8.58698534287504,29.50911346588181,0.0,false
3.4,12,funnel_scale,autoMALA,1188.9412228887722,7428.23254340973,4.5032572e7,18.965170635530804,0.15781856893097174,1.3995318312662595,187.82921458412946,0.0,false
3.8,17,funnel_scale,NUTS,1575.9250894483264,47.41137539860036,47515697,1.0057248728522894e50,13.944055941677094,0.2104141947516025,1023.996796713911,0.0,false
2.8,6,funnel_scale,autoMALA_fixed,870.6621452558882,3646.6084670274963,1.58158724e8,7300.353140429036,0.5112961794683399,1.8344502823122273,256.68824136763294,0.0,false
1.2,20,funnel_scale,autoMALA,1496.465488763783,2047.0221642422662,4.0697797e7,18.5224007327365,0.15509528089514865,6.529440976104555,39.087908030414255,0.0,false
2.6,19,funnel_scale,autoMALA_fixed,894.1996355001255,3168.0475614273087,1.41014754e8,45.07499019497513,-0.21486017690946718,2.4832173705307174,162.79950590960877,0.0,false
2.2,4,funnel_scale,mix_autoMALA,984.5589741587958,1892.1925368884226,2.1256897e7,1748.601725419376,-0.19635062877538373,4.630275976106444,94.94435749414993,0.0,false
3.8,11,funnel_scale,autoMALA,1019.135961344843,6192.521074315811,4.5550637e7,44.58577698666197,0.12007231155633964,1.4609025655906565,175.96824459792305,0.0,false
1.2,19,funnel_scale,autoMALA_fixed,1140.9832227396353,996.1903118534577,5.3958383e7,16973.203703691837,1.9468144942225871,4.341223279276823,230.93252980582662,0.0,false
1.4,9,funnel_scale,autoMALA_fixed,796.9749330642759,2289.8565941113125,7.4621125e7,786402.3845605196,1.0270488491537622,1.973570750091834,356.14777162793536,0.0,false
1.6,18,funnel_scale,mix_autoMALA,1236.865935476489,1771.5295060972812,1.8158207e7,1670.6616549053365,0.5029478018422713,5.850712870153528,65.58170730276083,0.0,false
0.2,5,funnel_scale,autoMALA,148362.13664145055,148077.10897327014,2.6560051e7,11.424567020824842,0.0022664853764343225,9.016380886955261,1.1600491375907402,0.13552592657423815,false
0.4,11,funnel_scale,autoMALA_fixed,11112.218386294002,11118.279546744918,3.0837093e7,8.713492410228525,-0.027085810139894792,8.984117412907604,2.9653399327719536,4.605936849086293e-8,false
2.6,11,funnel_scale,autoMALA,1248.1440530355603,5192.706611936939,4.6513973e7,13.111538893429396,0.05540204241784871,2.15809316000876,133.48466116072404,0.0,false
4.0,17,funnel_scale,NUTS,1841.3043204489425,55.3548281778355,317797457,3.0787485550378984e48,12.901793141269685,0.35182618798855847,1023.9812126176929,0.0,false
0.6,12,funnel_scale,autoMALA_fixed,1306.9008058801858,1079.940747495083,4.1258556e7,32.390478195135934,-0.2464112880226283,10.781711515249846,31.923316242589642,0.0,false
0.6,16,funnel_scale,mix_autoMALA,2193.162679239576,2198.1344969180486,1.2932937e7,5.37773531854181,0.0586888275967199,8.968754912958039,5.7482377501072826,3.989398285420372e-29,false
0.8,15,funnel_scale,autoMALA_fixed,1115.5081186450661,1086.7564647204395,4.7703524e7,83.66206995593986,-0.07481324757829405,9.229689173919551,27.048100819325946,0.0,false
3.6,12,funnel_scale,NUTS,1849.7265487966188,52.66399488809916,36390960,2.8360572408214163e45,13.225259563255312,0.4685527215423805,1023.9742285509548,0.0,false
3.6,13,funnel_scale,mix_autoMALA,1505.840752589172,5294.032946315357,1.7341622e7,155644.1841211509,0.6469160868670643,1.689594064682713,208.9875446698292,0.0,false
1.0,16,funnel_scale,NUTS,1674.8696257189501,368.0539752299636,29021028,6.1384880236847e6,4.9027411254501345,1.6787959872462386,866.0590584105321,0.0,false
3.6,5,funnel_scale,mix_autoMALA,1178.4703146507652,2976.863361295034,1.8458592e7,1.5076165363245788e6,0.8955536716009059,2.259065129871177,205.78326910653303,0.0,false
0.8,9,funnel_scale,NUTS,2260.1382460750597,896.1204052362574,38630824,20095.257817668717,3.003537169606209,2.8072762791577413,606.3982032360072,0.0,false
3.2,9,funnel_scale,mix_autoMALA,967.7099743504309,3173.2952405515643,2.7008969e7,9753.819556269502,0.09214888584682206,2.733258777346166,153.13041349389084,0.0,false
0.8,13,funnel_scale,mix_autoMALA,1974.8515126786049,2226.599753209285,1.4256985e7,16.33832069409771,0.07258245229592902,7.968128211088446,16.724661432445725,2.209408247224068e-243,false
2.0,4,funnel_scale,mix_autoMALA,886.7957697478017,1031.2506892114393,2.382125e7,11585.28093593192,-0.2947524193085425,7.632611347339383,79.36313478284376,0.0,false
2.0,6,funnel_scale,mix_autoMALA,1404.5119658308458,2333.7396702774736,2.0506862e7,59125.269085673695,0.7044640851551441,4.455384996162529,113.46621949080476,0.0,false
3.4,19,funnel_scale,autoMALA_fixed,1013.6129888044804,459.641229162579,5.9897373e7,5.287406106014164e12,3.662825324289965,1.0887225168047125,548.0119115986581,0.0,false
1.6,6,funnel_scale,autoMALA,965.0912215870904,857.2285130018645,3.9863021e7,44.242517878747606,1.463647426465518,7.282945803306144,122.75088424987757,0.0,false
1.4,1,funnel_scale,autoMALA_fixed,1014.2742392142923,1042.8684241234082,5.750842e7,269011.4448992663,2.0663579238866636,2.7835568683679046,356.30810934181807,0.0,false
3.4,14,funnel_scale,autoMALA,874.9146981552195,2959.269813140929,6.6124392e7,8.703209490507506,-0.731522089313019,2.014865009289325,171.764135044672,0.0,false
3.4,9,funnel_scale,NUTS,1681.4797723321908,49.61921163934628,37438126,1.3485665044845524e44,13.62735296792984,0.34636712911549816,1023.9902473909581,0.0,false
0.8,12,funnel_scale,autoMALA_fixed,1820.4612219422547,2055.673166338715,4.519444e7,111.49541400764735,0.7918814490984247,6.397723723675697,87.15278273818468,0.0,false
3.8,5,funnel_scale,mix_autoMALA,1028.7208169718358,3662.7211960841737,2.0387844e7,451202.51437346963,0.4493202769787952,2.241367964681759,194.12777501127047,0.0,false
1.4,4,funnel_scale,NUTS,1487.3820147901447,94.53484108887872,19320294,2.0636525270747728e14,9.84913840637207,0.8380690553122486,1020.0992643847678,0.0,false
2.8,9,funnel_scale,autoMALA,893.7397898388385,2193.7382385149426,5.7239343e7,19.309974586962756,-0.7219032817143594,3.024126263706208,132.66380259160658,0.0,false
0.6,16,funnel_scale,autoMALA_fixed,2098.163736630789,2047.259756473598,3.9318269e7,18.31475314083193,-0.02963638382108556,9.22135317352445,7.551214919207511,5.934058131347449e-50,false
1.0,14,funnel_scale,mix_autoMALA,2075.041960922738,2562.228438484336,1.5640641e7,188.69132973242407,0.42509024133095674,6.77125686263022,45.97090655470552,0.0,false
3.2,15,funnel_scale,mix_autoMALA,1230.8586263785292,4480.665346728329,2.034113e7,64537.75172019367,0.35032813894272674,2.264409631009948,168.2865619160131,0.0,false
1.8,19,funnel_scale,mix_autoMALA,818.2024790121609,393.24847153128076,1.8095779e7,23644.06770778801,2.2852242029653906,12.836988652402379,214.00629219643125,0.0,false
2.6,2,funnel_scale,mix_autoMALA,1200.0219918955027,3354.3982417452844,1.827372e7,3633.1365401019293,0.36384269333180175,2.9999485934912573,124.46559861016817,0.0,false
2.2,20,funnel_scale,mix_autoMALA,1165.576054843761,2179.053056006907,2.1105479e7,98071.26565983429,0.3752224040939184,4.586877495191052,107.06654852763835,0.0,false
1.2,20,funnel_scale,autoMALA_fixed,1048.242075972344,1105.4499682365638,5.5856929e7,31246.425688720738,1.847671640200072,3.5966756174441064,275.52004386140254,0.0,false
2.2,16,funnel_scale,NUTS,1961.528874635134,48.86077522514171,38845044,1.5129835166849636e29,13.732995760536195,0.3952938139581374,1023.9912063401475,0.0,false
3.8,6,funnel_scale,autoMALA_fixed,812.5209145322889,2451.111038867442,1.11541627e8,1.0805743161440198e9,1.3659393162404125,0.8919006230918328,415.6209732677654,0.0,false
3.2,16,funnel_scale,autoMALA_fixed,1240.1272981083366,1318.9395102304159,1.26943469e8,1.4494396048826147e7,2.0996880765068533,0.9203141753604273,416.2203764229047,0.0,false
1.0,7,funnel_scale,autoMALA_fixed,902.1769070058069,966.740258538907,7.9381274e7,865.8772566489691,-0.0051398900452837015,8.398917335390818,53.050022442638394,0.0,false
0.8,7,funnel_scale,NUTS,1600.305684187666,657.8337105687091,17801418,24595.346874875944,3.4820379669942856,2.9644047264679094,605.5277158583502,0.0,false
0.8,7,funnel_scale,mix_autoMALA,1432.3295079364582,1306.4730050270794,1.4750586e7,18.564748668931593,-0.26024096781609424,9.73262492758437,24.454259913378127,0.0,false
2.6,4,funnel_scale,autoMALA,992.8854099863175,3025.7178483400576,5.1123531e7,14.096737589975676,-0.174779452969946,2.911579799431326,114.348640607583,0.0,false
2.0,5,funnel_scale,autoMALA_fixed,1239.362011679364,1284.152716886536,6.5286104e7,76445.5679153979,1.933257192402551,2.2938133597134476,313.7414516998357,0.0,false
0.4,19,funnel_scale,autoMALA_fixed,16575.795617785785,16666.993492580183,3.0425233e7,8.024535643652683,0.011620475029227676,8.947800868668583,1.7285586685718601,0.005078786229174554,false
2.0,4,funnel_scale,autoMALA_fixed,954.7784980304622,632.0477256745179,5.8278807e7,6.77494195242934e7,2.9263818329566336,2.3147439528855775,450.9882068378039,0.0,false
0.4,12,funnel_scale,mix_autoMALA,6357.37527761268,6444.470299483627,1.0685187e7,4.103003451956126,-0.023014646602940784,8.873821875007302,2.693526044094667,9.984937735910425e-7,false
3.0,12,funnel_scale,mix_autoMALA,905.5077468055085,2466.7750863872457,2.3969083e7,312.52322056018284,-0.6653042184295929,2.7513207322465547,136.63248894943598,0.0,false
0.4,15,funnel_scale,NUTS,7624.6374701741415,8294.154361589473,15780730,8.24861549365654,0.19732252786461252,7.983880884393134,28.975322034840787,0.0,false
2.8,8,funnel_scale,mix_autoMALA,1324.6417888195067,3296.7261608142103,1.8807509e7,208649.84784047163,0.6439537938390029,2.858111092831221,168.55162153940455,0.0,false
1.8,12,funnel_scale,NUTS,2695.613899022558,73.21729002610861,151849564,2.7846812692784257e20,11.214906989574434,0.5803359642576476,1023.6803605592912,0.0,false
2.2,13,funnel_scale,autoMALA_fixed,944.5238671534773,264.3179107930089,6.1753386e7,2.3510315244212754e12,4.8519012999162,1.49169615704885,623.3725872610003,0.0,false
0.2,13,funnel_scale,mix_autoMALA,52607.94504558734,52267.52281499161,8.923945e6,6.358869441968343,0.0036279278677925943,9.057459017008789,1.608355002426915,0.011328148547460972,false
0.6,10,funnel_scale,mix_autoMALA,2241.241012346269,2238.5734416565992,1.2831061e7,6.042922632948102,-0.016100035157243828,9.009887378092563,5.264393942311549,1.694694100262663e-24,false
3.2,18,funnel_scale,autoMALA,950.305169892452,3529.2575565895504,5.6920539e7,13.351337633373317,-0.5017363888927024,2.0939522095657117,160.65768071719575,0.0,false
3.6,4,funnel_scale,mix_autoMALA,930.812748982699,3212.6376783884502,2.2383676e7,51527.42026912716,-0.09002817164824845,2.5971955390804977,165.29337172125673,0.0,false
3.8,1,funnel_scale,mix_autoMALA,1109.9601567396373,5761.95556845818,1.8443926e7,5616.833125410177,0.2699636320320683,1.6222993211436207,188.69286936151477,0.0,false
3.2,10,funnel_scale,autoMALA,791.2077468879747,1339.0552713174432,8.2934196e7,3.3147752545079503,-1.7085139137784577,2.132126082626579,321.3451378650433,0.0,false
3.8,11,funnel_scale,autoMALA_fixed,977.2773338557015,5146.6703515089075,1.23252924e8,507.9107456086737,0.6025972418504412,1.2195049164188931,243.58937588858205,0.0,false
2.4,13,funnel_scale,mix_autoMALA,1341.307031022924,1969.0633621450736,2.0547181e7,4.17371003754545e6,1.0372041974009636,4.140662981620893,149.9727577668824,0.0,false
3.8,19,funnel_scale,autoMALA_fixed,946.0867946601554,1543.5664898686784,1.11194842e8,9.82197020049965e6,1.8130396811512939,1.2266770932436457,363.13149843486525,0.0,false
4.0,1,funnel_scale,autoMALA,945.9037566121481,5424.486419531385,5.1789356e7,20.3231071591979,0.25583515724288625,1.4838762542241235,184.02177139875374,0.0,false
3.6,18,funnel_scale,NUTS,3758.9612149110517,52.68005878148288,171076557,2.522776395308771e44,13.229616627311707,0.3336576540404099,1023.9850725463533,0.0,false
1.4,15,funnel_scale,autoMALA_fixed,988.6064658561747,757.381782608721,5.821213e7,991259.9446341654,2.5514398160031844,2.8684376568525276,380.5261422874449,0.0,false
1.2,12,funnel_scale,NUTS,1525.4689568495082,174.9319503302549,21912350,6.202188553053409e9,7.211620901327134,1.082410301575052,998.9196801882483,0.0,false
2.4,10,funnel_scale,autoMALA_fixed,727.6087281369768,27788.100526827642,1.14528756e8,20.438178184828807,0.4841638500254912,0.0003981307924614184,403.57988537191903,0.0,false
3.8,2,funnel_scale,mix_autoMALA,1050.4886514785921,3731.510499195793,1.8665402e7,69408.3696847388,0.5901884994415623,2.0299226022137127,197.950342391056,0.0,false
0.8,7,funnel_scale,autoMALA,2005.6318685894041,2079.326988070777,3.9146962e7,10.840943921366941,-0.10076269811200007,8.65354244597797,7.401196318199,5.2688797206520377e-48,false
2.2,9,funnel_scale,autoMALA_fixed,739.9275548526085,846.1660303153981,1.13469294e8,15.317654365782602,-2.339870269701273,2.2829761328358855,472.15442803906524,0.0,false
0.6,20,funnel_scale,autoMALA,5748.26294627395,6452.875468776565,3.4705203e7,8.046087033874235,0.002105818003997662,8.017219816780068,7.916640017319349,7.307848938423088e-55,false
0.4,16,funnel_scale,autoMALA,18168.373182821226,18346.566830034437,3.094275e7,8.107587957587608,0.005333186847991066,8.911941659430706,1.190452326189514,0.11748916430264468,false
1.6,19,funnel_scale,autoMALA_fixed,1202.5888202281699,2036.2983335357367,1.28288037e8,199.1768504438437,0.980163664953333,3.7220083360873057,156.04474185758377,0.0,false
1.8,4,funnel_scale,mix_autoMALA,885.591783366818,1127.794389911434,2.0659783e7,45.562306585537655,-0.6201872872193952,6.597019043046616,89.25960602044778,0.0,false
4.0,14,funnel_scale,autoMALA,967.4576875535124,5930.199098257281,5.0459246e7,40.87468519501353,-0.08615242503234628,1.4582794110330242,181.84971959243484,0.0,false
2.0,16,funnel_scale,mix_autoMALA,1229.8307450183124,2352.1524214544197,1.9630994e7,10709.753566990696,0.3130913089193551,4.53851866502771,89.09387574408548,0.0,false
4.0,13,funnel_scale,mix_autoMALA,1145.0225152396788,12303.241374640644,3.5604767e7,1.3803815657908411,-0.16788989769815355,0.7932338251604177,212.42972210494258,0.0,false
0.6,9,funnel_scale,mix_autoMALA,3094.579707498883,3442.5531895565723,1.3147226e7,9.885006825515452,0.09318051132109018,8.053639808766778,13.542161863898274,1.0241685068722742e-159,false
2.8,10,funnel_scale,mix_autoMALA,1163.1743041526686,3934.9042683474017,1.9239065e7,5340.785251383672,0.19521220659295765,2.5995940743678085,147.43021728287212,0.0,false
0.6,13,funnel_scale,autoMALA,4254.526275868306,4426.958253873693,3.5252337e7,9.824736097379485,-0.02425260806860884,8.646038002640134,3.628092279156708,7.374743517518113e-12,false
2.6,16,funnel_scale,autoMALA,1304.412166942696,5962.823037300937,4.4269892e7,9.28281209455385,0.111179494919217,1.9468026960743121,148.9725349912319,0.0,false
2.8,10,funnel_scale,autoMALA,1137.6047648105393,4573.046183248879,4.527801e7,19.14706863683053,0.26743216592111496,2.127060148665097,152.7452810466056,0.0,false
0.2,18,funnel_scale,mix_autoMALA,52837.78802703375,52601.996987577346,8.917102e6,6.39250214220591,0.013236738982938655,9.027539758911766,1.2286790054228587,0.09765899719217809,false
1.8,12,funnel_scale,autoMALA,1205.1916268555901,2274.127538356521,4.3447245e7,19.665150756866158,0.5786154392855865,4.2121366763397585,102.34430835242068,0.0,false
1.8,1,funnel_scale,autoMALA_fixed,793.2462199611708,3058.940746423533,1.6846415e8,101696.58104351329,-0.5065265082181051,2.0532935419399236,274.38563007334767,0.0,false
1.2,5,funnel_scale,autoMALA_fixed,1163.2851295636265,1019.2626811008777,5.1572656e7,26872.545398103808,2.004408560585938,3.825230158211498,269.46551837109524,0.0,false
1.2,8,funnel_scale,autoMALA_fixed,728.7598284677183,396.78070487500526,1.18034206e8,0.00015684763201115825,-4.0462546401310195,0.07332976985704144,615.7102300104533,0.0,false
1.4,4,funnel_scale,mix_autoMALA,963.7089839802705,931.9758215721067,1.9235271e7,99.04023095911415,-0.8559913163421022,8.331785287786783,97.43602909662876,0.0,false
3.2,15,funnel_scale,autoMALA_fixed,830.3756460128109,980.5711763923455,1.10260375e8,31657.292283960265,2.142637026065056,2.3609334793064782,290.64253341126,0.0,false
3.8,17,funnel_scale,mix_autoMALA,1164.7576824130574,4303.87469607518,2.0605608e7,1.4631851379898621e6,0.5196562066547206,2.00160344817741,187.57067064414892,0.0,false
3.4,9,funnel_scale,autoMALA_fixed,913.6527067271029,553.9009510719087,7.0590487e7,1.847337382023569e13,3.327544436617228,0.8905351456409911,562.4471952236689,0.0,false
2.6,11,funnel_scale,NUTS,1468.9627148722461,41.47915054948337,20094678,2.9214830858887673e37,14.90551476716995,0.32462787983647123,1023.998552307159,0.0,false
3.2,8,funnel_scale,autoMALA_fixed,859.3984043024566,2854.580030516924,1.87166091e8,6829.09281986154,0.8645741368393713,1.8242608435444585,274.7036249250717,0.0,false
1.4,18,funnel_scale,NUTS,1461.3732733464935,89.74398741308528,21646391,3.452581354882227e14,10.115532838230134,0.6678317536570872,1022.3898738974909,0.0,false
3.8,5,funnel_scale,autoMALA,1132.885511352468,6836.890990471793,4.0980159e7,281.78037198097,0.2745040619120881,1.373671792674863,195.74941198748556,0.0,false
3.8,13,funnel_scale,mix_autoMALA,1190.551224459726,4040.037280954111,2.0196029e7,412534.8986348213,0.6890881077292633,1.8720391029037275,201.64140154846413,0.0,false
2.2,18,funnel_scale,mix_autoMALA,1043.4581694219883,1766.2582215557482,2.1084684e7,46612.463971208075,0.3025354617834344,5.185613479763613,94.36796833354242,0.0,false
2.6,13,funnel_scale,autoMALA,1044.5747324347353,3431.851393076247,5.0338284e7,22.72014768375534,0.15210200495377296,2.706033084938814,133.01136029505096,0.0,false
3.4,19,funnel_scale,NUTS,2233.3248834223555,52.40775722371214,610298967,1.2665381569365462e42,13.261679527378082,0.3299654862564549,1023.9870555739179,0.0,false
3.2,14,funnel_scale,mix_autoMALA,1295.3662858221398,3372.659643074483,2.022588e7,2.6006611234186618e6,0.678027322298373,2.634248539018142,184.46144952548113,0.0,false
2.8,1,funnel_scale,NUTS,3031.9900182738425,44.30533972274262,242204279,2.1387207663535686e38,14.425682159996033,0.3368159254354473,1023.9980178162867,0.0,false
2.4,8,funnel_scale,NUTS,1575.7534606635243,38.80905338202457,34128301,3.0718682189691724e35,15.410957428836824,0.3145972506361792,1023.9995256971641,0.0,false
3.0,2,funnel_scale,NUTS,3293.8062544348913,49.891401987269994,487189753,3.0491217843000823e38,13.593414278316498,0.3877704479897923,1023.9915361687896,0.0,false
1.0,16,funnel_scale,autoMALA_fixed,813.7330115702439,1112.4785862214762,6.9144729e7,2936.1439418322684,-0.5061708750632725,6.295363798013878,127.55994272615864,0.0,false
1.6,5,funnel_scale,autoMALA_fixed,844.3740424074418,702.8870984250158,7.5467755e7,5.89613548489368e7,2.7331453879778502,2.1104705373219717,476.6819218707715,0.0,false
0.2,2,funnel_scale,mix_autoMALA,53704.70518092691,53795.33187187078,8.920572e6,6.368354177089456,-0.004346691824859477,8.983637076210705,1.199182452982067,0.11269063846474255,false
2.8,5,funnel_scale,mix_autoMALA,1281.4779457394254,2817.7470508365927,2.243647e7,3.9927077448579804e6,0.6869088987509533,3.2595747471878953,154.40360227287366,0.0,false
0.4,9,funnel_scale,mix_autoMALA,4867.407918153062,4774.497589993298,1.062675e7,4.021043094762172,-0.006360684806107724,9.174847039699246,2.639202398280122,1.782254507910376e-6,false
2.6,14,funnel_scale,NUTS,1673.81152029048,40.556115329885984,25531728,2.607125197165473e37,15.074524057865142,0.3614148631167387,1023.9988474347033,0.0,false
1.6,15,funnel_scale,autoMALA_fixed,830.3705152533487,836.196971649877,7.8214225e7,1.634659873466744e7,2.2683336758337234,3.042366358964232,420.8267405655838,0.0,false
0.6,17,funnel_scale,mix_autoMALA,2139.5501619568718,2071.656512435707,1.255491e7,4.687655426048422,-0.005256955424882109,9.29488008929579,4.431376304650104,1.7557600755282976e-17,false
0.4,16,funnel_scale,mix_autoMALA,6358.175459367818,6458.564260240674,1.0677091e7,4.01776658001508,0.011487296181486112,8.858759622728272,2.4327418776348098,1.4471651287395025e-5,false
2.0,3,funnel_scale,NUTS,1172.5855792541975,47.937887744028366,20678490,8.086340518982924e27,13.854164428710938,0.5704177833933094,1023.992673837338,0.0,false
1.2,5,funnel_scale,autoMALA,1493.944323562296,2017.921728782451,4.2603307e7,15.85180083761862,0.23703747894225444,6.547120497743151,36.05855882576121,0.0,false
2.6,13,funnel_scale,mix_autoMALA,796.186487501852,936.5561054829823,1.9538332e7,3061.3654047561054,1.0022208402962547,6.546696038585385,140.9080442904457,0.0,false
3.4,5,funnel_scale,autoMALA_fixed,1120.4793210330893,551.1175616469594,5.184006e7,2.6259551852331158e11,3.349323231289051,0.9619083618194549,525.6645056105921,0.0,false
2.2,18,funnel_scale,NUTS,1464.0336015081784,46.1877871699992,21882615,1.5236548750735347e30,14.121743381881714,0.4349040424467233,1023.9933052086408,0.0,false
1.4,17,funnel_scale,mix_autoMALA,1215.1629468522979,1451.8923439346875,1.592705e7,232.83380667002652,0.7827334383765163,6.504420151963173,79.51693828394725,0.0,false
2.8,16,funnel_scale,NUTS,2072.5155094191737,49.578525408653704,437625869,3.0477082838387735e36,13.633682883644104,0.386503923450377,1023.9930720175474,0.0,false
2.6,8,funnel_scale,mix_autoMALA,1258.9554396104445,2564.15373427181,1.9666813e7,294867.8420318312,0.7493180957351733,3.446178091242264,160.1477745091304,0.0,false
3.8,10,funnel_scale,autoMALA_fixed,780.9737404974746,5471.503567334762,9.0258421e7,858.0337779487658,-0.8630687837156283,0.4823353830454529,346.3402212398491,0.0,false
1.0,14,funnel_scale,autoMALA_fixed,814.8745517941269,993.1415450541259,6.5391982e7,1875.6391111051921,-0.7522005539665783,6.747187435062647,138.70689145112465,0.0,false
2.4,3,funnel_scale,autoMALA,1056.7944489348451,3122.9525299768643,4.7074858e7,21.161934501510558,0.05976006929911763,3.0402652341110055,115.16227730509515,0.0,false
0.4,8,funnel_scale,mix_autoMALA,7849.211543635588,8079.975589049708,1.0457065e7,3.9995691668422797,0.07027164162112404,8.68792144423265,5.927907824297315,6.008064899865231e-31,false
3.0,8,funnel_scale,mix_autoMALA,1030.2846861948335,3534.5411055743493,2.0023889e7,4017.606397606741,-0.03997260857295837,2.6212012347673244,150.31933268318718,0.0,false
2.8,14,funnel_scale,mix_autoMALA,1021.4320521756541,3170.9516482116837,2.9100697e7,5339.052521166508,0.1369298214502542,2.872482910535019,130.50763902525514,0.0,false
0.6,16,funnel_scale,NUTS,1856.9464969571063,2619.1623941240264,18598089,104.19208932711962,0.6829802252088839,5.535794047913646,151.3048709560352,0.0,false
0.2,19,funnel_scale,NUTS,150041.79475357148,150329.42888248636,10315382,8.644993409262415,0.0003839327263970879,8.98275850048891,0.9198515100724762,0.3659111507930851,false
3.0,14,funnel_scale,mix_autoMALA,1161.6360068039985,3658.5968212076436,1.9807227e7,33646.057601735614,0.40228101841283936,2.5981906578240155,153.96860277184268,0.0,false
0.4,7,funnel_scale,autoMALA_fixed,9538.734865871733,9280.474527152672,3.082046e7,8.190079202925753,-0.04207891376806114,9.226983708664855,3.2893358350112227,8.000768819681255e-10,false
4.0,7,funnel_scale,autoMALA,1110.0288678773532,9210.133242594633,1.02229243e8,0.2735782972554399,-0.3166583993358185,0.9312894345227439,217.940972554946,0.0,false
1.4,4,funnel_scale,autoMALA,1119.4523049899622,1639.2711969775921,1.3695823e8,0.7921217673920001,-0.9005559227124357,4.894768760143093,134.58198965287679,0.0,false
0.4,2,funnel_scale,autoMALA_fixed,14715.019833399334,14933.14618928741,3.0427592e7,8.33236214792321,-0.0035419518263075725,8.868362395154469,1.2006958574654998,0.11187545428744482,false
0.2,14,funnel_scale,mix_autoMALA,54273.24438539001,53666.976543844816,8.935045e6,6.332568244675763,0.015031159289882856,9.08484366978408,1.9180532912083186,0.0012751267729761546,false
0.6,8,funnel_scale,mix_autoMALA,2782.544885909574,3004.9367490070463,1.257164e7,6.596769700877498,0.14357786374656692,8.254681400313755,12.993615773100679,4.504397459079562e-147,false
2.2,11,funnel_scale,autoMALA_fixed,860.6178574506587,2664.9375635671818,8.5256216e7,5301.235827969677,0.2658711282468658,2.822510612915861,224.28814814655436,0.0,false
3.4,11,funnel_scale,autoMALA,1209.2817623745493,8143.673942564325,4.7138463e7,11.563900090899567,0.017157006259120144,1.335976755541456,170.15372681038141,0.0,false
3.4,14,funnel_scale,NUTS,1603.3880709859577,37.93753410695061,29947622,1.0741644211009917e50,15.586689022445679,0.34103491132166946,1023.9995563650863,0.0,false
2.2,9,funnel_scale,NUTS,1601.1552811467202,51.60147706561585,36350586,4.3423447031625355e28,13.363660732936859,0.29138832057228936,1023.9898517529219,0.0,false
1.2,6,funnel_scale,autoMALA,1761.847986970629,2774.004557599385,4.0941494e7,13.213253494409923,0.09321321754320944,5.695007035850059,42.26259292706626,0.0,false
3.6,2,funnel_scale,autoMALA,871.0587054698973,3590.807512491189,5.4978382e7,21.617590330205804,-0.1423567241906296,2.1588693405284873,165.21194057491073,0.0,false
1.8,1,funnel_scale,autoMALA,824.9189611166946,743.4689968704495,6.9635386e7,12.255909666532999,-1.2766199902361752,8.131332084672078,172.04087637988488,0.0,false
1.2,19,funnel_scale,autoMALA,1250.4116093676319,1506.8690837316317,4.5161636e7,11.712576662771594,0.08175021137375678,7.456812518713509,28.375100059455807,0.0,false
2.0,11,funnel_scale,autoMALA,1269.289152530634,3020.181031698423,4.0665228e7,45.68366663106895,0.38872361756785434,3.5177049364453663,111.65207629371471,0.0,false
3.6,7,funnel_scale,autoMALA_fixed,874.4171695476275,1279.532846381363,1.56122258e8,2.9678362754235283e7,1.99237006273403,1.3615782671810084,397.30022812175645,0.0,false
2.4,14,funnel_scale,mix_autoMALA,921.2687075900784,1024.5920308992509,1.743595e7,25851.190611883467,1.3936754926576589,5.623539311423829,141.53862720591107,0.0,false
1.2,20,funnel_scale,NUTS,1435.5440875520044,155.12549264889307,19309438,9.289348473031174e10,7.6606064441967,1.0967374072789158,1001.8833032781168,0.0,false
2.2,5,funnel_scale,autoMALA_fixed,1045.4620866669854,702.3780301169082,1.49577682e8,2.377021918618104e7,2.811951871636623,1.9918748547070386,413.49479808953953,0.0,false
3.4,11,funnel_scale,NUTS,1976.5943880133248,37.790507509008535,44384041,4.282767963590604e49,15.618579235363006,0.32569312053840244,1023.9996168251963,0.0,false
0.4,6,funnel_scale,autoMALA_fixed,10774.061825596418,10422.89055336318,3.0496604e7,7.879006716057614,-0.03280458519699145,9.287147529440986,4.414279750718524,2.3758667689441944e-17,false
3.4,12,funnel_scale,mix_autoMALA,1116.557350271041,4636.059975945163,1.9357881e7,7966.710756736149,0.31930409716209823,2.0107751241387444,175.69530110697067,0.0,false
0.8,18,funnel_scale,NUTS,1916.291330364223,509.30261369044143,19631469,34014.45502440166,4.115601563558579,2.196384858053762,762.2432515635849,0.0,false
2.6,4,funnel_scale,NUTS,5285.552528169074,44.424441467595265,247566918,3.2713352025464423e35,14.408041680145264,0.33150590152780446,1023.9976040999679,0.0,false
1.8,11,funnel_scale,mix_autoMALA,946.8471446770349,1148.0746688314266,2.220044e7,9406.735003959957,-0.19587741496555425,7.372064614708023,71.67229967846197,0.0,false
1.2,15,funnel_scale,autoMALA_fixed,728.5468170126001,1981.3477887159331,8.7144881e7,0.042201607287201154,-1.7852469422704185,0.10677804080355872,435.71033321009105,0.0,false
1.6,12,funnel_scale,mix_autoMALA,1154.327324692001,1890.6179093841727,1.9148039e7,213.89601075911733,0.027047913005135635,5.4938397071664165,59.666236729666046,0.0,false
3.8,13,funnel_scale,autoMALA,1026.9283379268165,6559.926857020426,5.3635909e7,13.449826354090668,-0.11669769308227368,1.3896101460243069,176.20169234436383,0.0,false
0.6,4,funnel_scale,NUTS,6600.985689951971,6632.374707470377,90771739,104.50538100742992,0.6513656091275419,6.225079312819737,116.37653997576828,0.0,false
2.8,10,funnel_scale,autoMALA_fixed,726.057610204096,1934.6179843320654,1.00931131e8,64018.97022191293,1.834644503857658,0.006933215439671266,516.3963394025592,0.0,false
1.0,12,funnel_scale,autoMALA,2345.680509976709,3325.4040959805207,4.0138168e7,10.91082501103748,0.10364173111655206,6.313853473029653,30.295423181535785,0.0,false
3.0,15,funnel_scale,NUTS,1613.9403784105077,39.12330793046927,28092568,3.451923715313133e43,15.348873262977602,0.3228758593904167,1023.9993064302452,0.0,false
0.4,5,funnel_scale,NUTS,8057.288542175072,8352.773213915243,22503324,7.8724809287300825,0.03299905533079017,8.67305992344012,7.761056140622287,9.6039288836377e-53,false
0.4,5,funnel_scale,autoMALA,12463.920305758209,12210.75793636974,3.0998315e7,8.312843727183036,0.01588018647437263,9.182104667761799,1.7894035547355776,0.0033100797793064953,false
3.0,2,funnel_scale,autoMALA,1047.0473566563853,4147.3331582865085,4.6230225e7,22.837419121741366,0.3463249255619568,2.0989594151733972,165.80964159680414,0.0,false
0.2,16,funnel_scale,autoMALA,125395.41308435363,126211.29565474154,2.6561728e7,11.399830594437041,0.007655846598651935,8.932052332863918,1.1843292381223138,0.1209539152734265,false
0.6,7,funnel_scale,mix_autoMALA,2077.1893310951427,1998.5788807031602,1.2241456e7,4.086362921735791,-0.1084305886337505,9.320166757494054,11.619996425170518,1.0480897472404383e-117,false
2.8,18,funnel_scale,mix_autoMALA,908.211932795925,1592.902393515085,1.9106112e7,45452.590009389285,0.6961801471725049,4.525577811997775,142.81163929050643,0.0,false
2.8,6,funnel_scale,autoMALA,1050.099853579021,3982.2659750540047,4.6750523e7,17.161646210652865,-0.12759802571073836,2.3496425228683164,132.94648334856893,0.0,false
0.6,11,funnel_scale,autoMALA_fixed,2569.2432239493764,2847.695200370864,3.8954502e7,20.64712855630382,0.09625917886929918,8.087435124616668,11.87123808550562,7.834415354536851e-123,false
0.2,1,funnel_scale,autoMALA,119824.55876467524,119359.60928840318,2.6571362e7,11.464471285076527,0.01189184535873545,9.011793164181011,2.148964883232148,0.00019491383708140846,false
1.6,4,funnel_scale,autoMALA_fixed,902.4245981742567,560.316257437172,6.1729149e7,4.3561439977959536e7,3.103711042388706,2.509240575359077,468.0057150389994,0.0,false
1.8,15,funnel_scale,NUTS,1962.948203166476,60.67531182658377,26697687,9.41037043142187e21,12.320308616161347,0.47638079773138364,1023.9040551831441,0.0,false
2.2,14,funnel_scale,mix_autoMALA,1348.6858396974794,2469.1795809793944,1.9448611e7,28455.003933219374,0.7221116916532078,3.9441481379599517,124.377576682253,0.0,false
1.2,16,funnel_scale,NUTS,2057.4131492581187,227.53166612194389,106084356,2.9155904431654487e9,6.319169396915436,1.2282171865900717,975.8316780885355,0.0,false
2.0,8,funnel_scale,autoMALA,1141.8208624034,2679.203728024485,4.2424273e7,16.906240818955467,0.23970552513148702,3.745331494352471,98.74565706197824,0.0,false
1.2,12,funnel_scale,autoMALA_fixed,1018.206437570876,713.8901870484875,5.5495151e7,234925.52034462485,2.558359122238608,3.6471139425249683,315.59892360841474,0.0,false
3.0,10,funnel_scale,autoMALA,725.9252650188164,731.532884024376,1.01608749e8,3.374837236779223e-7,-2.9817441078673728,0.029133378389516698,573.4848096522543,0.0,false
3.8,4,funnel_scale,NUTS,2217.916853331301,49.952770753114095,342901253,2.0933787934212902e48,13.584898893642425,0.2703733906916973,1023.9940442264134,0.0,false
1.4,6,funnel_scale,autoMALA,1662.667991809884,3158.022734865575,4.2595343e7,11.76857005816765,0.16884897073194793,4.673565757938868,65.97154845853606,0.0,false
3.4,20,funnel_scale,NUTS,1804.5173739996674,40.161077885110934,118475229,1.0218746987364551e48,15.147345561027528,0.45410140466764737,1023.9991782506394,0.0,false
3.6,7,funnel_scale,mix_autoMALA,1074.92787045445,5615.081454456935,1.9324096e7,1438.657161193985,0.09831157261300336,1.7086378033682426,187.09352262118358,0.0,false
3.8,10,funnel_scale,mix_autoMALA,1164.2646106992531,4055.2595124622485,2.1568447e7,4.920538404268791e6,0.5281932534943874,2.136169043980616,181.87854858891276,0.0,false
3.8,2,funnel_scale,NUTS,1253.6218313878505,57.42938075590089,588904124,6.690251020510447e44,12.660544450950622,0.41909374913049835,1023.9690259101601,0.0,false
1.0,5,funnel_scale,autoMALA_fixed,1198.0433972824408,1275.6746333023166,5.0709676e7,3921.6199931218107,1.5491275415207677,4.48647840953918,203.92954496795718,0.0,false
2.0,11,funnel_scale,NUTS,5143.470133251232,51.65843807532481,362052186,1.1042050307770701e26,13.36039334526062,0.38494139095221913,1023.9882877333401,0.0,false
2.6,7,funnel_scale,mix_autoMALA,1104.8446605198244,2509.143596388513,2.007244e7,126391.2806719044,0.3753547587716894,3.7485820896577877,135.12070178633778,0.0,false
3.0,9,funnel_scale,autoMALA_fixed,946.4883993103708,1797.2563576674681,1.09883402e8,5.381340419125591e6,1.5531316680077292,1.5896704952300877,351.36064524871915,0.0,false
3.8,14,funnel_scale,NUTS,3322.2944952753733,55.819775503210494,238755926,3.202963921752981e45,12.851438862609864,0.3387837326722009,1023.9744371814406,0.0,false
2.0,7,funnel_scale,autoMALA_fixed,868.5062217057895,695.4456187035878,7.2820546e7,2.0000418260244384e8,2.7101598482433094,2.4406158606214152,451.4965077220664,0.0,false
2.4,20,funnel_scale,NUTS,1433.838909749238,38.802439983244696,21108572,2.4586047714124255e35,15.40969063501358,0.39756471119176673,1023.999296843309,0.0,false
0.2,10,funnel_scale,autoMALA_fixed,213116.17022867088,214233.91360573837,2.5578518e7,13.861312042111578,0.0027366294451865707,8.951041631474311,0.870407867383735,0.43485748210294883,false
0.2,1,funnel_scale,mix_autoMALA,52115.716085668406,52150.1207380844,8.921681e6,6.3584848570377694,0.006099378509258454,8.991309060305099,1.3235875183566987,0.06016599915878771,false
1.8,4,funnel_scale,NUTS,1732.3507059430378,61.605068477598586,26977550,5.107664256584015e21,12.224901557922362,0.5001755279595976,1023.8770712838591,0.0,false
1.8,2,funnel_scale,NUTS,1025.0009775171065,67.80301606615078,18137750,0.0,11.664300000000022,4.5438431474195355e-28,1023.9482716144145,0.0,false
1.6,15,funnel_scale,autoMALA,1407.1962784217499,2658.4050149539453,4.1566062e7,21.48400327944247,0.4042340413507053,4.446078674645564,84.16259740269159,0.0,false
1.4,14,funnel_scale,NUTS,1307.7043563928019,137.06958893127535,23960749,1.3117998342095322e13,8.169887747039795,0.7074773255355318,1015.7914755724424,0.0,false
0.8,9,funnel_scale,autoMALA,1113.5874042514895,669.6478142872884,4.5166181e7,6.800241853272961,-0.9790130684198088,13.492780352463436,84.81581746667808,0.0,false
2.8,19,funnel_scale,autoMALA_fixed,1012.0160268458383,575.0140747069885,5.8431328e7,1.193558977625409e10,3.2200971624531443,1.3641056303682315,507.2912096799934,0.0,false
3.8,4,funnel_scale,mix_autoMALA,982.5328942102695,4830.985010892779,2.1111956e7,2354.9302878886087,0.015289191597533856,1.8301261515604332,182.88504670560712,0.0,false
1.2,6,funnel_scale,mix_autoMALA,1349.1938704510444,1762.207228659274,1.7814555e7,99.07717866665674,0.12636598361371315,6.860936717868891,36.73090405054733,0.0,false
0.6,7,funnel_scale,autoMALA,2567.2579689219187,2361.645025268819,3.495984e7,7.847958613679741,0.01571594068932102,9.782548161379774,5.583520621087923,1.6678571172912166e-27,false
2.4,18,funnel_scale,autoMALA_fixed,773.0402979583943,601.4997250401822,9.363903e7,1.1073253081368137e12,3.253328691117007,0.28328998382440473,602.0949597376863,0.0,false
1.0,12,funnel_scale,NUTS,2112.735122004095,277.71451371903925,44721750,1.7369802309600398e7,5.701959156522751,1.4536024291196414,931.2557459150728,0.0,false
2.2,12,funnel_scale,NUTS,4831.7411516625025,49.74719253501886,287490741,8.79593831969226e28,13.614655936908722,0.3711305489290523,1023.9920678284092,0.0,false
2.8,17,funnel_scale,autoMALA,1099.2390408461722,4353.946352443761,4.9120445e7,11.10044955015013,-0.343909292650627,2.092337332432821,146.97217489224403,0.0,false
1.0,2,funnel_scale,mix_autoMALA,1779.0768437362922,2240.2357927140292,1.6523966e7,99.40769324910568,0.20644763954942913,7.042707162203359,34.290348264416586,0.0,false
0.4,16,funnel_scale,autoMALA_fixed,8119.211475124244,7845.879170281806,3.0674311e7,8.569933406502475,-0.05558740078645312,9.278839528397405,4.719509704167009,9.000726938219747e-20,false
3.0,20,funnel_scale,NUTS,2069.8086615415336,40.92895902846066,34342983,2.136299291923487e42,15.00771248626709,0.32127900307848245,1023.9987687062894,0.0,false
2.2,6,funnel_scale,mix_autoMALA,1027.511967768623,1783.0066539297225,2.2999114e7,51196.405603004576,0.06113108475634363,5.18128571492627,95.99820900425216,0.0,false
1.8,3,funnel_scale,mix_autoMALA,864.2361845689354,134.06425415053278,1.4499798e7,305858.58111525147,6.858181769137401,1.952793562015302,670.8470026708035,0.0,false
2.0,15,funnel_scale,mix_autoMALA,1174.5147475920262,2036.585856015488,2.0861581e7,129351.82163233726,0.17517864391075622,5.140603782962066,100.3863897691812,0.0,false
1.6,3,funnel_scale,mix_autoMALA,1198.167785155534,1972.107937037544,1.8840569e7,484.79501661018475,0.15188515411622033,5.43009370569496,67.00015548217621,0.0,false
1.6,16,funnel_scale,NUTS,1999.1233123036425,78.26392304446077,75332560,6.142352151443223e17,10.843824834318161,0.5497001212419748,1023.4753118399288,0.0,false
2.4,10,funnel_scale,mix_autoMALA,1257.3352634769565,2395.0861940181126,2.1534757e7,741600.442275685,0.647641847770112,3.9974157094878353,122.63556588124032,0.0,false
1.6,1,funnel_scale,autoMALA_fixed,792.4318891230106,1495.5814518934428,7.9280691e7,2.3837076851610087e7,1.707336618161095,1.5832879539035716,440.00662492792276,0.0,false
2.8,9,funnel_scale,autoMALA_fixed,725.2752252378574,3339.9034097829117,1.0350095e8,6334.372987771119,1.3931530588042413,0.012716175109269359,480.3886823595994,0.0,false
1.0,20,funnel_scale,autoMALA,2733.491007876697,4161.096238624878,3.854232e7,9.5295705955774,0.17801941597714033,5.792348483015539,47.45354203034389,0.0,false
1.2,12,funnel_scale,autoMALA,1625.7908661485747,2502.78728668418,4.0801457e7,10.035044767173618,0.10804406305063775,5.819747490990446,41.30735562025168,0.0,false
1.4,8,funnel_scale,NUTS,5354.762041568554,162.90715482985763,481671069,9.294555511223323e11,7.512668504400253,0.9777364215810682,1007.3774260176665,0.0,false
2.2,12,funnel_scale,autoMALA,897.8713422808758,1664.6496932849054,6.1411714e7,11.887352507571466,0.005208197853105279,4.854335907622332,74.32108889074539,0.0,false
0.2,7,funnel_scale,mix_autoMALA,48451.94104575384,47967.71483672949,8.936887e6,6.328292222744966,-0.026672257083637817,9.043088257753126,2.0811894265980575,0.0003458339960596427,false
0.2,20,funnel_scale,autoMALA_fixed,223368.20098091525,224043.9098421175,2.557637e7,13.947266304359509,0.0006705177086515832,8.972691631856323,0.5720950274527578,0.8989380509316468,false
2.8,1,funnel_scale,autoMALA_fixed,1081.392678067583,420.9077127182661,5.6272237e7,3.5251429976954785e11,3.8316435798586497,1.225646596301692,555.7805300759494,0.0,false
0.4,8,funnel_scale,autoMALA,13674.07137485117,13575.207204879447,3.0969793e7,8.247577853297011,-0.001479248291680564,9.06549560706449,1.1988171152835676,0.11288815699329482,false
4.0,12,funnel_scale,NUTS,4538.55452532545,55.407342176682945,243107262,5.00117924391045e47,12.900486468315124,0.3172283110520076,1023.9761350761548,0.0,false
2.2,15,funnel_scale,autoMALA,831.8073214629712,1195.4410826592682,5.480918e7,31.367024903761717,-0.38896535694795226,6.0887892506982135,82.22880352689295,0.0,false
0.8,2,funnel_scale,NUTS,1428.4032302226663,1078.1330947059919,18683265,17761.269092376733,2.5133494147220614,3.1209304888338223,540.5497981938834,0.0,false
2.8,7,funnel_scale,autoMALA,952.8271755064648,2879.576779286533,4.6369348e7,97.04555276705133,0.1392071944744461,2.9525476110686926,130.58827280706114,0.0,false
2.8,17,funnel_scale,mix_autoMALA,1103.0991945776202,2816.2449972987115,1.7780183e7,8056.334169568989,0.6072249586038698,2.963962075560658,145.99473132158812,0.0,false
0.4,3,funnel_scale,autoMALA_fixed,18197.16263493332,18865.620103306526,3.1103657e7,7.982322826520522,0.05131969636872035,8.614727572855193,4.619802518050823,5.795683033605087e-19,false
1.6,17,funnel_scale,autoMALA_fixed,932.813756049156,1003.9328839060827,6.5416278e7,610829.1080764254,1.9736907059229352,3.3517425088310038,329.00265290927325,0.0,false
0.2,6,funnel_scale,autoMALA_fixed,202127.4642761925,202492.60642741455,2.5612171e7,13.900973995627325,0.0018142354413042852,8.982848736582246,0.6338246948212608,0.8165878387753948,false
0.6,16,funnel_scale,autoMALA,4308.879281869115,4516.108243506776,3.4794676e7,7.748720597266782,0.011957930686400203,8.586156131894244,4.815539729014715,1.4419599679533923e-20,false
4.0,6,funnel_scale,NUTS,1490.6899133832785,51.01926872399773,56318116,9.489272605767354e50,13.440041734027863,0.2607835655816081,1023.992090569937,0.0,false
3.2,19,funnel_scale,autoMALA_fixed,1069.6268022423685,1483.9562862159316,1.3653674e8,6.494120646400301e6,1.9123118375653236,1.090172311092119,384.74548097151205,0.0,false
1.8,17,funnel_scale,autoMALA,970.2613958687894,1225.6055774013998,4.1800309e7,37.581720805365094,0.8824067350436939,6.081907271480478,91.5556747998921,0.0,false
3.8,7,funnel_scale,autoMALA,1164.7947531724394,8402.32956353366,1.00291492e8,0.17464323784118746,-0.3868718327664995,1.0072239916314412,221.8548380621334,0.0,false
3.6,19,funnel_scale,NUTS,1355.1369273331393,52.52559429067528,48292096,7.988170847751106e45,13.242993183135987,0.3328801550409013,1023.9888379263716,0.0,false
2.2,13,funnel_scale,NUTS,1532.1474637705971,47.82597264075472,20005608,4.963185074351982e29,13.878723569488526,0.40041151466511615,1023.9906871445887,0.0,false
2.2,20,funnel_scale,autoMALA,1165.2394236853045,3275.337847724722,4.2301298e7,26.58000815107095,0.18411599459231698,3.146999675243011,114.85678916199618,0.0,false
2.4,8,funnel_scale,mix_autoMALA,1129.0775256848312,2720.961931455162,1.8986482e7,6195.739799463677,0.4124358236568365,3.469552848219456,135.4939836486154,0.0,false
3.4,1,funnel_scale,autoMALA,969.261346820819,4436.9466685390935,4.6063416e7,13.942460366557594,0.31788600124682875,1.8305522830418515,178.66759334736054,0.0,false
1.4,8,funnel_scale,mix_autoMALA,1697.9916976025177,2898.195197272016,1.6362405e7,406.1025449812467,0.34440712553947883,4.994843195231375,72.65152549501636,0.0,false
2.8,20,funnel_scale,NUTS,1499.4227694737995,36.53096294913364,26202799,1.379232189612577e42,15.883036500263213,0.37251704696587706,1023.9996894680266,0.0,false
0.6,15,funnel_scale,autoMALA_fixed,2009.0721751984338,2229.394408115043,3.9918655e7,38.79056010648601,0.2294005530423608,7.964189976156907,22.175816824754953,0.0,false
0.6,9,funnel_scale,autoMALA,3405.593572163022,3369.986072887277,3.503566e7,7.8514445126776655,0.0027985893508173966,9.095056112097309,3.124743772936782,6.608559643807182e-9,false
3.4,18,funnel_scale,mix_autoMALA,1075.9955921812073,3506.046665324822,1.8562296e7,62342.007724156996,0.4877481594221669,2.409257090340668,164.5653005825582,0.0,false
2.2,7,funnel_scale,autoMALA_fixed,1102.0109389912407,3321.7522132029403,1.2353684e8,514.1312222689565,0.7245469891673473,2.1874762287710414,214.19768739754426,0.0,false
1.0,2,funnel_scale,autoMALA,2141.277412675511,2912.1621236888695,3.9739556e7,11.52606374174618,0.08021044366953141,6.5981810488701,25.42955095741529,0.0,false
3.8,14,funnel_scale,autoMALA,1015.0661861585453,5652.450527861486,4.8044355e7,61.290577524322046,0.3079542466153191,1.4833278040803832,190.978809329661,0.0,false
3.8,16,funnel_scale,autoMALA,1014.2548339947326,5883.380794532437,4.5323166e7,26.889115491817076,0.2551239676800068,1.4604402909790162,185.11206761638363,0.0,false
2.2,3,funnel_scale,mix_autoMALA,1175.8320529466025,2695.4507331404684,1.9442999e7,3767.206231160393,0.21553386873130492,3.8506572569661883,113.1353041347688,0.0,false
1.6,6,funnel_scale,NUTS,1095.448515366559,91.21836475053934,19036604,6.747635424248353e15,10.053840148515699,0.05476836479410116,1023.4744859519061,0.0,false
1.8,15,funnel_scale,mix_autoMALA,1206.5716500906708,2126.3320468882407,1.9065137e7,2707.940817134118,0.11055945109211754,5.086558576563961,81.99638588361788,0.0,false
1.8,17,funnel_scale,mix_autoMALA,1260.4776898284008,1991.1140000652974,1.6763873e7,834.3511669787772,0.8063702841020308,4.56760235223175,122.84205195771086,0.0,false
3.4,15,funnel_scale,mix_autoMALA,1123.083702820896,3041.314565792995,2.1845276e7,3.613093031191719e6,0.6457758035407233,2.6780383698562993,180.09067358753526,0.0,false
0.8,10,funnel_scale,NUTS,1427.5173846127905,1048.216900360053,19302957,7052.780888369488,2.513375475648756,3.4589097650911245,484.81935404885473,0.0,false
1.0,3,funnel_scale,NUTS,2942.83818002578,555.6200039445521,79040191,1.0099236725244528e6,3.984958273468018,2.0762780766265436,778.9630213149824,0.0,false
3.0,14,funnel_scale,NUTS,2768.1303121722995,44.40302957615978,125259482,4.808567716600077e40,14.409412565803526,0.33733725211694965,1023.9974948962533,0.0,false
3.0,2,funnel_scale,autoMALA_fixed,996.7422260286146,397.0349142251334,5.6303891e7,1.0889785999237919e12,3.9282894369622396,1.3746401104457941,555.4613876462549,0.0,false
1.2,2,funnel_scale,mix_autoMALA,1253.0860551553383,1403.975511407266,1.8638096e7,1119.059693670999,-0.1343327627318625,8.001724274040836,27.805092156693057,0.0,false
3.4,10,funnel_scale,NUTS,2166.5222895497577,44.43576018683011,29539883,2.094307080584586e46,14.402503248119354,0.36142858275136,1023.9960472587198,0.0,false
0.8,17,funnel_scale,NUTS,2143.657875956226,981.18614071002,25019565,11030.788678970363,2.836508713879776,2.8361312772929423,577.627070972434,0.0,false
2.8,5,funnel_scale,autoMALA,998.1851291884426,3485.581557771203,4.4948713e7,19.35422014704429,0.1331478947606691,2.5529396590371993,131.07245385552096,0.0,false
0.2,9,funnel_scale,mix_autoMALA,55487.05548308004,55475.4805233679,8.929993e6,6.390151116611731,0.004456523431472372,9.000255373374474,0.7591031865599455,0.6118648906896467,false
0.2,1,funnel_scale,autoMALA_fixed,202258.57128247476,201503.6819389572,2.5654705e7,13.847384542691096,-0.004635685556240459,9.028308853422894,1.0467693188913978,0.22319677704781596,false
0.2,18,funnel_scale,autoMALA,139213.19251026845,139490.09477956686,2.6551305e7,11.41161963032069,0.005276606096009891,8.97667321627299,0.8528940223955382,0.46093324896192833,false
2.0,16,funnel_scale,autoMALA_fixed,1167.1743959780754,1207.9829922125236,5.9898488e7,154794.07769310244,1.9937281874957011,2.2955280868931753,335.0810023331271,0.0,false
0.2,15,funnel_scale,autoMALA,126317.63573370108,126293.79100223006,2.6550756e7,11.386034232101036,0.0092445002048413,8.986651476597103,1.3202244313956106,0.06124539370177985,false
2.6,1,funnel_scale,mix_autoMALA,909.2959700820818,1717.339336826807,2.449772e7,37689.06822569884,-0.449424655882514,4.512513669784376,112.22408737008253,0.0,false
2.0,19,funnel_scale,autoMALA,945.7140813500802,1275.2114887914104,4.2515164e7,45.277369112262726,1.1190128686669698,5.038862054503659,113.1223078566105,0.0,false
3.4,17,funnel_scale,NUTS,2069.506417367657,59.0021769927904,588050422,8.200321738824262e39,12.496859052753448,0.36078429238414683,1023.9606993670941,0.0,false
1.0,8,funnel_scale,autoMALA_fixed,1215.6680343115331,1539.9115020423785,7.307659e7,80.33244000490778,0.06609568850951819,7.0975891346527265,46.08998988526903,0.0,false
2.2,2,funnel_scale,autoMALA,1081.8963086810454,2790.9061930321536,4.7829443e7,24.126938137294687,0.11353358804489441,3.469760235223386,94.30599545729157,0.0,false
3.6,12,funnel_scale,autoMALA_fixed,934.4159851893397,1468.1092977352887,5.8900761e7,1.4632837266628888e8,1.8780549340358519,1.1827747501103063,397.5737527251338,0.0,false
1.0,2,funnel_scale,autoMALA_fixed,993.3018232701116,1169.103344117488,5.6807701e7,12237.494481677642,1.641270771569499,3.953922026880294,235.51780880654746,0.0,false
1.2,10,funnel_scale,autoMALA_fixed,1069.8632845273391,1683.2939628579884,6.6263737e7,2111.141099715489,0.8316128936522967,4.698628575841826,151.43198830980631,0.0,false
3.8,12,funnel_scale,autoMALA,1010.6154786423263,6141.583022268642,4.8424802e7,32.038761714742186,0.158398358324407,1.4460128573995354,184.14697772393947,0.0,false
2.2,2,funnel_scale,NUTS,5865.785568237589,62.481267049953644,219667022,1.3877039572592386e26,12.147593119335175,0.45920924784669354,1023.9198327809529,0.0,false
1.0,1,funnel_scale,autoMALA,1435.5274268446926,1577.259395500805,4.3901122e7,7.5712816013616795,0.21089371471906226,8.102764974960657,22.828615241173015,0.0,false
3.6,11,funnel_scale,mix_autoMALA,805.8373081907037,1391.355512957989,3.8110946e7,73178.39159247746,-1.9397096693861655,1.0310506492404339,417.2884682213425,0.0,false
4.0,6,funnel_scale,mix_autoMALA,981.7167323418146,4500.9920859755075,2.2166748e7,9652.522950839942,0.2834791881017836,1.8545780491515385,195.4731431747613,0.0,false
1.8,18,funnel_scale,autoMALA_fixed,1068.3962542148026,2587.14962241899,1.75287975e8,506.46572411885495,0.6061220663003469,3.1746034813908635,153.31379566301086,0.0,false
3.8,6,funnel_scale,NUTS,2400.4991236216074,48.270575931732196,48307050,1.1102235608227379e49,13.819224147605896,0.32611237708447005,1023.9927874311403,0.0,false
2.6,18,funnel_scale,mix_autoMALA,1064.8032872860708,2087.70488096841,1.7108159e7,6868.379894725803,0.8582395367897571,3.507930214073125,150.98707396433596,0.0,false
3.0,20,funnel_scale,autoMALA_fixed,1105.3816822979352,1356.557787283856,9.3478548e7,1.017527864368658e6,1.9581002234825742,1.4869918980485626,356.67624802461813,0.0,false
3.0,12,funnel_scale,NUTS,2780.480284988988,56.35749921369696,534154431,2.399455933670143e36,12.788759524631502,0.36573137731923294,1023.9738772427473,0.0,false
1.4,3,funnel_scale,autoMALA_fixed,1405.4561200717328,790.7706340905601,5.0380166e7,130478.32262025076,2.6080652022734268,2.805248000236107,368.3197295180013,0.0,false
4.0,8,funnel_scale,autoMALA_fixed,873.4688031771465,728.7905095007173,7.8152416e7,3.527195125390448e10,2.8115274573050426,1.263277678038176,459.78237222832286,0.0,false
3.8,1,funnel_scale,NUTS,1667.0984029286906,44.063848214224045,50146873,4.492668767609797e51,14.461660028362274,0.3508118416075024,1023.9974547519253,0.0,false
1.2,9,funnel_scale,autoMALA,1675.135359821967,2474.58782187544,4.438226e7,11.382036247868292,0.2938555765085942,5.892653116191175,52.97665874494405,0.0,false
1.8,18,funnel_scale,NUTS,1379.0754484660768,67.82869209718831,30915232,2.37530846031464e21,11.6479080493927,0.44489200971478426,1023.8678086315934,0.0,false
0.4,13,funnel_scale,autoMALA_fixed,12828.603051893415,12740.99803958739,3.0432793e7,8.014960483179868,-0.0257917062667127,9.049780945378659,2.0981268912101463,0.0003001807626245775,false
2.6,15,funnel_scale,autoMALA,972.0131852316393,2555.732068569924,4.9283214e7,11.227239233926358,0.6769352654407431,2.808240512967124,142.76304996144572,0.0,false
2.4,11,funnel_scale,autoMALA_fixed,913.6846532176376,314.23322748891013,6.3389293e7,4.833285423528282e12,4.440914154157264,1.3125600085450044,610.939734681558,0.0,false
0.6,3,funnel_scale,autoMALA_fixed,2054.134670011867,2366.4631022850444,3.8987733e7,38.39318736627216,0.24328321467534453,7.643904271418225,26.160245570806463,0.0,false
0.2,11,funnel_scale,autoMALA,122723.23182429356,122426.07104700837,2.654045e7,11.435996816633212,-0.0003087668095586322,9.021820557014125,0.5271422275676352,0.9438922810242305,false
2.8,1,funnel_scale,mix_autoMALA,1166.284785780379,2489.6215060436916,2.2365107e7,1.9164204083413014e6,0.6935698376571924,3.4417058814891233,146.56002444352646,0.0,false
1.6,19,funnel_scale,NUTS,1200.7695348432992,91.11019836861261,17806245,5.944314555277196e16,10.044693529548645,0.41603789786341977,1023.3073821424974,0.0,false
0.8,19,funnel_scale,autoMALA_fixed,1436.1099747606834,1832.3538964025913,1.36355981e8,2.4053278512054024,-0.6610855730549765,6.18739555317106,87.84577842653445,0.0,false
1.6,5,funnel_scale,NUTS,1210.1385719340385,70.95586669289395,18899823,5.126151125875912e18,11.366756054973596,0.9530457852931045,1023.6024725365145,0.0,false
1.8,2,funnel_scale,mix_autoMALA,1135.402414295897,1866.3822650034729,1.8710607e7,2770.2314921073626,0.09722020333948603,5.460392908302722,86.07221765108173,0.0,false
2.6,18,funnel_scale,autoMALA_fixed,892.6980361276641,356.93772618215417,7.1338487e7,1.2953673828920977e13,4.148780820698809,1.3143453439118606,605.3891202934154,0.0,false
1.0,5,funnel_scale,NUTS,1371.9952430547232,237.3217586825927,17622749,3.1859844419373922e7,6.127935831604004,1.766418539749971,915.1962340982614,0.0,false
0.8,15,funnel_scale,mix_autoMALA,2050.241100640799,2401.7617251734628,1.4637862e7,17.543389274310083,0.11223569703143146,7.646683843251387,17.151118640222922,6.253803039598388e-256,false
2.6,16,funnel_scale,NUTS,2976.0480949252496,48.01613080052262,164765607,2.5845704506657455e34,13.856236369895935,0.37058490523397547,1023.9937148518962,0.0,false
0.8,12,funnel_scale,autoMALA,3510.2281839018196,4235.31152834971,3.757822e7,11.518805199370474,0.12243075083222624,7.385977304746671,20.581922485535543,0.0,false
2.8,16,funnel_scale,autoMALA_fixed,861.3964986113591,747.5998018215048,6.9943006e7,2.50284442822126e9,2.6666764444844007,1.922062372238882,453.99672864915726,0.0,false
3.6,16,funnel_scale,mix_autoMALA,1001.9330139873944,3495.019231365194,2.2319349e7,16476.875639213613,0.49600813787689246,2.2396365455827256,185.2672888379047,0.0,false
1.2,5,funnel_scale,mix_autoMALA,1273.756866871066,1481.4168832195191,1.6719382e7,304.62808978468547,0.27659669044396984,7.604230925631333,39.93612126762459,0.0,false
4.0,17,funnel_scale,autoMALA_fixed,973.2958254679993,577.2420234278078,5.6814396e7,3.383241641070526e13,3.269465017442127,0.827946334193724,548.7193891360557,0.0,false
4.0,3,funnel_scale,autoMALA,1035.7367754233692,6982.932769198949,5.5849012e7,18.576854489086195,-0.2196997330826423,1.2660438916474401,182.9160785656445,0.0,false
3.8,8,funnel_scale,NUTS,1793.0420649164626,56.02007701003873,106703670,1.2035119867567957e46,12.825400518608092,0.318731483217622,1023.9788923680755,0.0,false
2.2,10,funnel_scale,autoMALA_fixed,1056.987877031865,2632.0259017021713,1.59165086e8,1134.1015201291873,0.7561997393079045,2.7797490687716873,180.61354093154569,0.0,false
1.4,20,funnel_scale,mix_autoMALA,1092.964566483922,1167.2744680021347,1.9318401e7,1448.5961386182405,0.35049242728412383,8.241843715099561,48.52429429750936,0.0,false
2.2,13,funnel_scale,mix_autoMALA,1004.7443932760826,1460.7789982654717,1.826568e7,12830.761805570703,0.8525399350448324,5.184634171022123,122.22661042671243,0.0,false
1.6,15,funnel_scale,NUTS,1356.141163854041,61.69278261452408,24556715,4.71531919213666e19,12.211407067489624,0.546130122346808,1023.8663761960426,0.0,false
2.8,15,funnel_scale,autoMALA,1301.975537920992,6416.560157157853,4.4558267e7,25.054385527435826,0.0030244054981596047,1.8261653279173171,150.87224734422,0.0,false
0.8,14,funnel_scale,NUTS,1313.6289702497024,572.6047838577301,16385766,28385.090426899944,3.5446309058175087,4.544714406360744,552.2893933345796,0.0,false
0.6,6,funnel_scale,autoMALA,4680.257462064801,4975.103214659939,3.5369761e7,8.969109222307612,0.009813115022402556,8.466009842483546,3.3450803178515325,3.818560215923645e-10,false
3.2,6,funnel_scale,NUTS,1027.3412556720825,51.24876867430824,21751862,9.894762488233626e35,13.416417326354981,0.004084299697355729,1023.9952183349167,0.0,false
0.8,11,funnel_scale,autoMALA_fixed,1230.5187635961834,1379.7972102433619,4.7990213e7,99.66930707473242,0.23145532362730803,7.935042365790992,42.01108320639701,0.0,false
2.2,18,funnel_scale,autoMALA_fixed,1122.79890377374,2137.416013337065,1.30571354e8,4885.96707113552,1.2888006679088961,2.153839494451467,253.15351981377282,0.0,false
3.2,11,funnel_scale,mix_autoMALA,1035.0662362841654,3529.140045835753,4.8257132e7,0.0917315581868307,-0.5957807793892531,2.1332376369517654,189.69385830538764,0.0,false
0.8,10,funnel_scale,autoMALA,2207.9308522673177,2408.0312759245253,3.8057687e7,8.8412135694,0.03823509890986189,8.247376437051793,9.46692276182549,2.8563119861418173e-78,false
2.0,5,funnel_scale,mix_autoMALA,1705.6396996504257,3899.5145925982615,1.6728537e7,1166.3976779543689,0.558717153464841,3.2039307617386106,138.44407193199416,0.0,false
4.0,15,funnel_scale,autoMALA,841.9771375443079,3150.545288133304,4.4892882e7,26.162563034343687,0.6290936976866869,1.946057411967194,180.62820002607407,0.0,false
1.4,19,funnel_scale,autoMALA,1371.4223969151044,2262.6633482443644,4.1389062e7,15.806471142356967,0.12661244136018618,5.424758070837586,44.48820117781728,0.0,false
1.6,12,funnel_scale,autoMALA,1432.6069863838204,2948.254968422218,4.3411657e7,17.471784807948648,0.057725614231765046,4.366541151435228,63.15033573995056,0.0,false
2.6,4,funnel_scale,mix_autoMALA,787.1478700369573,766.6778898408866,3.4353034e7,525.5732361179411,-2.6646681170835746,1.5319341891204856,497.9554974180583,0.0,false
1.6,9,funnel_scale,autoMALA_fixed,725.7847162190375,57250.51331174592,9.3209897e7,2.3603811121701193,-0.12207274068729156,0.0991960935432803,314.8828774319747,0.0,false
3.0,7,funnel_scale,mix_autoMALA,913.8530187237633,1945.5335679508335,2.044326e7,76482.56124619227,0.5228043446947759,3.883089445980912,145.93322771875665,0.0,false
0.2,5,funnel_scale,autoMALA_fixed,203983.6302289789,203461.30054729647,2.5635015e7,13.892465214839847,0.006639871269514158,9.010743299475946,1.0913706739330262,0.18455262885040735,false
0.4,11,funnel_scale,NUTS,5830.579548952701,6294.809191357865,15650384,8.294656008104345,0.15762625248863116,8.194937308421215,21.868467581145524,0.0,false
0.4,8,funnel_scale,NUTS,6228.73148801761,7007.6074607131095,14149425,8.232311950701012,0.22163316238385367,7.701182267298893,35.95450090236264,0.0,false
3.6,17,funnel_scale,NUTS,1856.1476002319214,38.78911144219912,29953456,1.166673775241627e52,15.41454483003616,0.3916226710424654,1023.9992205076875,0.0,false
1.6,9,funnel_scale,NUTS,1282.5531496297444,106.04715269919954,26816954,1.0499479117318722e16,9.295610795240401,0.7272863087926249,1021.3969703156704,0.0,false
2.6,1,funnel_scale,autoMALA_fixed,747.2528720515692,1529.5238856715882,1.48331026e8,58.58568336156026,-1.911156708616037,0.6278052487032925,473.9852578731386,0.0,false
1.6,17,funnel_scale,mix_autoMALA,1507.2156067385772,2117.8365411957293,2.0258091e7,35031.61861703545,0.6017472497687273,5.6541570663859675,88.8077779724867,0.0,false
1.2,18,funnel_scale,autoMALA_fixed,984.0146703347856,1098.5993500689278,5.5133706e7,35460.2737251577,1.6928699378411474,4.171615140721237,244.9703171507365,0.0,false
1.0,12,funnel_scale,autoMALA_fixed,982.282110955959,1191.3310613267702,5.8548173e7,2090.6037263701746,1.0494110034919188,5.929955566309133,121.66524639818451,0.0,false
3.2,7,funnel_scale,NUTS,2884.9143446852163,48.33388118723973,191789657,4.368038559037816e41,13.810848785114288,0.33872031567843247,1023.9941625463798,0.0,false
2.2,8,funnel_scale,autoMALA,1343.2661196350584,4393.191187948431,4.3013028e7,21.117908544525797,0.047873116931996494,2.747480151481032,109.15987040092946,0.0,false
2.6,7,funnel_scale,autoMALA_fixed,969.6276793680365,3070.742259387033,1.73302522e8,36.15479723912699,0.6790508372793413,2.225253104739755,197.58669022301112,0.0,false
1.4,14,funnel_scale,mix_autoMALA,1172.63702323756,1413.1424156150028,2.0449345e7,4576.0416857500795,-0.18060631791820012,7.41539147989046,39.09107413178673,0.0,false
2.0,16,funnel_scale,autoMALA,1301.5180468609415,3508.975549534296,4.3336024e7,17.223268434809636,0.19034089332091186,3.273503530367497,102.49917339426884,0.0,false
1.8,19,funnel_scale,NUTS,1453.4271687504863,67.02786998714775,20507288,1.2325188945495468e21,11.716608961582185,0.49686929820523945,1023.8130653421917,0.0,false
1.8,17,funnel_scale,autoMALA_fixed,974.285536338285,2136.4866824929713,1.00746904e8,152.54142444659686,-0.059867401945834814,4.099481643955219,121.33381461698403,0.0,false
1.2,1,funnel_scale,autoMALA,1150.2560672274271,1172.625501978025,3.9988625e7,14.550134518815119,0.533276697947203,8.37668661070835,37.31004174430395,0.0,false
4.0,5,funnel_scale,autoMALA_fixed,1092.9780710814548,2293.7071332741507,9.2973273e7,1.944749870327228e6,1.501961752273037,0.8871641093589092,361.1078615271963,0.0,false
1.2,6,funnel_scale,autoMALA_fixed,854.1576771115417,1337.3584098227886,6.7173455e7,15947.568359145089,0.5020246225160252,5.450753808653553,172.35191612861192,0.0,false
3.4,15,funnel_scale,NUTS,2863.418829704057,52.43058730040018,500802078,1.646239495863809e42,13.259796827983855,0.3483305104537678,1023.9864621408674,0.0,false
1.6,10,funnel_scale,autoMALA,855.2205783619429,595.9827391624211,6.5843488e7,10.176612257136389,-2.1474572676827326,7.471106437903512,281.22484375969816,0.0,false
3.8,1,funnel_scale,autoMALA_fixed,872.3676244736519,559.5972411105831,6.1392103e7,1.4061964030329102e11,3.2406990482376266,1.3961546598756827,494.2271335906362,0.0,false
3.6,3,funnel_scale,NUTS,1810.3840214730433,40.12378122861658,30207788,2.1504581936022937e51,15.15626530008316,0.3552442201196255,1023.9988712268083,0.0,false
3.0,15,funnel_scale,autoMALA_fixed,726.5120322811077,332458.9782805359,1.08917406e8,0.9326761071509686,-0.1326518570547206,0.002038794037983237,363.99227777156307,0.0,false
4.0,9,funnel_scale,mix_autoMALA,1175.908773465585,5200.101041790312,1.815796e7,63611.69567879337,0.5192792081321933,1.597618521674169,211.11043591500993,0.0,false
1.2,11,funnel_scale,autoMALA_fixed,1490.1199946785848,2496.7791773751906,1.61573864e8,2.4595004129503955,-0.08084563161947822,5.3579912869709565,43.70192870125992,0.0,false
0.4,20,funnel_scale,mix_autoMALA,5780.052440464082,5700.21139206251,1.0821933e7,4.043466001318041,-0.04055619530785294,9.113260266708728,3.889275544699739,1.4532826064772665e-13,false
0.6,1,funnel_scale,autoMALA_fixed,2771.8939777730757,3051.3775283578107,3.688601e7,20.0238653927812,0.13593826665028616,8.103758483969088,14.376061683392816,6.14823390130777e-180,false
2.6,2,funnel_scale,autoMALA,957.1585590284026,2783.5859321898056,6.3441712e7,8.2358014002015,0.32866517149248525,2.952178348222862,144.5589669610567,0.0,false
2.6,14,funnel_scale,autoMALA,1379.0111214680937,5909.266399723912,4.5939636e7,38.281534941789204,0.12693571391857844,2.069650901956298,141.66699708283988,0.0,false
0.4,14,funnel_scale,mix_autoMALA,4898.992082760822,4754.126652711207,1.0762135e7,4.0345923248857005,0.03694055275716157,9.264745846948522,3.025341887361949,2.2444059000059333e-8,false
3.4,13,funnel_scale,NUTS,1691.2056700314592,43.93722929581069,65971252,3.5243463869257025e46,14.484638123130798,0.2539135786182847,1023.9985473533112,0.0,false
0.4,9,funnel_scale,autoMALA_fixed,15703.604905339502,15988.139966556839,3.201812e7,7.928113453612325,-0.03299901246565258,8.816434707925511,4.764887459652882,3.8058678018462646e-20,false
3.4,2,funnel_scale,NUTS,1433.2604087222844,39.22199582619388,25617536,1.9475035245590822e49,15.330284222698207,0.2545612997641324,1023.9994849423673,0.0,false
0.4,14,funnel_scale,autoMALA_fixed,14756.490633513486,15076.751572500458,3.0712915e7,7.904042405383395,0.017750099855519896,8.802616181335138,2.2068437403381984,0.00011772355833136238,false
0.8,18,funnel_scale,mix_autoMALA,2130.612513208691,2601.337744007197,1.4006208e7,14.684989200315243,0.07943178455965805,7.352323835153855,20.676047107815396,0.0,false
2.0,9,funnel_scale,NUTS,1242.2840964715242,57.726036289314344,24548120,1.7973969126095226e25,12.636904223537446,0.13964907419097847,1023.9805060935615,0.0,false
1.0,6,funnel_scale,autoMALA,1602.6080346556341,1928.1941234960511,4.207824e7,8.28219429016168,-0.048415712278851,7.474981270047427,13.73433453486707,2.8668452245891384e-164,false
3.2,20,funnel_scale,autoMALA,947.7649583280713,4039.7080663057445,4.7315511e7,15.558449652376732,0.12004742556819313,2.0925524384882492,144.37906682805402,0.0,false
1.4,7,funnel_scale,autoMALA,1210.3932396598489,1882.3794943094088,9.1219551e7,2.023799900046126,0.1589185396421879,5.744821190534561,41.30030557740687,0.0,false
1.6,16,funnel_scale,mix_autoMALA,1183.439781868589,1775.7502360846745,1.9287816e7,978.5109213510041,0.1581417312480399,5.95667199511249,56.841252814863346,0.0,false
4.0,18,funnel_scale,NUTS,1881.7607015024178,48.74278068609273,60071974,2.708537897883305e51,13.748661547088624,0.4279255731565485,1023.9903807758508,0.0,false
1.8,9,funnel_scale,NUTS,1083.7385681267438,72.8109934337287,17598562,4.0392127122042336e21,11.24155266294479,0.34403693142617764,1023.8731150131547,0.0,false
2.0,6,funnel_scale,NUTS,1488.7759482116414,50.031898258863755,28968733,3.711014601487557e26,13.567648103237152,0.4376762742085474,1023.9877190646002,0.0,false
4.0,13,funnel_scale,autoMALA,1178.9367226940547,9866.620969193742,4.8215955e7,18.774049288645056,-0.045334203088510105,1.071992960421644,189.20111309465028,0.0,false
0.8,8,funnel_scale,autoMALA,2105.112465318089,2258.876961520705,3.7769704e7,8.352128481327014,-0.11068475539454618,8.351681521901476,9.33851122440978,3.5752334376269807e-76,false
3.0,8,funnel_scale,autoMALA,1167.6730558075396,5612.104443424978,4.3273142e7,19.996678923251483,0.23499812081956092,1.783975797935712,159.82121802492293,0.0,false
1.0,17,funnel_scale,mix_autoMALA,1176.042620542227,1057.5614412872135,1.5266448e7,35.227569096096474,0.5572104501385833,9.504460167568427,37.289732064959324,0.0,false
3.0,18,funnel_scale,autoMALA,1075.4306611048612,4590.358019667063,4.5366491e7,45.97593387810954,0.15939646715829012,2.070786015063013,163.72814635684915,0.0,false
3.8,3,funnel_scale,mix_autoMALA,1075.8904836229271,3951.420385068739,2.2818604e7,1.2333026035505559e6,0.4048117462625462,2.207117732711828,194.89057272843635,0.0,false
1.2,10,funnel_scale,NUTS,1472.6966908559814,178.78833367251855,21580209,5.788085006710077e9,7.126310024099349,1.168137218179164,991.2273552816688,0.0,false
3.2,5,funnel_scale,mix_autoMALA,1023.7715077185734,1955.2825803678559,1.9502793e7,1.7565122953150615e6,0.9561975975062329,3.4213393041738147,172.42608667685715,0.0,false
1.0,2,funnel_scale,NUTS,1419.1048093441236,206.77610274136381,18818195,2.9348556292912103e7,6.589630879583359,1.6478386643766532,925.1742926867402,0.0,false
2.6,17,funnel_scale,mix_autoMALA,1175.0189900770308,1843.9327970748702,2.4105563e7,2.4394775864577968e7,0.8992691300590037,4.425950247740483,149.10791582416513,0.0,false
3.2,10,funnel_scale,NUTS,1495.531785161092,41.990796775494495,148046863,4.550606362259328e44,14.81929696521759,0.11589282281633904,1023.9994605006997,0.0,false
3.8,15,funnel_scale,mix_autoMALA,1056.3312691250271,4079.3832375160955,1.8248024e7,78667.08405341335,0.46696863329372734,2.013053059487137,195.50931914404816,0.0,false
1.4,1,funnel_scale,NUTS,1922.643508512588,118.68418646748047,39728017,1.6618951944829035e13,8.790911579275132,0.8387900482677452,1017.9023546577913,0.0,false
3.2,4,funnel_scale,autoMALA_fixed,879.672547403355,1769.9617762960404,7.0881331e7,7.378193907095185e7,1.6006456706393162,1.3635659407464538,390.74713080871913,0.0,false
2.4,2,funnel_scale,mix_autoMALA,871.2352525229608,1216.8993697000583,2.7869968e7,11870.618670033993,-0.989234488693009,5.266760678597472,166.0471796881823,0.0,false
2.4,14,funnel_scale,NUTS,1680.8868955283306,39.853676499592126,19908339,1.4353384987382182e35,15.209175822925578,0.2504703040436639,1023.9991039754833,0.0,false
2.0,10,funnel_scale,NUTS,2756.1763328334505,49.49322926884047,111777934,3.35580465582891e26,13.647058626270294,0.3950221750264052,1023.9905832470567,0.0,false
2.0,12,funnel_scale,autoMALA_fixed,993.6404630016444,807.4411068351477,6.8205328e7,5.117255852396455e6,2.5199240243981706,2.372905418269647,386.97337487376467,0.0,false
2.2,17,funnel_scale,autoMALA,1279.9502764135832,4036.5563009453726,4.4063817e7,20.76539906062262,0.13091364512544387,2.8234732606557484,106.37703411348683,0.0,false
0.8,5,funnel_scale,mix_autoMALA,2144.5678537118447,2536.9524937648657,1.4395738e7,20.840277518478615,0.08160601271279266,7.588457008812842,19.145443216174343,8.34615e-319,false
3.0,19,funnel_scale,mix_autoMALA,1070.7695368289408,3907.6645783017843,1.7882939e7,1516.8065879043381,0.2217357092664108,2.393552529835071,162.03598439620856,0.0,false
0.6,1,funnel_scale,mix_autoMALA,2188.5530516765366,2198.376679078286,1.2596955e7,4.61444905060829,-0.1139113886803043,8.920425564979434,9.309754411191417,1.0449559816611615e-75,false
0.2,6,funnel_scale,NUTS,137309.17681424416,137816.2496978837,9434363,8.59740660491858,0.01964740397701281,8.91516504783644,2.817753376597693,2.539011034874254e-7,false
3.0,20,funnel_scale,mix_autoMALA,899.1644764263116,2278.320198322962,2.4559951e7,4834.914359231334,-0.2674629918848044,3.463584920786798,126.8244067670296,0.0,false
2.6,7,funnel_scale,autoMALA,999.2127760964554,3080.9618486776603,4.7609584e7,21.401989888768053,0.08485443652739606,2.9088560775441468,122.02795056154855,0.0,false
0.4,10,funnel_scale,autoMALA,13784.04528380006,13508.36479240446,3.0892568e7,8.291266724992603,-0.013103005659015442,9.180415696581912,2.556377752078222,4.2144677820736735e-6,false
2.4,16,funnel_scale,autoMALA,1168.8463221478585,3619.4778010223513,4.4374408e7,33.97168386158829,0.3805189535660549,2.672924239004761,135.01996532729223,0.0,false
2.6,2,funnel_scale,autoMALA_fixed,1002.9384481872379,389.69556827109875,6.6550515e7,2.1223469030215277e11,3.9693869858181263,1.3627420540747206,569.0555741008479,0.0,false
0.4,17,funnel_scale,NUTS,5203.239402822401,5867.206851295361,12449731,8.130843398112402,0.23373550431423903,7.704166350793384,49.29165371373506,0.0,false
0.4,18,funnel_scale,NUTS,6853.760862033025,7461.028330188974,16095421,8.04491575272446,0.18189951111804858,8.046222610551363,26.71522404916834,0.0,false
2.4,4,funnel_scale,mix_autoMALA,1013.685593820425,2478.699723772651,2.1443744e7,805.0754158701354,0.10957846953474296,3.6639080712889776,126.84436176936916,0.0,false
1.8,2,funnel_scale,autoMALA_fixed,1143.6816929068536,1705.6737426989378,7.4612982e7,6718.704420827367,1.3647490826067594,3.095870918478395,224.92594521458363,0.0,false
1.4,17,funnel_scale,autoMALA_fixed,994.6432807475883,783.5876489814326,5.8481795e7,1.0633194146690217e6,2.5120009468994122,2.768553804685412,396.7370178839549,0.0,false
3.6,4,funnel_scale,autoMALA,852.4824994662549,1690.3912332843884,4.1373283e7,71.33380425005937,1.5405261666393733,1.7481610435868695,267.46233467880364,0.0,false
3.4,18,funnel_scale,autoMALA_fixed,725.5694082323453,4918.583423018722,1.18426918e8,5033.853616066509,1.1516127469176234,0.0003950356471471456,467.6429226456439,0.0,false
4.0,15,funnel_scale,NUTS,1393.123019661407,62.58815652684984,670573925,7.939197522636498e44,12.130308811569213,0.3366549431753424,1023.9331171282141,0.0,false
3.6,20,funnel_scale,autoMALA,908.8939580232105,2770.2181425529852,4.0394057e7,67.22824941749292,0.968049167102397,1.7786398697108452,201.9446359400159,0.0,false
1.6,4,funnel_scale,mix_autoMALA,726.5976101650529,263.460014751644,3.8900707e7,8.268192569935338e-7,-4.973324063105885,0.03326845300248162,668.9346083815635,0.0,false
1.6,18,funnel_scale,autoMALA,991.9020516495423,1122.934470236773,4.0334935e7,58.463871306037156,0.8397243063289686,6.984462823953675,71.4892163764962,0.0,false
1.8,3,funnel_scale,NUTS,1279.020023146248,67.0136778211587,18274190,6.015270979220733e21,11.699037165355682,0.987004381391174,1023.7034801728684,0.0,false
1.6,7,funnel_scale,NUTS,1703.1218745303238,78.88783597400572,36087002,5.3730746394926214e17,10.797333270168306,0.5911436178401992,1023.3830891113196,0.0,false
0.4,1,funnel_scale,autoMALA,15494.194546152909,15919.407726773312,3.0969991e7,8.327758286875293,0.008099216759439,8.758231562705504,2.2361503159537235,9.073301267277247e-5,false
2.6,17,funnel_scale,autoMALA_fixed,847.3389420979432,306.8762006631711,7.1594016e7,1.930748088789734e14,4.505394293233759,1.1295461988521998,633.1353551867667,0.0,false
1.2,8,funnel_scale,mix_autoMALA,1229.7978324589747,1404.0368264074614,1.6837896e7,170.76201128263446,0.20896329209904066,7.808630537597657,33.30135383336602,0.0,false
3.6,12,funnel_scale,mix_autoMALA,1019.9160580176934,4162.943919041788,1.9953597e7,9658.33798629284,0.25428012939014427,2.1144398691530975,183.6935422721421,0.0,false
3.2,6,funnel_scale,autoMALA,1204.8120595922578,6771.931735826573,4.459614e7,27.670826731426374,0.08881287818851721,1.5880910727752477,170.49060747314493,0.0,false
0.8,8,funnel_scale,autoMALA_fixed,1204.827424273517,1283.4116868055057,4.7423598e7,95.25928333278576,0.026827181107260484,8.447694566899266,18.457903086443594,2.386820175810157e-296,false
2.8,11,funnel_scale,autoMALA,1041.5497108747256,3824.719919161238,4.6865571e7,31.72956076103748,-0.14451362681252655,2.42089866767336,135.36525753676685,0.0,false
0.4,17,funnel_scale,autoMALA,21216.093770725638,21967.560000646765,3.1085098e7,8.392574487579749,0.02830418222647661,8.668470420947601,3.77818657597376,7.983411159693315e-13,false
0.8,20,funnel_scale,NUTS,1458.3013660307456,716.7564022719524,17194753,18160.55714282104,3.3034982656831735,2.7848311443226406,626.4065333424724,0.0,false
3.2,8,funnel_scale,mix_autoMALA,866.4832098119788,2077.8667001563017,2.7185314e7,5339.076567705831,-0.8880657772769014,2.8112308670917616,151.09494975796744,0.0,false
0.8,3,funnel_scale,autoMALA,3440.600737703243,4179.787150275169,3.7470242e7,13.389270607599192,0.05393795742315616,7.3943691003847025,19.025407117486235,7.96629488e-315,false
2.2,8,funnel_scale,autoMALA_fixed,727.6217768150505,1783.300168289461,1.39815866e8,0.00044724042454106995,-1.912463163361539,0.0013464546540270818,525.3429058350824,0.0,false
1.4,2,funnel_scale,autoMALA_fixed,1150.2520526990181,597.9071363625208,5.3381818e7,1.7350262172692849e6,3.0548679329601676,2.503048427089859,424.9059309644903,0.0,false
1.6,14,funnel_scale,autoMALA,1196.8917724103565,2059.566897173188,4.6040685e7,13.658643324797454,-0.1765947152384481,5.1786781431715445,57.53560458499905,0.0,false
1.6,13,funnel_scale,NUTS,1630.3676406061559,66.26390854619055,38349802,7.650631031671172e18,11.784748552799226,0.5340360391347723,1023.8475423469632,0.0,false
1.4,17,funnel_scale,autoMALA,1201.3489001401554,1776.1973221092514,4.5428843e7,12.691138971447055,-0.162011107184647,6.043729010647603,44.964419533605934,0.0,false
0.2,10,funnel_scale,NUTS,173081.7667828843,173542.9310283346,11569959,9.17062013950161,-0.001921701854377839,8.975461665878168,1.4884143544355766,0.023810965052294852,false
0.4,18,funnel_scale,mix_autoMALA,7042.3914535885415,7298.3965294273385,1.0814829e7,4.341221328108264,0.06489396489377314,8.643579023214143,6.459184173791766,1.154988221887253e-36,false
4.0,20,funnel_scale,autoMALA_fixed,725.4849701883811,6403.4710072751795,1.41763887e8,6384.156150504694,1.0094187284190714,5.289667760894091e-5,456.39392580716765,0.0,false
2.6,19,funnel_scale,autoMALA,1261.0597784828944,4715.108482753766,4.1597278e7,34.31347221844104,0.31986857157213466,2.2291494619251013,155.5848480430238,0.0,false
0.4,9,funnel_scale,NUTS,7253.085292196504,7960.389303897515,14452182,8.222194192104082,0.23029961059167264,7.825020953129069,33.17299707001675,0.0,false
0.4,1,funnel_scale,mix_autoMALA,6797.298052175662,6827.285251604317,1.0623635e7,4.05215393531522,0.022841427533157217,8.955538137814921,1.5390502560202375,0.01752363262786417,false
1.2,16,funnel_scale,autoMALA_fixed,957.0715259736486,1152.7478555967252,5.8948077e7,46993.074811429644,1.6182218230970806,4.016076334068038,260.574983858439,0.0,false
3.6,10,funnel_scale,autoMALA_fixed,927.1465096432138,3232.241945862801,1.74178169e8,158.3106331607229,1.0122221872114152,1.2720978369888238,263.07972001731446,0.0,false
3.0,14,funnel_scale,autoMALA_fixed,787.9297276096596,638.248611771549,8.6162883e7,2.3069971941776293e13,3.1212564386838553,0.5232538797330081,582.7753291788284,0.0,false
1.0,20,funnel_scale,autoMALA_fixed,930.5090451117685,1024.2177203187016,5.895871e7,558.2971135060623,-0.060250943794984524,8.171858724917415,45.94531224599013,0.0,false
2.8,15,funnel_scale,NUTS,1134.3404182707081,52.53239050704054,658497747,9.297881581874716e34,13.241235303211212,0.3050241689900219,1023.986695495223,0.0,false
4.0,12,funnel_scale,mix_autoMALA,1175.7534397309935,5499.827742695361,2.026001e7,146197.33209199132,0.428448709656442,1.6265894414167086,200.33410513863376,0.0,false
2.2,16,funnel_scale,mix_autoMALA,1297.8816615182309,2310.256951061706,1.9258059e7,195093.02618571854,0.6339687334503454,4.337039445345658,116.26819309188939,0.0,false
1.6,18,funnel_scale,NUTS,1869.7525519955195,112.7790329645171,112294502,5.050223884852786e15,9.028342348489762,0.5220122501637586,1021.5240737337056,0.0,false
3.6,14,funnel_scale,autoMALA_fixed,818.4698337881135,3462.8482349650367,1.35227869e8,1.4734263719343336e6,0.6815687639507483,1.6031335647817069,309.5811615997996,0.0,false
2.4,10,funnel_scale,NUTS,1657.1999791745977,44.32813474999704,27359654,1.143320883730927e33,14.4183379445076,0.3534811359972012,1023.9967062873828,0.0,false
1.2,4,funnel_scale,autoMALA_fixed,895.6891151604807,1302.4300663838194,6.0017743e7,45451.78240059373,1.2850603529419633,4.148543634863054,229.29749225287668,0.0,false
2.0,14,funnel_scale,autoMALA,1293.763036277741,3665.149432969358,4.8970802e7,11.181935178667981,0.10772664605306968,3.156455953099117,102.71264813219993,0.0,false
3.6,15,funnel_scale,NUTS,1607.4505374826017,44.3240074152393,64257675,8.675017920282633e48,14.418953552150725,0.3454046790650829,1023.9977265904834,0.0,false
1.2,7,funnel_scale,NUTS,2145.095875452326,175.20997381405226,50647603,9.918254646699633e9,7.219889155845642,1.0972888642829433,990.5365929860875,0.0,false
2.0,8,funnel_scale,autoMALA_fixed,896.5729349342619,1100.1357163125467,9.2829317e7,42197.36096316045,1.6839094371221348,3.828223992450283,266.9376337334401,0.0,false
3.8,13,funnel_scale,NUTS,1448.7421037299132,48.061771046345505,100973622,1.7290669620807792e50,13.839375631713867,0.5826939798728571,1023.9893412487015,0.0,false
1.2,3,funnel_scale,autoMALA_fixed,980.283083301143,586.7575086709883,5.3768564e7,109672.87348142023,2.7454250235727917,4.843333303894548,322.79661578808026,0.0,false
3.6,18,funnel_scale,autoMALA,1197.565247009185,8172.198327118712,4.7809742e7,39.549553202468715,-0.03321496245384743,1.317083231514495,173.39723396010075,0.0,false
0.6,20,funnel_scale,mix_autoMALA,2172.82503408201,2106.136209181336,1.3652836e7,15.718536651628616,-0.06275414396423218,9.273202117504752,6.499496327240895,4.062874003034712e-37,false
2.2,16,funnel_scale,autoMALA,1241.3667415973366,3933.6118527390013,4.5574012e7,12.34409499233681,0.1689306841052694,2.791349034381745,118.58618133669859,0.0,false
1.6,7,funnel_scale,autoMALA,1010.8832690806976,1524.2012725953368,9.2575468e7,4.346771362857373,0.2985721682192024,5.844005280202286,64.43883464415187,0.0,false
0.2,2,funnel_scale,NUTS,132609.53619761186,132762.0047786512,10179273,8.56617838776331,-0.005785178179411947,8.985332786156361,1.0068139280009518,0.262767041869498,false
1.0,4,funnel_scale,autoMALA,2016.5045541737272,2745.1216059133812,3.947044e7,9.559062335419418,-0.04732785220235347,6.604704619751282,23.870509329097523,0.0,false
1.0,18,funnel_scale,mix_autoMALA,1304.4176027953338,1473.530045052174,1.6421537e7,18.20921529743126,-0.09964881542623769,7.949145528779923,18.75474028398212,6.07158321644451e-306,false
3.2,13,funnel_scale,NUTS,1511.2200848843054,39.1905040382739,28092017,8.696034084613275e46,15.333553162384034,0.39924897180967833,1023.9992162080528,0.0,false
0.8,12,funnel_scale,NUTS,1616.8779193761777,1526.0308617669261,45824294,6179.400931194191,1.9236521409122866,3.6985525997298985,413.55965043279855,0.0,false
3.0,6,funnel_scale,autoMALA,1065.1920049519579,4712.458564764003,4.6022885e7,17.132911044846477,0.11803851794388481,2.013868045500187,138.76659247718584,0.0,false
3.2,15,funnel_scale,autoMALA,1065.990915662327,4674.567706669992,4.5189805e7,44.190732872938916,0.32189854017968966,1.8995441945232034,161.84703329237433,0.0,false
0.8,19,funnel_scale,autoMALA,2707.612375878477,3232.8557842093983,3.7435413e7,8.864001435665534,0.1484425221952687,7.4553620915018515,19.35506104566304,0.0,false
4.0,19,funnel_scale,autoMALA_fixed,908.4909956950722,827.6322916334669,5.5405325e7,1.4437989550930722e11,2.653775640607751,1.0523347452235954,471.31208236255645,0.0,false
2.2,5,funnel_scale,mix_autoMALA,1144.2594993241557,2375.455269505596,1.8803359e7,10521.177344455775,0.2941892004914638,4.198811928983553,107.97030151285101,0.0,false
4.0,2,funnel_scale,autoMALA,1193.695431453137,9107.576544259986,4.2989514e7,45.856810749428774,0.19257011079718123,1.1185233832919617,203.47606009254253,0.0,false
1.4,19,funnel_scale,mix_autoMALA,861.8028956310435,497.0798809509813,2.7177512e7,12520.90436253468,-2.026930405670849,10.719372466727938,274.48707114474485,0.0,false
2.4,7,funnel_scale,autoMALA_fixed,785.5676666633652,570.7116388357732,7.5402192e7,2.977397777624759e10,3.071599512619608,2.163866109713534,532.5616190881727,0.0,false
1.0,9,funnel_scale,mix_autoMALA,1231.6671949723843,1258.524975969116,1.5362603e7,15.04155708287371,0.2507321197797642,8.700597658261962,24.528737533081465,0.0,false
0.8,8,funnel_scale,NUTS,2061.005260681543,938.4155461247611,26412952,9833.268289667436,2.904615986694336,2.8021484683239177,574.6667359251205,0.0,false
1.8,9,funnel_scale,autoMALA_fixed,726.1404352698697,50659.99653160568,1.01814172e8,0.5970629342144339,-0.34869666062417903,0.007212653608317003,369.99192030176744,0.0,false
1.6,14,funnel_scale,NUTS,1217.8784067953095,76.03837745416634,22084374,8.544830347964878e17,11.005302990722654,0.2419306061538384,1023.7711152360957,0.0,false
3.2,17,funnel_scale,autoMALA,1081.1531798857293,5449.960592034806,5.0083848e7,27.696927983816515,0.019766746654662576,1.7848026036417248,155.82093962343941,0.0,false
2.8,7,funnel_scale,autoMALA_fixed,901.5945311128374,457.81915334344416,6.9680712e7,3.0999911441140405e12,3.6413501517626248,1.2325125332369324,573.7965642129185,0.0,false
3.8,19,funnel_scale,NUTS,2284.463298562198,52.70023107258556,42628629,3.179737765934837e47,13.22371801958084,0.4010305745624222,1023.976247555293,0.0,false
3.0,16,funnel_scale,autoMALA_fixed,1092.250979457566,963.4609172999596,1.39741961e8,1.2691770066992538e7,2.434801394836436,1.2710375113512018,426.6420653933951,0.0,false
2.0,2,funnel_scale,autoMALA,1234.1203111177165,3170.7976792325017,4.2916871e7,12.844386446355276,0.27671400609392405,3.3728965960361754,101.03405319835416,0.0,false
3.6,16,funnel_scale,autoMALA_fixed,1024.692133731888,827.8689497967574,1.39140006e8,3.656050842705952e8,2.67246608165808,1.0437345204553545,448.09098820124484,0.0,false
4.0,8,funnel_scale,NUTS,2470.172750968112,48.688215326756136,49221508,4.152900654441267e51,13.75951164522171,0.35357997704451405,1023.9903850959664,0.0,false
2.2,6,funnel_scale,NUTS,1311.5083616792954,48.518750528528514,20116668,3.2646452731421946e29,13.777143879508976,0.4132763514508166,1023.9862754886365,0.0,false
3.6,4,funnel_scale,NUTS,1874.7874047108428,39.4441866751387,33106229,5.196503285858075e51,15.286845861434935,0.34222125836587775,1023.9991942314704,0.0,false
3.4,7,funnel_scale,autoMALA,883.6974106535781,2742.0017421500447,6.5188462e7,6.741928367276378,-0.8155502736451143,2.090540503330464,180.2496323367022,0.0,false
2.2,19,funnel_scale,NUTS,1748.99894076524,48.67498704120406,59582666,2.7457137298416396e29,13.758091797924042,0.40488998088415995,1023.9926571528985,0.0,false
2.0,20,funnel_scale,mix_autoMALA,1197.176936890402,3327.3679832393304,2.3628036e7,20.99194578660563,0.28235865455490405,3.1065451407915954,108.96318242765365,0.0,false
2.4,13,funnel_scale,autoMALA,1022.5021507085353,2870.144363311906,5.2565202e7,31.184194954425678,-0.20477659202157117,3.147112644756832,105.31218601962344,0.0,false
0.2,12,funnel_scale,autoMALA,131203.5490486122,131470.52389557802,2.6578683e7,11.44744762569823,0.00755492491035238,8.970444830775307,1.5504152266718056,0.01633527964828937,false
2.6,10,funnel_scale,autoMALA,1114.7908629800388,4216.2978799953835,4.5693628e7,10.75405197696266,-0.05415779590437547,2.3751762309379054,130.7445660701646,0.0,false
4.0,14,funnel_scale,autoMALA_fixed,1137.0907125532287,5798.488877414383,1.48903648e8,2298.242686167191,0.8061682564823869,0.7456599546228206,295.3749219527998,0.0,false
0.4,4,funnel_scale,mix_autoMALA,5623.685700818443,5650.475742561968,1.0821726e7,4.261115035915236,0.00836572828103696,8.956827865967547,2.89949639539224,9.970883847305707e-8,false
1.8,16,funnel_scale,autoMALA_fixed,1236.739328141288,416.93869291537663,5.6173885e7,1.6489790433067566e8,3.8165232427411206,1.848119630793604,525.7635670490401,0.0,false
0.8,8,funnel_scale,mix_autoMALA,1141.671711951197,894.8526796524569,1.4169892e7,6.518294589014876,0.15495663183435637,11.444492393306133,26.37278651805189,0.0,false
0.6,13,funnel_scale,mix_autoMALA,2919.565229363487,3159.2288249081375,1.2754984e7,7.574814879364857,0.030697208883400162,8.313417802251577,7.717891482830826,3.65418883186718e-52,false
0.2,12,funnel_scale,NUTS,143569.7968691903,145169.8099792168,9509665,8.582536059527733,0.0033732443572279842,8.899212789081623,1.6904135843955572,0.006592326038527876,false
2.4,17,funnel_scale,autoMALA,1362.0058307647237,5210.072562056175,5.5268455e7,18.855664009522407,0.014757126532714625,2.352378130630819,132.14139521530927,0.0,false
2.4,9,funnel_scale,autoMALA,847.8770326031146,1320.488998397957,4.467259e7,107.91879306319777,0.6246868651097288,5.321568085410067,100.59851941106011,0.0,false
2.0,2,funnel_scale,autoMALA_fixed,962.5694986722077,385.00930408005695,6.1485401e7,8.60879415461181e9,3.9498154083621912,1.785153512035578,558.9777738188488,0.0,false
0.2,20,funnel_scale,autoMALA,136732.40105738846,137081.05471119238,2.6561837e7,11.430906048103346,0.006984269219998291,8.967877070604612,1.672186931038892,0.007452012596868404,false
2.8,13,funnel_scale,NUTS,1727.910202697828,50.05497723708004,78011770,3.177190047181979e36,13.566762822151183,0.4050670964569308,1023.9910758380928,0.0,false
3.8,20,funnel_scale,autoMALA_fixed,821.9374880287279,2200.6751579744064,9.5630526e7,6.047693979319864e10,1.704209783690184,0.07070309490389523,500.42906486785785,0.0,false
1.8,9,funnel_scale,autoMALA,939.5876187028144,1275.5003116149776,4.5475731e7,18.015682748779128,0.6190477294135887,6.133347649512585,63.2342897913613,0.0,false
1.4,2,funnel_scale,autoMALA,1580.7513986466995,2828.9304430254306,4.3608846e7,13.24056902176399,0.27394688708121456,4.865551985017011,64.35720387142057,0.0,false
3.0,1,funnel_scale,autoMALA,1180.5991511563182,2688.6654734508807,1.52789707e8,0.17289340111433577,-1.1194764425106456,1.9098431879871844,234.27547391413407,0.0,false
2.4,17,funnel_scale,NUTS,1278.7950981237723,37.49418572488432,28319844,1.9688566776541292e36,15.678363786411285,0.28327366565855777,1023.9997670672967,0.0,false
3.6,12,funnel_scale,autoMALA,1113.3828875967404,6900.327702103739,4.6472146e7,24.917727840320524,0.21394662681086052,1.3818631721563392,185.40163728807514,0.0,false
2.4,16,funnel_scale,NUTS,1409.4941601155265,45.82404182372254,29895646,1.1999788060200257e33,14.181751514530182,0.26328275814698493,1023.997321258857,0.0,false
2.4,1,funnel_scale,mix_autoMALA,1019.5160511125328,1488.1779100502652,2.339954e7,2.7051119768876694e6,0.712432513096067,5.451407220251237,120.58489029285751,0.0,false
1.0,19,funnel_scale,autoMALA,1363.3669888962722,1372.9035052411382,4.4137272e7,12.39403827129747,-0.02364394606633316,8.936444690171797,11.282975251037804,5.3070253037835574e-111,false
3.6,8,funnel_scale,autoMALA,1121.4292348515858,6834.4315156211205,4.2318135e7,48.556538540039284,0.14438551859700363,1.4445176180034935,184.11243638247558,0.0,false
1.0,7,funnel_scale,autoMALA,1373.3187893894728,1441.987735581919,4.1870632e7,11.30008066809407,-0.21405908744033,8.484466174523693,19.609580133351546,0.0,false
3.0,19,funnel_scale,NUTS,1884.6481195397691,41.271433001003295,62370536,2.228165077203384e42,14.944564884090424,0.33133234410109197,1023.9990399194295,0.0,false
3.2,8,funnel_scale,NUTS,1772.6664334258824,39.84493738780085,38248441,5.893764710065523e45,15.210114736938477,0.3024839287879771,1023.9992420474975,0.0,false
1.0,15,funnel_scale,mix_autoMALA,1682.1628099361353,2126.1050848838017,1.6147604e7,33.05543135775044,0.23159496025147905,6.996567288462766,34.52068263296026,0.0,false
1.2,15,funnel_scale,mix_autoMALA,1425.4724373867168,1829.3171806102046,1.8717694e7,406.3855695332995,0.048405958380816946,7.008526907450362,28.992840358456228,0.0,false
3.8,7,funnel_scale,mix_autoMALA,1215.531478520592,5094.045396275418,1.9447057e7,122986.2242078733,0.47877470401990213,1.7634925176858858,205.67502368667414,0.0,false
0.4,10,funnel_scale,mix_autoMALA,7627.557141341935,7941.404931154727,1.0897061e7,4.061018990981858,0.06952566076688385,8.593429050999681,6.407725838339885,4.34188979376338e-36,false
3.0,8,funnel_scale,NUTS,1983.1689658228095,45.757463262683295,40693635,1.8931425097736113e40,14.192511859226226,0.34649259462384374,1023.9967520571432,0.0,false
1.4,9,funnel_scale,autoMALA,1339.815083178697,2282.3945255974986,5.5950455e7,4.171139068519597,0.41136199292754183,4.969850544055269,70.26072417513967,0.0,false
3.4,16,funnel_scale,autoMALA_fixed,1194.8298426233878,350.07049825504754,6.2322792e7,1.7849973515206647e14,4.256265325214181,0.8616501797719188,597.0894301655321,0.0,false
1.2,3,funnel_scale,NUTS,2034.3318507764602,254.13848425450118,200855654,1.9775201570117292e9,5.982860417318344,1.0012476488188815,980.5697985519507,0.0,false
2.2,1,funnel_scale,mix_autoMALA,1135.2987755345273,2370.7909206872346,1.9236985e7,7686.436536152549,0.3221817581716777,4.146606117891883,112.74667245283447,0.0,false
1.8,13,funnel_scale,mix_autoMALA,1138.9003641337367,1420.8503158309268,1.8856238e7,4809.945487274396,0.9513033815576585,5.7918506820769755,115.74391623014995,0.0,false
1.6,9,funnel_scale,mix_autoMALA,1483.3395149897028,2560.842625376511,1.8344641e7,2160.4362561837606,0.38526892717757644,4.909320857708826,80.8474209553156,0.0,false
1.0,19,funnel_scale,mix_autoMALA,1361.327126603211,1427.0446266580466,1.6887717e7,132.04957500656678,-0.13082008835571957,8.553268013980013,20.71881552228672,0.0,false
3.6,2,funnel_scale,mix_autoMALA,1075.1878884397752,3871.2497911162886,2.0757699e7,105667.16553427817,0.40637547347118674,2.2553940522657716,176.25546735152633,0.0,false
0.8,11,funnel_scale,NUTS,2967.458565466511,1174.5586822136734,52932470,9637.289140050025,2.5997738520441853,3.170684572218468,506.886606485793,0.0,false
3.4,12,funnel_scale,NUTS,1937.1820457199105,38.69662950468603,26369473,2.750758197490987e49,15.434024102687838,0.3473046378985869,1023.999288082388,0.0,false
3.8,9,funnel_scale,mix_autoMALA,1352.3921547610207,3875.9588526184275,2.0106119e7,3.5250411719050985e6,0.8189598280071111,1.8883353631354276,219.5521688697524,0.0,false
1.4,2,funnel_scale,mix_autoMALA,1373.7182570370078,1933.4701470737562,1.6244435e7,218.21632066631938,0.5429369344030541,5.8362979381630415,66.45910162151998,0.0,false
0.8,12,funnel_scale,mix_autoMALA,2376.5046100556797,2895.260734370641,1.5205218e7,26.828694165392644,0.10875250120342163,7.348953163988442,24.18192480908375,0.0,false
3.0,6,funnel_scale,NUTS,2181.857049795721,42.57794400873793,72877045,4.680829456622683e41,14.713438754081725,0.3750100937501141,1023.9983484493753,0.0,false
3.6,5,funnel_scale,autoMALA_fixed,1014.0433707369332,485.2427466847869,5.3362173e7,2.3284096431065747e12,3.5635018269235523,1.0495583231737327,535.4177839359347,0.0,false
0.8,14,funnel_scale,autoMALA_fixed,830.1924783763577,354.5997780540356,6.3455082e7,78.83133748522778,-2.4300154244651653,14.302747109221292,264.6166276163468,0.0,false
3.4,20,funnel_scale,mix_autoMALA,1002.7428834779824,3471.3554603911275,2.1559287e7,61769.27022791827,0.17335452195085804,2.558289329041476,167.602529472846,0.0,false
3.2,18,funnel_scale,autoMALA_fixed,1195.2620569093178,707.2641323297703,5.4200522e7,5.050787973964142e9,2.9369699499586517,0.988611146135704,487.45652000452475,0.0,false
2.4,9,funnel_scale,mix_autoMALA,1487.0920232968608,2457.703075779756,2.2576178e7,1.1685461543281367e7,0.8775463416527169,3.86983379259118,153.7681213967443,0.0,false
2.6,6,funnel_scale,mix_autoMALA,1265.0799021462105,3085.2647091279728,1.8610237e7,77617.40762563207,0.562533004575869,3.1391045082046443,150.56408680525212,0.0,false
3.8,12,funnel_scale,NUTS,4646.61797563286,49.958227440717174,265888889,6.0617072715663626e47,13.586203301239014,0.3143384805260019,1023.991335022418,0.0,false
1.6,20,funnel_scale,NUTS,4205.909653412572,78.54880601471392,173051798,5.998232090675109e17,10.830711359519958,0.5686635634281126,1023.5249234123365,0.0,false
0.4,14,funnel_scale,NUTS,3649.2589546951954,3884.9047284616026,14390373,7.792513794796624,-0.020708674547100597,8.452562110683058,36.450805832013145,0.0,false
3.0,13,funnel_scale,mix_autoMALA,993.2742838090118,5056.874935267264,2.44007e7,5.807906252974051,-0.09586487193610588,1.7551788005307205,158.64719797594336,0.0,false
0.4,4,funnel_scale,NUTS,1421.8757545754447,629.475424048682,11835700,4.661989217798083,-2.3699011286030167,12.538331575845296,441.604017258034,0.0,false
0.6,11,funnel_scale,mix_autoMALA,2142.2473861330236,2131.321968961321,1.2722374e7,4.200568250735217,0.029901069693530534,9.043546294645576,4.460832059392457,1.0398208484944587e-17,false
0.6,14,funnel_scale,mix_autoMALA,2794.240003675576,3021.055126320158,1.2681889e7,5.622420597401177,-0.003831329781989669,8.32423790586848,5.941767514045897,4.323575324736722e-31,false
4.0,16,funnel_scale,autoMALA_fixed,1069.5977930322545,1430.07810745388,1.25224457e8,4.006149519155444e7,2.0070176944895657,0.7899708988764165,407.0252410658578,0.0,false
0.6,15,funnel_scale,autoMALA,2755.6254786915483,2559.7544459310857,3.5525615e7,8.178725447789823,-0.1291094253265268,9.625131268639942,10.973264174029799,5.1527403442795874e-105,false
0.6,15,funnel_scale,NUTS,2245.627328252501,2101.833700174438,16278191,144.60441351984122,1.5011295439558832,4.678877896443491,271.21736323111566,0.0,false
2.8,19,funnel_scale,mix_autoMALA,895.1984991085111,1331.352579445003,1.9582273e7,69864.73307922058,1.0245875799056854,4.754831561515295,143.62796671888609,0.0,false
0.2,16,funnel_scale,mix_autoMALA,49388.68684962227,49116.462349442896,8.925135e6,6.393430068736259,-0.002916422883233035,9.04935833727266,0.9180692975836784,0.36827027500403375,false
1.8,15,funnel_scale,autoMALA_fixed,809.5841278629072,1061.612598583299,7.3592408e7,2.0099275319467988e7,1.9434565810899924,2.644312630238003,402.50407199205694,0.0,false
2.6,5,funnel_scale,autoMALA,1033.6814709640832,3312.595080613266,4.9744211e7,23.375368904403814,0.23477758768042,2.7295334053521616,126.05947815899788,0.0,false
0.6,3,funnel_scale,autoMALA,5009.651594795061,5299.506665530899,3.5279468e7,11.458521048351756,0.13519786692289476,8.381350971566057,12.353976357774771,5.449374611198359e-133,false
2.2,19,funnel_scale,mix_autoMALA,1084.9651291262553,2211.4529699159357,2.1523607e7,16364.91195814779,0.013043259566866083,4.415251139791902,108.83518082684131,0.0,false
2.0,2,funnel_scale,mix_autoMALA,872.7226001540364,841.6233830080695,2.9270689e7,324623.24556837656,-1.270021102055854,7.388354954309021,229.56479946269056,0.0,false
2.6,8,funnel_scale,NUTS,1344.247870920715,42.330238682132006,19872110,1.1488677683516674e37,14.753346416664124,0.35161410043037084,1023.9975964534088,0.0,false
1.0,11,funnel_scale,autoMALA_fixed,1268.1843228885923,1690.5425653876357,7.6223074e7,114.45268674751053,0.29610054079161174,6.598211006648118,50.39926350358758,0.0,false
3.2,9,funnel_scale,autoMALA_fixed,725.613497831941,235748.83754247258,1.31091941e8,5.774563022547053,0.1643491115684116,0.0006650918079398941,374.14673963207866,0.0,false
3.6,2,funnel_scale,autoMALA_fixed,927.7359659203495,5957.120904649255,1.33662591e8,38.56443234713109,0.29887189518939844,1.2875679257552437,227.23659250435608,0.0,false
2.0,4,funnel_scale,autoMALA,1261.3292739153778,3426.6889803600875,4.3731658e7,12.781745634267995,0.11240490813038598,3.2906804417883424,98.6271145386033,0.0,false
1.0,9,funnel_scale,autoMALA_fixed,729.9871920102588,1456.2875600100142,8.2495643e7,0.03334701261463297,-2.1041349016200575,0.05392443818982272,488.2276127836942,0.0,false
1.8,5,funnel_scale,mix_autoMALA,1340.4220508037492,2034.044457949813,2.0383307e7,43019.615677553964,0.6324917469656424,5.19163314751506,93.06583983738736,0.0,false
2.0,3,funnel_scale,mix_autoMALA,1349.5990751931643,2753.160688498728,1.6202474e7,686.6538701486687,0.6343495451966819,3.663076174387041,129.81965248400968,0.0,false
4.0,11,funnel_scale,mix_autoMALA,1206.2304321792433,4337.896662438255,4.1503502e7,0.04993978409441222,-0.8939805888015037,1.1736099044147792,255.26937118947643,0.0,false
3.8,1,funnel_scale,autoMALA,973.8891174636505,5869.129680820346,5.0571967e7,12.437442077260368,-0.10474195605160921,1.4787388813803135,172.0758294591352,0.0,false
2.0,14,funnel_scale,autoMALA_fixed,727.6074781532176,2887.851574079659,1.04029964e8,841.7308394671916,1.5013295385524645,0.005585989601955594,485.90776146506903,0.0,false
0.4,15,funnel_scale,autoMALA,13256.562739198522,13270.186787917306,3.0872754e7,8.159724598262871,-0.006651734574933458,8.989892248886429,2.257943046466074,7.459281108065811e-5,false
0.8,16,funnel_scale,mix_autoMALA,1630.0475238704296,1664.8111144223303,1.4344022e7,15.467717416883213,0.2792009395610788,8.636090759450413,18.731238129967984,3.5361436912336317e-305,false
3.2,16,funnel_scale,mix_autoMALA,954.1112661357619,2753.282027671917,2.2609325e7,56436.035807363674,0.10920863772637526,3.1029766505004264,144.2665643877086,0.0,false
0.8,9,funnel_scale,autoMALA_fixed,1226.750736676092,1665.840189233314,4.7775233e7,218.98146197349027,0.27045472975818274,6.504275987514958,63.40629431300661,0.0,false
3.8,20,funnel_scale,NUTS,4318.194364637108,52.79209708604515,463263566,3.9640710127503493e46,13.216000159263611,0.3344998478915799,1023.9856397006191,0.0,false
4.0,11,funnel_scale,autoMALA_fixed,823.411538757416,1196.541513224186,1.78756226e8,80453.8321695177,2.050884670915888,1.415894018862135,334.50285115091333,0.0,false
1.2,13,funnel_scale,mix_autoMALA,1703.8614675888698,2473.409741082592,1.7712742e7,148.11652390874423,0.287569434654761,6.005422360006561,46.777757149851496,0.0,false
1.4,12,funnel_scale,autoMALA,1243.654520732122,1880.622861558675,4.7898845e7,8.16184030648825,0.2961620677386054,5.802161486053225,54.394781068202164,0.0,false
4.0,10,funnel_scale,autoMALA_fixed,894.296927324969,441.7030513772688,5.4358428e7,3.2598375720971188e13,3.7207322862700463,1.1448788241799157,542.1681585515507,0.0,false
3.6,20,funnel_scale,autoMALA_fixed,981.2820292151176,496.0898804265571,6.3587359e7,3.3617514525154023e13,3.5314209639530705,0.9245268027510377,558.4681421919744,0.0,false
2.8,5,funnel_scale,NUTS,1481.097681825614,45.130388805730405,24346333,6.316789330574055e38,14.287617556762696,0.39258056626967747,1023.996531133951,0.0,false
0.4,19,funnel_scale,mix_autoMALA,5513.805983110577,5345.834746104584,1.0822608e7,4.313657521685131,-0.022712790054416857,9.278943121660948,4.211371402501916,7.871199687303571e-16,false
2.6,11,funnel_scale,mix_autoMALA,1273.499264343801,1806.4161013656285,2.3618807e7,2.3211641056458634e8,1.0344044244446944,4.462802773061049,147.54116524552703,0.0,false
0.4,17,funnel_scale,mix_autoMALA,6327.557390609264,6335.316699103754,1.0784699e7,3.9686026424506027,0.02757895296258772,8.982445782452928,2.01138667607639,0.0006123506139626034,false
2.4,14,funnel_scale,autoMALA_fixed,962.7076629715679,443.261272731561,6.5175224e7,1.2379524883591858e10,3.6553826634748905,1.8060758977771147,526.1995345671278,0.0,false
0.6,18,funnel_scale,mix_autoMALA,2614.58219748939,2723.0962037402446,1.272412e7,6.972289773607207,0.06162418291250806,8.62765131764986,6.227173826725966,4.160572170644817e-34,false
3.2,19,funnel_scale,mix_autoMALA,925.7432194258646,2776.694951805583,2.5908386e7,17503.211224354418,-0.158281557713058,2.9686409321307887,147.21942301417528,0.0,false
1.4,4,funnel_scale,autoMALA_fixed,960.4420927174581,535.6805636039105,5.5552755e7,6.775694000053636e6,3.2173131958318,2.4269134243149013,469.7604291258909,0.0,false
2.8,19,funnel_scale,autoMALA,741.8836064250871,832.0904395445831,7.9749807e7,50.19358679636613,-1.4633982682046447,5.831864303313572,340.81825445355514,0.0,false
1.8,16,funnel_scale,NUTS,1436.8979522068455,63.20869285314104,20016647,5.688840463407016e21,12.064634728527071,0.5462908096699551,1023.8296071005199,0.0,false
1.0,15,funnel_scale,autoMALA_fixed,1047.1577646645533,1134.4389159472837,5.2031589e7,1721.0719802180918,1.1767094253469714,6.305051432396646,134.94736290724273,0.0,false
3.4,6,funnel_scale,autoMALA_fixed,857.3563881074597,386.89559925318633,7.2134388e7,8.152553610119079e15,4.021474135082384,0.8177100762937902,618.4009643087392,0.0,false
3.6,6,funnel_scale,autoMALA,784.9729270522399,1820.9495267884424,8.7730636e7,3.3483562877290924,-1.1748731626753781,2.385845018737569,219.49679940922573,0.0,false
1.4,5,funnel_scale,autoMALA,1059.1800045576706,1149.8340428694883,4.4983748e7,43.70571281919117,0.5496326382976103,7.849121676784482,42.37351758499662,0.0,false
1.8,5,funnel_scale,NUTS,2099.42396709511,53.50174144909037,133268377,2.3488298925674688e23,13.123833247089387,0.3877170561876324,1023.9844227368395,0.0,false
2.2,4,funnel_scale,autoMALA,936.9241107910034,1772.8822465533033,4.4616304e7,40.37916693037746,0.2532617595051262,4.673254407426159,97.68920164056391,0.0,false
3.8,2,funnel_scale,autoMALA_fixed,1061.3040276271481,1182.8269630714115,1.64772863e8,1.5689135855604452e8,2.219550937983723,0.8658543890488386,421.5525758306919,0.0,false
1.2,16,funnel_scale,autoMALA,1325.2353482855654,1674.8992550081716,4.1691233e7,10.900752798496091,0.3134829884126211,6.941441828966029,33.993123178204264,0.0,false
1.4,11,funnel_scale,NUTS,4148.756030967129,128.17210225471072,133949608,7.361944147034208e12,8.472197224798203,0.7910063686698087,1016.7890497591881,0.0,false
1.8,7,funnel_scale,autoMALA,1351.4602540462367,2953.7833640826293,4.560921e7,20.236118200449916,0.4461525871079115,3.7464232820355035,104.53854971685398,0.0,false
2.8,14,funnel_scale,NUTS,2934.3786254360766,45.30595091389885,183688949,7.504188654254593e37,14.265622611522675,0.3081513328024348,1023.9974291454491,0.0,false
1.4,15,funnel_scale,mix_autoMALA,1163.435754480895,1576.8971678488922,1.8459354e7,209.80800787659535,-0.09895991260472824,6.62445717824384,47.43548181427965,0.0,false
3.6,11,funnel_scale,autoMALA_fixed,847.0716083892344,2166.6681818937886,1.65787774e8,278.8214640524632,1.277644396398099,1.6122902708588676,260.54924212237614,0.0,false
3.0,12,funnel_scale,autoMALA,832.3307590219418,678.5296927297927,1.25049659e8,0.10330568727681941,-2.659195725780105,2.9244476274057587,327.34667542230505,0.0,false
1.4,8,funnel_scale,autoMALA,1297.886099734762,1921.9471799567063,4.1926254e7,17.069739982767036,0.30990971623694163,5.904719933810791,52.256055880810955,0.0,false
2.6,15,funnel_scale,mix_autoMALA,1006.1643234359908,2245.4395998032546,2.1454234e7,43836.46514260671,0.18909820627171606,3.9833336939676856,122.32972362194789,0.0,false
3.4,4,funnel_scale,autoMALA_fixed,1013.1692098751006,723.5291761174141,7.6740311e7,1.275323038826831e10,2.8687292078870517,1.103223838852399,481.0533450730629,0.0,false
4.0,2,funnel_scale,mix_autoMALA,1266.6636844013726,4055.2934764731144,1.9842277e7,3.5811467463383772e6,0.7553003926563269,1.8136732696018034,220.72043092332495,0.0,false
1.6,8,funnel_scale,autoMALA_fixed,1018.2397023285117,1063.6141309307413,7.2583416e7,66375.67364255508,1.8793887831745684,3.656709469117551,267.11703605008125,0.0,false
0.6,17,funnel_scale,NUTS,1894.7136595042102,2261.672409972699,15904957,105.76128543217858,0.9441276415457825,5.892022701273018,160.50081732539982,0.0,false
0.6,20,funnel_scale,NUTS,1835.268872979246,2111.6320732074387,19353572,154.59814822097943,1.1661812363593458,5.387062192437679,197.59497730767157,0.0,false
2.8,17,funnel_scale,NUTS,1714.217410154501,39.631644844610996,26108308,4.178184557752619e40,15.250139834976197,0.33743039855916174,1023.9991588950193,0.0,false
2.6,3,funnel_scale,autoMALA,1071.7385962622486,3538.8032197250855,4.7514987e7,39.500432882463556,0.09129432976797908,2.713254888623383,127.98037876039518,0.0,false
0.6,14,funnel_scale,autoMALA,3462.194790815918,3373.2194818835324,3.5035561e7,9.134764728685699,0.07868555321754517,9.207798158574185,6.636777572009796,1.1026844695576269e-38,false
3.4,4,funnel_scale,autoMALA,847.2521919101683,1293.7828523904718,4.362118e7,41.82779142025043,1.9774151845492616,1.3249401683661828,368.73538011695655,0.0,false
0.4,10,funnel_scale,autoMALA_fixed,15079.780723482785,15562.39846831189,3.0866421e7,9.067714678597257,0.05703259533437396,8.65263058752736,4.347275643708628,7.686632003885844e-17,false
2.6,6,funnel_scale,autoMALA_fixed,853.9164887128628,1793.8573085236249,9.8544343e7,3.8446841391698524e7,1.5121894389633879,1.5900856076623593,398.4805544389257,0.0,false
1.0,7,funnel_scale,NUTS,1450.7353375147427,283.7354648583013,23224936,1.4783174119656457e7,5.601427091407776,1.6088353021454962,906.4039827137435,0.0,false
3.4,9,funnel_scale,mix_autoMALA,1285.4915470951705,3681.622491174615,1.9489296e7,562934.104306637,0.7378595723456315,2.17636413213403,192.7801913991643,0.0,false
3.2,5,funnel_scale,autoMALA_fixed,881.4299302775584,508.96294727735267,5.3372597e7,3.624971019889197e10,3.362604702395396,1.836500442292669,492.0065256809438,0.0,false
0.8,16,funnel_scale,autoMALA,1615.5375894714318,1525.0689253603764,3.8837517e7,7.671780634663335,-0.1547942587666661,9.48021257702475,13.74650207371768,1.4688266813620992e-164,false
2.0,7,funnel_scale,mix_autoMALA,1548.508692641521,2774.773097517832,2.0290535e7,199137.8289157674,0.6203536407369583,4.2017480175112105,124.51983129785684,0.0,false
1.8,13,funnel_scale,NUTS,1184.428602145347,67.28307109369794,17807599,7.450455414355957e20,11.698995873928066,0.2782451189062476,1023.8978497516507,0.0,false
3.8,18,funnel_scale,NUTS,3054.635464799128,41.7561037751749,118865185,1.3825269922693971e52,14.860394869232177,0.2814344494706592,1023.9989275143113,0.0,false
3.8,3,funnel_scale,autoMALA,910.6725369511951,4813.366964651531,5.2909328e7,12.250307195450937,-0.047373998617577545,1.6999869339338098,171.06955094445658,0.0,false
3.4,3,funnel_scale,mix_autoMALA,1097.348733493842,4065.308069823279,1.9573853e7,19030.588328520298,0.3810838083028624,2.2093603549955545,173.47840316699543,0.0,false
0.8,1,funnel_scale,autoMALA,1164.0069888935827,797.7003490681552,4.0631556e7,7.5652642410556075,-0.19571958980172893,13.07138381328263,38.611902210268646,0.0,false
1.4,3,funnel_scale,mix_autoMALA,1501.7449799152216,2158.0396645532246,1.9005323e7,2077.8102801366786,0.35254059184870234,6.003873387046336,56.39566491517922,0.0,false
3.6,8,funnel_scale,NUTS,1523.8981284631673,59.73284851178656,51050133,9.581834242990039e42,12.413792907714845,0.4986264853514113,1023.9479939203394,0.0,false
0.4,7,funnel_scale,autoMALA,13520.528725180468,13193.796495210536,3.1163587e7,8.522482334318058,0.013857736376080771,9.21919650143094,2.137484686192481,0.0002150727130338314,false
3.2,2,funnel_scale,mix_autoMALA,1014.3827356133397,2293.447642625165,2.310325e7,5.838163129748151e6,0.5753333189851098,3.5181822373848175,157.977789707794,0.0,false
0.8,1,funnel_scale,autoMALA_fixed,1594.1973168642553,1877.3655505435067,4.6854419e7,250.9007453950792,0.8801854817058983,5.939193927582173,106.01828325122263,0.0,false
2.2,1,funnel_scale,autoMALA,1358.0081463415074,4872.421721659801,5.3558516e7,7.287513403507021,-0.07624476382409613,2.497685713275902,112.9023732027227,0.0,false
4.0,15,funnel_scale,mix_autoMALA,1024.3311962869489,5329.462330225975,2.1025296e7,6068.688742287491,-0.05248989377546878,1.7259184918381785,180.60596180056294,0.0,false
2.4,18,funnel_scale,NUTS,4071.0398705401744,55.45686131496506,466064048,7.588959913352379e29,12.893549885177613,0.40465845317943516,1023.9759430458457,0.0,false
2.8,15,funnel_scale,autoMALA_fixed,990.8299119968607,4061.4478559020117,1.56940211e8,0.192709786821808,-0.45280570903408646,1.9160673524851244,171.80950297691328,0.0,false
4.0,5,funnel_scale,NUTS,1515.5780222404953,52.09622273458647,58720289,2.154617939394967e50,13.297824728870392,0.36081659942538014,1023.988026136988,0.0,false
3.2,13,funnel_scale,autoMALA_fixed,1150.0066863933303,243.1440841423926,5.2002097e7,2.046452915684563e16,5.125110798348095,0.9020406995935644,641.7488841346274,0.0,false
2.4,7,funnel_scale,NUTS,1538.8235976558394,36.63713760247866,20150940,3.75990678031025e36,15.859121270751952,0.42330121750112015,1023.9995795586786,0.0,false
3.8,17,funnel_scale,autoMALA_fixed,738.4968321191607,501.12491560243035,7.8717247e7,3.7508048518052734e13,3.170535543524523,3.027505098034658,520.7683102408145,0.0,false
2.6,10,funnel_scale,NUTS,1836.1800734519031,41.142500988469756,40712217,1.0595643764827243e37,14.96848777294159,0.29575126308032984,1023.9991573557913,0.0,false
1.0,15,funnel_scale,autoMALA,1480.5651593522266,1565.1714078331772,4.1677617e7,21.809697270676278,-0.02851004876837543,8.51180985328506,15.518154032966878,1.3596433660898019e-209,false
0.4,4,funnel_scale,autoMALA,15967.525505898893,15946.59263158785,3.0918119e7,8.292803971604702,-0.017549840817507007,9.004941683943725,2.596373778203967,2.7908442433244828e-6,false
2.8,11,funnel_scale,mix_autoMALA,905.4351296044226,2249.1852937130307,2.624903e7,350.3161295510086,-0.436119500434645,3.3858959221882476,124.96900849528522,0.0,false
4.0,1,funnel_scale,NUTS,4652.652924549244,51.89658017766437,292645497,1.772505726787964e49,13.32996365289688,0.3152953020499667,1023.9875801960827,0.0,false
3.2,1,funnel_scale,mix_autoMALA,1434.1439418423515,4277.533195184255,1.8570329e7,229901.60471608865,0.6465128888044308,2.190932266752094,189.31992553442066,0.0,false
0.6,13,funnel_scale,autoMALA_fixed,1386.580858656155,1428.4425917986962,4.3580886e7,54.433744265477806,0.06471490967918882,8.72807083779581,10.442821661479504,3.794992778939941e-95,false
2.8,2,funnel_scale,NUTS,1025.8183808379042,46.54823760770654,18391503,2.1181250413413825e32,14.077259203624724,0.0122894798723969,1023.9982565580796,0.0,false
0.2,20,funnel_scale,NUTS,186700.09606917168,186424.19619965143,11473504,9.145988170859626,-0.012071830261664434,8.986770950279702,2.095470742895486,0.00030694312500634377,false
2.8,2,funnel_scale,autoMALA_fixed,1149.5452375437815,688.194407967933,5.6313509e7,1.4284942706439986e9,2.949943184553387,1.2335419563869154,473.85525700701146,0.0,false
0.6,14,funnel_scale,NUTS,2008.9566569177719,2213.3943551385332,14876858,149.52736267139855,1.3252312084127595,4.726572026330654,326.83408336309304,0.0,false
0.2,6,funnel_scale,mix_autoMALA,52927.789704685274,52864.400190726155,8.926244e6,6.358417589488585,-0.001491269848039684,9.010674074472634,0.9705740281521879,0.3028866025998238,false
2.0,6,funnel_scale,autoMALA_fixed,808.6680390515968,409.01909375265325,7.6726271e7,1.462283959645663e11,3.781832281238188,1.8383356823159231,563.6127638814148,0.0,false
0.8,6,funnel_scale,NUTS,1729.7630315543972,729.4303570023121,16167671,46426.578881894944,3.396089931858065,1.879070856934996,708.071915801541,0.0,false
2.8,5,funnel_scale,autoMALA_fixed,1091.8772902771418,654.6262438894357,5.589069e7,3.7146177272217965e9,3.0222496175430864,1.2601557844956994,479.3495953177831,0.0,false
1.6,10,funnel_scale,autoMALA_fixed,794.1474767709354,3419.667830669448,8.3703907e7,402516.4065529497,0.5871747939024679,1.7130927813081074,328.2105989122566,0.0,false
2.4,7,funnel_scale,mix_autoMALA,909.5759052127204,1515.1816780001084,2.3083106e7,41914.92490550544,-0.23438172128723136,5.333756675396196,103.25737798594074,0.0,false
2.8,9,funnel_scale,NUTS,5414.395111045495,49.675950639988244,459172263,1.3741756150787718e36,13.624868651390077,0.3512437962163959,1023.9923424558126,0.0,false
1.8,19,funnel_scale,autoMALA_fixed,1037.718209836205,357.76337650386887,9.4395118e7,3.664372035862657e9,4.113894919572778,1.878317224047426,563.6169311466336,0.0,false
1.6,20,funnel_scale,autoMALA_fixed,839.9874608195486,471.1863093357738,6.4086265e7,4.346218357915224e8,3.475350200783754,2.052556229666359,535.935099161841,0.0,false
1.4,10,funnel_scale,mix_autoMALA,935.4511510667096,592.2098399070397,1.7537554e7,620.2406827014656,1.6512830134247414,10.697984023726146,122.8556499715399,0.0,false
1.6,9,funnel_scale,autoMALA,1324.5972416829088,2642.0708861675466,4.4454174e7,11.737081204021068,-0.008605749659315688,4.511998968659589,65.99400401689454,0.0,false
3.6,14,funnel_scale,autoMALA,854.4708775554066,2047.5283348176595,4.3786767e7,14.077407223815936,1.3688665728969034,1.5479579201448341,241.9087978732302,0.0,false
3.4,4,funnel_scale,mix_autoMALA,1027.422951345967,4288.815233281505,2.2036667e7,4800.08265061695,0.03686317403900517,2.154133035674349,163.78828650833307,0.0,false
1.0,3,funnel_scale,autoMALA_fixed,1251.4042666231658,1530.1635725094818,5.0257347e7,870.2262468929335,1.0756551559543635,5.368594525484243,137.33766712124972,0.0,false
3.6,5,funnel_scale,autoMALA,929.5872286993246,4164.816098111769,4.8713577e7,64.12336665078294,-0.10400075100435599,1.9950691506301772,147.41253027443588,0.0,false
1.6,3,funnel_scale,NUTS,1139.9713824049772,60.42107599129017,19574968,1.0647506233898857e20,12.320383129596706,0.9860887380946664,1023.8450504801353,0.0,false
1.4,18,funnel_scale,autoMALA,1112.8247083862846,1432.9449286362033,4.7687973e7,14.783003118432797,-0.48809411871696384,6.624767177235685,45.65939113369422,0.0,false
4.0,2,funnel_scale,autoMALA_fixed,880.6988748998115,675.323599174333,6.0398852e7,3.828419377510476e12,2.9613519131166766,1.086945658097199,509.5473346619521,0.0,false
1.6,4,funnel_scale,NUTS,1721.488398627151,84.85845424906714,61966816,2.2442491384635798e17,10.411225725727082,0.5320845223926663,1023.3540580344054,0.0,false
3.2,15,funnel_scale,NUTS,1604.459018560343,51.69731210119585,26518022,1.2852245923703978e41,13.352317085552215,0.24759381771350047,1023.9884413846039,0.0,false
1.0,3,funnel_scale,mix_autoMALA,1411.061636853359,1634.1089435281956,1.5717216e7,25.630025790841504,0.22712878763459218,7.671455941273646,25.63388069399652,0.0,false
1.2,13,funnel_scale,NUTS,1139.8244823641437,282.52272104111336,20729916,3.248543077370351e9,5.611353540611266,1.2954461548088234,965.3196637129294,0.0,false
3.2,9,funnel_scale,autoMALA,1049.9087906575305,4779.814949628266,4.4396141e7,39.19702467794841,0.23338104540040625,1.8979773390008978,164.99840811110684,0.0,false
3.0,4,funnel_scale,autoMALA_fixed,1115.7906560128758,671.7152871387065,5.7120156e7,5.636918091544709e9,2.990396458736412,1.1849092229653755,491.6179865344324,0.0,false
1.2,4,funnel_scale,NUTS,1151.6076806899207,166.30257427735475,18063255,3.412498291958816e10,7.323401595277785,2.066145445999263,987.7063352436677,0.0,false
3.4,2,funnel_scale,mix_autoMALA,1370.5386215923852,5400.7891103418415,1.8031615e7,12770.146421356236,0.5576583016055614,1.6963054831573077,202.33159639138248,0.0,false
0.4,9,funnel_scale,autoMALA,17383.11407398748,17582.981759245715,3.086689e7,8.18937567990338,-0.029138525766809614,8.877225515749204,2.430972415801387,1.4722897953274929e-5,false
0.8,19,funnel_scale,NUTS,2220.813168433541,661.4266446294979,20559417,22860.158201125716,3.575708948040962,2.5164056729178226,670.8916145883079,0.0,false
2.0,10,funnel_scale,autoMALA_fixed,728.0665788050238,198564.5901678034,1.15615128e8,0.9668833610654304,-0.18039168695482255,0.0003182796853233401,374.94970227256516,0.0,false
3.6,15,funnel_scale,mix_autoMALA,1275.8995289112445,6170.1241124075905,1.809895e7,10405.915506604379,0.37672884102490845,1.6116679242738525,193.28870811915507,0.0,false
0.8,13,funnel_scale,autoMALA_fixed,1258.5329099581452,1499.1711658904583,4.6163643e7,134.74306438322904,0.3263369456269548,7.3707173867663975,45.03183380975939,0.0,false
1.4,20,funnel_scale,autoMALA,1172.5642187391993,1562.4367263198424,4.651771e7,13.881889965252876,0.49170009443503704,6.362011896765232,52.79212029759921,0.0,false
1.0,10,funnel_scale,autoMALA_fixed,767.1185505715184,555.1942113677098,8.3597016e7,21.780993255414298,-3.3618899318595807,0.4771278963216427,551.3148430034172,0.0,false
4.0,11,funnel_scale,autoMALA,1190.5553672995586,9953.209869684828,4.4257529e7,33.09591184504686,0.0244491343907196,1.0755567878088494,200.8676430120096,0.0,false
2.2,1,funnel_scale,NUTS,1288.9549680764985,46.565618033974154,21855807,1.3598437925110265e30,14.067781214332577,0.2578698973967302,1023.9972467950581,0.0,false
0.8,3,funnel_scale,NUTS,1206.6376871892144,1814.6718765525234,17319686,4214.9455986900875,1.7602018945930529,2.337048861691578,493.5326531995902,0.0,false
3.0,9,funnel_scale,mix_autoMALA,1190.5659667302607,2604.6972246630785,1.892703e7,270516.7724605697,0.853325542535125,2.9178957905801886,174.01360152925707,0.0,false
0.2,4,funnel_scale,autoMALA,118731.73230796742,118085.24183753452,2.6552141e7,11.464543819163763,0.0017492569639430227,9.048889544006954,1.0738092086444981,0.19909460861687173,false
2.8,4,funnel_scale,autoMALA,1108.210935300797,4493.454056713113,4.7661763e7,19.017417331746266,-0.17659805737031212,2.1720201882627213,137.20814359125646,0.0,false
0.4,6,funnel_scale,NUTS,7276.5133328372185,7966.576414628376,14551458,8.522317081477869,0.22567490795527617,7.858881851234763,34.69873072018957,0.0,false
0.6,15,funnel_scale,mix_autoMALA,2386.816785226649,2437.857849051419,1.2617096e7,4.282533845017812,-0.06947932994432529,8.795588756383165,7.2406486959448815,5.8012556303257226e-46,false
4.0,13,funnel_scale,NUTS,1845.8587907140688,60.3153456517259,53504990,7.009572613567666e46,12.358471323013305,0.3859799269512844,1023.9423484003315,0.0,false
3.8,5,funnel_scale,autoMALA_fixed,863.0204667755863,1010.3394297318088,1.75305189e8,196649.60925195465,2.32436386175918,1.2571883383647422,368.97327757534464,0.0,false
3.6,8,funnel_scale,mix_autoMALA,915.9243042310861,3517.641251459869,1.5607471e7,147.19879743780834,0.5986518865649512,1.889879039352799,189.83927299417647,0.0,false
2.0,6,funnel_scale,autoMALA,1314.0635111096635,3625.754854101129,4.3924807e7,18.10218681805259,0.07975628477863445,3.2503611931690766,94.74146914569815,0.0,false
3.0,3,funnel_scale,autoMALA_fixed,1194.4004385786868,774.6994088986053,1.14170569e8,2.7836706358645743e8,2.765320813956948,1.2788138575514527,451.1168339546807,0.0,false
1.2,14,funnel_scale,NUTS,2237.150476184546,183.62572160390178,66876438,6.532515048389662e9,7.0504262377738955,1.1558040751238285,989.6497679473697,0.0,false
1.4,18,funnel_scale,autoMALA_fixed,879.4028008250509,857.543448351137,6.2382797e7,1.3973952295338404e6,2.206604458412752,3.322819764129886,349.7730575771225,0.0,false
1.4,12,funnel_scale,autoMALA_fixed,959.2811168947275,638.6325522205427,5.7348274e7,2.5354087951123114e6,2.7872395617741477,3.2412578942243697,384.2799418170812,0.0,false
1.4,3,funnel_scale,NUTS,4998.041392414411,100.79740276387835,144921227,1.3770088411697136e14,9.559259677715303,0.6864362451291601,1021.6881965902145,0.0,false
4.0,19,funnel_scale,NUTS,2538.8560961432186,50.44238966246347,556199255,8.126976581733654e49,13.518669873428344,0.315692254621979,1023.9913831382697,0.0,false
1.8,4,funnel_scale,autoMALA_fixed,902.3186207686907,347.1192340504878,6.0769688e7,4.1755089737379446e9,4.141784495876676,2.0495700861887527,567.1681184827801,0.0,false
2.6,1,funnel_scale,NUTS,1752.7204518864626,34.89078257630588,24161949,3.685426629326747e39,16.255342644405367,0.27423074015747756,1023.9998832262173,0.0,false
2.2,2,funnel_scale,autoMALA_fixed,1003.2834177951632,666.485602038628,7.8297751e7,1.1027911216191357e8,2.9141835236341205,1.7937019578144944,471.7841692347631,0.0,false
1.4,16,funnel_scale,NUTS,1276.2728543897656,115.87037919681927,22425522,4.189675664162303e13,8.889229870796203,0.7426175097843679,1019.3669477547056,0.0,false
3.4,8,funnel_scale,NUTS,1645.378081923174,43.5805928433295,85235501,5.188685591292012e46,14.54169846906662,0.34637924381435037,1023.9981359119761,0.0,false
1.0,13,funnel_scale,autoMALA,1191.8291974051344,1050.217291742732,4.1379986e7,16.411785340481607,0.12654817749793806,10.187233732966165,23.680110243574227,0.0,false
1.2,13,funnel_scale,autoMALA,1668.3308258561235,2408.914366718167,4.1051684e7,19.798182338307043,0.11330774946773178,6.203527240959615,38.17812788112264,0.0,false
3.8,4,funnel_scale,autoMALA_fixed,1103.3056812848397,433.4634409957476,5.0872662e7,1.1718411781141847e14,3.8117871067807454,0.797401392660927,569.08549542166,0.0,false
0.2,4,funnel_scale,NUTS,110442.2202677633,110662.7498094793,9934359,8.56175223748178,0.004173132967288211,8.980184600830757,1.2890690606637918,0.07205700909167555,false
0.2,16,funnel_scale,NUTS,109927.84187444096,108928.48645665924,9654465,8.562507357299836,-0.018672676063134844,9.045206035629318,2.331273978057993,3.8053041559873954e-5,false
1.8,15,funnel_scale,autoMALA,1079.888807780327,2142.169681485104,4.7426371e7,7.048936729586188,-0.047095701146886056,4.533800692767808,62.911505773891044,0.0,false
2.2,19,funnel_scale,autoMALA,1101.535249699423,2692.933365579679,4.4654691e7,23.413113529102837,0.5031359835337379,3.297168354322762,130.44845251947297,0.0,false
0.2,9,funnel_scale,NUTS,159318.16777715858,161499.35419155532,9957318,8.567017302688553,0.011968624023504352,8.85618171667779,2.4596791535493026,1.1118547521424938e-5,false
0.6,8,funnel_scale,NUTS,2145.892724623639,1744.2104358281933,14973382,185.61667978340992,1.7852450734897785,4.400279780074673,334.97032319412045,0.0,false
3.0,2,funnel_scale,mix_autoMALA,1396.953811407996,3967.114021867887,1.9219371e7,103616.8064230114,0.6477324273518095,2.3616854706656514,179.3955519022664,0.0,false
0.2,12,funnel_scale,autoMALA_fixed,182946.73367045968,182288.75458983975,2.5647154e7,13.901466893252978,0.013755996540234464,8.984501289356327,1.6458439437877717,0.008875527742525282,false
2.8,1,funnel_scale,autoMALA,1060.8171520356102,4213.918624980086,4.8846401e7,11.838652488052242,-0.06574518547193084,2.259353346573487,124.35948752729776,0.0,false
0.4,13,funnel_scale,mix_autoMALA,6149.798044915113,6119.083528117353,1.0722847e7,4.066476140734136,0.01590386323413435,9.042935269960045,1.7229697418448022,0.00527855812760706,false
1.2,18,funnel_scale,NUTS,2593.187449153882,138.6113041670315,237777588,1.3533966817427187e11,8.13757119214058,0.8423239051209861,1015.1613553433133,0.0,false
2.2,3,funnel_scale,autoMALA_fixed,797.8570308782157,918.3111405072326,1.58168069e8,14.90473295720011,-2.2988387362349245,2.000624687770393,422.69032139293813,0.0,false
0.2,19,funnel_scale,mix_autoMALA,56891.60287414635,56549.5875130528,8.926114e6,6.349448740159082,-0.01150106301299346,9.04499511974118,1.3153399919652036,0.06284257848511489,false
1.2,7,funnel_scale,autoMALA_fixed,982.9366815434604,1544.5252268953511,5.8760403e7,4761.602254432435,0.8931585728278781,4.648559245118076,185.87374991815724,0.0,false
3.4,17,funnel_scale,autoMALA_fixed,818.0190403862076,5249.495539933532,8.3193129e7,19096.364597503914,0.13990683498797318,1.3803191220430318,278.2856010216633,0.0,false
3.6,16,funnel_scale,NUTS,1741.6879790938965,47.35401587790753,54758739,1.87172297591852e47,13.951340169239042,0.2877423061865117,1023.995875515686,0.0,false
3.6,15,funnel_scale,autoMALA_fixed,826.4669453043343,659.5599692226585,7.5442658e7,1.1983760408231951e13,2.97204284400305,1.2072203943379034,529.9489940662415,0.0,false
3.0,10,funnel_scale,NUTS,3042.86114860089,50.37167691565138,557934363,1.7536917355042826e38,13.528710608005523,0.3344564716715294,1023.9912590819536,0.0,false
1.4,16,funnel_scale,mix_autoMALA,1283.5847147020108,2015.864490891739,1.9439675e7,68.57417302250688,0.25126559373728696,5.619118213073992,59.40999587903896,0.0,false
3.2,16,funnel_scale,autoMALA,1126.7481956890754,6027.120584900066,4.7387223e7,22.213865774341432,0.07418795035578506,1.6740049253867009,158.5559289164158,0.0,false
1.2,4,funnel_scale,autoMALA,1651.535401849454,2465.156504447726,4.1817659e7,12.149474167163046,-0.10103316636403442,6.005871235333274,35.24290397489648,0.0,false
1.4,5,funnel_scale,mix_autoMALA,1130.4734253534798,1324.827953690437,2.067648e7,2270.8926428463305,-0.19902034769306953,7.617612293508467,40.82055514880982,0.0,false
3.4,15,funnel_scale,autoMALA,934.6494919831679,3160.8769284300506,4.1718124e7,86.06954306104412,0.6412567436782486,2.130868171146132,176.9378897346113,0.0,false
1.4,17,funnel_scale,NUTS,1253.1597776082913,107.8705889995438,21991165,1.868035806714623e14,9.208727340536116,0.8783916764832436,1020.6026728243953,0.0,false
2.8,12,funnel_scale,autoMALA_fixed,810.6559817439925,272.0013063034748,6.8244756e7,1.59425497663512e14,4.678885390829579,2.3464821547295545,614.9016929894317,0.0,false
1.4,16,funnel_scale,autoMALA_fixed,864.3762596952001,1817.359433440116,8.2662049e7,4552.464567814805,-0.1273173396625545,4.26117452235046,161.68474772458444,0.0,false
3.8,20,funnel_scale,mix_autoMALA,906.5582778546,3332.263056244394,2.5688803e7,37078.20195672087,-0.320342367353392,2.3201626368351795,172.5921104428943,0.0,false
2.6,10,funnel_scale,mix_autoMALA,1480.4590148406796,3547.308133799937,1.9737901e7,167336.35729256662,0.6388233729367959,2.9242719600103,148.17842509495887,0.0,false
2.8,4,funnel_scale,mix_autoMALA,1078.990965722229,3128.637281919453,2.1461033e7,15700.286788819816,0.21741424786324035,3.03353344608077,141.22898619506478,0.0,false
2.6,17,funnel_scale,NUTS,1329.2529250511911,49.17013888198335,29312425,5.664295892895613e34,13.688942824935914,0.2939980137778582,1023.9946935574065,0.0,false
0.4,1,funnel_scale,NUTS,4707.069729861506,4389.1520536352455,25520613,7.908360184178833,-0.06573833022235398,9.632048447605712,11.341543806536208,3.7488373980729594e-112,false
0.2,5,funnel_scale,NUTS,163038.35451373796,163762.29072528786,10414841,8.747977861299285,0.010742655224842124,8.941867933635779,1.2214938876447263,0.10115746628806964,false
1.4,13,funnel_scale,autoMALA,1359.0515093166941,2246.704268355757,4.4341605e7,10.11891711717366,0.06487003499675618,5.4362661690155125,46.72557109504632,0.0,false
3.8,8,funnel_scale,autoMALA,1243.2559476700233,10365.07195325948,4.4405557e7,12.368725293426145,-0.0029617758543464875,1.0795022232467009,197.17550414294982,0.0,false
1.6,5,funnel_scale,autoMALA,1261.6982287076946,2239.1664223455105,4.2534089e7,22.920186330299085,0.2195047287519079,4.9868970933696435,77.32394284749981,0.0,false
4.0,9,funnel_scale,autoMALA,862.2860904809091,4396.631379714467,5.1551982e7,8.638313873230311,0.2639304453442225,1.6824271106970665,180.6484950716325,0.0,false
1.2,4,funnel_scale,mix_autoMALA,1570.0118231437073,2141.9854182442705,1.915829e7,378.28203160978774,0.18679843850900096,6.521489158842382,52.17384410628333,0.0,false
3.0,11,funnel_scale,autoMALA_fixed,1152.8762165529038,388.7052794531282,5.3824389e7,3.808136675356874e12,4.018022530382343,1.0190019594892223,574.2323943755996,0.0,false
3.2,5,funnel_scale,autoMALA,1023.7698642409265,4726.485533583701,5.0089279e7,39.487480580402185,0.09214605922735497,1.9373206131973,152.6981651225383,0.0,false
1.2,16,funnel_scale,mix_autoMALA,1161.142169029845,1377.7173491607018,1.7855779e7,34.987377179334594,-0.14846308595715868,7.550373583184699,32.425589572086054,0.0,false
3.2,18,funnel_scale,mix_autoMALA,1125.2956013924722,2928.0338418121423,1.8909175e7,335651.43251351785,0.6704788796193029,2.760227823279098,181.02648521531682,0.0,false
1.0,16,funnel_scale,mix_autoMALA,1372.753430101673,1497.6452912009904,1.4721565e7,26.223994548491657,0.43429318906944075,7.89134447123138,37.10825047431097,0.0,false
3.2,2,funnel_scale,autoMALA,1116.107616311774,5663.597848203961,4.9381778e7,18.802969915679537,0.2411485375360498,1.6840363847480138,173.43765284933428,0.0,false
1.2,1,funnel_scale,mix_autoMALA,1449.2650277202408,1996.6426926005183,1.6213608e7,68.32325192240404,0.2996188226089683,6.3531593107348305,47.289873455231685,0.0,false
2.2,14,funnel_scale,autoMALA_fixed,728.0324669227599,28690.07871555196,9.7765557e7,18.645527736300142,0.45495710766804887,0.020637422706447698,383.01783755703786,0.0,false
0.8,2,funnel_scale,autoMALA,2243.7603783605396,2440.08490639384,3.7906517e7,8.377226141821945,0.02113888944473262,8.274513970449762,9.151559884945543,3.595784954939096e-73,false
0.4,17,funnel_scale,autoMALA_fixed,13853.123681054056,13738.909566818063,3.0427678e7,8.347665326785489,-0.01515818139664708,9.070571709977768,3.6118988637773657,9.323531676589412e-12,false
3.2,10,funnel_scale,mix_autoMALA,1144.13391855286,3849.1864656225457,2.062748e7,80692.00865971924,0.36935569270876445,2.460322520125106,170.33425852132615,0.0,false
1.6,19,funnel_scale,mix_autoMALA,967.6274519102353,1018.5326656261964,2.2835227e7,5011.554769872332,-0.23454166816098437,8.476686392924982,53.30528519193161,0.0,false
4.0,4,funnel_scale,autoMALA,858.908099264166,4031.3965285310333,5.3446798e7,22.567967649624276,-0.12057132452527208,1.9001940658709762,179.1910948047729,0.0,false
3.6,13,funnel_scale,autoMALA,900.9894240830109,4046.7830738166153,5.1884153e7,23.112486326685328,-0.00025331110041149074,2.0037902083078136,159.90345136067967,0.0,false
2.2,8,funnel_scale,mix_autoMALA,1162.94353879259,1667.490181635874,1.92536e7,125128.42903276018,1.0185888327150274,4.611742278364396,144.95504162429083,0.0,false
3.6,16,funnel_scale,autoMALA,1177.6599283317564,7912.661000645265,4.2869615e7,43.00864079720243,0.05440374299624484,1.3346941231448846,179.93585411848161,0.0,false
1.6,17,funnel_scale,autoMALA,1275.4140039692982,2354.2807228144297,4.398353e7,16.269505970907503,0.19368791507461358,4.810101731066879,61.604234490507835,0.0,false
1.4,10,funnel_scale,autoMALA_fixed,929.7390321856841,1223.2279462603078,6.1039129e7,144915.522314804,1.6304770790773189,3.4320587998854806,287.6359772393171,0.0,false
2.4,5,funnel_scale,mix_autoMALA,1131.6580897750143,2376.611128281479,2.0194791e7,89792.58699623674,0.43860129391823466,3.985872724733929,116.43786072372298,0.0,false
2.0,4,funnel_scale,NUTS,1190.3034324901892,52.05540480027059,19624688,3.075502106958998e26,13.298258828449248,0.431204869514162,1023.9840261096845,0.0,false
1.8,10,funnel_scale,autoMALA,922.226848294008,1320.634188886995,5.114522e7,13.5922392617279,-0.3331403790413105,6.143461398621568,66.69832788162881,0.0,false
1.4,10,funnel_scale,NUTS,1442.253695005272,95.56792032874847,26174513,5.117194719218442e14,9.795201961975096,0.8192402510524163,1021.1200628242976,0.0,false
3.0,19,funnel_scale,autoMALA_fixed,1085.7214448501798,2714.957730553589,1.55874958e8,16424.93812641488,1.234456221303048,1.3182445048817621,305.60955624027883,0.0,false
4.0,16,funnel_scale,NUTS,2249.391988498097,49.870891943486434,631905692,1.1772906593062517e50,13.595533660125732,0.3052895491846545,1023.9921655321278,0.0,false
1.2,15,funnel_scale,autoMALA,1947.6159807058752,3292.868929515217,4.4619757e7,9.451622567994239,0.17243364125322502,5.243199252082531,54.75172565268024,0.0,false
2.4,1,funnel_scale,NUTS,1996.6766045168508,53.625469590629315,128893885,4.3370982313244554e30,13.108269057178497,0.38907599252542,1023.9841747999925,0.0,false
0.6,2,funnel_scale,autoMALA_fixed,2007.7314689543002,1927.520489675377,3.8381675e7,17.629920728168262,-0.1574756189003246,9.305925094205714,18.596257048755444,8.412407715581296e-301,false
2.4,1,funnel_scale,autoMALA_fixed,793.8855209605439,4316.237621271579,8.828537e7,3.483450899860787e7,0.9324182085523172,0.7032464026414453,407.89777837732447,0.0,false
2.6,11,funnel_scale,autoMALA_fixed,851.1238828113212,488.44328317019375,1.53523806e8,2.399197933931697e6,3.311588571140186,2.8116407696861896,398.5302190228509,0.0,false
2.4,19,funnel_scale,autoMALA,1183.685356726056,3682.532414486324,4.21264e7,22.64355169877412,0.3644305152881105,2.6761927515830193,135.27280867369197,0.0,false
0.4,12,funnel_scale,autoMALA,19212.6475232484,19427.747124959482,3.069474e7,8.177848836820289,0.04432173836152362,8.849087495418654,3.7493772123759994,1.2318404293850698e-12,false
2.2,11,funnel_scale,autoMALA,888.1416151621075,1607.048986015479,5.0712975e7,47.060700567331516,-0.14954034944956934,4.946417348376967,87.15167027762267,0.0,false
3.0,3,funnel_scale,NUTS,1552.2693556711617,53.66020919303151,52959302,8.322045359551224e37,13.09980785293579,0.46963698104928653,1023.9800557475501,0.0,false
0.8,6,funnel_scale,mix_autoMALA,1149.8438637289432,824.6516181152743,1.4446683e7,13.893299092230336,0.5923593349001156,11.992756905667578,44.50490615562491,0.0,false
2.2,16,funnel_scale,autoMALA_fixed,940.603382860912,423.2499552974229,6.3934582e7,5.396294348156907e9,3.7069723337187126,2.172293767958721,511.73374452942994,0.0,false
0.2,7,funnel_scale,autoMALA_fixed,212822.72071307202,214344.9058885365,2.5626774e7,13.907565267077464,-0.0038446154025282135,8.931734164625292,1.2984676487935125,0.06863657567225998,false
2.2,1,funnel_scale,autoMALA_fixed,836.3636091209166,610.5693467971157,7.4600827e7,1.724583031258079e10,3.032778086540898,1.7166191005262268,529.3717451737847,0.0,false
0.2,9,funnel_scale,autoMALA_fixed,200491.23510719364,198350.26908477207,2.5661643e7,13.872291921208827,-0.011259086007193409,9.06276604171002,1.784024140088371,0.0034398167156045522,false
0.4,3,funnel_scale,NUTS,6061.481633865793,6677.548855806876,15101784,7.9339998080413014,0.12374392780080924,8.079110910565767,26.44693345592639,0.0,false
1.8,6,funnel_scale,autoMALA,1462.3295672043462,3625.8460566196763,4.4241368e7,13.348902071770748,0.3084359052977684,3.437863716414376,101.99769994945883,0.0,false
3.0,6,funnel_scale,autoMALA_fixed,1148.3915902431315,1646.0047188338235,8.2817363e7,1.8212059825502473e6,1.7776904681020518,1.2721621615742293,371.63506092020003,0.0,false
3.4,8,funnel_scale,mix_autoMALA,1249.3596113045628,5486.365327194086,1.7450294e7,2153.110413841526,0.5100992430081637,1.6006709627098232,196.950108468732,0.0,false
3.8,12,funnel_scale,mix_autoMALA,989.789732101835,4197.588888862486,2.1029173e7,13068.523345180989,0.28261445603042157,2.013345478572212,188.1764961723381,0.0,false
3.2,12,funnel_scale,autoMALA,1096.089971203135,6168.335165273398,6.3313812e7,5.8889164543532635,-0.0014974738266284315,1.5992646176629872,153.02942360321953,0.0,false
3.2,6,funnel_scale,autoMALA_fixed,1013.5798550234888,1748.3257942186208,1.43193651e8,0.13264675599553913,-1.6049249711885896,1.6166989753919898,297.40399011797297,0.0,false
1.8,20,funnel_scale,autoMALA_fixed,1010.0588211447765,646.9969209306068,6.15164e7,2.0333540581739448e7,2.9000037300731973,2.3349682664346423,429.91323440034375,0.0,false
2.4,2,funnel_scale,NUTS,1390.7024369399187,49.627885149613455,30918616,4.489751045612891e31,13.629854712104798,0.14992541634148965,1023.9949136735679,0.0,false
1.4,9,funnel_scale,NUTS,1281.1779477493071,124.6430206412972,29502879,2.1742537437407613e13,8.572428831510543,0.6560697857351988,1018.8420295037945,0.0,false
2.4,17,funnel_scale,mix_autoMALA,1389.5822183659632,2767.36071968609,2.086244e7,257282.09764999137,0.7053318995416953,3.5652106321551846,139.58289982990235,0.0,false
1.2,17,funnel_scale,mix_autoMALA,1362.3993604413877,1523.166190818071,1.8623023e7,2685.1509549588336,0.22348860920585728,7.956655636967908,28.98092016463776,0.0,false
3.4,5,funnel_scale,autoMALA,1221.4359689040546,7573.716937337175,4.352721e7,28.38552628775718,0.106196792956383,1.4324462450190818,177.52922513236533,0.0,false
3.0,20,funnel_scale,autoMALA,1159.6797397377065,5380.635233885666,4.2017985e7,29.68638787219256,0.2871590330608066,1.8075705012917562,170.73526879085023,0.0,false
0.8,4,funnel_scale,autoMALA,1738.2104192357717,1718.350239997525,3.8677195e7,8.371486925182191,-0.15063501029556275,9.049592776758368,11.489210080131532,4.421753531876303e-115,false
3.0,19,funnel_scale,autoMALA,913.8811588886372,2310.5114656274222,4.0344761e7,106.5060309802717,0.8302235393206656,2.6911064615956284,163.22641707493915,0.0,false
1.0,9,funnel_scale,NUTS,1603.790300563263,228.11623529955764,20370299,2.4117015668872863e7,6.291339796152115,1.3439547007702812,951.1760704857029,0.0,false
1.2,14,funnel_scale,mix_autoMALA,1493.1396853886404,1825.1123338907166,1.7328654e7,1281.0792984603854,0.28115242924837347,7.199620432893277,48.053978764032976,0.0,false
2.0,14,funnel_scale,mix_autoMALA,1298.9846271087588,2394.8077157044468,2.0555702e7,33564.8424339751,0.4691335757681798,4.487296344620004,107.30334387267563,0.0,false
1.8,7,funnel_scale,mix_autoMALA,923.4502151364088,1428.0659473250873,2.4677005e7,16.877889907877492,0.5203538509934333,5.474979198173288,84.5196781638955,0.0,false
4.0,20,funnel_scale,NUTS,2065.7220280083984,53.398659490247496,55459933,2.1008947623957033e49,13.136871790504458,0.3622757828157726,1023.9776519520975,0.0,false
1.6,14,funnel_scale,mix_autoMALA,1462.2198027662284,2068.0225420558777,1.9250187e7,24769.799053240135,0.5854668143845354,5.670368373704101,88.94962120934055,0.0,false
3.6,3,funnel_scale,mix_autoMALA,953.1673606598468,2616.513335747311,2.0675459e7,138675.63120293515,0.6490897728757947,2.7237040738129443,179.10145186216488,0.0,false
1.4,19,funnel_scale,autoMALA_fixed,1051.45614797359,1206.818137231823,1.44088393e8,641.3282489182403,1.377777350546496,5.089879696540849,180.99324801915682,0.0,false
0.2,19,funnel_scale,autoMALA_fixed,202757.41924482732,201967.29560522674,2.5624688e7,13.88506086032105,0.006481993896317987,9.024001392813576,1.0110934064460193,0.2582975549813576,false
3.2,13,funnel_scale,autoMALA,1030.8050667837877,4688.088480213917,4.6501809e7,27.10593339235497,0.027205005316472186,1.9778511233307392,150.6521912796147,0.0,false
1.0,9,funnel_scale,autoMALA,1975.8810906588033,2611.791324898644,4.0530352e7,10.565262321954936,0.05697872814788499,6.800075245788477,23.66538725822832,0.0,false
0.4,6,funnel_scale,autoMALA,11335.87123674668,11052.954971329877,3.0774616e7,8.14334245913065,0.03302621582397165,9.213188311896205,2.2173864022119267,0.00010723823181224528,false
3.4,10,funnel_scale,mix_autoMALA,1303.6983809947328,2783.805180081987,2.1021622e7,8.380682140735947e6,1.0073442569467277,2.3915781319970186,207.71263066479213,0.0,false
0.2,2,funnel_scale,autoMALA_fixed,203585.39308763752,204263.00042370596,2.5632416e7,13.81389287784733,0.005954332636375436,8.959878338128357,0.930879780110703,0.3515292554699052,false
0.2,13,funnel_scale,autoMALA_fixed,194796.2879377143,194783.898623033,2.5614703e7,13.809819974347496,0.0041536862129469086,8.995915977063248,0.7986551584649177,0.5463320473693378,false
0.8,3,funnel_scale,mix_autoMALA,1981.7075459374412,2127.7774136016965,1.4477113e7,21.05595130946286,0.28024652160684105,8.167290008020153,21.749374240448667,0.0,false
3.0,1,funnel_scale,NUTS,1466.412601614704,41.62844316052936,24608386,3.7698706020879526e42,14.878412743854522,0.3377936907965717,1023.9985037332307,0.0,false
2.4,15,funnel_scale,autoMALA,907.0595135710674,1450.0590960489,3.9488763e7,44.70496817076129,1.174654889745985,3.902732428943451,135.78797377795198,0.0,false
2.8,6,funnel_scale,NUTS,1384.5631577453498,41.09167620355623,21981428,2.0300127724757533e40,14.974091091918945,0.3709479337803318,1023.9986389745638,0.0,false
3.6,19,funnel_scale,autoMALA,874.3755969715183,3335.5997548083456,4.4820053e7,28.198003893413578,0.5290681351034496,2.0212816523699724,172.05001080161463,0.0,false
2.0,15,funnel_scale,autoMALA,1120.2469769386266,2331.2365121819544,4.0428707e7,18.737417758768224,0.6265789442718938,3.7178143741628498,119.68794784081388,0.0,false
1.8,13,funnel_scale,autoMALA_fixed,1119.2930938181355,556.1771385270808,5.9845684e7,8.076581202140295e6,3.172533842033504,2.5741504229599403,437.8847382435961,0.0,false
3.2,14,funnel_scale,autoMALA_fixed,727.3309799967367,929.9436158617931,1.10238576e8,4.584237740308537e7,2.648834412057764,0.0002526756393326674,585.4236728764364,0.0,false
3.2,17,funnel_scale,autoMALA_fixed,858.1889975470535,1197.4518480157503,7.6064576e7,5.133743231160347e9,2.1205447272231774,1.1301979492218683,463.5460594500871,0.0,false
3.8,18,funnel_scale,mix_autoMALA,1107.2569492501386,4640.333041839515,1.9033512e7,22962.69814802683,0.5017558929757955,1.7628365779971482,197.63109066985038,0.0,false
1.6,15,funnel_scale,mix_autoMALA,1283.9960542812357,1896.88743729259,1.9522393e7,10133.117676920758,0.2559054634833977,5.975332751623353,61.37805947050169,0.0,false
3.0,13,funnel_scale,autoMALA_fixed,931.1853928359658,442.9667710136623,7.1808058e7,3.8692231122784697e12,3.706322183012101,1.278543137747588,563.5903501406616,0.0,false
1.2,13,funnel_scale,autoMALA_fixed,1136.106575255812,1198.9527982548773,5.7162787e7,1306.4412468114645,1.3716874641336494,5.5770376644472375,149.8646786861345,0.0,false
3.2,16,funnel_scale,NUTS,2943.13495351583,56.44144329764937,542067695,3.435625008541341e38,12.779214171314239,0.3888095654330768,1023.9717765085567,0.0,false
1.8,17,funnel_scale,NUTS,1282.8184089651113,75.64125278270463,28303206,4.1878756112394184e20,11.032200063800811,0.3101517111885423,1023.781616438123,0.0,false
4.0,1,funnel_scale,mix_autoMALA,996.3095795084599,5372.65909552753,1.9694218e7,2647.2100846749263,0.05713571510466937,1.6644788770952426,188.95689455178908,0.0,false
2.6,9,funnel_scale,autoMALA_fixed,725.1057258910151,12057.741205412167,1.4859472e8,0.047275343167666586,-0.7326814056823041,0.004333378872423138,415.09345044706004,0.0,false
4.0,4,funnel_scale,mix_autoMALA,903.1567163840018,3730.02133040092,2.643281e7,37369.52223506247,-0.24511630894302233,2.104566081884787,172.34949092280016,0.0,false
3.4,13,funnel_scale,autoMALA_fixed,728.9227272920049,5448.413206408113,9.9359052e7,3595.9050938222763,1.0933348600703998,0.0022529814565373577,457.79714125724576,0.0,false
3.2,7,funnel_scale,autoMALA_fixed,1078.6047860127621,5099.917458963311,1.86490968e8,0.1343102800677344,-0.6490884094203591,1.2765207719304705,223.67682117003935,0.0,false
3.8,11,funnel_scale,NUTS,1474.3764790472248,54.12816508504158,84858417,1.9746097038964004e47,13.046719124317168,0.3048762125751275,1023.9872245723019,0.0,false
3.6,9,funnel_scale,autoMALA_fixed,727.3492906925856,20703.259290600025,1.15513996e8,0.03526251878638914,-0.5611999383282676,0.00021963506844702998,411.6867847285477,0.0,false
1.0,16,funnel_scale,autoMALA,1980.5068705310177,2621.0795122274876,4.0139432e7,8.655700345018367,0.0955753869246245,6.775951010803813,25.994857904377085,0.0,false
1.8,3,funnel_scale,autoMALA,949.4654100957296,1502.2268084032987,4.8339533e7,9.581632951093601,-0.3203518160545736,5.554006428900769,64.20754032132228,0.0,false
2.0,5,funnel_scale,NUTS,1582.9534447798312,63.61736281292655,40725116,1.0347652229704863e24,12.032636982154846,0.34474291996134165,1023.9281648151217,0.0,false
3.2,11,funnel_scale,autoMALA_fixed,933.7186728530833,671.4921084531788,7.8660016e7,9.578963884628575e10,2.9606536183327767,1.2234185817643095,502.3752392398255,0.0,false
0.8,2,funnel_scale,mix_autoMALA,1443.5124009385993,1370.0910702959277,1.4690685e7,17.02493272890965,0.038293857997764524,9.479498279214367,8.72284936182379,1.628340405527478e-66,false
2.2,15,funnel_scale,autoMALA_fixed,808.7509959713541,704.8141177945257,8.0213536e7,1.5706827655569666e10,2.8808709653549505,1.0678789544906218,542.8397299571288,0.0,false
3.0,6,funnel_scale,mix_autoMALA,1277.216623951066,3436.501940267319,1.9679427e7,107876.39329550743,0.7100348781627182,2.457756253105669,183.5321635529509,0.0,false
0.6,12,funnel_scale,autoMALA,4378.387603072942,4512.717726287762,3.505569e7,9.799702056980951,0.033755446852269874,8.72498362922598,3.24637795315108,1.402804417159976e-9,false
0.2,8,funnel_scale,NUTS,164010.70681019936,164657.459664505,10938374,8.974030538559115,-0.0018258682039172087,8.964116048629988,1.1360344973325027,0.1513083841837636,false
2.4,4,funnel_scale,autoMALA,1140.1996354123426,3698.9134934539015,4.6643374e7,21.20967438649863,-0.09469332388007198,2.760168881133104,111.68892683652932,0.0,false
4.0,10,funnel_scale,autoMALA,1193.822467855505,10319.138874377222,4.5999994e7,14.90697420388518,-0.06242048095709362,1.03482017086089,199.20122471853728,0.0,false
3.8,13,funnel_scale,autoMALA_fixed,945.8111044231911,526.4950138726998,4.885577e7,1.2376905366418286e12,3.3951086148188483,1.129168808674129,520.6948838671217,0.0,false
1.8,20,funnel_scale,NUTS,1049.8052966754954,76.06859101841188,17836761,9.509541102211452e21,10.999670633983603,0.286124732940817,1023.6854157431636,0.0,false
1.4,11,funnel_scale,autoMALA_fixed,869.20649805029,563.065701149074,1.66207275e8,7.937828848887577,2.120194566887006,8.50244344706991,224.90988167595515,0.0,false
0.6,9,funnel_scale,autoMALA_fixed,2912.0532170973142,3269.277283123214,3.7819504e7,17.91772463385135,0.0639538881421137,8.000271977335922,12.944594515951223,5.7288590538692115e-146,false
0.6,3,funnel_scale,NUTS,1496.1252670654922,1794.304731221151,20231251,114.59494420443411,0.31198958489122486,7.362291348337446,100.64274117278156,0.0,false
3.2,6,funnel_scale,mix_autoMALA,994.8529018047143,3032.8377684740976,1.9642634e7,25922.811594239138,0.30866865892305306,2.8214857521669505,162.38500975430122,0.0,false
1.2,6,funnel_scale,NUTS,1317.3816883051804,194.54040136999143,21874617,1.9848535744603558e10,6.832699640846253,0.9429557224476423,990.7378167878179,0.0,false
3.6,14,funnel_scale,mix_autoMALA,1141.1998671544175,3940.777609593445,1.8292425e7,32755.9842623207,0.6478156415120425,1.9447735801942694,200.36201886570865,0.0,false
3.2,3,funnel_scale,autoMALA,1056.596470952668,5259.134945134307,4.8658985e7,9.49793666265868,-0.23242219301598577,1.7290918630045142,160.41430657463494,0.0,false
0.8,14,funnel_scale,autoMALA,1964.0827954209733,1922.1009051480755,3.8374697e7,8.655303955633766,0.430878207366102,8.693533526728523,25.000533914420732,0.0,false
2.2,2,funnel_scale,mix_autoMALA,846.3863208810483,924.580320430739,2.7163729e7,1872.1198512793976,-1.5721815100444156,5.350013726076601,259.31961911212693,0.0,false
3.8,17,funnel_scale,autoMALA,850.2233065386289,3517.9735189829717,7.1052931e7,5.799042834245278,-0.5046054874066672,1.8769509790498997,173.7884286352491,0.0,false
1.8,10,funnel_scale,NUTS,1160.02074848593,67.0037863433799,19505611,1.092300275756816e21,11.729817685699462,0.10204568654396892,1023.9161265325046,0.0,false
2.0,13,funnel_scale,mix_autoMALA,1440.006778053479,2278.227991402068,1.9299401e7,132836.1073584533,0.7577524969669167,4.547915719142705,128.4618506229029,0.0,false
2.6,2,funnel_scale,NUTS,1393.937806744443,38.05404226053152,21377509,1.009420526507783e39,15.560875402450563,0.3774358796485613,1023.999499227824,0.0,false
2.4,20,funnel_scale,mix_autoMALA,1272.2113846408226,3190.608565369522,1.9951321e7,7148.96957129445,0.46188270905968953,3.2149049303352517,137.80899205830187,0.0,false
1.8,5,funnel_scale,autoMALA,1045.5678107116084,1752.2359532846488,4.7734087e7,28.81891596477714,-0.2540700020514062,5.276773525189232,59.79593884355846,0.0,false
3.6,14,funnel_scale,NUTS,2028.421089832459,43.04456765909906,59229967,1.5973534422104307e49,14.634139923858644,0.30614693967752377,1023.9983128101127,0.0,false
1.0,15,funnel_scale,NUTS,2920.818275850868,482.67965090694196,109886891,1.771515309832985e6,4.294439041891098,1.908777413785918,828.2870244783046,0.0,false
3.6,19,funnel_scale,mix_autoMALA,860.5788605492977,1653.7114900848637,2.3200052e7,2.325055238199505e6,0.6865729405494035,4.123070259306262,161.64645276983617,0.0,false
2.8,2,funnel_scale,mix_autoMALA,1119.9303412083002,3264.354245168571,1.9705826e7,4894.475318587205,0.42793844933846076,2.805052076253071,153.01504470637724,0.0,false
3.4,8,funnel_scale,autoMALA_fixed,948.5300133392639,264.6454910709989,6.1422411e7,2.1952615031914506e17,4.888541116374055,0.9926577305336881,635.6437619719375,0.0,false
0.2,11,funnel_scale,mix_autoMALA,61573.512407778355,62022.13322788268,8.908007e6,6.393698300729315,0.01124114848193911,8.924347345987753,1.6200826282043124,0.01050201213109013,false
0.4,3,funnel_scale,mix_autoMALA,7439.119780467946,7537.272500248118,1.0678318e7,4.2052311103250934,0.02166268494881499,8.877901373556192,1.860869598076361,0.001964486988154318,false
2.0,3,funnel_scale,autoMALA,1001.0575628217072,2023.806384309154,4.6538376e7,18.27421922653968,-0.16184861702620434,4.415234241015441,85.80710823709852,0.0,false
3.0,4,funnel_scale,NUTS,1405.7675500173737,41.9513407986339,23098036,8.399822065475579e42,14.818329850769043,0.43168258332202,1023.9982336144072,0.0,false
0.8,5,funnel_scale,NUTS,1543.654738648202,862.1653240036014,21487956,19633.831145439814,2.945719345114708,3.0459421579916364,556.4970360355912,0.0,false
2.4,6,funnel_scale,autoMALA,1115.3874516009382,3372.811678796565,4.884064e7,45.386921550036604,-0.007041485217851973,2.9762236780275177,102.67921889776945,0.0,false
0.4,5,funnel_scale,mix_autoMALA,3245.8871286737176,2904.7061124158386,1.0886574e7,4.070406291889237,-0.14776207702264932,9.958838740108469,8.407748616681102,7.948230645525835e-62,false
2.0,8,funnel_scale,NUTS,1171.9213130482844,59.83371734933372,20316756,9.387567905835864e24,12.405321341133117,0.32616095049614224,1023.9546817365375,0.0,false
0.2,13,funnel_scale,NUTS,63277.41920460967,63472.400645020905,9279659,8.566594915543819,-0.0035269797493234153,8.971583970080946,0.9109284062348475,0.3778194974750536,false
2.4,5,funnel_scale,autoMALA,1098.601218767328,3283.305491868494,5.220691e7,26.11711387952537,-0.1512465392227383,2.9770547809460464,103.92617082587391,0.0,false
2.4,6,funnel_scale,autoMALA_fixed,864.6028189195475,392.6913463430366,6.7264149e7,9.966793148947554e11,3.9198366006979555,1.489067577710816,578.9334608665113,0.0,false
0.2,15,funnel_scale,autoMALA_fixed,198664.463241528,198272.45484110882,2.5616299e7,13.88380158704431,0.009318943222721069,8.993652467287431,1.7919538528543715,0.00325016327561718,false
1.8,8,funnel_scale,autoMALA_fixed,1115.5769959101683,2299.7432981381967,9.6255801e7,641.191067258059,0.6923741058133585,3.628492053886276,155.99429614180988,0.0,false
4.0,3,funnel_scale,NUTS,1829.570059632409,52.330347261494914,59027799,9.377701738433704e49,13.267841059112548,0.4432562149587558,1023.9806381834077,0.0,false
2.8,10,funnel_scale,NUTS,2059.064380416616,42.59648685607505,482513460,7.243413039191114e38,14.711456514263153,0.28162763201657776,1023.9989003494169,0.0,false
2.8,14,funnel_scale,autoMALA_fixed,781.1478168571659,4347.583366975747,1.4576906e8,41925.686524574165,0.05495857872039772,1.6137989268455033,288.07308961362145,0.0,false
4.0,7,funnel_scale,NUTS,2160.98861973791,43.94683361707483,45610069,1.8969135172636368e54,14.48263986787796,0.3497198420278123,1023.9966256289068,0.0,false
2.4,1,funnel_scale,autoMALA,1220.0083499836508,3746.8735437415216,4.1254398e7,33.950174214580954,0.3970731874384606,2.6649624000464494,144.063608349932,0.0,false
2.2,5,funnel_scale,NUTS,1280.01497506198,46.86966865539525,21310517,6.539297604923509e29,14.02566277179718,0.1288876773571729,1023.9974976835291,0.0,false
2.0,17,funnel_scale,mix_autoMALA,784.4687556070423,663.8577600731796,2.7220404e7,1033.6813798416176,-1.2159101294317052,9.036987621247368,237.85749378338028,0.0,false
2.0,19,funnel_scale,autoMALA_fixed,728.4636813567513,1.5827803801340451e6,1.02716692e8,1.8726033484839537,-0.02082543862979789,0.0037049909186439903,349.4715100667952,0.0,false
0.6,19,funnel_scale,autoMALA_fixed,1984.2494789922991,2032.6761589777525,3.8217526e7,22.85473455711217,0.06233349766491436,8.774960713553495,7.877371621416808,2.5263482444810223e-54,false
3.8,5,funnel_scale,NUTS,1545.16965220763,45.54110384050293,41688730,1.1248365979237385e51,14.225629010486603,0.2951668627099442,1023.9973567154377,0.0,false
1.4,7,funnel_scale,mix_autoMALA,849.4336802103992,584.2099643796658,2.2230917e7,683.3130271694994,-0.6688190926578035,12.560308143973584,140.8384915916518,0.0,false
1.0,12,funnel_scale,mix_autoMALA,1151.0445980421962,991.1858743785892,1.7844383e7,56.79455445214169,-0.6471993878187706,9.786035703720682,71.57127430998287,0.0,false
3.4,1,funnel_scale,mix_autoMALA,1048.6323386026363,3654.748310357977,1.9879098e7,63727.689344707636,0.2871343391875602,2.463250499188384,173.7247472796974,0.0,false
0.8,5,funnel_scale,autoMALA,901.793453944767,354.6763587546415,4.1011426e7,10.584091473716823,1.0184868844344783,21.590786182801814,120.25554723945785,0.0,false
2.2,20,funnel_scale,NUTS,2324.396450409445,52.506425311355216,279445883,3.658548765413451e28,13.246990422916411,0.47630770888658813,1023.986047454423,0.0,false
3.8,18,funnel_scale,autoMALA_fixed,1101.0842145097085,497.315011211452,5.1334038e7,4.81488702059764e13,3.5530001442491463,0.755308258280982,562.9825281493119,0.0,false
1.6,10,funnel_scale,NUTS,1149.3019441403735,87.84129405643657,21274821,1.0685876236201218e17,10.235424117765428,0.2859568330440612,1023.390863463436,0.0,false
4.0,4,funnel_scale,autoMALA_fixed,808.9993142053586,987.1185282713253,7.2691384e7,1.6441639999031638e12,2.4003759316931257,0.946421875749205,501.81619335590784,0.0,false
4.0,5,funnel_scale,autoMALA,935.5323552209308,5429.852337071378,4.8986118e7,34.68972271383588,0.12430522088320695,1.5305620338922499,181.59164205627127,0.0,false
2.0,12,funnel_scale,NUTS,1182.5776505075705,56.31868726970709,21222553,7.703794911146002e25,12.787111681842806,0.3343039025213796,1023.9794122113229,0.0,false
4.0,20,funnel_scale,autoMALA,907.2539093226449,4898.124649048462,5.2294481e7,38.68309270078679,-0.2578088741184914,1.583872446168793,176.02961076419294,0.0,false
0.4,20,funnel_scale,autoMALA_fixed,16812.845126496937,17313.358478735016,3.0773098e7,8.232552460777468,0.014014501454034604,8.735309176259378,3.2127236241712174,2.1667467452370407e-9,false
3.2,2,funnel_scale,NUTS,1554.5066829459724,36.27950319272929,26772316,1.552641312160829e48,15.938733708572387,0.35271561444213023,1023.9997562338689,0.0,false
0.8,17,funnel_scale,autoMALA,1670.7291145013633,1558.9317329472947,4.07907e7,9.826985927819958,-0.24536309523142347,9.506387254545325,25.49853384376471,0.0,false
3.2,17,funnel_scale,mix_autoMALA,1185.0060134439755,3517.753471085431,2.1677188e7,328240.8167563772,0.5418602335498409,2.552277607986971,163.65651149731377,0.0,false
3.0,9,funnel_scale,autoMALA,1125.4821755348448,5149.237157315868,4.4407854e7,48.442300624711365,-0.000915818003004408,1.967152344393247,144.1135288113055,0.0,false
1.0,20,funnel_scale,NUTS,1112.5602226480698,456.8471015235856,16890972,3.5756996402598014e6,4.261331222925187,2.207532362025713,847.5224569176848,0.0,false
2.8,11,funnel_scale,autoMALA_fixed,909.2222405168262,443.3956917996243,6.6854176e7,2.0087799035951252e12,3.6940553457478553,1.3412325030357901,566.5528983911956,0.0,false
1.0,8,funnel_scale,mix_autoMALA,1247.377279309429,1169.5236167947605,1.5529745e7,43.31903705571665,0.5130435799415279,9.1461760077136,30.513527527831812,0.0,false


==> deliverables/AM_horseshoe/aggregated/summary.csv <==
dim,seed,model,dataset,sampler,ess,ess_exact,n_leapfrog,msjd,margin1_mean,margin1_var,KS,ks_pval,mala
10,13,horseshoe,prostate_small,NUTS,138.35218362129186,39.91847596649304,26016786,NaN,NaN,NaN,NaN,NaN,false
10,19,horseshoe,prostate,NUTS,129.13902188831742,32.98535511178284,32987932,NaN,NaN,NaN,NaN,NaN,false
100,16,horseshoe,prostate,AM_mixture,129.2051208635543,33.014760265483076,8.462793e6,NaN,NaN,NaN,NaN,NaN,false
100,6,horseshoe,sonar,AM_mixture,129.85138188358383,33.97039461494914,1.142409e6,NaN,NaN,NaN,NaN,NaN,false
1000,18,horseshoe,prostate_small,AM_mixture,129.79372393798766,33.1880237158716,1.200912e6,NaN,NaN,NaN,NaN,NaN,false
100,3,horseshoe,ionosphere,AM_mixture,134.21491810509235,35.79870057239002,820054.0,NaN,NaN,NaN,NaN,NaN,false
1000,1,horseshoe,sonar,AM_mixture,129.26447584563306,33.01365937039108,987309.0,NaN,NaN,NaN,NaN,NaN,false
10,9,horseshoe,prostate,AM_mixture,129.20960368743843,32.98318006765495,8.64315e6,NaN,NaN,NaN,NaN,NaN,false
1000,19,horseshoe,prostate,NUTS,129.1620494084289,32.97317480430873,33129321,NaN,NaN,NaN,NaN,NaN,false
100,13,horseshoe,prostate,AM_mixture,129.13500830801271,32.99809322059607,8.720581e6,NaN,NaN,NaN,NaN,NaN,false
10,19,horseshoe,ionosphere,NUTS,241.34202407083768,94.09281825383594,19398849,NaN,NaN,NaN,NaN,NaN,false
100,11,horseshoe,prostate,AM_mixture,129.20004107591146,32.99649437517024,9.106919e6,NaN,NaN,NaN,NaN,NaN,false
10,1,horseshoe,sonar,AM_mixture,129.2394123490674,33.10763517494197,1.538129e6,NaN,NaN,NaN,NaN,NaN,false
1000,6,horseshoe,sonar,NUTS,314.44861249742144,178.74235338349854,24060052,NaN,NaN,NaN,NaN,NaN,false
10,10,horseshoe,prostate_small,NUTS,130.16670181984438,33.74126616312093,28897781,NaN,NaN,NaN,NaN,NaN,false
10,8,horseshoe,prostate_small,AM_mixture,130.77339903431903,33.82376992376936,1.138956e6,NaN,NaN,NaN,NaN,NaN,false
100,12,horseshoe,prostate_small,NUTS,160.06963308044726,85.30998543566393,28543825,NaN,NaN,NaN,NaN,NaN,false
10,4,horseshoe,ionosphere,AM_mixture,131.21403414001594,34.351434768184156,991184.0,NaN,NaN,NaN,NaN,NaN,false
100,8,horseshoe,prostate,NUTS,129.30498012074742,33.0468047735399,27104343,NaN,NaN,NaN,NaN,NaN,false
10,5,horseshoe,ionosphere,NUTS,144.13583907122907,58.34707101866892,19385798,NaN,NaN,NaN,NaN,NaN,false
1000,8,horseshoe,prostate,NUTS,129.1720806691427,32.94124945663356,33102455,NaN,NaN,NaN,NaN,NaN,false
10,7,horseshoe,prostate,AM_mixture,129.15458579881076,32.93828831749646,8.592384e6,NaN,NaN,NaN,NaN,NaN,false
100,10,horseshoe,sonar,NUTS,145.43585030929484,44.38080168074924,18164667,NaN,NaN,NaN,NaN,NaN,false
1000,2,horseshoe,prostate,NUTS,129.22076664795622,32.98193033516602,33088197,NaN,NaN,NaN,NaN,NaN,false
100,11,horseshoe,sonar,NUTS,352.2479620738844,146.3360108599161,24498267,NaN,NaN,NaN,NaN,NaN,false
100,6,horseshoe,sonar,NUTS,168.80912668072241,44.8038035103946,20773117,NaN,NaN,NaN,NaN,NaN,false
100,19,horseshoe,sonar,AM_mixture,130.0456078197976,33.456294687679275,1.498916e6,NaN,NaN,NaN,NaN,NaN,false
10,11,horseshoe,ionosphere,NUTS,148.00962225262825,48.53749021693436,24680129,NaN,NaN,NaN,NaN,NaN,false
100,15,horseshoe,sonar,AM_mixture,129.91091473001592,33.65918212062159,977640.0,NaN,NaN,NaN,NaN,NaN,false
10,20,horseshoe,prostate_small,AM_mixture,130.1467054515816,33.74623836375693,999358.0,NaN,NaN,NaN,NaN,NaN,false
1000,20,horseshoe,prostate_small,NUTS,136.01917731693976,37.69305477120998,30620835,NaN,NaN,NaN,NaN,NaN,false
100,7,horseshoe,prostate_small,NUTS,203.3584360677793,79.69731851545713,20197275,NaN,NaN,NaN,NaN,NaN,false
1000,9,horseshoe,ionosphere,NUTS,937.9398084681119,423.8591805074761,4359906,NaN,NaN,NaN,NaN,NaN,false
10,17,horseshoe,sonar,NUTS,164.02794550710192,52.64860462402092,23288104,NaN,NaN,NaN,NaN,NaN,false
1000,15,horseshoe,sonar,AM_mixture,129.28662836722552,33.16512121371294,1.30704e6,NaN,NaN,NaN,NaN,NaN,false
100,5,horseshoe,prostate,NUTS,129.22115606500796,32.969527834134254,32296564,NaN,NaN,NaN,NaN,NaN,false
10,9,horseshoe,prostate_small,NUTS,155.6053458460564,36.931854425327515,21412678,NaN,NaN,NaN,NaN,NaN,false
10,20,horseshoe,prostate,AM_mixture,129.16042711738285,32.971803945439596,9.082461e6,NaN,NaN,NaN,NaN,NaN,false
100,3,horseshoe,prostate_small,AM_mixture,129.69408635213946,33.262088957559854,969071.0,NaN,NaN,NaN,NaN,NaN,false
10,19,horseshoe,sonar,NUTS,131.3698874187867,35.23217524085215,23538075,NaN,NaN,NaN,NaN,NaN,false
100,9,horseshoe,prostate,AM_mixture,129.12884110001696,32.99481844125448,8.88622e6,NaN,NaN,NaN,NaN,NaN,false
1000,2,horseshoe,sonar,NUTS,142.72860235855137,37.01770633690971,14236709,NaN,NaN,NaN,NaN,NaN,false
100,6,horseshoe,prostate,NUTS,129.2404370150209,32.98999890356481,27955885,NaN,NaN,NaN,NaN,NaN,false
100,8,horseshoe,ionosphere,NUTS,160.86413981401572,47.61664008664757,6101797,NaN,NaN,NaN,NaN,NaN,false
1000,2,horseshoe,prostate,AM_mixture,129.17314423024365,32.99349659601748,8.454201e6,NaN,NaN,NaN,NaN,NaN,false
1000,10,horseshoe,prostate,AM_mixture,129.19374388948555,32.99191442443089,8.179392e6,NaN,NaN,NaN,NaN,NaN,false
10,6,horseshoe,ionosphere,NUTS,185.80563045749903,82.4844078849035,25442450,NaN,NaN,NaN,NaN,NaN,false
100,20,horseshoe,prostate,NUTS,129.3231040165918,33.01672704830493,30846684,NaN,NaN,NaN,NaN,NaN,false
1000,10,horseshoe,sonar,NUTS,182.95677309819425,182.9649494386006,14677446,NaN,NaN,NaN,NaN,NaN,false
10,12,horseshoe,prostate,NUTS,129.22659221069617,33.02070563196458,32999634,NaN,NaN,NaN,NaN,NaN,false
10,20,horseshoe,sonar,AM_mixture,129.51069736088064,33.124492228252905,1.196405e6,NaN,NaN,NaN,NaN,NaN,false
10,11,horseshoe,ionosphere,AM_mixture,134.15087307668318,35.85815998348093,973953.0,NaN,NaN,NaN,NaN,NaN,false
1000,5,horseshoe,ionosphere,AM_mixture,138.88406429916773,41.36538047080108,849161.0,NaN,NaN,NaN,NaN,NaN,false
100,18,horseshoe,prostate_small,AM_mixture,130.44837169763687,33.42549805273341,965456.0,NaN,NaN,NaN,NaN,NaN,false
100,10,horseshoe,prostate,NUTS,129.19162295395722,32.96875227325832,31643846,NaN,NaN,NaN,NaN,NaN,false
100,7,horseshoe,prostate,AM_mixture,129.14840449843962,32.950862341082534,8.310111e6,NaN,NaN,NaN,NaN,NaN,false
100,3,horseshoe,sonar,NUTS,241.06007907740891,129.49155708423146,18853114,NaN,NaN,NaN,NaN,NaN,false
1000,9,horseshoe,sonar,NUTS,479.25358212844446,451.4524405477602,23558669,NaN,NaN,NaN,NaN,NaN,false
1000,20,horseshoe,ionosphere,NUTS,315.5382099836907,83.36513759710294,4441763,NaN,NaN,NaN,NaN,NaN,false
100,20,horseshoe,prostate_small,NUTS,133.9860706482309,37.18341163230669,27727829,NaN,NaN,NaN,NaN,NaN,false
10,3,horseshoe,prostate,NUTS,129.14495184198495,33.00069100046521,33087780,NaN,NaN,NaN,NaN,NaN,false
100,20,horseshoe,sonar,AM_mixture,129.67160589167676,33.24485687523819,1.438192e6,NaN,NaN,NaN,NaN,NaN,false
100,15,horseshoe,prostate,AM_mixture,129.19142372787041,33.00169295224881,8.642595e6,NaN,NaN,NaN,NaN,NaN,false
10,11,horseshoe,prostate_small,AM_mixture,129.76751102498125,33.824490737589386,1.354975e6,NaN,NaN,NaN,NaN,NaN,false
1000,12,horseshoe,ionosphere,NUTS,837.8114661136153,469.8208871185731,4683734,NaN,NaN,NaN,NaN,NaN,false
100,2,horseshoe,prostate_small,AM_mixture,131.04033725753737,34.13337863401179,1.046799e6,NaN,NaN,NaN,NaN,NaN,false
100,13,horseshoe,prostate,NUTS,129.23913331131664,33.04840258317961,32103754,NaN,NaN,NaN,NaN,NaN,false
1000,12,horseshoe,prostate_small,AM_mixture,130.64008535185357,34.12499229065223,1.126789e6,NaN,NaN,NaN,NaN,NaN,false
10,17,horseshoe,ionosphere,AM_mixture,130.05301422853933,33.54403328839546,1.109646e6,NaN,NaN,NaN,NaN,NaN,false
100,18,horseshoe,prostate,AM_mixture,129.18939068483266,32.961633303225156,8.483467e6,NaN,NaN,NaN,NaN,NaN,false
10,3,horseshoe,prostate_small,NUTS,157.00839962985552,44.30850471116723,22468478,NaN,NaN,NaN,NaN,NaN,false
10,16,horseshoe,prostate,NUTS,129.1491644360445,32.990210994171115,33100308,NaN,NaN,NaN,NaN,NaN,false
1000,1,horseshoe,sonar,NUTS,314.67363430800316,173.06573841610523,18755093,NaN,NaN,NaN,NaN,NaN,false
100,16,horseshoe,ionosphere,AM_mixture,140.0499794624874,40.3286579294718,969785.0,NaN,NaN,NaN,NaN,NaN,false
100,18,horseshoe,ionosphere,AM_mixture,130.25253372182593,33.79953183407471,970345.0,NaN,NaN,NaN,NaN,NaN,false
1000,10,horseshoe,sonar,AM_mixture,130.89016986704115,33.797974022140025,1.154347e6,NaN,NaN,NaN,NaN,NaN,false
100,17,horseshoe,prostate,AM_mixture,129.13169513472144,32.97779074917495,8.083277e6,NaN,NaN,NaN,NaN,NaN,false
100,11,horseshoe,prostate,NUTS,129.19870560841989,33.072288634078284,23484139,NaN,NaN,NaN,NaN,NaN,false
10,4,horseshoe,ionosphere,NUTS,180.03014801809903,92.0993101377381,25863625,NaN,NaN,NaN,NaN,NaN,false
10,14,horseshoe,prostate_small,NUTS,166.5105394646139,61.522803088394944,24183657,NaN,NaN,NaN,NaN,NaN,false
1000,2,horseshoe,ionosphere,NUTS,270.76468518770656,146.06043855563425,5590767,NaN,NaN,NaN,NaN,NaN,false
10,12,horseshoe,prostate,AM_mixture,129.11110054373972,32.93864225090771,7.762656e6,NaN,NaN,NaN,NaN,NaN,false
10,5,horseshoe,sonar,AM_mixture,129.70131042317848,33.371627525054464,1.243211e6,NaN,NaN,NaN,NaN,NaN,false
100,3,horseshoe,sonar,AM_mixture,129.32479087183754,33.013318581655234,1.07971e6,NaN,NaN,NaN,NaN,NaN,false
1000,20,horseshoe,prostate,AM_mixture,129.20695912683797,33.05776773578778,8.361884e6,NaN,NaN,NaN,NaN,NaN,false
100,13,horseshoe,sonar,AM_mixture,129.49543344524136,33.12887631860326,1.277958e6,NaN,NaN,NaN,NaN,NaN,false
10,11,horseshoe,prostate_small,NUTS,144.69977281278133,46.48432995081189,29287545,NaN,NaN,NaN,NaN,NaN,false
1000,9,horseshoe,prostate,NUTS,129.25046430575628,33.01359400540549,27009782,NaN,NaN,NaN,NaN,NaN,false
1000,10,horseshoe,prostate_small,NUTS,166.30187065695395,59.2153684063447,22718210,NaN,NaN,NaN,NaN,NaN,false
100,17,horseshoe,ionosphere,NUTS,1089.4021452273032,681.1225582664268,6565557,NaN,NaN,NaN,NaN,NaN,false
10,4,horseshoe,prostate_small,NUTS,135.70132112962972,38.844642278344836,28108413,NaN,NaN,NaN,NaN,NaN,false
100,12,horseshoe,ionosphere,AM_mixture,137.58720974308852,38.03575269211157,822792.0,NaN,NaN,NaN,NaN,NaN,false
100,5,horseshoe,prostate,AM_mixture,129.14814867876376,32.95865366686639,8.683209e6,NaN,NaN,NaN,NaN,NaN,false
1000,17,horseshoe,ionosphere,AM_mixture,139.8202109250552,41.00767111355284,778197.0,NaN,NaN,NaN,NaN,NaN,false
1000,12,horseshoe,prostate,AM_mixture,129.11049048861534,32.99008446034154,1.0206717e7,NaN,NaN,NaN,NaN,NaN,false
10,4,horseshoe,sonar,NUTS,136.73817959142698,38.768254051309185,20839165,NaN,NaN,NaN,NaN,NaN,false
1000,14,horseshoe,prostate,AM_mixture,129.20555538392682,33.01078570620776,8.631252e6,NaN,NaN,NaN,NaN,NaN,false
100,10,horseshoe,ionosphere,AM_mixture,141.05594736539572,39.30744817574269,782382.0,NaN,NaN,NaN,NaN,NaN,false
100,15,horseshoe,prostate_small,NUTS,141.95164893567215,50.817775305476715,28047245,NaN,NaN,NaN,NaN,NaN,false
10,6,horseshoe,sonar,AM_mixture,129.7642939014992,33.317146361115974,1.432151e6,NaN,NaN,NaN,NaN,NaN,false
1000,7,horseshoe,sonar,AM_mixture,129.54883857144313,33.42214473428674,1.499684e6,NaN,NaN,NaN,NaN,NaN,false
1000,8,horseshoe,sonar,NUTS,169.75367323344383,53.00422555030636,16150727,NaN,NaN,NaN,NaN,NaN,false
10,18,horseshoe,ionosphere,AM_mixture,130.4515499991844,33.64588113657259,1.014346e6,NaN,NaN,NaN,NaN,NaN,false
10,7,horseshoe,sonar,NUTS,131.71145301442522,35.595718762486,26307253,NaN,NaN,NaN,NaN,NaN,false
100,1,horseshoe,sonar,NUTS,230.40135662855008,139.32564917177257,23913645,NaN,NaN,NaN,NaN,NaN,false
1000,18,horseshoe,sonar,AM_mixture,129.58416544268246,33.301269739928024,971371.0,NaN,NaN,NaN,NaN,NaN,false
10,11,horseshoe,prostate,NUTS,129.24187128020392,32.99619707262536,28319194,NaN,NaN,NaN,NaN,NaN,false
10,17,horseshoe,sonar,AM_mixture,130.20918566492483,33.56701378625733,1.431207e6,NaN,NaN,NaN,NaN,NaN,false
1000,8,horseshoe,prostate_small,NUTS,211.51723881958844,75.27539596010973,26780814,NaN,NaN,NaN,NaN,NaN,false
10,8,horseshoe,prostate_small,NUTS,133.97309423453078,36.591317531446606,27013772,NaN,NaN,NaN,NaN,NaN,false
1000,19,horseshoe,sonar,AM_mixture,130.21764027746843,33.75630653279572,1.057792e6,NaN,NaN,NaN,NaN,NaN,false
10,10,horseshoe,sonar,NUTS,139.9513447700162,43.296778684205144,23984146,NaN,NaN,NaN,NaN,NaN,false
100,3,horseshoe,prostate,NUTS,129.2464520393564,32.98399916758557,33017173,NaN,NaN,NaN,NaN,NaN,false
1000,12,horseshoe,sonar,NUTS,135.05680259643773,34.4412202868454,11049555,NaN,NaN,NaN,NaN,NaN,false
10,8,horseshoe,sonar,AM_mixture,129.55188030022973,33.18771581110785,1.506077e6,NaN,NaN,NaN,NaN,NaN,false
1000,19,horseshoe,sonar,NUTS,144.27443494824686,38.640734750854094,15006614,NaN,NaN,NaN,NaN,NaN,false
10,9,horseshoe,ionosphere,NUTS,154.28979939809466,54.44929471249722,20327959,NaN,NaN,NaN,NaN,NaN,false
100,1,horseshoe,prostate_small,AM_mixture,129.81396481759543,33.4758262873511,958674.0,NaN,NaN,NaN,NaN,NaN,false
1000,7,horseshoe,sonar,NUTS,131.6808679455889,33.97098105504873,12828353,NaN,NaN,NaN,NaN,NaN,false
10,10,horseshoe,ionosphere,NUTS,152.33101466568033,56.61945631860385,27802967,NaN,NaN,NaN,NaN,NaN,false
1000,8,horseshoe,sonar,AM_mixture,129.9144535922263,33.368613614138376,960945.0,NaN,NaN,NaN,NaN,NaN,false
100,19,horseshoe,prostate_small,NUTS,152.64149152881868,57.53145980444727,27936482,NaN,NaN,NaN,NaN,NaN,false
10,10,horseshoe,sonar,AM_mixture,129.9135488977662,33.37888704435914,1.68189e6,NaN,NaN,NaN,NaN,NaN,false
10,19,horseshoe,ionosphere,AM_mixture,129.70831243129314,33.60377789231363,1.122895e6,NaN,NaN,NaN,NaN,NaN,false
1000,2,horseshoe,ionosphere,AM_mixture,132.45553608308887,35.09626654696142,804629.0,NaN,NaN,NaN,NaN,NaN,false
100,16,horseshoe,sonar,AM_mixture,129.54832203896126,33.217462615820764,1.215695e6,NaN,NaN,NaN,NaN,NaN,false
1000,3,horseshoe,prostate_small,NUTS,140.05035992364375,45.40380922813483,25691577,NaN,NaN,NaN,NaN,NaN,false
10,13,horseshoe,ionosphere,NUTS,131.4850245994345,33.78604704652077,20028958,NaN,NaN,NaN,NaN,NaN,false
10,18,horseshoe,prostate,NUTS,129.30470132095803,32.973681450122925,29799649,NaN,NaN,NaN,NaN,NaN,false
1000,1,horseshoe,prostate_small,AM_mixture,130.47848834095262,33.64206983032959,894218.0,NaN,NaN,NaN,NaN,NaN,false
100,9,horseshoe,prostate_small,AM_mixture,129.53444705525033,33.093286108789854,994382.0,NaN,NaN,NaN,NaN,NaN,false
100,19,horseshoe,sonar,NUTS,180.1635548651042,85.14957818781966,19070648,NaN,NaN,NaN,NaN,NaN,false
1000,10,horseshoe,prostate,NUTS,129.19322412359443,32.971160532010046,33045976,NaN,NaN,NaN,NaN,NaN,false
100,18,horseshoe,ionosphere,NUTS,247.3786217980376,74.67357602634515,4284110,NaN,NaN,NaN,NaN,NaN,false
100,13,horseshoe,ionosphere,AM_mixture,140.5715943252586,39.043405638952585,837764.0,NaN,NaN,NaN,NaN,NaN,false
100,1,horseshoe,prostate_small,NUTS,158.393732044334,55.95070715040459,30870982,NaN,NaN,NaN,NaN,NaN,false
1000,14,horseshoe,prostate_small,NUTS,132.20443682556302,35.323551732328305,27708354,NaN,NaN,NaN,NaN,NaN,false
10,15,horseshoe,ionosphere,AM_mixture,130.9972758336225,34.37969082786685,959265.0,NaN,NaN,NaN,NaN,NaN,false
100,6,horseshoe,ionosphere,NUTS,218.6400483008368,58.43669314360306,4019943,NaN,NaN,NaN,NaN,NaN,false
1000,6,horseshoe,sonar,AM_mixture,130.43721776807521,33.65148348291281,962389.0,NaN,NaN,NaN,NaN,NaN,false
10,7,horseshoe,prostate,NUTS,129.17532941614644,32.967497158041624,33073237,NaN,NaN,NaN,NaN,NaN,false
100,13,horseshoe,ionosphere,NUTS,914.6146175749801,363.952946286182,6810014,NaN,NaN,NaN,NaN,NaN,false
10,4,horseshoe,prostate,AM_mixture,129.20688253842195,33.007609725824,8.672787e6,NaN,NaN,NaN,NaN,NaN,false
10,20,horseshoe,prostate,NUTS,129.20628804194249,33.024966164289864,32944342,NaN,NaN,NaN,NaN,NaN,false
10,6,horseshoe,prostate_small,NUTS,135.38112002998025,38.06910263625722,24397952,NaN,NaN,NaN,NaN,NaN,false
100,15,horseshoe,ionosphere,NUTS,147.4488543786528,38.565134746533765,7394896,NaN,NaN,NaN,NaN,NaN,false
100,18,horseshoe,sonar,AM_mixture,129.77564194735217,33.377210599772994,1.342099e6,NaN,NaN,NaN,NaN,NaN,false
10,18,horseshoe,prostate,AM_mixture,129.1995556485617,33.007726825667234,8.754337e6,NaN,NaN,NaN,NaN,NaN,false
1000,16,horseshoe,prostate_small,AM_mixture,130.16784659298932,33.61823073673758,897379.0,NaN,NaN,NaN,NaN,NaN,false
10,6,horseshoe,sonar,NUTS,136.09924605081804,36.7175898066549,28491745,NaN,NaN,NaN,NaN,NaN,false
10,4,horseshoe,sonar,AM_mixture,130.00208626608924,33.40105572012163,1.25211e6,NaN,NaN,NaN,NaN,NaN,false
10,15,horseshoe,prostate,NUTS,129.23202484543376,33.02192276390012,27037491,NaN,NaN,NaN,NaN,NaN,false
10,5,horseshoe,prostate_small,AM_mixture,129.78327078933762,33.53223071888381,1.336728e6,NaN,NaN,NaN,NaN,NaN,false
1000,5,horseshoe,prostate_small,NUTS,137.2272217106143,37.58108369996972,28401745,NaN,NaN,NaN,NaN,NaN,false
10,14,horseshoe,sonar,AM_mixture,129.5723509862261,33.33950032996155,1.237809e6,NaN,NaN,NaN,NaN,NaN,false
10,8,horseshoe,ionosphere,AM_mixture,134.7937619717597,36.267619306280864,968515.0,NaN,NaN,NaN,NaN,NaN,false
100,6,horseshoe,ionosphere,AM_mixture,136.40561789511864,37.84342787503862,766279.0,NaN,NaN,NaN,NaN,NaN,false
100,10,horseshoe,ionosphere,NUTS,161.71056568227127,39.65240236930294,3372316,NaN,NaN,NaN,NaN,NaN,false
10,7,horseshoe,prostate_small,NUTS,129.27247516058765,33.09398364556278,30377045,NaN,NaN,NaN,NaN,NaN,false
10,9,horseshoe,sonar,NUTS,137.5697404947555,39.06808517183078,26674395,NaN,NaN,NaN,NaN,NaN,false
100,15,horseshoe,prostate_small,AM_mixture,129.54542692465535,33.18827366927949,1.032077e6,NaN,NaN,NaN,NaN,NaN,false
10,17,horseshoe,prostate,AM_mixture,129.18728678236283,32.96847806494642,8.209759e6,NaN,NaN,NaN,NaN,NaN,false
10,3,horseshoe,ionosphere,AM_mixture,132.69243381052948,34.83966000538902,867328.0,NaN,NaN,NaN,NaN,NaN,false
100,12,horseshoe,sonar,NUTS,240.36946266962929,195.0688274870512,24482792,NaN,NaN,NaN,NaN,NaN,false
1000,6,horseshoe,ionosphere,NUTS,763.4740909869872,308.01698503060277,4575861,NaN,NaN,NaN,NaN,NaN,false
100,10,horseshoe,sonar,AM_mixture,130.6885813229859,33.71416572890209,1.435964e6,NaN,NaN,NaN,NaN,NaN,false
1000,4,horseshoe,sonar,NUTS,239.39426895389863,106.90380654457842,16295599,NaN,NaN,NaN,NaN,NaN,false
100,4,horseshoe,sonar,NUTS,179.4549848292554,44.396526391584594,13230347,NaN,NaN,NaN,NaN,NaN,false
100,10,horseshoe,prostate_small,NUTS,190.56087480271654,73.48961499830044,22917194,NaN,NaN,NaN,NaN,NaN,false
1000,14,horseshoe,sonar,AM_mixture,130.2456146393356,33.46243765864069,1.029385e6,NaN,NaN,NaN,NaN,NaN,false
10,6,horseshoe,prostate_small,AM_mixture,129.3879470799552,33.13308487708687,1.141666e6,NaN,NaN,NaN,NaN,NaN,false
10,8,horseshoe,sonar,NUTS,157.325527371271,65.26478700051898,24262311,NaN,NaN,NaN,NaN,NaN,false
10,20,horseshoe,prostate_small,NUTS,145.1765279355335,39.15075543246567,18485108,NaN,NaN,NaN,NaN,NaN,false
100,11,horseshoe,ionosphere,NUTS,765.0337251541773,216.91590552979906,6195615,NaN,NaN,NaN,NaN,NaN,false
1000,5,horseshoe,ionosphere,NUTS,330.44795291527925,96.27756248720245,4582632,NaN,NaN,NaN,NaN,NaN,false
10,2,horseshoe,sonar,NUTS,143.15694722710495,37.53869526189308,15569343,NaN,NaN,NaN,NaN,NaN,false
10,15,horseshoe,sonar,NUTS,130.17184464604196,33.766347476777185,27242253,NaN,NaN,NaN,NaN,NaN,false
10,19,horseshoe,sonar,AM_mixture,129.65726696814593,33.09764481115107,1.424886e6,NaN,NaN,NaN,NaN,NaN,false
100,5,horseshoe,prostate_small,NUTS,146.91542973859035,46.93259583438811,29925062,NaN,NaN,NaN,NaN,NaN,false
100,8,horseshoe,ionosphere,AM_mixture,132.23060159927215,34.823567803007776,1.032048e6,NaN,NaN,NaN,NaN,NaN,false
10,19,horseshoe,prostate_small,AM_mixture,129.60973041637382,33.26937210371638,1.328432e6,NaN,NaN,NaN,NaN,NaN,false
100,14,horseshoe,prostate_small,NUTS,140.8122627523436,40.695309986914125,30590997,NaN,NaN,NaN,NaN,NaN,false
10,8,horseshoe,prostate,AM_mixture,129.15023653659887,32.98665199069409,8.391557e6,NaN,NaN,NaN,NaN,NaN,false
1000,16,horseshoe,sonar,AM_mixture,129.52365535109723,33.12702140712697,1.319139e6,NaN,NaN,NaN,NaN,NaN,false
100,4,horseshoe,prostate,NUTS,129.28718445096646,33.11860125426777,30135253,NaN,NaN,NaN,NaN,NaN,false
10,15,horseshoe,prostate_small,AM_mixture,130.13631666468393,33.516380251240896,1.134424e6,NaN,NaN,NaN,NaN,NaN,false
10,2,horseshoe,prostate,AM_mixture,129.18863076554368,33.00016335191101,9.143605e6,NaN,NaN,NaN,NaN,NaN,false
1000,20,horseshoe,sonar,NUTS,455.7897831307266,240.67290611751096,17335303,NaN,NaN,NaN,NaN,NaN,false
1000,15,horseshoe,prostate_small,NUTS,135.77136641120896,38.274404894656996,29700903,NaN,NaN,NaN,NaN,NaN,false
1000,3,horseshoe,prostate,NUTS,129.29284961894098,32.99160637918665,32011601,NaN,NaN,NaN,NaN,NaN,false
1000,15,horseshoe,prostate,AM_mixture,129.23169664626715,33.03221439974387,9.231194e6,NaN,NaN,NaN,NaN,NaN,false
1000,7,horseshoe,prostate_small,NUTS,132.31067020027555,36.025205803748555,29097400,NaN,NaN,NaN,NaN,NaN,false
10,16,horseshoe,sonar,AM_mixture,129.38134703781793,33.20218543014432,1.332867e6,NaN,NaN,NaN,NaN,NaN,false
10,3,horseshoe,ionosphere,NUTS,129.3363228116841,33.05910373857846,11951372,NaN,NaN,NaN,NaN,NaN,false
10,14,horseshoe,ionosphere,NUTS,156.62672191800647,67.16820887536788,26885173,NaN,NaN,NaN,NaN,NaN,false
100,12,horseshoe,sonar,AM_mixture,130.04713138405182,33.707269274077355,1.184676e6,NaN,NaN,NaN,NaN,NaN,false
1000,16,horseshoe,ionosphere,AM_mixture,146.5522688564361,44.369335405883646,769932.0,NaN,NaN,NaN,NaN,NaN,false
100,2,horseshoe,ionosphere,NUTS,138.9886858249594,37.21168214563668,4659208,NaN,NaN,NaN,NaN,NaN,false
10,7,horseshoe,ionosphere,NUTS,164.77378149495695,71.74691887263597,20859072,NaN,NaN,NaN,NaN,NaN,false
100,1,horseshoe,ionosphere,AM_mixture,133.68929992856638,35.64872072976164,802238.0,NaN,NaN,NaN,NaN,NaN,false
10,5,horseshoe,prostate,NUTS,129.29340834400173,33.067928925571756,26967943,NaN,NaN,NaN,NaN,NaN,false
1000,7,horseshoe,prostate,NUTS,129.2144845637377,33.017164569719505,27997333,NaN,NaN,NaN,NaN,NaN,false
100,14,horseshoe,prostate,AM_mixture,129.21540814096517,33.01923732385822,8.467402e6,NaN,NaN,NaN,NaN,NaN,false
1000,16,horseshoe,sonar,NUTS,195.27148315304703,47.5423000792466,15545950,NaN,NaN,NaN,NaN,NaN,false
10,15,horseshoe,prostate,AM_mixture,129.19052558690183,32.94930382918198,8.636392e6,NaN,NaN,NaN,NaN,NaN,false
10,13,horseshoe,prostate,NUTS,129.26485548085193,33.02141172300303,32758719,NaN,NaN,NaN,NaN,NaN,false
1000,4,horseshoe,prostate_small,AM_mixture,129.3239980132359,33.169612873892696,1.039382e6,NaN,NaN,NaN,NaN,NaN,false
100,19,horseshoe,prostate_small,AM_mixture,130.2656500689557,33.83376415309991,970758.0,NaN,NaN,NaN,NaN,NaN,false
100,5,horseshoe,sonar,AM_mixture,129.47326697282807,33.19494081120596,1.262807e6,NaN,NaN,NaN,NaN,NaN,false
1000,16,horseshoe,prostate,NUTS,129.2153327306673,33.0384087088845,23765926,NaN,NaN,NaN,NaN,NaN,false
100,17,horseshoe,sonar,NUTS,204.57177437550226,70.34731888966365,17569287,NaN,NaN,NaN,NaN,NaN,false
1000,4,horseshoe,prostate_small,NUTS,184.75161011064236,71.49399530791895,29404206,NaN,NaN,NaN,NaN,NaN,false
10,9,horseshoe,prostate_small,AM_mixture,129.95034192762424,33.59346094918413,1.150978e6,NaN,NaN,NaN,NaN,NaN,false
100,4,horseshoe,ionosphere,AM_mixture,133.8456740223513,35.22249952735336,849500.0,NaN,NaN,NaN,NaN,NaN,false
1000,17,horseshoe,sonar,NUTS,142.39157049036118,36.058776937038964,16428980,NaN,NaN,NaN,NaN,NaN,false
1000,10,horseshoe,prostate_small,AM_mixture,130.54739888012938,33.63466184592865,1.01293e6,NaN,NaN,NaN,NaN,NaN,false
1000,14,horseshoe,prostate,NUTS,129.22614163098157,32.993432917394635,32267825,NaN,NaN,NaN,NaN,NaN,false
1000,6,horseshoe,ionosphere,AM_mixture,135.15090071467458,36.93990058273553,730939.0,NaN,NaN,NaN,NaN,NaN,false
1000,19,horseshoe,ionosphere,AM_mixture,138.80763194567527,39.945071084056586,717598.0,NaN,NaN,NaN,NaN,NaN,false
10,12,horseshoe,ionosphere,NUTS,172.7450263249446,87.75465419133369,23660704,NaN,NaN,NaN,NaN,NaN,false
10,8,horseshoe,prostate,NUTS,129.16300544432426,32.98959827288291,32927813,NaN,NaN,NaN,NaN,NaN,false
100,17,horseshoe,prostate_small,NUTS,135.17240944828868,34.54149964414822,25090594,NaN,NaN,NaN,NaN,NaN,false
100,13,horseshoe,prostate_small,NUTS,131.7069811107886,35.91044741859353,26869687,NaN,NaN,NaN,NaN,NaN,false
10,3,horseshoe,sonar,AM_mixture,129.1895170225329,32.99502417261355,1.346598e6,NaN,NaN,NaN,NaN,NaN,false
1000,5,horseshoe,prostate_small,AM_mixture,130.43965634874323,33.642644041834735,1.040831e6,NaN,NaN,NaN,NaN,NaN,false
100,9,horseshoe,prostate_small,NUTS,175.52105872259136,60.60246399509578,23000444,NaN,NaN,NaN,NaN,NaN,false
1000,6,horseshoe,prostate,NUTS,129.23418699560952,32.99785147859773,28722663,NaN,NaN,NaN,NaN,NaN,false
10,16,horseshoe,sonar,NUTS,133.374065743476,36.41490221830473,25707839,NaN,NaN,NaN,NaN,NaN,false
100,2,horseshoe,prostate,NUTS,129.214952485519,33.02772734637148,31935566,NaN,NaN,NaN,NaN,NaN,false
10,2,horseshoe,prostate,NUTS,129.30103129972346,33.076294156539404,20396345,NaN,NaN,NaN,NaN,NaN,false
100,11,horseshoe,prostate_small,AM_mixture,129.34437532840997,33.00621402005113,1.304372e6,NaN,NaN,NaN,NaN,NaN,false
10,15,horseshoe,prostate_small,NUTS,141.59877592194374,44.36514468187628,28055382,NaN,NaN,NaN,NaN,NaN,false
1000,18,horseshoe,ionosphere,NUTS,158.60561508564226,44.07474117874384,4706659,NaN,NaN,NaN,NaN,NaN,false
10,8,horseshoe,ionosphere,NUTS,215.96933065207622,132.59138619571763,25240155,NaN,NaN,NaN,NaN,NaN,false
100,6,horseshoe,prostate_small,NUTS,175.489844650509,65.61846751232716,21565644,NaN,NaN,NaN,NaN,NaN,false
100,6,horseshoe,prostate,AM_mixture,129.15738108322213,32.976950253138725,8.683875e6,NaN,NaN,NaN,NaN,NaN,false
100,6,horseshoe,prostate_small,AM_mixture,129.41967808971097,32.99083276900006,1.010845e6,NaN,NaN,NaN,NaN,NaN,false
100,16,horseshoe,ionosphere,NUTS,130.90384786309963,34.50337663634328,2822202,NaN,NaN,NaN,NaN,NaN,false
100,4,horseshoe,ionosphere,NUTS,198.51511993047,48.6641174358988,3772379,NaN,NaN,NaN,NaN,NaN,false
10,16,horseshoe,ionosphere,AM_mixture,130.11690685952976,33.6803027328169,1.117651e6,NaN,NaN,NaN,NaN,NaN,false
10,5,horseshoe,prostate_small,NUTS,168.79115601076876,84.08607865647903,23448121,NaN,NaN,NaN,NaN,NaN,false
1000,7,horseshoe,prostate,AM_mixture,129.15137859714937,32.96028305107562,8.026275e6,NaN,NaN,NaN,NaN,NaN,false
1000,19,horseshoe,ionosphere,NUTS,1332.7831015892373,625.5152738544973,4891921,NaN,NaN,NaN,NaN,NaN,false
100,12,horseshoe,ionosphere,NUTS,188.5496594720355,44.86626671480902,8121993,NaN,NaN,NaN,NaN,NaN,false
1000,15,horseshoe,ionosphere,NUTS,512.3189962163162,177.2289392362812,4786577,NaN,NaN,NaN,NaN,NaN,false
10,11,horseshoe,sonar,NUTS,169.59914238122462,65.51057889022586,21577222,NaN,NaN,NaN,NaN,NaN,false
1000,8,horseshoe,prostate,AM_mixture,129.10615018704712,32.964658870876775,8.547392e6,NaN,NaN,NaN,NaN,NaN,false
10,16,horseshoe,prostate,AM_mixture,129.18713737656637,32.993977525669514,8.536891e6,NaN,NaN,NaN,NaN,NaN,false
10,16,horseshoe,prostate_small,NUTS,144.31778207321764,46.683901723161476,17820679,NaN,NaN,NaN,NaN,NaN,false
100,11,horseshoe,sonar,AM_mixture,129.8773625281647,33.3616260804149,1.426771e6,NaN,NaN,NaN,NaN,NaN,false
100,5,horseshoe,ionosphere,NUTS,168.78897586208947,45.97020176011891,5500983,NaN,NaN,NaN,NaN,NaN,false
10,9,horseshoe,prostate,NUTS,129.25499461534315,33.02990750471336,23572996,NaN,NaN,NaN,NaN,NaN,false
1000,1,horseshoe,prostate,AM_mixture,129.12866643105903,32.944780405467554,8.580459e6,NaN,NaN,NaN,NaN,NaN,false
1000,2,horseshoe,prostate_small,NUTS,151.8322914680857,47.785090927161875,22028243,NaN,NaN,NaN,NaN,NaN,false
1000,7,horseshoe,ionosphere,AM_mixture,130.78380696506147,34.14934917526328,727324.0,NaN,NaN,NaN,NaN,NaN,false
100,2,horseshoe,ionosphere,AM_mixture,136.93722507205783,37.87066589049602,768567.0,NaN,NaN,NaN,NaN,NaN,false
1000,19,horseshoe,prostate_small,NUTS,144.75952916989763,43.80701283402497,27498039,NaN,NaN,NaN,NaN,NaN,false
100,7,horseshoe,prostate_small,AM_mixture,129.75923633939144,33.22216294044112,1.049363e6,NaN,NaN,NaN,NaN,NaN,false
1000,3,horseshoe,sonar,AM_mixture,130.91509840303524,34.00007345650266,1.001363e6,NaN,NaN,NaN,NaN,NaN,false
100,16,horseshoe,prostate_small,AM_mixture,129.99893529162898,33.34838712997524,951958.0,NaN,NaN,NaN,NaN,NaN,false
10,12,horseshoe,sonar,NUTS,139.75662855456628,41.06144325461467,24745093,NaN,NaN,NaN,NaN,NaN,false
1000,20,horseshoe,prostate,NUTS,129.10273006300983,32.94502099509373,23809627,NaN,NaN,NaN,NaN,NaN,false
10,13,horseshoe,prostate_small,AM_mixture,129.59167895923835,33.13491199200742,1.475311e6,NaN,NaN,NaN,NaN,NaN,false
10,1,horseshoe,ionosphere,NUTS,153.07256998641364,72.51168287283438,18164998,NaN,NaN,NaN,NaN,NaN,false
1000,17,horseshoe,ionosphere,NUTS,191.70123272722785,74.7126436606469,6593321,NaN,NaN,NaN,NaN,NaN,false
100,2,horseshoe,prostate,AM_mixture,129.17036175181434,32.972667414104414,8.44775e6,NaN,NaN,NaN,NaN,NaN,false
1000,1,horseshoe,ionosphere,NUTS,343.1408773215587,211.69025088848983,5069431,NaN,NaN,NaN,NaN,NaN,false
100,17,horseshoe,prostate_small,AM_mixture,129.7381997224658,33.15983396450236,1.231635e6,NaN,NaN,NaN,NaN,NaN,false
1000,17,horseshoe,prostate_small,NUTS,239.08758618238102,124.21177601666601,24683035,NaN,NaN,NaN,NaN,NaN,false
100,19,horseshoe,ionosphere,NUTS,458.4682806922348,216.13961567775726,6587387,NaN,NaN,NaN,NaN,NaN,false
10,5,horseshoe,ionosphere,AM_mixture,130.33505586767592,33.69641101893584,1.147493e6,NaN,NaN,NaN,NaN,NaN,false
1000,7,horseshoe,prostate_small,AM_mixture,130.20639572497552,33.45334032015615,1.467506e6,NaN,NaN,NaN,NaN,NaN,false
10,14,horseshoe,prostate,AM_mixture,129.1125920091835,32.944100306161204,9.694257e6,NaN,NaN,NaN,NaN,NaN,false
1000,9,horseshoe,prostate_small,AM_mixture,129.447839879127,33.16054851674428,1.168823e6,NaN,NaN,NaN,NaN,NaN,false
1000,10,horseshoe,ionosphere,AM_mixture,134.35622230803767,35.859377386942526,716655.0,NaN,NaN,NaN,NaN,NaN,false
10,7,horseshoe,ionosphere,AM_mixture,129.77862603225068,33.656160158713874,1.077755e6,NaN,NaN,NaN,NaN,NaN,false
1000,13,horseshoe,prostate_small,NUTS,131.3889902021203,36.91532504978434,14726531,NaN,NaN,NaN,NaN,NaN,false
100,16,horseshoe,prostate,NUTS,129.16927223494878,32.97893055999203,33027240,NaN,NaN,NaN,NaN,NaN,false
10,3,horseshoe,prostate_small,AM_mixture,129.377150942901,33.32115186060976,1.263731e6,NaN,NaN,NaN,NaN,NaN,false
100,4,horseshoe,sonar,AM_mixture,130.05133102973298,33.460282280599515,1.085767e6,NaN,NaN,NaN,NaN,NaN,false
1000,17,horseshoe,prostate,AM_mixture,129.18133728723393,32.958257620162385,8.735177e6,NaN,NaN,NaN,NaN,NaN,false
1000,12,horseshoe,sonar,AM_mixture,130.29027111793923,33.59791812490382,948556.0,NaN,NaN,NaN,NaN,NaN,false
10,18,horseshoe,sonar,NUTS,129.4047797786655,33.1729933519989,26940285,NaN,NaN,NaN,NaN,NaN,false
1000,3,horseshoe,ionosphere,NUTS,694.8926396326942,530.1899517678127,4664676,NaN,NaN,NaN,NaN,NaN,false
1000,18,horseshoe,prostate,AM_mixture,129.19938678096747,33.00381601955039,8.842854e6,NaN,NaN,NaN,NaN,NaN,false
100,9,horseshoe,ionosphere,NUTS,501.2127517157412,149.02974352736746,4216832,NaN,NaN,NaN,NaN,NaN,false
10,13,horseshoe,sonar,AM_mixture,129.7557763542009,33.42201646466574,1.080159e6,NaN,NaN,NaN,NaN,NaN,false
1000,18,horseshoe,prostate,NUTS,129.27443152387502,33.05486493452446,30938948,NaN,NaN,NaN,NaN,NaN,false
1000,20,horseshoe,sonar,AM_mixture,129.38456039457793,33.14390533972745,939856.0,NaN,NaN,NaN,NaN,NaN,false
100,1,horseshoe,prostate,AM_mixture,129.20201875518416,32.96966795728589,8.181059e6,NaN,NaN,NaN,NaN,NaN,false
1000,4,horseshoe,ionosphere,AM_mixture,134.06511633272578,35.16075508697641,805222.0,NaN,NaN,NaN,NaN,NaN,false
10,2,horseshoe,prostate_small,NUTS,138.86870921878153,42.755655436978465,26910264,NaN,NaN,NaN,NaN,NaN,false
1000,20,horseshoe,ionosphere,AM_mixture,133.13594453826576,35.63284910298745,842248.0,NaN,NaN,NaN,NaN,NaN,false
10,17,horseshoe,prostate,NUTS,130.19706995930756,34.59175740981835,17191780,NaN,NaN,NaN,NaN,NaN,false
10,10,horseshoe,prostate,AM_mixture,129.15350537604465,32.952004812803565,8.305629e6,NaN,NaN,NaN,NaN,NaN,false
1000,13,horseshoe,prostate,AM_mixture,129.1589665368032,32.960207172227854,8.33601e6,NaN,NaN,NaN,NaN,NaN,false
10,10,horseshoe,ionosphere,AM_mixture,130.37392283142438,33.648765993916086,1.197679e6,NaN,NaN,NaN,NaN,NaN,false
1000,5,horseshoe,sonar,NUTS,376.734005599411,125.74061251670426,15869053,NaN,NaN,NaN,NaN,NaN,false
1000,18,horseshoe,sonar,NUTS,398.3581179169494,396.17704196054245,24235125,NaN,NaN,NaN,NaN,NaN,false
10,12,horseshoe,ionosphere,AM_mixture,129.80540512211752,33.99666215218134,1.094719e6,NaN,NaN,NaN,NaN,NaN,false
100,8,horseshoe,sonar,AM_mixture,129.49907609513033,33.54047866570985,963754.0,NaN,NaN,NaN,NaN,NaN,false
1000,19,horseshoe,prostate,AM_mixture,129.16245595934612,32.96974423628853,8.195446e6,NaN,NaN,NaN,NaN,NaN,false
100,16,horseshoe,sonar,NUTS,185.55311758242868,47.10051721334082,18835513,NaN,NaN,NaN,NaN,NaN,false
1000,5,horseshoe,prostate,AM_mixture,129.17687073657774,32.99654700903501,8.071613e6,NaN,NaN,NaN,NaN,NaN,false
10,13,horseshoe,ionosphere,AM_mixture,129.78394262083768,33.43705643120166,992918.0,NaN,NaN,NaN,NaN,NaN,false
1000,5,horseshoe,sonar,AM_mixture,129.62609617959188,33.58847676269635,1.069382e6,NaN,NaN,NaN,NaN,NaN,false
10,12,horseshoe,prostate_small,NUTS,176.11982056063792,71.88606817606896,29705936,NaN,NaN,NaN,NaN,NaN,false
10,11,horseshoe,prostate,AM_mixture,129.17976867944893,32.95590625293099,8.382082e6,NaN,NaN,NaN,NaN,NaN,false
100,9,horseshoe,prostate,NUTS,129.16087396463814,32.99800019137718,32831569,NaN,NaN,NaN,NaN,NaN,false
10,13,horseshoe,prostate,AM_mixture,129.1947999813814,32.99406463655803,8.880635e6,NaN,NaN,NaN,NaN,NaN,false
100,19,horseshoe,prostate,NUTS,129.15056613865912,32.964519725958226,32577874,NaN,NaN,NaN,NaN,NaN,false
10,20,horseshoe,sonar,NUTS,131.8504785313241,35.36432999588988,26443037,NaN,NaN,NaN,NaN,NaN,false
100,9,horseshoe,ionosphere,AM_mixture,137.47564181721629,37.94232073038164,825505.0,NaN,NaN,NaN,NaN,NaN,false
100,7,horseshoe,sonar,AM_mixture,129.68877251401838,33.47802291469265,1.088676e6,NaN,NaN,NaN,NaN,NaN,false
1000,9,horseshoe,prostate_small,NUTS,129.7106917005503,33.938306176445906,30219284,NaN,NaN,NaN,NaN,NaN,false
1000,16,horseshoe,prostate,AM_mixture,129.1736410241182,33.011871388419614,9.063464e6,NaN,NaN,NaN,NaN,NaN,false
1000,3,horseshoe,prostate,AM_mixture,129.16800697774215,32.9985472698109,8.533929e6,NaN,NaN,NaN,NaN,NaN,false
1000,11,horseshoe,prostate_small,NUTS,138.08767571855114,37.66762336317829,24053000,NaN,NaN,NaN,NaN,NaN,false
100,2,horseshoe,sonar,NUTS,180.38283010297974,63.73276125310157,19357239,NaN,NaN,NaN,NaN,NaN,false
100,12,horseshoe,prostate_small,AM_mixture,129.8740404407267,33.28298733718446,961747.0,NaN,NaN,NaN,NaN,NaN,false
1000,11,horseshoe,sonar,AM_mixture,130.54249477276855,33.94783312802962,926264.0,NaN,NaN,NaN,NaN,NaN,false
100,5,horseshoe,sonar,NUTS,162.12770387339438,39.87641064861172,15805846,NaN,NaN,NaN,NaN,NaN,false
100,18,horseshoe,prostate_small,NUTS,132.60729926458012,34.8428254424258,31420628,NaN,NaN,NaN,NaN,NaN,false
100,8,horseshoe,prostate_small,NUTS,143.4034258449125,40.656000825641065,22008195,NaN,NaN,NaN,NaN,NaN,false
1000,19,horseshoe,prostate_small,AM_mixture,129.61820306445952,33.57023287392913,965324.0,NaN,NaN,NaN,NaN,NaN,false
10,6,horseshoe,ionosphere,AM_mixture,130.26795088963956,33.48955742590096,940357.0,NaN,NaN,NaN,NaN,NaN,false
10,16,horseshoe,prostate_small,AM_mixture,130.19567322122003,33.562678248305964,1.19245e6,NaN,NaN,NaN,NaN,NaN,false
10,9,horseshoe,ionosphere,AM_mixture,130.0227993210586,33.71137166671596,925218.0,NaN,NaN,NaN,NaN,NaN,false
10,1,horseshoe,prostate,AM_mixture,129.17033534292787,32.94816892332696,8.711557e6,NaN,NaN,NaN,NaN,NaN,false
10,7,horseshoe,sonar,AM_mixture,129.67130478256982,33.18592041182037,1.376507e6,NaN,NaN,NaN,NaN,NaN,false
1000,13,horseshoe,prostate_small,AM_mixture,129.55132882605193,33.10465851938831,1.201864e6,NaN,NaN,NaN,NaN,NaN,false
1000,6,horseshoe,prostate_small,AM_mixture,129.5491059132871,33.30736073797191,931421.0,NaN,NaN,NaN,NaN,NaN,false
1000,13,horseshoe,prostate,NUTS,129.22974978899342,32.99152096635109,26046601,NaN,NaN,NaN,NaN,NaN,false
1000,2,horseshoe,sonar,AM_mixture,129.59216705959386,33.13080133678787,949560.0,NaN,NaN,NaN,NaN,NaN,false
1000,10,horseshoe,ionosphere,NUTS,572.9478740615237,220.81220799079261,4704904,NaN,NaN,NaN,NaN,NaN,false
1000,11,horseshoe,prostate_small,AM_mixture,129.7902062413657,33.09804754997703,938907.0,NaN,NaN,NaN,NaN,NaN,false
1000,6,horseshoe,prostate_small,NUTS,149.13724975119905,48.96922439453834,30517033,NaN,NaN,NaN,NaN,NaN,false
1000,12,horseshoe,prostate,NUTS,129.1325025359058,32.96491365975601,33056180,NaN,NaN,NaN,NaN,NaN,false
1000,4,horseshoe,prostate,NUTS,129.17731144688264,32.976323385256954,33120841,NaN,NaN,NaN,NaN,NaN,false
10,10,horseshoe,prostate_small,AM_mixture,129.62888894511164,33.26449943830878,1.150875e6,NaN,NaN,NaN,NaN,NaN,false
10,15,horseshoe,sonar,AM_mixture,129.42946988584904,33.30681261940602,1.33619e6,NaN,NaN,NaN,NaN,NaN,false
1000,8,horseshoe,ionosphere,NUTS,131.5615031249763,34.34075603441118,4988266,NaN,NaN,NaN,NaN,NaN,false
100,17,horseshoe,prostate,NUTS,129.25996260638692,32.99607690944862,33056868,NaN,NaN,NaN,NaN,NaN,false
1000,4,horseshoe,prostate,AM_mixture,129.16285263274642,32.95079910781678,7.773138e6,NaN,NaN,NaN,NaN,NaN,false
100,11,horseshoe,ionosphere,AM_mixture,137.83048781119837,38.32609159294003,798066.0,NaN,NaN,NaN,NaN,NaN,false
1000,3,horseshoe,prostate_small,AM_mixture,129.49145507183056,33.12757055794596,1.029135e6,NaN,NaN,NaN,NaN,NaN,false
100,8,horseshoe,sonar,NUTS,140.53794351246722,35.07532886243882,15121257,NaN,NaN,NaN,NaN,NaN,false
1000,7,horseshoe,ionosphere,NUTS,1769.066853611553,1444.1125350491352,4780163,NaN,NaN,NaN,NaN,NaN,false
100,14,horseshoe,sonar,NUTS,208.07370037942044,66.0490443459757,24650299,NaN,NaN,NaN,NaN,NaN,false
100,7,horseshoe,sonar,NUTS,303.50882312977683,105.45432715988841,22059595,NaN,NaN,NaN,NaN,NaN,false
10,15,horseshoe,ionosphere,NUTS,182.68065242329646,58.917804953543765,17906306,NaN,NaN,NaN,NaN,NaN,false
1000,15,horseshoe,prostate_small,AM_mixture,130.142989583886,33.47551912379765,1.136693e6,NaN,NaN,NaN,NaN,NaN,false
100,4,horseshoe,prostate,AM_mixture,129.17641106804572,32.9648207401731,8.504898e6,NaN,NaN,NaN,NaN,NaN,false
1000,16,horseshoe,ionosphere,NUTS,2074.8452922218453,2161.764701239825,5410405,NaN,NaN,NaN,NaN,NaN,false
100,13,horseshoe,prostate_small,AM_mixture,129.8380582441301,33.28552904228373,1.164619e6,NaN,NaN,NaN,NaN,NaN,false
10,4,horseshoe,prostate_small,AM_mixture,129.4047599288602,32.98638404775549,1.099823e6,NaN,NaN,NaN,NaN,NaN,false
1000,13,horseshoe,ionosphere,AM_mixture,136.74681394584044,38.83687948329459,720774.0,NaN,NaN,NaN,NaN,NaN,false
1000,15,horseshoe,ionosphere,AM_mixture,136.93380919824995,39.102803344335136,727107.0,NaN,NaN,NaN,NaN,NaN,false
10,19,horseshoe,prostate,AM_mixture,129.1711708112904,32.97375457244451,8.528643e6,NaN,NaN,NaN,NaN,NaN,false
1000,18,horseshoe,prostate_small,NUTS,142.96880128602103,49.051661370667084,29747486,NaN,NaN,NaN,NaN,NaN,false
100,3,horseshoe,prostate,AM_mixture,129.1161149881681,32.9321047005085,8.508434e6,NaN,NaN,NaN,NaN,NaN,false
100,9,horseshoe,sonar,NUTS,166.83790841272977,63.87313282742084,26209330,NaN,NaN,NaN,NaN,NaN,false
10,14,horseshoe,sonar,NUTS,133.10549670735068,35.856780779431304,21757047,NaN,NaN,NaN,NaN,NaN,false
100,17,horseshoe,sonar,AM_mixture,130.58874948442605,33.699267837275734,1.279392e6,NaN,NaN,NaN,NaN,NaN,false
100,4,horseshoe,prostate_small,AM_mixture,129.52360202037053,33.30671322439495,975734.0,NaN,NaN,NaN,NaN,NaN,false
10,18,horseshoe,prostate_small,NUTS,146.55861866062813,55.474004326477846,27256763,NaN,NaN,NaN,NaN,NaN,false
10,2,horseshoe,sonar,AM_mixture,130.17556815271135,33.59797152561031,1.447656e6,NaN,NaN,NaN,NaN,NaN,false
100,5,horseshoe,ionosphere,AM_mixture,134.70052317969476,36.48728233009068,875359.0,NaN,NaN,NaN,NaN,NaN,false
1000,16,horseshoe,prostate_small,NUTS,174.9879126268596,60.04539754761981,30790633,NaN,NaN,NaN,NaN,NaN,false
1000,18,horseshoe,ionosphere,AM_mixture,131.05112642327342,34.342338557659346,842469.0,NaN,NaN,NaN,NaN,NaN,false
10,17,horseshoe,ionosphere,NUTS,135.47376535684617,37.447256961442285,26169795,NaN,NaN,NaN,NaN,NaN,false
100,12,horseshoe,prostate,AM_mixture,129.23179824258216,33.05325261168297,8.207551e6,NaN,NaN,NaN,NaN,NaN,false
100,12,horseshoe,prostate,NUTS,129.18308344443435,32.99674781049604,31506060,NaN,NaN,NaN,NaN,NaN,false
1000,11,horseshoe,prostate,AM_mixture,129.13419844240016,32.94578310573316,8.413399e6,NaN,NaN,NaN,NaN,NaN,false
100,3,horseshoe,ionosphere,NUTS,147.45344791774346,39.28161405789836,3081788,NaN,NaN,NaN,NaN,NaN,false
1000,12,horseshoe,ionosphere,AM_mixture,134.74607622797373,35.979128943824286,928006.0,NaN,NaN,NaN,NaN,NaN,false
1000,3,horseshoe,ionosphere,AM_mixture,132.52899995421382,35.29390146912468,739988.0,NaN,NaN,NaN,NaN,NaN,false
10,1,horseshoe,ionosphere,AM_mixture,129.88021415206998,33.42193039656754,891027.0,NaN,NaN,NaN,NaN,NaN,false
100,1,horseshoe,prostate,NUTS,129.2371563176597,33.03943209229192,23995183,NaN,NaN,NaN,NaN,NaN,false
100,4,horseshoe,prostate_small,NUTS,157.0882917969177,54.693463757108105,28528769,NaN,NaN,NaN,NaN,NaN,false
10,18,horseshoe,sonar,AM_mixture,130.11076749989522,33.68402753532152,1.19915e6,NaN,NaN,NaN,NaN,NaN,false
1000,9,horseshoe,prostate,AM_mixture,129.12355358414112,32.95081228291077,8.679471e6,NaN,NaN,NaN,NaN,NaN,false
10,2,horseshoe,ionosphere,AM_mixture,131.4119489881135,34.722665332142306,937549.0,NaN,NaN,NaN,NaN,NaN,false
1000,12,horseshoe,prostate_small,NUTS,131.15165809209066,34.65425964217644,29815326,NaN,NaN,NaN,NaN,NaN,false
100,9,horseshoe,sonar,AM_mixture,129.6292343149881,33.293456909462705,1.11863e6,NaN,NaN,NaN,NaN,NaN,false
100,17,horseshoe,ionosphere,AM_mixture,139.23864770389068,38.95915728128361,812811.0,NaN,NaN,NaN,NaN,NaN,false
1000,11,horseshoe,ionosphere,AM_mixture,133.33478406995326,37.551084840574674,713120.0,NaN,NaN,NaN,NaN,NaN,false
1000,14,horseshoe,sonar,NUTS,143.77913735503523,38.56562772933683,15220456,NaN,NaN,NaN,NaN,NaN,false
1000,14,horseshoe,prostate_small,AM_mixture,130.86497722330205,33.890011416214946,1.095204e6,NaN,NaN,NaN,NaN,NaN,false
100,20,horseshoe,prostate,AM_mixture,129.19862278219802,32.98220333936991,8.306058e6,NaN,NaN,NaN,NaN,NaN,false
1000,8,horseshoe,ionosphere,AM_mixture,135.18844150114805,37.93594215059007,1.105475e6,NaN,NaN,NaN,NaN,NaN,false
1000,1,horseshoe,prostate,NUTS,129.19965131206058,32.983864668538345,33099610,NaN,NaN,NaN,NaN,NaN,false
10,18,horseshoe,prostate_small,AM_mixture,129.61785963685736,33.14639695526649,1.077328e6,NaN,NaN,NaN,NaN,NaN,false
1000,4,horseshoe,sonar,AM_mixture,129.73240416117895,33.51917059879515,1.067028e6,NaN,NaN,NaN,NaN,NaN,false
10,4,horseshoe,prostate,NUTS,129.2331560459019,32.99967313669131,32893138,NaN,NaN,NaN,NaN,NaN,false
1000,14,horseshoe,ionosphere,AM_mixture,137.05434396762163,39.211861059071964,739545.0,NaN,NaN,NaN,NaN,NaN,false
1000,17,horseshoe,prostate,NUTS,129.16314675135703,33.00094105321604,32793141,NaN,NaN,NaN,NaN,NaN,false
100,1,horseshoe,ionosphere,NUTS,240.41242555494404,61.18465550805687,4658830,NaN,NaN,NaN,NaN,NaN,false
100,3,horseshoe,prostate_small,NUTS,183.46281697299042,60.27473549744925,28649663,NaN,NaN,NaN,NaN,NaN,false
100,7,horseshoe,ionosphere,AM_mixture,132.81212250875075,35.28768367370263,911394.0,NaN,NaN,NaN,NaN,NaN,false
10,7,horseshoe,prostate_small,AM_mixture,130.68742097124388,34.10743667390639,1.223157e6,NaN,NaN,NaN,NaN,NaN,false
10,3,horseshoe,sonar,NUTS,129.3285009431985,33.04620851946356,29423631,NaN,NaN,NaN,NaN,NaN,false
100,2,horseshoe,sonar,AM_mixture,129.4915371453688,33.20448270655595,1.225639e6,NaN,NaN,NaN,NaN,NaN,false
100,20,horseshoe,ionosphere,AM_mixture,137.37754005848285,39.26826852001282,774702.0,NaN,NaN,NaN,NaN,NaN,false
1000,9,horseshoe,sonar,AM_mixture,130.64855189765228,34.104506895715836,917437.0,NaN,NaN,NaN,NaN,NaN,false
1000,15,horseshoe,prostate,NUTS,129.21290075641764,33.06079242682636,31457730,NaN,NaN,NaN,NaN,NaN,false
1000,1,horseshoe,ionosphere,AM_mixture,136.02618840168435,38.28964996694359,705257.0,NaN,NaN,NaN,NaN,NaN,false
1000,1,horseshoe,prostate_small,NUTS,200.4090903772966,91.7219569583499,29963160,NaN,NaN,NaN,NaN,NaN,false
100,16,horseshoe,prostate_small,NUTS,180.32565786028084,66.28794200572946,27636101,NaN,NaN,NaN,NaN,NaN,false
100,10,horseshoe,prostate_small,AM_mixture,129.91133596013287,33.56533596467815,966274.0,NaN,NaN,NaN,NaN,NaN,false
1000,11,horseshoe,ionosphere,NUTS,2827.652800148651,3021.8481733604895,6326366,NaN,NaN,NaN,NaN,NaN,false
100,7,horseshoe,ionosphere,NUTS,299.30548327341796,212.6199169426324,4917172,NaN,NaN,NaN,NaN,NaN,false
100,18,horseshoe,sonar,NUTS,129.19174460602827,33.00093281519415,10040285,NaN,NaN,NaN,NaN,NaN,false
10,19,horseshoe,prostate_small,NUTS,137.58616199227893,43.11847043566982,25995869,NaN,NaN,NaN,NaN,NaN,false
1000,5,horseshoe,prostate,NUTS,129.2135246606443,33.09536927536051,23691634,NaN,NaN,NaN,NaN,NaN,false
1000,6,horseshoe,prostate,AM_mixture,129.17512011261468,32.95437709696655,8.499364e6,NaN,NaN,NaN,NaN,NaN,false
100,14,horseshoe,prostate,NUTS,129.22915820856497,32.9596084888121,27996804,NaN,NaN,NaN,NaN,NaN,false
10,20,horseshoe,ionosphere,AM_mixture,131.63382059213708,34.45400352239631,907308.0,NaN,NaN,NaN,NaN,NaN,false
100,20,horseshoe,sonar,NUTS,226.02412885100802,174.20650533350883,23742798,NaN,NaN,NaN,NaN,NaN,false
10,18,horseshoe,ionosphere,NUTS,144.9519873038308,40.43521128238817,20107788,NaN,NaN,NaN,NaN,NaN,false
1000,9,horseshoe,ionosphere,AM_mixture,142.86830177394936,44.29600188267173,747866.0,NaN,NaN,NaN,NaN,NaN,false
1000,17,horseshoe,sonar,AM_mixture,130.17594471725602,34.01914979817214,1.049445e6,NaN,NaN,NaN,NaN,NaN,false
10,1,horseshoe,prostate_small,NUTS,153.11533125384392,48.55600951285645,24045974,NaN,NaN,NaN,NaN,NaN,false
10,1,horseshoe,prostate_small,AM_mixture,129.32363577042833,32.99986733029375,1.093565e6,NaN,NaN,NaN,NaN,NaN,false
10,6,horseshoe,prostate,AM_mixture,129.18254000715896,32.97144579733015,9.611909e6,NaN,NaN,NaN,NaN,NaN,false
10,5,horseshoe,prostate,AM_mixture,129.13648069333925,32.97041086344631,8.623394e6,NaN,NaN,NaN,NaN,NaN,false
10,6,horseshoe,prostate,NUTS,129.3294054958103,33.047929598028105,32767451,NaN,NaN,NaN,NaN,NaN,false
1000,13,horseshoe,sonar,AM_mixture,129.92810665703436,33.807491419119536,973844.0,NaN,NaN,NaN,NaN,NaN,false
10,2,horseshoe,ionosphere,NUTS,168.720520639271,53.6117213784598,16619912,NaN,NaN,NaN,NaN,NaN,false
100,20,horseshoe,prostate_small,AM_mixture,129.4057237565198,33.08376922538176,962077.0,NaN,NaN,NaN,NaN,NaN,false
100,14,horseshoe,ionosphere,NUTS,222.24867398645452,117.51984299080964,4689315,NaN,NaN,NaN,NaN,NaN,false
1000,14,horseshoe,ionosphere,NUTS,2578.1116666690036,2256.0157995183577,6175041,NaN,NaN,NaN,NaN,NaN,false
10,14,horseshoe,prostate_small,AM_mixture,129.82841471141077,33.37894942851633,954199.0,NaN,NaN,NaN,NaN,NaN,false
100,5,horseshoe,prostate_small,AM_mixture,130.22631038763208,33.536264140705455,995678.0,NaN,NaN,NaN,NaN,NaN,false
10,14,horseshoe,prostate,NUTS,129.1763024688975,32.95743112594324,33131308,NaN,NaN,NaN,NaN,NaN,false
10,20,horseshoe,ionosphere,NUTS,129.2833537687559,33.00747025022601,10451755,NaN,NaN,NaN,NaN,NaN,false
10,2,horseshoe,prostate_small,AM_mixture,129.74102592374172,33.762545409468316,1.424444e6,NaN,NaN,NaN,NaN,NaN,false
10,5,horseshoe,sonar,NUTS,130.7923741404899,34.12298559099486,23815805,NaN,NaN,NaN,NaN,NaN,false
10,13,horseshoe,sonar,NUTS,143.38466739294307,40.74581744756871,16388613,NaN,NaN,NaN,NaN,NaN,false
10,16,horseshoe,ionosphere,NUTS,151.33927937253222,50.75884686961287,23563094,NaN,NaN,NaN,NaN,NaN,false
100,8,horseshoe,prostate,AM_mixture,129.18356980580475,32.97552549534802,8.273846e6,NaN,NaN,NaN,NaN,NaN,false
1000,15,horseshoe,sonar,NUTS,210.70861200968957,51.880415395658154,14564411,NaN,NaN,NaN,NaN,NaN,false
1000,20,horseshoe,prostate_small,AM_mixture,129.34660040839313,33.13267879195027,1.011769e6,NaN,NaN,NaN,NaN,NaN,false
100,2,horseshoe,prostate_small,NUTS,172.30379547949778,62.13177807684594,28858686,NaN,NaN,NaN,NaN,NaN,false
1000,4,horseshoe,ionosphere,NUTS,459.41736334076495,137.16340687515208,4894901,NaN,NaN,NaN,NaN,NaN,false
10,12,horseshoe,prostate_small,AM_mixture,130.01108850559453,33.2586385471931,1.157939e6,NaN,NaN,NaN,NaN,NaN,false
100,14,horseshoe,sonar,AM_mixture,129.44948946443895,33.28175410408184,1.161258e6,NaN,NaN,NaN,NaN,NaN,false
100,18,horseshoe,prostate,NUTS,129.1655097097021,33.040066138829296,32632904,NaN,NaN,NaN,NaN,NaN,false
1000,13,horseshoe,ionosphere,NUTS,2315.324285482774,2456.865502862828,7448507,NaN,NaN,NaN,NaN,NaN,false
100,20,horseshoe,ionosphere,NUTS,305.68102454183787,95.6280766397464,4353116,NaN,NaN,NaN,NaN,NaN,false
1000,8,horseshoe,prostate_small,AM_mixture,130.2009504844428,33.68583687225416,1.548328e6,NaN,NaN,NaN,NaN,NaN,false
10,3,horseshoe,prostate,AM_mixture,129.12054362922817,32.95110135491144,8.37776e6,NaN,NaN,NaN,NaN,NaN,false
10,1,horseshoe,prostate,NUTS,129.3753555268018,33.06798648878861,20111848,NaN,NaN,NaN,NaN,NaN,false
1000,17,horseshoe,prostate_small,AM_mixture,129.75871088639286,33.35909472456806,1.148969e6,NaN,NaN,NaN,NaN,NaN,false
100,19,horseshoe,prostate,AM_mixture,129.13009664924536,32.964586751672016,8.431261e6,NaN,NaN,NaN,NaN,NaN,false
10,11,horseshoe,sonar,AM_mixture,129.7229596737965,33.32343814365495,1.212793e6,NaN,NaN,NaN,NaN,NaN,false
100,15,horseshoe,prostate,NUTS,129.12722302490403,33.101511413494116,19446258,NaN,NaN,NaN,NaN,NaN,false
10,10,horseshoe,prostate,NUTS,129.16657433506074,32.95910299623407,31891751,NaN,NaN,NaN,NaN,NaN,false
1000,3,horseshoe,sonar,NUTS,185.3797801824613,71.84667624040205,16157545,NaN,NaN,NaN,NaN,NaN,false
100,15,horseshoe,sonar,NUTS,144.0833888509895,45.6657670847649,26209341,NaN,NaN,NaN,NaN,NaN,false
10,17,horseshoe,prostate_small,NUTS,142.28418569858434,42.27789347031532,19107441,NaN,NaN,NaN,NaN,NaN,false
100,13,horseshoe,sonar,NUTS,194.8155968930703,86.4561537456088,16055132,NaN,NaN,NaN,NaN,NaN,false
1000,2,horseshoe,prostate_small,AM_mixture,130.1967045165211,33.33518958575559,979128.0,NaN,NaN,NaN,NaN,NaN,false
1000,11,horseshoe,sonar,NUTS,448.09166656374424,232.88333809486878,17167343,NaN,NaN,NaN,NaN,NaN,false
10,1,horseshoe,sonar,NUTS,141.76794623576833,41.70747910827675,27121647,NaN,NaN,NaN,NaN,NaN,false
100,14,horseshoe,prostate_small,AM_mixture,129.7761107796035,33.20737480424407,1.015435e6,NaN,NaN,NaN,NaN,NaN,false
100,1,horseshoe,sonar,AM_mixture,129.50307060584882,33.25709699373076,1.225714e6,NaN,NaN,NaN,NaN,NaN,false
100,7,horseshoe,prostate,NUTS,129.17744696253257,32.94832496476605,33123435,NaN,NaN,NaN,NaN,NaN,false
100,11,horseshoe,prostate_small,NUTS,130.73685563693644,33.96433686468788,28372088,NaN,NaN,NaN,NaN,NaN,false
10,17,horseshoe,prostate_small,AM_mixture,129.89869606558156,33.43335150999273,1.561333e6,NaN,NaN,NaN,NaN,NaN,false
100,8,horseshoe,prostate_small,AM_mixture,130.40217475453076,33.59116403925121,1.110803e6,NaN,NaN,NaN,NaN,NaN,false
10,9,horseshoe,sonar,AM_mixture,129.6438261264949,33.35308131970257,1.234886e6,NaN,NaN,NaN,NaN,NaN,false
1000,11,horseshoe,prostate,NUTS,129.21169128417006,32.95187627224598,33101229,NaN,NaN,NaN,NaN,NaN,false
100,15,horseshoe,ionosphere,AM_mixture,142.70159494830028,39.1815565076993,754629.0,NaN,NaN,NaN,NaN,NaN,false
100,19,horseshoe,ionosphere,AM_mixture,132.92158181226753,35.12978425516822,783509.0,NaN,NaN,NaN,NaN,NaN,false
10,14,horseshoe,ionosphere,AM_mixture,130.2780859396783,33.79585978186347,912685.0,NaN,NaN,NaN,NaN,NaN,false
1000,13,horseshoe,sonar,NUTS,178.50274201843018,72.01489363967643,24850485,NaN,NaN,NaN,NaN,NaN,false
100,10,horseshoe,prostate,AM_mixture,129.16418086392315,32.9945352458357,8.650965e6,NaN,NaN,NaN,NaN,NaN,false
10,12,horseshoe,sonar,AM_mixture,129.732718457621,33.1190633505571,1.353969e6,NaN,NaN,NaN,NaN,NaN,false
100,14,horseshoe,ionosphere,AM_mixture,131.6661428916144,34.613451683922655,869272.0,NaN,NaN,NaN,NaN,NaN,false


==> deliverables/AM_normal_574/aggregated/summary.csv <==
seed,model,dim,sampler,acceptance
3,normal,512,autoMALA,0.6751962680475576
19,normal,128,autoMALA,0.675902771386224
19,normal,256,mix_autoMALA,0.6759672258974585
16,normal,16384,mix_autoMALA,0.6750577542040312
19,normal,4096,autoMALA,0.6746841597656845
3,normal,16,autoMALA_fixed,0.6729806893242094
8,normal,128,mix_autoMALA,0.6738035968785818
6,normal,1024,autoMALA,0.6750564592211079
9,normal,2048,mix_autoMALA,0.6748743077886178
10,normal,256,autoMALA,0.6759760898084934
18,normal,16,autoMALA,0.6728339779727452
17,normal,1024,autoMALA,0.6746594757032611
3,normal,8,autoMALA,0.6723880892570939
16,normal,8192,mix_autoMALA,0.6743580541609153
5,normal,4,autoMALA_fixed,0.6774204803962292
14,normal,512,autoMALA_fixed,0.6749217805688086
14,normal,16384,autoMALA_fixed,0.6738917426344249
12,normal,4096,mix_autoMALA,0.6758472678667409
12,normal,4,autoMALA_fixed,0.6777447644851985
18,normal,4,mix_autoMALA,0.6772978362063232
3,normal,8192,autoMALA_fixed,0.6742019393903133
14,normal,256,autoMALA,0.675226181051837
18,normal,16,autoMALA_fixed,0.671581871071402
12,normal,16384,autoMALA_fixed,0.6740943056976262
13,normal,2048,mix_autoMALA,0.6744827710121071
5,normal,4,mix_autoMALA,0.6761103840733662
5,normal,8,autoMALA,0.6717937535545508
6,normal,512,autoMALA_fixed,0.6752005083737656
1,normal,8192,autoMALA,0.6737925967192369
9,normal,2,autoMALA,0.662562864752558
11,normal,256,autoMALA_fixed,0.6752095342642593
1,normal,64,mix_autoMALA,0.6728254894612886
6,normal,8192,autoMALA_fixed,0.6737195480346317
17,normal,32,autoMALA,0.6736013306817997
20,normal,128,mix_autoMALA,0.676291125767371
13,normal,4096,autoMALA_fixed,0.6747255437390104
10,normal,8192,autoMALA_fixed,0.6742345190066033
2,normal,4,autoMALA,0.6757223592775122
2,normal,64,mix_autoMALA,0.673594175483952
20,normal,128,autoMALA,0.6753491730254076
7,normal,4,autoMALA,0.6761836428307344
11,normal,32,autoMALA,0.6718977163439974
9,normal,32,mix_autoMALA,0.6714915291269555
9,normal,256,autoMALA_fixed,0.6760597611086863
9,normal,8192,mix_autoMALA,0.6741993991641452
13,normal,8,autoMALA_fixed,0.671542274019492
6,normal,128,mix_autoMALA,0.6742470034694403
4,normal,4096,mix_autoMALA,0.6742461695854911
3,normal,1024,autoMALA_fixed,0.6756545973163051
6,normal,256,autoMALA_fixed,0.6750068874954165
20,normal,16,autoMALA,0.6732737415014496
14,normal,1024,autoMALA_fixed,0.6748571741547454
6,normal,16384,autoMALA,0.6738524931222414
19,normal,1024,mix_autoMALA,0.6754654628226048
15,normal,512,autoMALA,0.6754802856290248
3,normal,2,mix_autoMALA,0.6621251924489724
1,normal,256,autoMALA,0.6757061335430953
15,normal,2048,autoMALA,0.6749982883668079
20,normal,256,autoMALA,0.6748450750694392
10,normal,16,autoMALA_fixed,0.6735545571183553
11,normal,4,autoMALA,0.6767308779592152
3,normal,4096,autoMALA,0.6739920374616568
11,normal,8,autoMALA,0.6710221947612618
8,normal,16,autoMALA,0.6714582144008182
7,normal,128,autoMALA_fixed,0.6758132288636647
20,normal,4096,autoMALA_fixed,0.675288262662627
3,normal,64,autoMALA_fixed,0.6744251714955775
16,normal,4,mix_autoMALA,0.6730142475906802
18,normal,512,mix_autoMALA,0.67524961776265
17,normal,8192,autoMALA,0.6743564613273932
4,normal,8,autoMALA,0.6729398813064374
5,normal,128,autoMALA_fixed,0.6743527138967943
18,normal,2,autoMALA_fixed,0.660675192529138
18,normal,16384,autoMALA,0.6738712332772174
15,normal,2,autoMALA,0.6591221818234567
15,normal,16,mix_autoMALA,0.6725149331277244
12,normal,8192,mix_autoMALA,0.6736280089105338
13,normal,128,autoMALA_fixed,0.6754938613144063
12,normal,32,mix_autoMALA,0.6716238594525797
15,normal,32,autoMALA,0.6729044340595962
11,normal,16,autoMALA,0.6718952706637961
8,normal,1024,autoMALA_fixed,0.6756510953663519
10,normal,4,autoMALA_fixed,0.6737812393484154
20,normal,4096,autoMALA,0.6739462855712188
2,normal,2,autoMALA,0.6611177514545805
2,normal,256,autoMALA,0.6758497331951375
15,normal,4,autoMALA_fixed,0.6768735904837837
2,normal,512,autoMALA_fixed,0.6765234073160772
15,normal,128,autoMALA_fixed,0.6746792210962492
15,normal,16,autoMALA_fixed,0.6725995359554624
9,normal,16,autoMALA_fixed,0.6732532694005708
7,normal,8,autoMALA_fixed,0.6735913893169059
11,normal,512,autoMALA,0.6753883347895281
8,normal,1024,autoMALA,0.6754234195189244
13,normal,256,mix_autoMALA,0.6764242905960138
3,normal,16384,autoMALA,0.6738277503363107
4,normal,8192,autoMALA_fixed,0.6741374512933657
11,normal,8192,mix_autoMALA,0.6740851600483029
5,normal,1024,mix_autoMALA,0.6746167306116602
4,normal,4,mix_autoMALA,0.6752087749996407
6,normal,16,autoMALA,0.6709184243204812
4,normal,128,autoMALA_fixed,0.6750073391108306
2,normal,8192,autoMALA,0.6737370137358805
13,normal,32,autoMALA_fixed,0.6744025904847182
4,normal,16384,autoMALA_fixed,0.6736788992867894
13,normal,2048,autoMALA_fixed,0.674691364435301
19,normal,16,autoMALA_fixed,0.6719481967302267
15,normal,2,autoMALA_fixed,0.6647796111891718
12,normal,512,autoMALA,0.6753567619241435
15,normal,8192,autoMALA_fixed,0.6739935509338751
4,normal,64,autoMALA_fixed,0.6751974582493493
5,normal,512,mix_autoMALA,0.6757970315765698
6,normal,2,autoMALA_fixed,0.6624953073513337
6,normal,32,autoMALA_fixed,0.6742290962717074
17,normal,2048,mix_autoMALA,0.6743352107494087
13,normal,64,autoMALA_fixed,0.6754486276634563
12,normal,512,mix_autoMALA,0.6755018275058509
10,normal,4096,mix_autoMALA,0.67474769054255
10,normal,2,autoMALA_fixed,0.6592426147522201
9,normal,8,mix_autoMALA,0.6707659449862374
11,normal,16,mix_autoMALA,0.6713299266146686
11,normal,16384,mix_autoMALA,0.6736708528586889
2,normal,512,mix_autoMALA,0.6757896200449244
1,normal,128,mix_autoMALA,0.6739764598744455
17,normal,2048,autoMALA,0.6748836356439327
15,normal,8,autoMALA,0.6725820007628479
16,normal,8,autoMALA_fixed,0.6708563215244048
1,normal,16,autoMALA,0.6725170500470843
8,normal,32,autoMALA,0.6719385920096129
6,normal,4096,autoMALA_fixed,0.67444954189806
7,normal,32,autoMALA,0.6736266939388813
5,normal,32,autoMALA_fixed,0.6743290420666643
4,normal,256,autoMALA_fixed,0.6747904777927485
20,normal,512,autoMALA_fixed,0.6753022307211453
17,normal,128,autoMALA,0.6760838342382202
14,normal,8,mix_autoMALA,0.6698574025610723
17,normal,16384,autoMALA,0.673969598731699
19,normal,16384,autoMALA,0.6741025919449728
12,normal,2048,autoMALA,0.6751680521366304
18,normal,512,autoMALA_fixed,0.6755665161870422
12,normal,16,autoMALA_fixed,0.6713200240740841
13,normal,1024,mix_autoMALA,0.6752990958132092
8,normal,8192,autoMALA,0.6742845792512514
3,normal,128,autoMALA_fixed,0.6755660027725385
18,normal,8192,mix_autoMALA,0.6741078200417984
1,normal,32,mix_autoMALA,0.6730835040652203
1,normal,4096,mix_autoMALA,0.6747901530704238
17,normal,512,mix_autoMALA,0.67516508813329
17,normal,64,autoMALA_fixed,0.6747987786415496
8,normal,16,autoMALA_fixed,0.6722140302691555
10,normal,1024,autoMALA,0.6745963204353546
8,normal,2048,autoMALA,0.6744693302668692
8,normal,32,mix_autoMALA,0.674947007777098
8,normal,128,autoMALA_fixed,0.6753602507997136
9,normal,4096,mix_autoMALA,0.6740223468031188
20,normal,16384,mix_autoMALA,0.6742559391500994
18,normal,128,autoMALA_fixed,0.6762727126284709
20,normal,2048,autoMALA_fixed,0.6749841024111725
3,normal,64,autoMALA,0.6738261674539395
18,normal,1024,autoMALA_fixed,0.6748955802362511
13,normal,16,autoMALA_fixed,0.6722232226675492
13,normal,2,autoMALA,0.6616516899288426
6,normal,128,autoMALA_fixed,0.6753288724309043
4,normal,16,autoMALA_fixed,0.6713212629179747
6,normal,4,autoMALA_fixed,0.6745860087690938
8,normal,16384,autoMALA,0.6742497221456974
19,normal,8,autoMALA_fixed,0.6710876741964076
20,normal,128,autoMALA_fixed,0.6739210212733331
10,normal,2,mix_autoMALA,0.6629045474929424
9,normal,2,mix_autoMALA,0.6601998113856475
10,normal,2048,autoMALA_fixed,0.6743687466905494
7,normal,4,autoMALA_fixed,0.6768857861063965
1,normal,8,mix_autoMALA,0.6717421838957229
15,normal,64,mix_autoMALA,0.6748754678030263
16,normal,512,autoMALA,0.6748891125299296
16,normal,256,autoMALA_fixed,0.6763554963531776
17,normal,64,autoMALA,0.6743656311710651
2,normal,256,mix_autoMALA,0.676126580734983
2,normal,2,autoMALA_fixed,0.6575264574533451
15,normal,512,autoMALA_fixed,0.6750764089060702
18,normal,16,mix_autoMALA,0.6728447976535407
7,normal,2048,autoMALA_fixed,0.6743068947991923
9,normal,64,autoMALA,0.6746666534134692
11,normal,256,autoMALA,0.6757666322415814
4,normal,8192,mix_autoMALA,0.6743511474477418
1,normal,64,autoMALA_fixed,0.6747636768535149
5,normal,16,mix_autoMALA,0.67178740217493
12,normal,4096,autoMALA_fixed,0.6741441011497358
12,normal,4,autoMALA,0.6769316335579044
14,normal,16,autoMALA,0.6705728452419808
14,normal,2048,autoMALA,0.6743537395976837
12,normal,16384,autoMALA,0.6741370263443195
13,normal,4,autoMALA,0.6773336980048659
17,normal,16,autoMALA,0.6720102647080717
14,normal,256,autoMALA_fixed,0.6747004257170838
12,normal,2048,autoMALA_fixed,0.6748763889335433
4,normal,2048,mix_autoMALA,0.6741207557053166
5,normal,2,mix_autoMALA,0.6560731870726413
1,normal,16384,autoMALA_fixed,0.6741302224840003
16,normal,64,mix_autoMALA,0.6753494759657381
8,normal,8192,autoMALA_fixed,0.6745902897063599
3,normal,1024,mix_autoMALA,0.6747503061647064
8,normal,2,mix_autoMALA,0.660742771633645
7,normal,1024,mix_autoMALA,0.6757349127573293
5,normal,4096,autoMALA,0.6743756363165422
10,normal,64,autoMALA_fixed,0.6749032414529338
13,normal,8192,autoMALA,0.6740743103521031
3,normal,8,autoMALA_fixed,0.6729170992313999
19,normal,32,mix_autoMALA,0.6713313744295444
18,normal,64,mix_autoMALA,0.6720465427357206
17,normal,16384,mix_autoMALA,0.6739308131861923
5,normal,16,autoMALA_fixed,0.6715754884422679
4,normal,512,autoMALA,0.6761421762474799
19,normal,8,mix_autoMALA,0.6741184031437166
14,normal,64,autoMALA_fixed,0.6735866434037254
14,normal,256,mix_autoMALA,0.6742652510033804
10,normal,16384,autoMALA_fixed,0.6740265769970195
12,normal,4096,autoMALA,0.6746797220175687
12,normal,8,autoMALA,0.6718887235789409
16,normal,1024,autoMALA_fixed,0.675060697950295
14,normal,2,mix_autoMALA,0.6634214596298355
16,normal,16,autoMALA_fixed,0.6718291902766038
12,normal,8192,autoMALA_fixed,0.6742180578355071
18,normal,2,mix_autoMALA,0.6585606509671902
1,normal,2048,autoMALA_fixed,0.6743224849585308
18,normal,2048,autoMALA_fixed,0.6747652223393956
7,normal,512,autoMALA_fixed,0.675429172253389
1,normal,16384,mix_autoMALA,0.6746443353661407
5,normal,8192,mix_autoMALA,0.6740176025140157
7,normal,256,autoMALA,0.675748244587725
9,normal,8,autoMALA,0.6708060941403747
11,normal,2,mix_autoMALA,0.660159842935973
19,normal,2048,autoMALA_fixed,0.6746483767448482
2,normal,16384,autoMALA_fixed,0.6738373910986718
2,normal,4096,mix_autoMALA,0.674561967146967
19,normal,64,mix_autoMALA,0.674723183642907
13,normal,8192,autoMALA_fixed,0.6746617734931761
17,normal,512,autoMALA,0.6744181560350677
20,normal,8,mix_autoMALA,0.6701740029293257
13,normal,16,autoMALA,0.6718822851540543
6,normal,16384,autoMALA_fixed,0.6741876699196657
4,normal,2,autoMALA,0.660022092282716
2,normal,4096,autoMALA,0.6737865275449818
1,normal,8192,mix_autoMALA,0.6740333590924671
6,normal,64,autoMALA_fixed,0.674330245224224
20,normal,16,autoMALA_fixed,0.6704361002633757
11,normal,2048,autoMALA_fixed,0.6748178020441277
9,normal,16384,autoMALA_fixed,0.6740787821308157
13,normal,4,autoMALA_fixed,0.6752848129861148
9,normal,32,autoMALA_fixed,0.6735736498744734
4,normal,4096,autoMALA_fixed,0.6742563539468347
11,normal,16,autoMALA_fixed,0.6729980990473108
10,normal,8192,autoMALA,0.6734733898923171
2,normal,64,autoMALA_fixed,0.6733081887821453
2,normal,32,autoMALA_fixed,0.6741799265377094
15,normal,4,autoMALA,0.6773370006962434
18,normal,8,autoMALA_fixed,0.6721689369181285
16,normal,128,autoMALA_fixed,0.6742658788654176
2,normal,8,autoMALA,0.6717994590774816
1,normal,2,mix_autoMALA,0.6626769536984324
9,normal,4,autoMALA,0.6769484017477934
6,normal,1024,mix_autoMALA,0.6749490458183303
11,normal,1024,autoMALA,0.6743074375131971
9,normal,128,mix_autoMALA,0.6750255936946924
4,normal,512,autoMALA_fixed,0.6750970916766298
12,normal,16,mix_autoMALA,0.6730754069657919
18,normal,256,autoMALA_fixed,0.6760648503099911
17,normal,16384,autoMALA_fixed,0.673752527533251
9,normal,4096,autoMALA,0.6741282071814378
17,normal,32,autoMALA_fixed,0.674119674853671
20,normal,16384,autoMALA,0.6738694262620664
3,normal,16384,mix_autoMALA,0.6742683629830325
5,normal,8192,autoMALA_fixed,0.6736878729593615
14,normal,32,mix_autoMALA,0.6734471875933191
15,normal,128,autoMALA,0.6745131887172544
2,normal,8192,mix_autoMALA,0.6742742296170069
3,normal,2048,autoMALA_fixed,0.6747236726372482
17,normal,512,autoMALA_fixed,0.6747795606850483
3,normal,8,mix_autoMALA,0.6712483943919869
16,normal,32,mix_autoMALA,0.6717256283909988
14,normal,8192,autoMALA_fixed,0.6747798379542125
3,normal,256,mix_autoMALA,0.6767077332145588
17,normal,2,autoMALA_fixed,0.6619449486723568
7,normal,128,autoMALA,0.6748573972297922
8,normal,8,autoMALA,0.6722598312351203
11,normal,2,autoMALA,0.661032965380436
10,normal,64,mix_autoMALA,0.674630395582024
16,normal,4096,mix_autoMALA,0.6736529655514437
1,normal,512,mix_autoMALA,0.675717623196514
18,normal,1024,autoMALA,0.6750815949768155
3,normal,2,autoMALA,0.6586694519587291
20,normal,8,autoMALA,0.6720437136959782
13,normal,32,autoMALA,0.6743630125492357
12,normal,128,autoMALA_fixed,0.6752388882745778
5,normal,2048,mix_autoMALA,0.6754600750775593
6,normal,64,mix_autoMALA,0.6747799168419438
3,normal,4096,mix_autoMALA,0.6745380091774674
6,normal,2,mix_autoMALA,0.6619398251007574
18,normal,8192,autoMALA_fixed,0.6743400889846256
17,normal,64,mix_autoMALA,0.6748083072581217
4,normal,8192,autoMALA,0.6740441655785026
9,normal,2048,autoMALA_fixed,0.6745944166877661
7,normal,1024,autoMALA,0.6746057711011667
7,normal,16,autoMALA,0.6721909622485074
11,normal,512,autoMALA_fixed,0.6749932023169852
20,normal,2048,autoMALA,0.6748737342265165
15,normal,32,mix_autoMALA,0.6742828400428699
16,normal,8,autoMALA,0.6731786431666903
20,normal,64,autoMALA_fixed,0.6746409026604362
2,normal,8,autoMALA_fixed,0.672787852573647
2,normal,2,mix_autoMALA,0.6647487213596265
14,normal,4096,mix_autoMALA,0.674089431823384
17,normal,1024,autoMALA_fixed,0.6752340410272268
9,normal,4,autoMALA_fixed,0.6779688780368245
9,normal,1024,mix_autoMALA,0.6745462672800211
11,normal,64,autoMALA_fixed,0.6760263271646448
7,normal,128,mix_autoMALA,0.6759251367642051
2,normal,16384,mix_autoMALA,0.6741540478783893
7,normal,32,mix_autoMALA,0.6737134692001704
8,normal,256,autoMALA_fixed,0.6748309468647261
10,normal,8,mix_autoMALA,0.6703054829467344
16,normal,32,autoMALA_fixed,0.6718771151206393
9,normal,16384,mix_autoMALA,0.6740910062735581
18,normal,2,autoMALA,0.6615132852192437
15,normal,1024,mix_autoMALA,0.6746984721882447
15,normal,1024,autoMALA,0.6744613949530386
1,normal,4,mix_autoMALA,0.6757761569553888
2,normal,32,mix_autoMALA,0.6706519968697932
20,normal,32,autoMALA,0.6730836402117049
7,normal,2048,mix_autoMALA,0.6763630872553791
11,normal,8,mix_autoMALA,0.6711270061121138
10,normal,4,mix_autoMALA,0.678535002635188
9,normal,16,mix_autoMALA,0.6707109957518536
12,normal,256,autoMALA_fixed,0.6758566570831778
13,normal,128,autoMALA,0.6738881378248754
6,normal,32,autoMALA,0.6734200937154694
5,normal,256,autoMALA_fixed,0.6747507054609514
4,normal,64,autoMALA,0.6736763570582125
15,normal,2,mix_autoMALA,0.6583392961127709
5,normal,16384,mix_autoMALA,0.6738358906512995
17,normal,8192,autoMALA_fixed,0.6744719031268439
15,normal,2048,autoMALA_fixed,0.675188049502864
3,normal,32,autoMALA_fixed,0.673660260552601
16,normal,8192,autoMALA_fixed,0.6740674875787075
13,normal,8192,mix_autoMALA,0.673668187567489
1,normal,512,autoMALA_fixed,0.6746046677582246
8,normal,64,autoMALA,0.6737485047928478
5,normal,4096,mix_autoMALA,0.6744827010861204
10,normal,8,autoMALA_fixed,0.6712750573870203
6,normal,8192,mix_autoMALA,0.6746219731706712
19,normal,8192,autoMALA_fixed,0.674054535790987
19,normal,32,autoMALA_fixed,0.6734040994498113
3,normal,4,autoMALA_fixed,0.6757601065410218
19,normal,512,autoMALA_fixed,0.6757784030754632
1,normal,8,autoMALA_fixed,0.6709948951882236
11,normal,8192,autoMALA_fixed,0.6739019557334166
5,normal,256,mix_autoMALA,0.6752545069165973
18,normal,32,autoMALA_fixed,0.6734545428583577
9,normal,4096,autoMALA_fixed,0.6745288208034534
17,normal,128,autoMALA_fixed,0.6744087906146711
8,normal,4096,autoMALA,0.6740407807499789
16,normal,16,autoMALA,0.6720194511600589
14,normal,4,autoMALA,0.6764592106780175
16,normal,128,autoMALA,0.6743110124828294
12,normal,128,autoMALA,0.6756490934019408
20,normal,16384,autoMALA_fixed,0.673745285050983
4,normal,16,mix_autoMALA,0.673100288299177
5,normal,64,autoMALA,0.674361391616921
11,normal,256,mix_autoMALA,0.6754444118719891
9,normal,128,autoMALA_fixed,0.6760116382380271
7,normal,4096,mix_autoMALA,0.6751134752323397
12,normal,2,autoMALA,0.6604653431457639
18,normal,1024,mix_autoMALA,0.6742797728406947
2,normal,32,autoMALA,0.6734202563850741
2,normal,128,mix_autoMALA,0.6759581321281787
17,normal,16,autoMALA_fixed,0.6732256879590354
2,normal,16,autoMALA,0.6705196089415721
16,normal,512,mix_autoMALA,0.6744875654883299
17,normal,2,autoMALA,0.6602283486619184
1,normal,16,mix_autoMALA,0.6716212887021756
8,normal,8192,mix_autoMALA,0.6741287435842909
7,normal,4,mix_autoMALA,0.6758157952339753
7,normal,1024,autoMALA_fixed,0.6747553731795299
8,normal,16384,autoMALA_fixed,0.6740788452903019
13,normal,8,mix_autoMALA,0.6724617651218852
19,normal,16,autoMALA,0.6701553965452913
19,normal,2,autoMALA,0.6584383176168671
2,normal,4096,autoMALA_fixed,0.6745287611714573
4,normal,8,autoMALA_fixed,0.6717537497911776
6,normal,256,autoMALA,0.6754700288433754
6,normal,8,autoMALA_fixed,0.6724734885451745
13,normal,2,autoMALA_fixed,0.6628604532463227
13,normal,16,mix_autoMALA,0.673379209067061
19,normal,16,mix_autoMALA,0.6724906162392922
9,normal,8192,autoMALA_fixed,0.6745012513450933
3,normal,16,mix_autoMALA,0.6716667383519346
19,normal,4,autoMALA,0.6771520630588885
16,normal,4096,autoMALA,0.6746334102459667
19,normal,64,autoMALA,0.6747730407813247
2,normal,2048,autoMALA_fixed,0.6747368446249153
10,normal,128,autoMALA_fixed,0.6748994140136799
10,normal,512,autoMALA,0.6749605104937777
8,normal,32,autoMALA_fixed,0.6748762859214089
10,normal,256,mix_autoMALA,0.6759699948466346
8,normal,4,mix_autoMALA,0.6739323850450456
7,normal,512,mix_autoMALA,0.6749466896395067
15,normal,8192,mix_autoMALA,0.6733821436909129
17,normal,256,autoMALA_fixed,0.6754315815444859
3,normal,128,autoMALA,0.675352424511887
14,normal,8192,autoMALA,0.6742033957274443
20,normal,64,autoMALA,0.6748125786586843
1,normal,4096,autoMALA,0.6741687564792844
5,normal,8,mix_autoMALA,0.6733949608854788
15,normal,16384,autoMALA,0.67377118876799
15,normal,256,autoMALA_fixed,0.6752809067418154
14,normal,64,autoMALA,0.673588938615873
19,normal,4,autoMALA_fixed,0.6753292466615546
3,normal,8192,autoMALA,0.6746827771704298
18,normal,64,autoMALA_fixed,0.6751559739071095
12,normal,2,mix_autoMALA,0.661946942137183
14,normal,128,autoMALA_fixed,0.6750920270363875
9,normal,16384,autoMALA,0.6740077318364988
20,normal,4,mix_autoMALA,0.6759072944249929
20,normal,4,autoMALA,0.675229683314724
6,normal,4,autoMALA,0.6767494011550513
4,normal,64,mix_autoMALA,0.6748218087231361
6,normal,256,mix_autoMALA,0.6767537126860594
13,normal,2,mix_autoMALA,0.662289688710748
12,normal,1024,autoMALA,0.6747776958869617
11,normal,64,mix_autoMALA,0.6722499620632001
9,normal,256,mix_autoMALA,0.6760064489279111
10,normal,32,autoMALA,0.6737344955136959
6,normal,2048,autoMALA,0.675089366559515
1,normal,8,autoMALA,0.6721972155874503
14,normal,4096,autoMALA_fixed,0.6746619675046532
2,normal,4,mix_autoMALA,0.6769413432247686
2,normal,16,autoMALA_fixed,0.6718652204248465
16,normal,2,mix_autoMALA,0.6633605937501044
7,normal,8192,autoMALA_fixed,0.6746252345792099
15,normal,64,autoMALA,0.6742717821519838
15,normal,4096,mix_autoMALA,0.674985246833663
16,normal,1024,mix_autoMALA,0.6753667106131329
10,normal,2,autoMALA,0.6571317862333121
1,normal,8192,autoMALA_fixed,0.6742269065049846
7,normal,2,autoMALA,0.6609751200625504
9,normal,2,autoMALA_fixed,0.6631696433204132
1,normal,32,autoMALA,0.6731308134118251
5,normal,4,autoMALA,0.6762088982236157
4,normal,1024,autoMALA_fixed,0.6747720601606131
12,normal,16,autoMALA,0.6719111352573663
13,normal,16384,autoMALA,0.6740748560038718
14,normal,512,mix_autoMALA,0.6752389777314471
14,normal,32,autoMALA_fixed,0.6735546655664655
17,normal,16,mix_autoMALA,0.6733501356479321
14,normal,16,autoMALA_fixed,0.6727755466293214
5,normal,8192,autoMALA,0.674406966263761
12,normal,4,mix_autoMALA,0.6754161778193395
20,normal,16,mix_autoMALA,0.672637836322004
5,normal,32,autoMALA,0.6732777721292562
9,normal,8192,autoMALA,0.6740280712334362
1,normal,2048,autoMALA,0.6749315965726563
19,normal,2,autoMALA_fixed,0.6597277345805793
15,normal,16384,mix_autoMALA,0.674197478502952
19,normal,16384,mix_autoMALA,0.6744075253987831
8,normal,2048,autoMALA_fixed,0.6747825277710044
10,normal,512,autoMALA_fixed,0.6753451645742155
8,normal,2,autoMALA_fixed,0.660626502728403
7,normal,512,autoMALA,0.67656763398536
17,normal,4,autoMALA_fixed,0.677052810520636
3,normal,512,mix_autoMALA,0.6749257007522275
1,normal,16384,autoMALA,0.6739871522479067
15,normal,8,mix_autoMALA,0.673262496234321
16,normal,256,mix_autoMALA,0.6763315328518853
12,normal,128,mix_autoMALA,0.6736930441852711
13,normal,64,autoMALA,0.6752549841403841
6,normal,4,mix_autoMALA,0.6816744945617311
5,normal,1024,autoMALA,0.6744602825282249
5,normal,512,autoMALA,0.6751191148360195
4,normal,4,autoMALA_fixed,0.676925753020959
20,normal,512,autoMALA,0.6756291419780383
18,normal,256,mix_autoMALA,0.6750932917642349
3,normal,16384,autoMALA_fixed,0.6739905420412344
12,normal,512,autoMALA_fixed,0.6750141706408099
6,normal,4096,autoMALA,0.6741684493637271
7,normal,64,autoMALA,0.6743426406902112
8,normal,16,mix_autoMALA,0.6738547737036159
17,normal,4096,mix_autoMALA,0.6741898507864805
7,normal,8192,autoMALA,0.6744681123881707
1,normal,16,autoMALA_fixed,0.67280931745237
12,normal,16384,mix_autoMALA,0.6742685041414191
1,normal,64,autoMALA,0.6740493712902844
2,normal,2048,mix_autoMALA,0.6735606492485486
15,normal,2048,mix_autoMALA,0.6751030460501536
10,normal,2048,autoMALA,0.6751852446807329
11,normal,128,autoMALA,0.6754046853703622
9,normal,512,autoMALA,0.6755782658318865
8,normal,2048,mix_autoMALA,0.6753057828681579
14,normal,32,autoMALA,0.6734011447113333
13,normal,512,autoMALA_fixed,0.6752219678588188
15,normal,32,autoMALA_fixed,0.6727751881398301
12,normal,64,autoMALA_fixed,0.6745241966840434
16,normal,128,mix_autoMALA,0.6740787948586098
14,normal,8,autoMALA,0.6713476866051777
16,normal,64,autoMALA_fixed,0.6736714934527992
19,normal,16384,autoMALA_fixed,0.6740846607192386
4,normal,256,autoMALA,0.6747807904293371
5,normal,32,mix_autoMALA,0.6722340936387223
20,normal,4096,mix_autoMALA,0.6750394111181192
3,normal,64,mix_autoMALA,0.6741910876996172
15,normal,4096,autoMALA,0.6746962739794851
20,normal,32,autoMALA_fixed,0.6734730638911876
14,normal,8192,mix_autoMALA,0.6748222475137455
8,normal,256,mix_autoMALA,0.6750132860881337
7,normal,256,mix_autoMALA,0.6744825801878365
10,normal,128,mix_autoMALA,0.6748324426906824
8,normal,8,autoMALA_fixed,0.6712094020862069
10,normal,16,autoMALA,0.6731326888611235
10,normal,1024,autoMALA_fixed,0.6752095055214055
17,normal,256,autoMALA,0.6754420428779376
3,normal,256,autoMALA_fixed,0.6753034388243045
15,normal,256,autoMALA,0.674971596973229
3,normal,4,autoMALA,0.6745797851588569
10,normal,16384,mix_autoMALA,0.6735610051267155
1,normal,2,autoMALA_fixed,0.6604985338859468
20,normal,8192,mix_autoMALA,0.6745995745647688
18,normal,4096,autoMALA,0.6743113481841986
18,normal,128,autoMALA,0.6757729249563507
20,normal,8192,autoMALA,0.6740486132006153
4,normal,16,autoMALA,0.6725729470705712
16,normal,4,autoMALA,0.6769315875646836
11,normal,4,mix_autoMALA,0.673902471279056
7,normal,64,mix_autoMALA,0.6752882803915208
8,normal,8,mix_autoMALA,0.6723717961737792
10,normal,2048,mix_autoMALA,0.6743560645041369
10,normal,32,mix_autoMALA,0.6735277702107229
6,normal,1024,autoMALA_fixed,0.6753451917989549
14,normal,2048,autoMALA_fixed,0.6749823760241717
1,normal,4,autoMALA_fixed,0.6734323264851273
17,normal,4096,autoMALA_fixed,0.6743836979875336
2,normal,1024,mix_autoMALA,0.6751652019502179
18,normal,4096,autoMALA_fixed,0.6747775312710962
17,normal,1024,mix_autoMALA,0.6760243331927972
12,normal,32,autoMALA_fixed,0.6733583231886004
19,normal,128,autoMALA_fixed,0.6743200472867227
13,normal,256,autoMALA_fixed,0.676968216834574
14,normal,16384,autoMALA,0.673666885903843
17,normal,256,mix_autoMALA,0.6758100592302022
19,normal,2048,mix_autoMALA,0.6749007698287268
14,normal,8,autoMALA_fixed,0.6705016689764353
15,normal,16,autoMALA,0.6729485465338225
5,normal,128,autoMALA,0.6752194306568396
4,normal,512,mix_autoMALA,0.6756217220827841
9,normal,16,autoMALA,0.6713709633186661
8,normal,512,autoMALA_fixed,0.6750439972947198
7,normal,8,mix_autoMALA,0.6735402346203879
7,normal,8192,mix_autoMALA,0.6743205423612307
2,normal,512,autoMALA,0.6752857303437074
15,normal,512,mix_autoMALA,0.6750366738871363
15,normal,128,mix_autoMALA,0.6741961025761833
19,normal,1024,autoMALA_fixed,0.6753152077771205
2,normal,128,autoMALA_fixed,0.6750669218219328
1,normal,4,autoMALA,0.6756716026183095
20,normal,2048,mix_autoMALA,0.6753713069189554
7,normal,2048,autoMALA,0.6749631756268114
8,normal,4096,mix_autoMALA,0.6746753435883697
11,normal,8,autoMALA_fixed,0.6722676582430996
13,normal,64,mix_autoMALA,0.6747246306842245
5,normal,16384,autoMALA,0.673811596150617
12,normal,256,autoMALA,0.6762695380010457
19,normal,32,autoMALA,0.6736866164293225
4,normal,2048,autoMALA_fixed,0.6743911434001324
4,normal,256,mix_autoMALA,0.675135662595381
4,normal,8,mix_autoMALA,0.671103476723442
5,normal,512,autoMALA_fixed,0.675739855841362
13,normal,256,autoMALA,0.6754850580068555
15,normal,8192,autoMALA,0.6743498360502412
14,normal,1024,autoMALA,0.6753440663701915
16,normal,8,mix_autoMALA,0.6706182307911241
13,normal,16384,mix_autoMALA,0.6741792916503436
18,normal,8,mix_autoMALA,0.6716256941760664
4,normal,2,mix_autoMALA,0.6620679903980069
15,normal,256,mix_autoMALA,0.6751827416793129
10,normal,512,mix_autoMALA,0.6758335320258037
9,normal,1024,autoMALA_fixed,0.6750985575362887
6,normal,2048,mix_autoMALA,0.6743440859786646
8,normal,64,autoMALA_fixed,0.6741642867713834
19,normal,512,mix_autoMALA,0.6754797387325784
18,normal,16384,mix_autoMALA,0.6742987984271392
2,normal,2048,autoMALA,0.6754072578233116
19,normal,64,autoMALA_fixed,0.6747207782715923
18,normal,2048,autoMALA,0.6748339211057234
3,normal,32,mix_autoMALA,0.6721880014192754
5,normal,8,autoMALA_fixed,0.6705555457072774
5,normal,2,autoMALA,0.6625695365227124
18,normal,32,mix_autoMALA,0.6719495363852505
10,normal,4096,autoMALA,0.6748422714365494
10,normal,4096,autoMALA_fixed,0.6746687954839427
11,normal,16384,autoMALA,0.6741204472125994
13,normal,1024,autoMALA_fixed,0.6747300949572324
15,normal,8,autoMALA_fixed,0.6716341631781336
12,normal,8,mix_autoMALA,0.6712616459716566
18,normal,4,autoMALA,0.6750847791961273
18,normal,16384,autoMALA_fixed,0.6743443185334982
14,normal,16,mix_autoMALA,0.670502143687024
5,normal,2,autoMALA_fixed,0.6642638480645215
7,normal,8,autoMALA,0.6721985958485303
9,normal,32,autoMALA,0.6736148774406702
9,normal,512,mix_autoMALA,0.6754469187111916
11,normal,32,autoMALA_fixed,0.6738918599444722
17,normal,2,mix_autoMALA,0.6605066023552149
17,normal,8,autoMALA,0.6712517372414408
2,normal,64,autoMALA,0.673888690851915
1,normal,1024,mix_autoMALA,0.6763660449887545
18,normal,512,autoMALA,0.6753413306754608
18,normal,8,autoMALA,0.6698274191277853
16,normal,256,autoMALA,0.6746091412141273
16,normal,4096,autoMALA_fixed,0.6739954882304868
6,normal,4096,mix_autoMALA,0.6741748471585902
7,normal,2,mix_autoMALA,0.6630152946518628
11,normal,1024,autoMALA_fixed,0.6749530926143276
11,normal,512,mix_autoMALA,0.675715251511602
1,normal,32,autoMALA_fixed,0.6736678030837999
14,normal,2048,mix_autoMALA,0.674430198035133
20,normal,256,mix_autoMALA,0.6758322627387433
5,normal,16384,autoMALA_fixed,0.6740913096910774
3,normal,2048,mix_autoMALA,0.6747108581334557
6,normal,8,autoMALA,0.6700617852646007
6,normal,512,mix_autoMALA,0.6758551301544107
6,normal,128,autoMALA,0.6749987740031687
13,normal,8,autoMALA,0.6708546561663115
11,normal,4096,mix_autoMALA,0.6730453465222426
8,normal,1024,mix_autoMALA,0.6760896486008893
7,normal,4096,autoMALA_fixed,0.6744838133263023
7,normal,2,autoMALA_fixed,0.6617386008264354
2,normal,16,mix_autoMALA,0.6690515991972145
16,normal,512,autoMALA_fixed,0.674840598435688
13,normal,4096,autoMALA,0.6740351657570931
17,normal,32,mix_autoMALA,0.67388369651493
2,normal,128,autoMALA,0.675005081965376
2,normal,4,autoMALA_fixed,0.6769032166588657
14,normal,4096,autoMALA,0.6739965745234796
9,normal,128,autoMALA,0.6749619159375899
9,normal,64,autoMALA_fixed,0.6747197464437683
12,normal,64,mix_autoMALA,0.6750804997812759
11,normal,2048,mix_autoMALA,0.6749944439847719
14,normal,2,autoMALA_fixed,0.6612417607710332
2,normal,8192,autoMALA_fixed,0.6741761467397573
20,normal,256,autoMALA_fixed,0.6758210835709607
3,normal,8192,mix_autoMALA,0.6737800009056527
6,normal,16,autoMALA_fixed,0.6710138780029372
4,normal,4,autoMALA,0.6761840898607274
6,normal,8,mix_autoMALA,0.6723028413748032
11,normal,2048,autoMALA,0.6747296909308731
7,normal,16384,autoMALA_fixed,0.6741249092318549
19,normal,256,autoMALA_fixed,0.6746469266409645
20,normal,2,autoMALA,0.6615219906194547
20,normal,4,autoMALA_fixed,0.6753641681780765
16,normal,8192,autoMALA,0.6740435643598873
7,normal,16384,mix_autoMALA,0.6738204925921846
17,normal,8,mix_autoMALA,0.6710514172310056
3,normal,256,autoMALA,0.6754819309325655
10,normal,128,autoMALA,0.6751551856560343
5,normal,2048,autoMALA,0.6749184793758397
5,normal,2048,autoMALA_fixed,0.6748429223908256
10,normal,1024,mix_autoMALA,0.6743238424052848
10,normal,64,autoMALA,0.6739647652811515
8,normal,4,autoMALA_fixed,0.6777040732989232
17,normal,8192,mix_autoMALA,0.6746412110714332
3,normal,16,autoMALA,0.6715655378780448
19,normal,8,autoMALA,0.6708426628407038
15,normal,1024,autoMALA_fixed,0.6750229283406841
20,normal,512,mix_autoMALA,0.6757052651973008
3,normal,1024,autoMALA,0.6750798377051618
19,normal,4,mix_autoMALA,0.6747977570353231
12,normal,2,autoMALA_fixed,0.6587284513738101
14,normal,2,autoMALA,0.663142409474102
14,normal,128,autoMALA,0.6741821272594242
13,normal,16384,autoMALA_fixed,0.6741888866945096
17,normal,8,autoMALA_fixed,0.6712533839224026
14,normal,512,autoMALA,0.6755958495217083
14,normal,64,mix_autoMALA,0.6738631578847778
4,normal,1024,autoMALA,0.6753698348624254
1,normal,4096,autoMALA_fixed,0.6749650809791672
8,normal,512,autoMALA,0.6758463374663792
10,normal,4,autoMALA,0.6743334023703463
9,normal,8,autoMALA_fixed,0.6717896331814325
11,normal,128,mix_autoMALA,0.6751406332056655
16,normal,2,autoMALA,0.6602217494784959
15,normal,4096,autoMALA_fixed,0.6744727130097301
2,normal,256,autoMALA_fixed,0.6749393501301867
1,normal,256,autoMALA_fixed,0.6760062324372835
20,normal,1024,autoMALA,0.6749208840613878
16,normal,2048,mix_autoMALA,0.6744144458555703
8,normal,16384,mix_autoMALA,0.674097246633259
18,normal,128,mix_autoMALA,0.6757932722526396
8,normal,256,autoMALA,0.6750509737275378
11,normal,128,autoMALA_fixed,0.6748695623903899
7,normal,16,autoMALA_fixed,0.6716282344887702
10,normal,8,autoMALA,0.6719630276680347
13,normal,2048,autoMALA,0.6748630599002329
20,normal,2,mix_autoMALA,0.6540004750302817
4,normal,16384,autoMALA,0.67350951035031
4,normal,128,mix_autoMALA,0.6756031441429773
5,normal,256,autoMALA,0.6756797458974545
6,normal,32,mix_autoMALA,0.6722322763822908
13,normal,128,mix_autoMALA,0.6771724301912861
12,normal,256,mix_autoMALA,0.675244103474598
19,normal,8192,autoMALA,0.6742403723899002
11,normal,8192,autoMALA,0.6743900507438145
1,normal,128,autoMALA_fixed,0.6742568471000588
3,normal,4,mix_autoMALA,0.6758471764767259
20,normal,8,autoMALA_fixed,0.6726467274971618
18,normal,4,autoMALA_fixed,0.6760840708866821
11,normal,4,autoMALA_fixed,0.6749719133644437
10,normal,16,mix_autoMALA,0.6719741038045122
3,normal,4096,autoMALA_fixed,0.6748189448203933
8,normal,128,autoMALA,0.6749735270961505
14,normal,16384,mix_autoMALA,0.6738513399830748
19,normal,4096,mix_autoMALA,0.6740801015496806
19,normal,2048,autoMALA,0.674966751614899
3,normal,32,autoMALA,0.6733208452816203
1,normal,512,autoMALA,0.6755447462678178
5,normal,64,mix_autoMALA,0.671892054351544
4,normal,128,autoMALA,0.6754054407871619
11,normal,4096,autoMALA_fixed,0.6745051600403181
16,normal,4,autoMALA_fixed,0.6772629625004328
14,normal,4,autoMALA_fixed,0.6768785663443134
16,normal,16384,autoMALA,0.6739367586754611
12,normal,64,autoMALA,0.674593127386245
18,normal,32,autoMALA,0.6738349786994162
17,normal,4,mix_autoMALA,0.6751315818883036
8,normal,4096,autoMALA_fixed,0.6747769026477026
13,normal,512,autoMALA,0.6760757484997375
5,normal,128,mix_autoMALA,0.6756898951878941
3,normal,2048,autoMALA,0.674944089997135
5,normal,64,autoMALA_fixed,0.6752503225701801
16,normal,16384,autoMALA_fixed,0.6742529748168914
10,normal,8192,mix_autoMALA,0.6747481667054325
13,normal,1024,autoMALA,0.675406552703325
14,normal,1024,mix_autoMALA,0.6743261053474452
6,normal,16384,mix_autoMALA,0.6745253189258467
15,normal,16384,autoMALA_fixed,0.6740707574534034
13,normal,512,mix_autoMALA,0.675755035313375
12,normal,32,autoMALA,0.6742953529278249
20,normal,32,mix_autoMALA,0.6751043800401457
17,normal,4,autoMALA,0.6758746689917515
4,normal,32,autoMALA,0.6735764079444777
20,normal,1024,mix_autoMALA,0.6743036054758017
19,normal,4096,autoMALA_fixed,0.6737539530635085
3,normal,2,autoMALA_fixed,0.6616920358796814
1,normal,128,autoMALA,0.6748111307165825
16,normal,2048,autoMALA,0.6751980999232752
10,normal,32,autoMALA_fixed,0.6746876333987432
11,normal,2,autoMALA_fixed,0.6606459969701343
8,normal,4,autoMALA,0.6765768077982878
7,normal,32,autoMALA_fixed,0.673434913302599
17,normal,128,mix_autoMALA,0.6741875976562421
2,normal,1024,autoMALA_fixed,0.675556416369976
3,normal,128,mix_autoMALA,0.6757777122366021
16,normal,2,autoMALA_fixed,0.6535442543256931
16,normal,32,autoMALA,0.673711111461557
20,normal,8192,autoMALA_fixed,0.6740819256911926
18,normal,8192,autoMALA,0.6744100000000287
11,normal,4096,autoMALA,0.6741693188822937
13,normal,4096,mix_autoMALA,0.6745740567485067
5,normal,1024,autoMALA_fixed,0.6754433618624985
6,normal,2,autoMALA,0.6629850909994044
4,normal,32,autoMALA_fixed,0.6730884585166788
6,normal,16,mix_autoMALA,0.6702826548630842
12,normal,1024,mix_autoMALA,0.6745845758165737
13,normal,32,mix_autoMALA,0.6733740028154966
11,normal,32,mix_autoMALA,0.6736196533438421
6,normal,2048,autoMALA_fixed,0.6747608842361444
9,normal,512,autoMALA_fixed,0.674659959935783
7,normal,64,autoMALA_fixed,0.675284513773838
19,normal,1024,autoMALA,0.6741554454001507
1,normal,256,mix_autoMALA,0.6745636561284867
1,normal,2048,mix_autoMALA,0.6739439139074644
17,normal,4096,autoMALA,0.6750190389702094
16,normal,64,autoMALA,0.6744649519458353
16,normal,2048,autoMALA_fixed,0.6747944193009329
16,normal,16,mix_autoMALA,0.6706467425332403
18,normal,2048,mix_autoMALA,0.6736049451116405
11,normal,64,autoMALA,0.674958781398183
7,normal,16,mix_autoMALA,0.672538353037407
11,normal,1024,mix_autoMALA,0.6749761745530986
8,normal,512,mix_autoMALA,0.6754230880907717
14,normal,4,mix_autoMALA,0.6794385871645441
12,normal,8,autoMALA_fixed,0.6730784302288331
18,normal,64,autoMALA,0.6740935504358037
14,normal,128,mix_autoMALA,0.6762538859530806
4,normal,16384,mix_autoMALA,0.6735878036982782
18,normal,256,autoMALA,0.6754829489447527
16,normal,1024,autoMALA,0.6752548928017232
11,normal,16384,autoMALA_fixed,0.6743693827366489
4,normal,1024,mix_autoMALA,0.6746695633920204
5,normal,16,autoMALA,0.6726353327362605
3,normal,512,autoMALA_fixed,0.6747491273455324
19,normal,128,mix_autoMALA,0.6743830452758914
20,normal,64,mix_autoMALA,0.6747686213265465
2,normal,16384,autoMALA,0.6739748687088063
19,normal,8192,mix_autoMALA,0.6736186209897438
8,normal,64,mix_autoMALA,0.6750210098664433
7,normal,256,autoMALA_fixed,0.6761045538750385
5,normal,4096,autoMALA_fixed,0.6752466224760174
8,normal,2,autoMALA,0.6585710970560162
9,normal,1024,autoMALA,0.67561707052304
10,normal,256,autoMALA_fixed,0.6748169996590762
19,normal,512,autoMALA,0.6753534868868546
18,normal,4096,mix_autoMALA,0.6747925563623924
15,normal,64,autoMALA_fixed,0.6744286008025692
2,normal,1024,autoMALA,0.6752825992238023
12,normal,8192,autoMALA,0.673824186881391
19,normal,2,mix_autoMALA,0.6611209148914523
13,normal,4,mix_autoMALA,0.6748695743373788
12,normal,2048,mix_autoMALA,0.6747883842066077
10,normal,16384,autoMALA,0.6744636985334185
4,normal,32,mix_autoMALA,0.6740399847975347
6,normal,64,autoMALA,0.6744311232518774
4,normal,2048,autoMALA,0.6745915133804447
4,normal,2,autoMALA_fixed,0.6624796083850772
20,normal,2,autoMALA_fixed,0.6573969798674968
19,normal,256,autoMALA,0.675486594532419
12,normal,1024,autoMALA_fixed,0.6744645621905516
7,normal,16384,autoMALA,0.6739431803076696
1,normal,2,autoMALA,0.6613135050874913
6,normal,512,autoMALA,0.675273510938741
7,normal,4096,autoMALA,0.6750301408652112
9,normal,4,mix_autoMALA,0.6784168749073742
4,normal,4096,autoMALA,0.6740498137716154
6,normal,8192,autoMALA,0.6742001717821914
17,normal,2048,autoMALA_fixed,0.6748142732371293
2,normal,8,mix_autoMALA,0.6727291870292913
15,normal,4,mix_autoMALA,0.6749902461936232
1,normal,1024,autoMALA_fixed,0.6742243058498528
1,normal,1024,autoMALA,0.675190949357043
20,normal,1024,autoMALA_fixed,0.6747725077674991
9,normal,2048,autoMALA,0.6741726097756625
9,normal,64,mix_autoMALA,0.6752795614927399
9,normal,256,autoMALA,0.6758099867320173


==> deliverables/AM_normal_highdim/aggregated/summary.csv <==
dim,seed,model,sampler,ess,ess_exact,n_leapfrog,msjd,margin1_mean,margin1_var,KS,ks_pval,mala
4,16,normal,autoMALA_fixed,249203.1396515088,248788.10278018322,1.1764839e7,7.7974023023472006,0.00016611197111737384,1.0016550623529623,0.9484148771884406,0.3294355615468245,false
512,2,normal,autoMALA,194256.147148067,194656.2247909022,5.2623498e7,906.0846587791086,0.00131286448693461,0.997288828500101,1.2895889224692496,0.07186410333024895,false
512,14,normal,NUTS,603953.2393096265,605184.4564421205,7827652,1425.0947256453046,-0.0018766622145153051,0.9938248954915391,0.6013562599889042,0.8624818409788899,false
64,14,normal,mix_autoMALA,113260.21467605112,113579.60454066044,9.750027e6,75.2118469705606,-0.002272433246532408,0.9960419024470872,0.9787673440194453,0.29345876231615453,false
64,19,normal,mix_autoMALA,89683.13196053395,89453.9655189073,9.747616e6,75.17353860041683,0.004072380657794296,0.9996618702097608,1.476959358835984,0.02548480762616323,false
8,5,normal,NUTS,504373.0736334785,504744.26317923394,2751096,20.860662123077386,0.000966742360322761,0.9983633002144843,0.6465761530772056,0.7972953346486303,false
128,5,normal,autoMALA,227870.7714346186,227738.13684044068,3.5091212e7,233.08658155159353,0.0002444854555097393,1.0005554836878672,0.5750358708381214,0.8955129904010475,false
1024,16,normal,mix_autoMALA,106986.62227874318,106273.48669379753,2.338863e7,1080.1789181301008,-0.006870100312478804,0.9968719753643719,1.9045551169125474,0.0014137448031001116,false
1024,12,normal,NUTS,392566.3072401078,389001.06279844575,7870092,2416.1926748683495,0.002115494468654822,1.0057474637640649,1.0966411870923594,0.18035434054418228,false
512,19,normal,autoMALA,208634.06381034618,208356.59261435823,5.2619482e7,906.0744801966009,-0.00033757043572313637,1.0012853929481544,0.7917103848878355,0.5576868915526412,false
128,17,normal,autoMALA_fixed,220167.81849445263,220201.46436299584,3.509124e7,233.2017947547308,-0.0008670182304045841,0.9995204948051051,0.8204462682269877,0.5112628813169953,false
16,12,normal,autoMALA,230496.74747481517,230009.32900493336,1.7564661e7,30.189979919422225,0.002012780383135948,1.0002868523279773,1.1746705120474985,0.12658917994630528,false
2,20,normal,NUTS,214215.60780324799,214673.41050763222,1708036,3.670559531223584,-0.00033650811941184994,0.9978193795076207,0.6703759414608612,0.759813140089545,false
8,8,normal,autoMALA,272468.9883201214,272466.017869071,1.7587949e7,15.680427830211602,-0.0005131835505779876,0.9998696772223442,0.5445307715091019,0.9282032658454448,false
32,20,normal,autoMALA_fixed,236157.79864176593,235822.820046597,2.3407608e7,60.201494167537426,0.001979316110120047,0.9996179172720286,0.9610691931762858,0.31408642149653787,false
256,9,normal,NUTS,761047.2947937167,763887.7968679487,7033662,751.3589392711162,-0.0013920877286049658,0.9933972995314438,1.1504121825528273,0.14169120204840108,false
1024,6,normal,autoMALA_fixed,216528.69964483872,215582.0926499404,7.0163492e7,1830.8331253311676,0.0004139579504679118,1.0043181261188678,0.8399252402375055,0.4807507819099429,false
128,12,normal,mix_autoMALA,104742.33177430613,104668.92583870921,1.1694644e7,141.88142449150254,0.00013460462855583322,1.0006974729179083,0.48127938977421536,0.9746740742153667,false
128,20,normal,NUTS,333483.7193501844,333474.7843907934,4639382,281.8117580564196,-0.00074617591232357,0.9996667982979409,0.7221003810392688,0.6741993649073883,false
512,20,normal,autoMALA,218234.82152452625,217887.99671686147,5.2617709e7,905.643969121952,-0.00047754104856669683,1.0014943966074097,0.8136794632365252,0.5220548524106186,false
128,19,normal,NUTS,649964.2676994563,648479.5154252681,5831501,373.1096712194009,-0.0011101758593338017,1.00074175247325,1.0575337659442425,0.21334873096595944,false
64,11,normal,autoMALA_fixed,208746.29328037237,209356.16680087152,2.9244934e7,118.92473735208843,0.002017106723093357,0.9954296680873311,0.7353908998207999,0.6517937611533104,false
4,1,normal,NUTS,318443.2836274322,319727.34344875265,2213426,8.655426982622144,0.0012076208462816617,0.9950758687395723,0.8931940245722103,0.40219615764987704,false
128,5,normal,autoMALA_fixed,208449.80987894465,207366.81847511695,3.5086423e7,233.25841152040462,-0.0034230336963148944,1.0004599816406674,1.0786442032049024,0.19500513257662827,false
32,14,normal,NUTS,588598.5957102851,588928.0660336341,3659270,89.74620742131239,-0.0006309729666437909,0.9989728786504203,0.7410704987839836,0.6422141474772974,false
128,19,normal,autoMALA_fixed,230350.51349539822,229605.79264129582,3.5090013e7,233.3685666781229,-0.00019580774968806455,1.0032268393460628,0.6617848888155891,0.7735377058878824,false
1024,5,normal,autoMALA_fixed,208550.13681287775,208783.79055413388,7.016009e7,1830.6682063349938,0.0010585074648826178,0.9984220481859509,0.9330918975233828,0.3486895128081099,false
2,4,normal,autoMALA,259397.8289821772,258272.58506252247,1.1866159e7,3.949016611425448,0.0036394015464238953,0.9976753213468025,1.2703056522196334,0.07931975100734871,false
32,8,normal,autoMALA_fixed,234462.13245554955,234744.22137133768,2.3402764e7,60.21095360398404,0.0008597910122621562,0.9984610325827432,0.6004622444232837,0.8636701188007673,false
512,10,normal,mix_autoMALA,94014.19707034352,93349.46099376827,1.7542007e7,525.6549018839044,0.004058195446893297,1.004096416322035,1.0068193799210121,0.2627613121388557,false
8,5,normal,autoMALA,248809.86931427894,247971.57912081378,1.7588599e7,15.666532018581853,0.00013490302084496466,1.0033717885875133,0.7057059606918017,0.7017165928344439,false
2,5,normal,autoMALA_fixed,251351.94527489232,251782.96311608606,1.1860666e7,3.9608670282404623,0.0004949060299102137,0.998168573968324,0.7162518606012611,0.6840382132428866,false
8,16,normal,autoMALA,234038.9950252615,234085.01094266,1.7584718e7,15.719166948794188,-0.002082343418399592,0.9978173353774249,1.0876489387711104,0.18756300967872708,false
256,15,normal,autoMALA_fixed,218270.54644607857,218937.0869482963,4.0933303e7,453.3427452039715,0.0006145533450247969,0.9967943442350634,0.570527123322961,0.9007410914896049,false
1024,11,normal,autoMALA,185024.5130261036,184830.20285459445,7.0158151e7,1830.8988380890726,0.0006410846334337142,1.0009063798047932,0.5178045817892212,0.9514021934863797,false
2,4,normal,autoMALA_fixed,253354.08620133463,249112.35126539308,1.186507e7,3.9590156046173073,-0.0059005732273443995,0.9998158681662389,1.5683365878541053,0.014607612023383737,false
32,4,normal,NUTS,617506.0589907723,616571.6055987743,3660040,88.15103796037447,-0.0009642567982927325,1.0004159295291157,0.599420801695743,0.8650487777573135,false
512,11,normal,autoMALA_fixed,189679.68372246082,189732.15667843568,5.2627052e7,906.1784412680773,0.00024297742500026026,0.9997021924495706,0.5736664314010227,0.8971148853884097,false
4,3,normal,autoMALA_fixed,279746.4829972634,279241.6521388198,1.1759149e7,7.788564257557375,0.0031163335850694497,0.9965089705269661,1.2644843286985292,0.0816950206609892,false
128,2,normal,autoMALA_fixed,218176.4640549523,218110.50895411446,3.5091788e7,233.39893925360144,-0.0011348343284998921,0.9997579491730287,0.8639296296598218,0.4444075247436903,false
16,17,normal,NUTS,658514.6108360246,660577.0571158213,3431599,45.37893751924686,-0.00012395264987079312,0.9968558588137927,0.972282464021248,0.300903446478602,false
8,1,normal,NUTS,455746.4900525604,457136.0149193793,2671606,20.295067441056307,0.002043572859575653,0.9932446468534838,1.129721472018133,0.1556934035984679,false
1024,17,normal,autoMALA,231392.56570932985,229698.45904573073,7.0162733e7,1830.1694691504483,0.003837778117146977,1.0007241526982231,1.0765788405111607,0.19674398803577856,false
256,9,normal,mix_autoMALA,94654.30913157036,94728.04020434155,1.3644072e7,263.8572649675131,0.003343573678867591,0.9971617568150319,1.3638875325332833,0.04844890999393523,false
64,1,normal,autoMALA_fixed,243463.11023348125,242830.9116749853,2.9246607e7,119.04384864238901,-0.0005650134641575783,1.0024548686431642,0.6186029656434613,0.8387341486816339,false
16,12,normal,mix_autoMALA,117672.45320850113,117307.30470124495,5.854584e6,19.69319955154723,-0.0021059499715835686,1.0020947076571618,0.7745498495074798,0.5860476090863261,false
8,11,normal,mix_autoMALA,149248.3410988559,149338.63022981962,5.861956e6,11.800308685085572,0.0014241009529719966,0.9988081249439131,0.6768691390481223,0.749315671913565,false
8,17,normal,autoMALA_fixed,241243.21232790878,241271.05848280963,1.7578577e7,15.704444539642893,0.0001520968839816573,0.9998739905063269,0.3671337845757563,0.9992769135625352,false
128,16,normal,autoMALA_fixed,226773.12159149518,226006.46724397736,3.5092003e7,233.24187640258415,-0.001887514391095128,1.0018074373941528,0.83270756319871,0.4919563565199735,false
512,6,normal,autoMALA_fixed,231378.58162750432,231258.9002629174,5.2625051e7,906.0360914179421,-0.0013427256679105662,0.9997006287515542,0.6017256020117543,0.8619896486610132,false
4,11,normal,autoMALA_fixed,252990.62699959596,252610.35161352647,1.1760525e7,7.781823197793458,0.0021654485001602027,0.9991888774043284,0.9023303551845743,0.38952117321033686,false
256,1,normal,NUTS,775614.2636039851,774832.1576820882,7015982,753.1058293925889,-0.0010917150640866462,0.9992163231634971,0.7594866162906726,0.6112215227681322,false
4,8,normal,NUTS,344208.7815772197,343822.04096538783,2103854,8.664025981258499,0.002469369243450051,0.9970165973605776,0.837829875088687,0.48399125230540463,false
256,9,normal,autoMALA_fixed,234050.22870076995,233342.4563723286,4.093055e7,453.49920852912237,-0.00022942432547186603,1.0030088142945224,0.6255605971294926,0.8287395449145698,false
512,14,normal,mix_autoMALA,94836.40029231994,95012.75093220442,1.753955e7,526.3861197491084,0.0021671008498448715,0.9972776754453001,0.7545025301237445,0.6195923059628391,false
2,4,normal,NUTS,242104.15860996535,241798.55406659213,1638937,3.9453951513829417,0.0004851579811080149,1.001153868403396,0.5842680830274958,0.8844027969214581,false
32,10,normal,autoMALA,209576.6858058226,209307.09407493065,2.3405297e7,60.15110627553315,-0.0009565827183745739,1.0009131600585979,0.9671641027586588,0.3068721266528758,false
8,11,normal,autoMALA_fixed,242347.2242986956,242258.0554954822,1.758954e7,15.70155291256997,-0.0010048015094861692,0.9998874372953211,0.6330460526005908,0.8177451491130179,false
256,10,normal,autoMALA_fixed,216616.84609514166,216937.5319134345,4.0928393e7,453.69827830825955,-0.0004949214705335494,0.9984202428120199,0.7067405793189891,0.6999867420606412,false
8,16,normal,NUTS,540098.2117822645,535716.7171749618,2753811,20.876972816566074,0.00030554183420875556,1.0080820295362214,1.4388723637139265,0.031823056458660647,false
4,19,normal,mix_autoMALA,139829.64562405413,138835.73942839503,3.919338e6,5.782938407386569,-0.0017752503170271883,1.0063010852738716,1.0174445993612835,0.25176763423041454,false
1024,1,normal,autoMALA,205396.35098802188,205011.9941871784,7.0164827e7,1830.5804302931376,0.0021696487515745016,0.9999852398804872,1.1505082383831393,0.14162865044448877,false
128,16,normal,autoMALA,231181.43756962908,231089.97186499895,3.5087601e7,233.18005810999813,0.00025232462425132376,1.0003666496389483,0.6379515860703577,0.8104128084952068,false
32,4,normal,autoMALA_fixed,218079.24582451832,216981.79994625927,2.3404611e7,60.25014172717338,0.0018680542349532748,1.003571528014756,0.9014903857020045,0.3906761829193708,false
256,4,normal,autoMALA,222443.440277409,221893.96161450763,4.0933114e7,453.58625107255943,0.001347518783976967,1.0016935161143394,0.6033809805375085,0.8597745112103933,false
128,4,normal,mix_autoMALA,117260.04540692465,116123.4001320149,1.1698368e7,141.8889408516251,0.004457425067161969,1.0052461904049421,1.3847280287689046,0.043204685537921735,false
512,16,normal,mix_autoMALA,92585.4139676602,92677.53557132246,1.7537126e7,525.864704570424,-0.003765046216337383,0.996455094101972,0.957132293863765,0.31880810505921564,false
4,11,normal,mix_autoMALA,145537.35902590587,144615.28599515648,3.918982e6,5.791566580113531,-0.002225050846340779,1.0049825959400396,0.9352837985231304,0.34589064173864725,false
512,8,normal,NUTS,735773.5129857963,744769.8432582068,7830434,1516.0068419259392,0.0009054335230079258,0.9867365990311541,1.210736603715958,0.10658947332983536,false
64,13,normal,mix_autoMALA,103263.75897850539,103253.05057207245,9.7497e6,75.24351537623727,0.0001620433810035002,1.0000985159015214,0.5555760782418702,0.9171071295037975,false
2,5,normal,NUTS,242407.85423922315,240450.87531646108,1585268,4.038995840175057,0.002749555603327713,1.0045678843821721,1.0869321667544796,0.1881471600702443,false
1024,12,normal,mix_autoMALA,94170.25287035649,93574.92883334435,2.3387214e7,1079.2740775556354,0.0034239184454427814,1.0042102498090606,1.2616149502775897,0.08288770107946103,false
8,3,normal,mix_autoMALA,166655.933056496,166389.21224949916,5.862565e6,11.801886913901203,-0.0018507039704710444,1.0004910195310515,1.060001972993291,0.2111381556293831,false
32,12,normal,NUTS,612314.9042801191,614391.4482766262,3659380,88.87088913530697,-0.0013808369506395348,0.9943425007730432,0.6318748880133853,0.8194811285565828,false
256,14,normal,mix_autoMALA,97131.79894760657,96523.87406909882,1.3645237e7,263.93267120206724,-0.007045009596044091,0.9969014450105044,1.9280893688704737,0.0011803903993113218,false
16,17,normal,autoMALA_fixed,218746.35805967872,218734.73853713047,1.7569123e7,30.1527149880438,-0.0017256828105908693,0.9987766867499477,1.1681833576510599,0.13049301675882377,false
64,14,normal,autoMALA_fixed,210374.58848588495,210167.4304000722,2.924257e7,118.94785878105675,0.001702999723082168,0.9997874486111642,0.6639317748939675,0.7701268144051425,false
8,6,normal,autoMALA_fixed,273154.8802501521,272229.9642464837,1.7586756e7,15.698558578546272,-0.0027186079203379626,0.9994560923051399,0.7924736640148211,0.556435143858498,false
512,19,normal,NUTS,746050.733867695,750957.6582041492,7830152,1514.0124916592918,-0.0005708943249974437,0.9929915132824321,0.7142752525687683,0.6873586184262962,false
32,11,normal,NUTS,521536.4770743634,516062.92950836255,3659912,90.64159529863079,0.0019320165447221376,1.006840824318288,0.9647416795195909,0.30972554194418045,false
1024,4,normal,autoMALA,228240.1181722179,227703.8761956177,7.0159806e7,1830.6047342165255,0.0023990474264772915,0.9997926687076193,0.7826430411715535,0.5726229762827263,false
32,8,normal,NUTS,580219.8654022347,584382.93840923,3659558,88.43687487456336,-0.0007211640756256488,0.9922840431351979,1.1150293475132003,0.16629205335271555,false
512,19,normal,mix_autoMALA,89158.6141854965,89048.52088274073,1.7542211e7,526.680130852062,-0.0029104474024166556,0.9997705626882281,1.215179189901221,0.10431754473831643,false
2,16,normal,autoMALA,279886.229729694,278830.8267895981,1.1863571e7,3.962590936563917,-0.0010744339477391596,1.0031577700033112,0.8858776323875759,0.41252220792339167,false
32,6,normal,NUTS,611586.6903391364,609259.2208787395,3659771,87.48714754840793,0.0008063467107538971,1.0030371210158697,1.1213933472286612,0.16163287648281674,false
16,8,normal,NUTS,620855.3527064683,622549.6616953877,3420054,46.09042017937859,0.0007949681230858983,0.9965141308345195,0.9063872970063613,0.3839722175605742,false
16,15,normal,NUTS,599112.1730302307,599242.0233854823,3433744,45.314281698943454,0.001357574680130272,0.9976347329427956,0.9851171756360486,0.28629623275482996,false
4,9,normal,autoMALA,278611.5022293476,273011.2973283402,1.1762255e7,7.811946921745233,-0.005151049396407788,1.0060815650830255,1.5346397135995744,0.018005254442818898,false
256,18,normal,autoMALA,195097.81909000984,193763.6213447339,4.0934319e7,453.4906000990414,-0.00515045319366612,0.9967743290429837,1.4933486642581784,0.023120518003343755,false
2,14,normal,autoMALA_fixed,254888.7313741295,256022.32366644146,1.1861357e7,3.9352164368367033,-0.00256654029299658,0.992279928238712,1.3103836510238693,0.06449955267755256,false
16,5,normal,autoMALA_fixed,226050.3978731591,225454.06154340596,1.7564036e7,30.216458443354938,-0.0021699718647690334,1.0005553659736777,1.377615374585048,0.04493616271616702,false
256,12,normal,autoMALA_fixed,211125.9798556439,210115.48324011263,4.0934485e7,453.51394738726236,-0.00209829293299845,1.0029925867751988,0.9241349636020573,0.36028080093248327,false
512,17,normal,mix_autoMALA,89874.28705572798,89809.78668877407,1.7542249e7,526.4252474567988,0.00044616059877530096,1.000682888178525,1.2043362655102214,0.10993448574800042,false
8,7,normal,NUTS,456617.121399066,456853.5396873418,2748225,20.684121403903088,0.000588887403008766,0.99917363123557,0.9830888090324947,0.2885705481904127,false
32,3,normal,NUTS,688806.2359986105,687579.8593217424,3659602,88.91679890720137,0.0004174657356517806,1.0015497992809155,0.72714396079202,0.665701818204975,false
64,17,normal,autoMALA,225944.1062111447,225359.8676749448,2.9245182e7,119.05622490366352,-0.0005992164318957995,1.00243644073931,0.644008844053019,0.8012289607355058,false
8,10,normal,autoMALA_fixed,256254.6825658629,255941.4176720285,1.7591786e7,15.73190015207484,0.0006343778921976762,1.001020978659792,0.9290454965075128,0.3538954169627878,false
256,9,normal,autoMALA,200774.53518347454,200540.9725597058,4.0932438e7,453.5437226644205,0.001756821072765026,0.999957946507985,0.9638668785206903,0.31076049483796764,false
64,4,normal,NUTS,485116.12020894344,487912.10680011887,3677600,163.67239911441493,0.0011798874072228927,0.9929549635534991,1.0803559765284376,0.19357302747712118,false
128,14,normal,autoMALA_fixed,236370.38961332937,236177.72101553692,3.5084889e7,233.25514270970476,-0.0007120218291804134,1.0005783324703923,0.6435757095692338,0.8018902477031269,false
32,16,normal,mix_autoMALA,114176.15783432011,113075.10916066295,7.801512e6,39.028896548676386,-0.007101407589312172,0.9985138558363659,2.1412734812645624,0.00020821131373059787,false
32,1,normal,mix_autoMALA,117132.3522756572,116519.70420962267,7.800553e6,39.07993605882986,-0.0007773869690561913,1.0051205125957814,0.6998976445295426,0.7114055829555666,false
32,11,normal,autoMALA_fixed,228168.33737301372,228818.97522751757,2.3410472e7,60.169156864573154,-0.000450238950967423,0.9970654457247354,0.4815588006945859,0.9745318883701909,false
16,19,normal,NUTS,651384.5826803917,655487.2162591903,3433082,45.213242492421365,-0.0005320130260632328,0.9933793994933476,0.8884892478787378,0.4088185125983669,false
128,12,normal,autoMALA_fixed,230077.7420399903,229946.94915105545,3.508229e7,233.16679046339277,-0.00018891103750792466,1.0005521000242188,0.48651552952497923,0.9719205773757744,false
8,20,normal,mix_autoMALA,170340.02818415556,168902.93323690468,5.862753e6,11.799357538961802,0.0041950176476688505,1.0026682524023045,1.5981819470712821,0.012091843890119186,false
64,14,normal,autoMALA,235446.03288592177,235140.74616186618,2.9248709e7,118.94748682768261,0.001021917259289586,1.0008196160472584,1.1315580082990664,0.15440739011393267,false
256,20,normal,mix_autoMALA,87741.41014764555,87587.97248678215,1.3645715e7,263.6203110826225,-0.001808685893683533,1.001191114843394,0.9436896974707452,0.33529511903797626,false
2,16,normal,autoMALA_fixed,242315.72788032566,243029.14541256844,1.1868623e7,3.942307980456947,-0.0018331811186854403,0.9954894681441704,1.0684534380309287,0.20370166255146405,false
1024,20,normal,autoMALA,197288.06489044474,197396.50376501607,7.0161285e7,1830.7448897454985,0.002401377759784072,0.9972353324257891,0.9469883842371871,0.3311971838660157,false
16,10,normal,autoMALA_fixed,251623.29326753045,251326.53725369796,1.7566751e7,30.17120065116938,-0.0007158576175441439,1.0009298444990187,0.7878194767191502,0.5640815881379952,false
256,10,normal,autoMALA,191023.05759749364,189508.52543184446,4.093117e7,453.5126952233994,-0.005336607998649066,0.99736846055058,1.2289746438391944,0.09751723613377458,false
4,6,normal,autoMALA_fixed,266209.7550590595,267536.58879353484,1.1761083e7,7.787349651679442,0.000377096321527915,0.9949695729290947,0.7813262619438319,0.5748015699199214,false
64,4,normal,autoMALA,222149.4177721888,220580.39624413743,2.9249888e7,119.01109449044075,0.003976514075103273,1.0002635771982111,1.2589753955517153,0.08399777118873407,false
16,11,normal,autoMALA,223533.1592422982,223367.14823304978,1.7563268e7,30.172067546354512,0.00034776648014337244,1.000689506727521,0.5500614043374981,0.9227551115398409,false
2,19,normal,mix_autoMALA,184234.11797870335,183379.36973172697,3.95333e6,3.403590257220494,6.975883677116857e-5,1.0046594146304222,0.7844564006043839,0.5696265992814522,false
128,11,normal,mix_autoMALA,95484.36408017886,95705.14905291382,1.1696558e7,141.8564568053337,-0.00048672270650737537,0.9976494386078043,0.8013015146042903,0.5420262787743744,false
128,1,normal,NUTS,387243.69357811054,384963.1927893017,3735116,287.6823693883667,-0.00022009255568069663,1.0058876685428555,1.0002559929446306,0.26972536155483845,false
128,7,normal,autoMALA_fixed,230135.22205381017,230003.2248778662,3.5089024e7,233.21687755828188,-0.0022297129201661265,0.9983393782983458,1.154817166429126,0.13884554209204386,false
512,3,normal,autoMALA,208352.48120007492,208106.5010031704,5.261584e7,905.7260327365121,0.0006959979326455971,1.0009823880904845,0.6302619623862142,0.8218624696422318,false
2,7,normal,NUTS,249102.49712640585,248279.76679804153,1658504,3.8577002221855525,0.0025323951427677536,1.0002009130975014,0.8547036681853797,0.4582015541055965,false
1024,11,normal,NUTS,449891.2171637783,448986.4489398011,7869462,2471.247219982922,0.0009291812653105161,1.0012612127988578,0.6574491884637723,0.7803851699144515,false
64,10,normal,mix_autoMALA,109939.422384464,109559.87575796584,9.750103e6,75.01485277093425,0.0006437057071269612,1.0033754861260529,0.7937603779116955,0.554327045659088,false
1024,16,normal,autoMALA,225073.9027829599,223891.0627827604,7.0166683e7,1830.32760358287,0.002123568198651114,1.0033081190471709,0.7397445298160221,0.6444503133775754,false
16,7,normal,NUTS,619089.0273784143,622335.0930401927,3389952,45.270129109546176,0.0008822605576886737,0.9938425024353709,0.8578027133963531,0.45354314715412447,false
128,11,normal,autoMALA,244651.15176109434,244910.96190512425,3.5089263e7,233.24811894866525,0.00031994266343146475,0.998891154812508,0.894669362196737,0.40013277662826796,false
8,3,normal,autoMALA,253629.15632999,253589.17455001737,1.7587416e7,15.694810428148749,-0.0008263919351531343,0.9998212741418729,0.8640264699435249,0.4442639308693722,false
4,15,normal,NUTS,304491.4042803914,304191.3577807167,2049225,8.541712588698694,-0.0015836990952915208,0.9995088997765107,0.7075178135901297,0.6986865074321205,false
8,19,normal,NUTS,425307.62609789526,424226.47865571245,2711848,20.47654077827187,-0.0009173517049656222,1.0018494460716518,0.6445264480263404,0.8004378087707869,false
32,7,normal,NUTS,614890.6704448183,615172.4903345522,3659926,88.68353389891291,-0.0025683869093374246,0.9916362321730059,1.100759623818817,0.17712622807059142,false
64,19,normal,autoMALA_fixed,233136.5112829784,231882.50524972053,2.9248575e7,118.88914099907034,0.002774119553997986,1.001920503685338,1.4265140190840384,0.03415855216574008,false
2,13,normal,autoMALA,258386.05441980652,259415.5263674015,1.1859375e7,3.9489208507329177,0.0012199554517027802,0.9952788262175267,1.0708975479799108,0.2015891341848394,false
4,13,normal,autoMALA,237800.4395851963,239020.69561312208,1.1757007e7,7.7818217760199255,-0.0005169528219012205,0.9947724159973355,0.6814596444953622,0.7418368269092167,false
128,17,normal,NUTS,393687.352860778,393065.546426009,5165532,304.81298631971356,-6.965711459465103e-5,1.0015783967369438,0.7637295323469715,0.6041097751580287,false
64,20,normal,NUTS,493185.0587497399,493691.052665014,3677654,160.37767628894218,0.0013894426432965472,0.9971277068897146,0.7780555803221603,0.58022253647281,false
1024,6,normal,autoMALA,200093.20732034012,200277.37652453082,7.0160861e7,1830.7061323107519,0.0009596058231187475,0.9987200442796756,0.7891086352148591,0.5619603529929982,false
128,15,normal,autoMALA,221812.20006231553,222220.0978076444,3.5085683e7,233.080582043269,-0.001968708400061289,0.996480420140491,0.71280717060597,0.6898229198660885,false
64,11,normal,NUTS,328692.2253410436,329222.56558645837,3677988,145.13357776795868,-0.0019229522462202837,0.9960187198243396,0.7496307167529608,0.6277887466843218,false
512,10,normal,NUTS,691786.3741320369,690642.5945830139,7828391,1449.8862001478585,-0.0008150485098395305,1.0007586038975749,0.588138924501834,0.8795875656860053,false
8,19,normal,autoMALA,255194.61349642757,255803.94633709104,1.7590753e7,15.704786046082985,-0.0015126229249658744,0.9964916602528673,0.7901021635351526,0.5603272414893896,false
64,5,normal,mix_autoMALA,118820.92438965196,117479.36689835163,9.749044e6,75.19939176192985,-0.005814414451899615,1.003585476408839,1.4250849192903843,0.034438092770529394,false
512,16,normal,NUTS,724740.8294584531,723423.50208273,7828615,1497.484101564504,0.0013042653227915955,0.9994110346202534,0.8488462927099931,0.46707360710272106,false
128,12,normal,autoMALA,203162.71630385015,202255.80586061373,3.5087057e7,233.17225195767813,0.000944344198756075,1.004131254724237,0.5914415770315316,0.875408079412693,false
2,9,normal,autoMALA_fixed,281325.9082522338,280348.7925632915,1.1868235e7,3.9751491763812767,-0.0002195908780646184,1.0034586755598371,0.6669189574619736,0.765359613391817,false
4,6,normal,mix_autoMALA,147090.78031140298,147010.14799353448,3.920713e6,5.7611792958651895,-0.0007260392556755155,1.0003987911401624,0.7267708281775072,0.6663307805144237,false
128,1,normal,autoMALA,203517.60734470707,200552.60653991147,3.5088087e7,233.0745983679803,-0.0069483907730778565,0.9956420494622116,1.9279525072630008,0.001181636945165465,false
256,20,normal,autoMALA_fixed,205652.31237170697,205760.3521315812,4.0934033e7,453.6357962020456,-0.00018142709569511628,0.9994620041184806,0.47963453747163953,0.9755003587291149,false
8,12,normal,mix_autoMALA,144957.73922879886,145604.7016789364,5.864171e6,11.798584546027877,-0.000907509483190446,0.9953195789938423,0.7489148276672495,0.6289941503215879,false
4,7,normal,autoMALA,257533.8305437291,257131.16127167325,1.1761362e7,7.788140118677568,-0.002276373275784716,0.998984351266164,0.9935258855357461,0.2770043764330511,false
64,3,normal,mix_autoMALA,100997.1600170606,100672.00756988768,9.747871e6,75.09079270506727,0.0054409975950884485,0.9974101588538937,1.5666285027700155,0.014764893849120522,false
32,5,normal,autoMALA_fixed,239643.88714206513,236199.20118877734,2.3403627e7,60.18624201669057,0.004712623255821613,1.0041990201166375,1.4199507731722179,0.03545897838826468,false
64,3,normal,NUTS,514348.86432949366,510277.58658110636,3677776,169.72666486369002,0.0011452514990782934,1.006666861798657,0.7933112980807664,0.5550625030323277,false
256,7,normal,NUTS,695819.0922744587,693260.0696755787,7006560,739.9471452521349,0.0008968108403293227,1.0026124127652556,0.8687019530194107,0.43736123891289813,false
512,20,normal,NUTS,549525.0825290867,543232.9457887529,7828492,1461.1963364979542,-0.0004471041442466352,1.011370951528165,0.8709264089783915,0.43409800197875237,false
8,11,normal,autoMALA,247846.6178797113,249002.74494329808,1.7586338e7,15.66998416257013,-0.00033321030645333473,0.9953020694847897,1.256690336700899,0.08496883592010737,false
1024,7,normal,NUTS,507389.56823688396,507882.3358861975,7869824,2657.7001638765364,-0.0010191718638931267,0.9979978916443878,0.8506925730490593,0.46426767089357845,false
1024,19,normal,autoMALA_fixed,221940.22433712022,221403.4939593717,7.015936e7,1830.3032860725718,0.001594611708889053,1.001330873075817,0.5412976781474299,0.9312866646578141,false
512,4,normal,autoMALA,196820.1264442565,196583.04642097472,5.2625382e7,905.8612500233236,-0.0012855216631480356,1.0005683908808274,0.5766813418064203,0.8935722497807028,false
2,14,normal,autoMALA,253108.05351436144,253118.22486116912,1.1860624e7,3.956357825974412,-0.0004902163701694923,0.9998417527410829,0.6125974496572439,0.8471756391291706,false
8,2,normal,mix_autoMALA,148024.19057116943,148139.18580620235,5.862542e6,11.795443729794371,0.0009426591804688055,0.9989672685373714,0.7265148226707652,0.6667622866986651,false
128,3,normal,autoMALA_fixed,232556.9509182818,231993.46362892393,3.5092735e7,233.26093985750614,0.0017470144146874873,1.0010501995560686,0.6965474354478829,0.7169748744466213,false
16,19,normal,mix_autoMALA,109260.56920742724,109120.06788919453,5.855395e6,19.718384480232864,0.0006187203655768389,1.0012064969729333,0.5363949184811929,0.9358181872854684,false
32,9,normal,NUTS,679262.6371443177,679235.2916667641,3659214,92.14243164242498,0.0006503185523136139,0.9994750603205804,0.5127379929489848,0.9552080845161064,false
2,3,normal,NUTS,208757.83688531973,207596.40513210197,1707546,3.667796468010923,-0.0023818773167634593,1.0033013420972556,1.1475912753151647,0.1435381484206779,false
32,13,normal,NUTS,697496.7468664302,694511.0016702116,3658442,92.82537641261045,-0.0008760908192165379,1.003250596436366,0.7096105329336524,0.6951826655376079,false
8,7,normal,autoMALA_fixed,258021.47488235997,257330.9685476073,1.7585037e7,15.719254288207411,0.0004258954261238696,1.0025929063893388,0.638614571672548,0.8094144634222394,false
16,20,normal,autoMALA_fixed,255394.59204925303,255270.57242955756,1.7562492e7,30.18434570886921,-0.0011966116581540352,0.9997706212094625,0.619854788845231,0.8369525515614428,false
2,6,normal,autoMALA,252555.53278586268,253091.11931098576,1.186398e7,3.9456719285065835,-0.0004487039823258738,0.9977820872031604,0.551049322157553,0.9217590436058412,false
256,6,normal,autoMALA,187181.92137041557,185725.3005538564,4.0929636e7,453.5876966495347,-0.0041660405417170915,1.0015065503073732,0.8802322672040077,0.42059494967892996,false
32,9,normal,autoMALA,248570.5161110561,249170.6221760949,2.3402902e7,60.16031924975359,-0.001040781582961597,0.9970661522247186,0.5702980500436752,0.9010031681592745,false
32,6,normal,mix_autoMALA,113910.13900686915,113931.08746903273,7.802029e6,39.06542483265081,0.0018606723174685615,0.9990478402688053,1.0818879734803204,0.19229826855779428,false
2,18,normal,mix_autoMALA,183928.53563888857,184292.96412185178,3.953486e6,3.401309653366983,0.00023073536250109048,0.9980030209656033,0.895607310960628,0.39882429135363995,false
2,1,normal,NUTS,197959.6351074172,197649.9070028504,1725734,3.60114005769751,-0.0011998117065483102,1.001010480955633,0.653764083724468,0.7861598912909981,false
8,13,normal,autoMALA,261796.2270322262,262130.90185937542,1.7591172e7,15.707490075117335,0.0024730712130668587,0.9955931713527871,0.9308629788921365,0.35155088136602197,false
256,8,normal,mix_autoMALA,105833.98716725882,105443.81178406814,1.3644101e7,263.7294572319812,0.00438938759377453,0.9997244953518493,1.171093224475456,0.1287299597885029,false
32,6,normal,autoMALA_fixed,229127.56859162275,228913.47385084856,2.3401842e7,60.19753936935143,-0.001697302529290679,0.9996441710115035,1.0051871406512873,0.26448080434324633,false
128,7,normal,NUTS,326124.64356310526,326754.42414386413,4371432,276.26589773307273,-0.00023344480546963345,0.9980371896428917,0.7091935093191921,0.6958812190126741,false
32,14,normal,autoMALA,216278.79526437694,216128.78894891575,2.3405599e7,60.16650015676129,-0.0013569537820893453,0.9999186915586104,0.766730989367602,0.5990880393312078,false
4,8,normal,autoMALA_fixed,249787.81647442427,250508.13995576988,1.1762987e7,7.810619242523173,-0.00026467780380201513,0.9970897859573395,0.5989425065410217,0.8656799229566609,false
1024,7,normal,autoMALA,239153.60737436792,237494.8569424441,7.0161011e7,1830.4393299568142,-0.0047671373096972655,0.9963924673892941,1.2479883629695223,0.08875370136892682,false
256,10,normal,mix_autoMALA,89935.73248581636,89147.46248979664,1.3644365e7,263.97518716771947,0.0037282106601659116,1.0064018316552525,1.2359515169113138,0.09422123296321862,false
16,1,normal,NUTS,591536.1576892654,594321.3043858251,3381288,45.04794293669471,-0.0009267047752605441,0.9943167964210886,1.2313592132360327,0.09638007418497285,false
128,4,normal,NUTS,312866.4867883689,310689.7326761,3837989,275.26735146625174,0.001952144719773865,1.0046831965033602,0.7218472796138826,0.6746255275891982,false
4,4,normal,autoMALA_fixed,237467.64984973343,236646.26474906976,1.1760631e7,7.823080654534732,-0.0014018530653683073,1.0025629253850952,0.6946643139717423,0.7200984174512426,false
32,7,normal,mix_autoMALA,108317.21392254587,108255.67208181466,7.800309e6,39.09318069671964,-0.004650488346143957,0.9959884640164204,1.155916477039625,0.13814263617965267,false
256,3,normal,autoMALA_fixed,206553.9337891904,206237.6391243781,4.0933839e7,453.70088689627283,0.0017651655839515854,1.0002687004957302,0.9621619977972387,0.31278436780614904,false
512,4,normal,NUTS,582874.0360105118,583608.6632701922,7828752,1431.4316804782304,-0.0012905708984589162,0.9968533400147517,0.7057052370746533,0.7017178023071328,false
256,3,normal,NUTS,701623.5348674393,702142.4478850627,7023726,748.1977037765486,-0.00042525369198932554,0.9990155146971148,0.815518243542158,0.5191130851863834,false
4,14,normal,mix_autoMALA,134688.91591659328,133218.40983619288,3.922233e6,5.786263496045427,-0.00019038580346192758,1.0110286868934124,1.048202665036456,0.2218658910833407,false
32,20,normal,NUTS,651910.1598328117,655446.4463189368,3659600,90.39025413001345,-0.0010047127407901775,0.9933282050390163,1.178266926840024,0.12446634117723387,false
512,12,normal,mix_autoMALA,91277.95803164641,91690.72505131424,1.7544034e7,525.8391392737861,0.0010138694788182348,0.9953158944703963,0.8941744811561136,0.40082419897820576,false
32,14,normal,mix_autoMALA,111444.72944755164,110533.61713240683,7.800065e6,39.02022954101891,0.002988341232131153,1.006297369713991,1.0793945939010428,0.19437633099712903,false
2,19,normal,autoMALA_fixed,259683.75209769205,259802.12280112482,1.186106e7,3.9428066548259406,-0.0012048222969465137,0.9988066572677042,0.5844277395314634,0.8842059903350482,false
32,12,normal,autoMALA,239367.48178897015,237181.0715826302,2.3407289e7,60.18009147973618,0.0035630093135848237,1.0032826541761315,1.1514238951701827,0.14103349338205054,false
2,9,normal,NUTS,226714.28606040232,226205.04719536964,1684474,3.74166432160315,0.001641324728264469,1.0010540511893233,0.7634165015079475,0.604633961887227,false
4,16,normal,autoMALA,236010.23144819072,235008.5087070644,1.1760619e7,7.808750933950121,0.002309678272476547,1.0018144749141542,1.1815248788715849,0.12256849620858885,false
16,4,normal,NUTS,659063.9414817558,659352.7214498032,3413904,45.993197909899045,-0.0017266148911266326,0.995717459337791,0.8887574833501048,0.408439224365184,false
4,4,normal,mix_autoMALA,145183.26825830888,144135.6344273586,3.921341e6,5.75526217586496,0.005155166690013834,0.9997337018142681,1.4151197790199603,0.0364436937008243,false
128,20,normal,autoMALA,225695.52810956023,226650.55730856175,3.5085885e7,232.99125927052702,-0.0005589016778727307,0.9956480150352514,1.0796221638609325,0.1941859466524671,false
16,11,normal,autoMALA_fixed,238732.1350702417,238695.66615925403,1.7566032e7,30.189281435486908,-0.0008032420377594809,0.9998543007369064,0.37523392584279236,0.9989541261605291,false
16,2,normal,autoMALA_fixed,237812.80565676792,237952.18867684365,1.7569014e7,30.218653210894406,0.0006309813103342857,0.999230007736991,0.6274389346876319,0.8260035617161905,false
2,17,normal,autoMALA,246224.66597274295,242780.29381290879,1.1858328e7,3.965932304788689,0.004372511164222099,1.0050107272987152,1.4300743015006674,0.03347077790144409,false
2,17,normal,autoMALA_fixed,250359.30005552998,250656.30449058863,1.1857906e7,3.952538615332345,-0.0003809462065902155,0.9987468491977873,0.7043226812208445,0.7040276094067202,false
8,18,normal,NUTS,381800.8368682498,376727.6599489703,2555563,19.63687209762023,-0.004130096270157775,1.000787095370986,1.3182555287866649,0.06188498320532436,false
128,19,normal,mix_autoMALA,112946.96326998694,113184.79133611909,1.1698044e7,141.81987658311797,-0.0010356987867311948,0.9976606905447606,0.7634943022748075,0.6045036726229411,false
1024,9,normal,autoMALA_fixed,218395.30231539387,218324.88843366646,7.0160158e7,1830.9751890434136,-0.001738872254445368,0.999035250212478,1.1194362853037774,0.16305447555162236,false
1024,18,normal,NUTS,418209.18412101635,420075.27806058654,7869496,2627.721010560572,0.0008037620347713481,0.9950268071904602,0.6996458894332136,0.7118246142293178,false
8,6,normal,autoMALA,243267.6827557893,243263.81776729654,1.7591816e7,15.67453461379486,0.0022166521505922842,0.9976779395574565,0.778941110932152,0.5787534910516674,false
16,18,normal,autoMALA_fixed,201334.27308124315,200779.01622636488,1.7566166e7,30.214215060760182,-0.0024094284087428784,1.0005034611186834,0.9358732119700903,0.3451405477728432,false
4,5,normal,autoMALA_fixed,241933.4907820796,242466.4194035879,1.1760589e7,7.7813941548838805,0.0009944948235233548,0.9973399990262136,1.2200700087589382,0.10186298528486015,false
32,15,normal,autoMALA_fixed,248403.28695230838,247449.37881944084,2.3409493e7,60.19527244614627,0.0013552533588800794,1.0029676254685276,0.7593413397506765,0.6114652738849793,false
8,19,normal,mix_autoMALA,149193.22647330313,149918.7968822949,5.862424e6,11.770263658799571,0.00018285028218070938,0.9951504655504203,0.682064784237383,0.7408476440036689,false
4,15,normal,autoMALA,228896.10813820147,228236.6925331378,1.1761397e7,7.804043320960719,-0.00129107603558015,1.0021424119646414,1.086284110529732,0.18867652997921058,false
16,12,normal,NUTS,637977.6452056278,640940.7902542015,3408234,45.778971999303124,0.0012849623573998265,0.9933120013967406,1.2537773432223673,0.08622042205604809,false
64,12,normal,mix_autoMALA,107783.6754319382,107142.96215396695,9.750097e6,75.17255810089272,0.0030057766466614374,1.0040779710243055,1.1069773236266087,0.1723390246537366,false
4,13,normal,NUTS,298598.8455040815,297205.04641954525,1978349,8.65010934598152,0.0005510107697319644,1.0045113846959832,0.8448577237026598,0.4731644585606286,false
4,6,normal,NUTS,318262.02347528556,317323.8437016774,2162479,8.71143959339455,-0.0017039705926639556,1.0011444456319853,0.8690759187201138,0.4368116919401527,false
8,12,normal,autoMALA_fixed,271232.9277114086,270647.65556025563,1.7582182e7,15.718581456721026,0.0025814516450426957,0.9986260953387315,0.9969241143419936,0.27331147633364494,false
32,18,normal,mix_autoMALA,113123.07172802152,112502.75861455154,7.800312e6,39.092734291680806,0.0013280377300586854,1.0051237910740718,0.8128747334744162,0.5233444109920459,false
1024,8,normal,mix_autoMALA,96560.42835137922,97011.90135831147,2.3388555e7,1079.5624628433397,0.0011624330981371592,0.9950912285910021,0.6293536960967998,0.8231985649217176,false
1024,11,normal,mix_autoMALA,89056.46459058621,87874.42397690812,2.338369e7,1079.8215442707117,0.005431196125913038,1.0083343710122432,1.8609349303046656,0.001963531875528852,false
128,13,normal,autoMALA,196944.50006912908,196426.898539716,3.5088593e7,233.13424561528456,-0.002515701686309045,1.0002124932042882,1.0262505389343914,0.24291681397611722,false
4,1,normal,autoMALA_fixed,272577.1935877969,269193.9082160343,1.1765271e7,7.822867699217124,-0.004087877974676834,1.0036884739389187,1.2121517550877456,0.10586136219489184,false
512,8,normal,autoMALA_fixed,203581.56647540818,203502.47882175504,5.2627984e7,906.0853157457321,-8.597730715977471e-6,1.0003886147908125,0.5631712367767108,0.908982533211376,false
256,4,normal,autoMALA_fixed,188363.77681510092,188428.43737876252,4.0932861e7,453.6092670011872,-0.00044185782404219227,0.9995845664815435,0.7442581109748971,0.6368398805377669,false
4,4,normal,NUTS,322546.15855049767,323698.5881218718,2314440,8.6674974717404,-0.00034883036052822127,0.9963649269372271,0.6768904958368012,0.7492809831210487,false
16,8,normal,autoMALA_fixed,226168.38130560474,225932.71588071884,1.7562873e7,30.22304708556678,0.001052096702283678,1.0005507502480555,0.8073697678827898,0.5321996344125527,false
64,5,normal,NUTS,443773.1389083672,442156.27720505366,3677336,156.51451863643956,0.0003480309443832396,1.003552621938828,0.539870961577094,0.9326233354226379,false
256,15,normal,mix_autoMALA,88726.95638923619,88507.92325193869,1.3642802e7,264.0897822154488,-0.0037289718870422593,1.0000661048245216,1.5817240927876242,0.013426091566870637,false
64,4,normal,autoMALA_fixed,179575.61340020565,179607.50860701883,2.9243828e7,119.03704292592703,0.0010638929895732659,0.9994207582039343,0.6415783138484699,0.8049307681612865,false
4,18,normal,NUTS,353949.38499139616,355026.0462696173,2284495,8.612782883050086,0.0022195092222344597,0.9935665514742835,1.0673616717602954,0.20465080935299063,false
256,6,normal,autoMALA_fixed,199619.0605263378,200505.96211698282,4.0936889e7,453.3743065187648,0.00020846275474844622,0.9955607359425991,0.5169080146993679,0.9520894422432485,false
64,8,normal,autoMALA,237754.86457299895,236209.46536145438,2.9248039e7,119.00406215472971,-0.001766058443955307,1.0050999756947043,0.7777912615253513,0.5806612134003277,false
1024,14,normal,mix_autoMALA,98689.19528423951,98279.27688485413,2.338857e7,1080.330423296602,-0.0033438053109431792,1.0020216222097915,1.4026892770105235,0.03908819793651599,false
32,20,normal,autoMALA,232717.93231772282,232620.60441157158,2.3407272e7,60.26702836839421,0.0003284202566812435,1.0003687057267476,0.8733697648128782,0.43052930914451826,false
1024,7,normal,mix_autoMALA,91724.87861473636,91314.87184207399,2.3391144e7,1079.6932585705192,-0.003651086519177474,1.002104525488162,1.21462332373423,0.10459959678420157,false
2,8,normal,autoMALA,225492.63312364495,225114.48267823833,1.1864332e7,3.956991860895302,-0.00017600148605195033,1.0016653842722996,0.5724714351396187,0.8985028009269811,false
256,17,normal,NUTS,323151.62438667816,321631.0578640598,6270544,583.2481173865134,0.0018610234706634902,1.0025600042764402,1.1632955111526826,0.13349871564284901,false
4,17,normal,NUTS,288671.1803291357,290444.00652242836,2063352,8.588005617883164,-0.0002631322477897266,0.9938553416035241,0.7557312582247278,0.6175271512753069,false
128,10,normal,autoMALA,223840.66676469363,224451.63179228108,3.5087189e7,233.26652988245394,0.0016037865958041372,0.9961476344088391,0.7473137767486548,0.6316907487847208,false
8,16,normal,mix_autoMALA,160426.0472855595,160685.4249453966,5.863489e6,11.765687340544048,8.231059531021827e-5,0.9983839901956743,0.791771480130592,0.5575866645380531,false
64,7,normal,autoMALA_fixed,246845.55903017262,246312.7301903277,2.924839e7,118.93730127130726,-0.00035721994920185816,1.0020998143261959,0.5696241919454792,0.9017721078808975,false
16,15,normal,autoMALA,244188.61534284346,242429.52709907465,1.7564357e7,30.208450653446427,-0.004248788042705014,0.9986677159544052,1.3245733116118572,0.059852711727688156,false
1024,3,normal,mix_autoMALA,94109.81174237496,94216.91168009526,2.3387609e7,1079.5552873245051,0.000460025911570149,0.9988253333641562,0.47795108970549904,0.9763271146625381,false
128,17,normal,mix_autoMALA,97055.34930690072,96593.67973590727,1.1698163e7,141.86381269330738,0.0017936199414750093,1.0041727686593203,0.9650125380148893,0.30940558186812783,false
4,6,normal,autoMALA,236955.64755837384,236610.58819457534,1.1758202e7,7.789280408700489,0.002312671185271499,0.998999066693882,0.6697699981905458,0.7607875476485372,false
64,1,normal,NUTS,416924.7687718324,412826.57909313345,3677742,154.6822866733564,-0.002295949867430381,1.005668815709618,1.1570758077794778,0.1374044775661758,false
2,8,normal,mix_autoMALA,185439.99398302726,185861.30491447574,3.953335e6,3.37490925164741,0.002153756816420492,0.9960640552800075,1.3085439426047287,0.06512401862899636,false
16,18,normal,NUTS,591189.1414060123,591486.3387108356,3393136,45.426549113194376,0.0012315856604875567,0.9977698643485545,1.0351954445778802,0.23416574276503996,false
256,16,normal,autoMALA_fixed,213329.07757742342,212756.21710986173,4.0933334e7,453.7047402324916,0.003765719932217202,0.9967975621358743,1.2258293001365814,0.09903427956126304,false
2,5,normal,mix_autoMALA,172316.55674061246,172972.06359534807,3.953441e6,3.3996831088241963,0.0018139770531385645,0.9951052653487995,1.1066026431586806,0.17262458033663167,false
32,7,normal,autoMALA,245656.51984752246,245433.21585445444,2.3409004e7,60.227714520683264,-0.0005340962772664963,1.0007723656828102,0.5974457367775301,0.867646743513182,false
4,2,normal,mix_autoMALA,144755.19284945985,144170.43712596426,3.921658e6,5.769550298270046,-0.003992299463555792,0.9995529431300907,1.2418990284584766,0.0914854846201496,false
2,12,normal,autoMALA,242957.01936629682,241911.47272535824,1.186516e7,3.960603435415232,-0.0008813196846794525,1.0039582628712855,0.7537566254263979,0.6208464061616434,false
4,8,normal,mix_autoMALA,148986.65076604215,149455.72442061955,3.919259e6,5.759906528355721,-0.00034689548868908763,0.9968275561679723,0.6662573194769266,0.7664175966803386,false
256,4,normal,mix_autoMALA,86922.77354642289,86476.99404497282,1.3643215e7,264.040301916182,0.003909404825318416,1.0025746488896299,1.2305693736890362,0.09675550447871692,false
4,18,normal,autoMALA,259142.30200027212,258871.358988392,1.1762e7,7.792817598983421,0.00021947450206278473,1.0010235497878186,0.5111936817008313,0.9563305691811325,false
4,1,normal,mix_autoMALA,147289.098943463,147399.10063967618,3.919884e6,5.768303152606523,0.00265672021536885,0.9972292594500732,0.8819422250782054,0.4181401757920934,false
1024,19,normal,autoMALA,214899.05986017745,215811.52911144812,7.0163943e7,1830.6100536777033,-0.0020442268373472216,0.9940261642201451,0.8600500853927997,0.45018064323310714,false
512,7,normal,NUTS,744929.1527780673,745836.6151715068,7831056,1487.9382586973693,-0.0018573236171964642,0.9937540579539014,1.5471979892275272,0.016664132336066433,false
8,8,normal,autoMALA_fixed,273888.3965535417,271750.7290769009,1.7586516e7,15.710111108643597,-0.00250510396262609,1.0045131683188384,1.0030906501698098,0.2667013871634111,false
1024,2,normal,NUTS,559291.8668424444,559143.2967265238,7870730,2789.091272435594,0.0003057313762044145,1.000167593890801,0.4537565683849607,0.986195464909608,false
4,16,normal,NUTS,311088.0596774073,310493.87670055317,2055814,8.551174076454975,0.0009042630836765306,1.0014151556756066,0.6414454015676938,0.8051325626983254,false
64,4,normal,mix_autoMALA,93936.99594004644,94319.00049262901,9.748686e6,75.19612006662429,0.002226036633402097,0.9950430840537229,1.2417992605088841,0.09153082183137162,false
2,3,normal,mix_autoMALA,176427.5993780658,175918.75526520485,3.95274e6,3.411007428495872,-0.0008077411821712744,1.0026693848406714,0.8237170034808798,0.5060807093636444,false
8,11,normal,NUTS,507612.74699163716,503942.387474427,2726192,20.55014159922386,-0.0011724100423566065,1.0059241009731321,0.7979325778976403,0.5475098004112761,false
16,4,normal,autoMALA,253190.1584862095,251841.04579518255,1.7565156e7,30.180666500045366,0.00027111657964965733,1.0053212426490208,0.7318887033817418,0.6577011509523157,false
512,7,normal,mix_autoMALA,88343.04483140107,88063.09739269789,1.754398e7,525.9492558559232,0.004938276996454759,0.9989796637326559,1.4747276332450383,0.02582278192471123,false
4,3,normal,NUTS,292443.0997042709,292247.849921389,2197972,8.682231197074222,0.0014980793601213067,0.9993881992734622,0.6718659436822065,0.7574131954103249,false
32,14,normal,autoMALA_fixed,225008.2022470926,225015.7223020777,2.3405425e7,60.226799698097736,-0.0012156807788610252,0.9993199999249115,0.8877559123720289,0.4098565181042999,false
1024,14,normal,NUTS,546813.8092040058,544439.3344360207,7869624,2797.5558938982244,0.0008724841215874358,1.0035520677946415,0.9680503076671414,0.3058328337862416,false
8,3,normal,autoMALA_fixed,255825.72101673656,256187.56631397357,1.7586278e7,15.669074444666347,0.002735209364335701,0.9948591338604427,0.9302830840451577,0.3522978339376256,false
128,14,normal,NUTS,425759.19279210985,425047.5741254504,5288196,312.74555906566246,-0.0010949815436919023,1.0006680495262303,1.2142036237319758,0.10481297547402856,false
4,19,normal,NUTS,344454.22734135506,341139.2556304485,1870963,9.085750329974852,0.0027420092826099273,1.0046648516685461,1.2403289178896557,0.09220116821583585,false
128,13,normal,mix_autoMALA,94950.06566579026,94682.24542998841,1.1696242e7,141.89923003767123,-0.0006549577408147692,1.00274816215861,1.0661844751932108,0.2056780385648928,false
128,6,normal,NUTS,373930.9325095891,375966.7796675586,3737888,296.09076386121563,0.0005700149683887478,0.9943538060952303,0.7914312543526023,0.5581448796086135,false
16,17,normal,mix_autoMALA,128126.83966992017,128345.92524513585,5.856463e6,19.757488228437982,0.0011392706933631915,0.9979661298399671,1.0060843642680766,0.26353460531587,false
2,5,normal,autoMALA,266561.1356632802,265520.9173521239,1.1861341e7,3.961289891100041,-0.0016485725288684066,1.0025049670838915,0.909072788162689,0.3803261735830922,false
256,5,normal,autoMALA_fixed,213050.50192914408,213370.11240388226,4.0931542e7,453.44065851690914,0.001271431595828047,0.9978302962614994,0.5188355596084833,0.9506045890415185,false
1024,17,normal,mix_autoMALA,98753.07413448118,98317.41435617681,2.3384976e7,1079.1825558056269,-0.0002250482245253465,1.0044210995120408,0.5199458561712618,0.9497368550223391,false
2,16,normal,NUTS,220805.72612258632,220428.77828175973,1673716,3.790263615086633,-0.002031366167833672,0.9999310752141906,0.9314776198393133,0.35076030568239447,false
4,15,normal,autoMALA_fixed,243931.97706712232,243845.99492312977,1.1768385e7,7.804682428267938,-0.001236493042521705,0.999617609833504,0.8400508363519634,0.48055688103974414,false
4,18,normal,autoMALA_fixed,248860.24009155083,249708.94720565676,1.1762985e7,7.765617085388048,-0.0017405531752620917,0.9951402683769061,1.1817129670811255,0.12245965706868105,false
16,7,normal,mix_autoMALA,105189.78903383981,105354.29956849989,5.854936e6,19.73280777848804,6.276703464142138e-5,0.9984377797438554,0.7407906466330303,0.6426860770188783,false
256,5,normal,autoMALA,211946.41638596164,211599.2458159905,4.0934859e7,453.32330898472475,-0.0028245296505550995,0.9983348474735719,1.4459301377484053,0.030553247093646832,false
2,12,normal,autoMALA_fixed,263352.34288421663,263990.7796598768,1.1859528e7,3.959250836493151,-0.001002683151678879,0.9970597411731578,0.7646875870041754,0.6025059846533689,false
8,2,normal,autoMALA,228816.82650220126,227743.20982475346,1.7592182e7,15.693798766419718,0.0017864117932016171,1.003297704460095,0.807095732092364,0.5326419474820014,false
4,13,normal,mix_autoMALA,149600.28045884788,148590.04830741318,3.921795e6,5.7548897099289,0.005747800565812831,0.9971530543728453,1.2982650795014479,0.06870881307950154,false
1024,1,normal,autoMALA_fixed,215160.64902145564,214917.1127899377,7.0164549e7,1830.7563465305311,-0.001858443456059261,0.9996892988955987,0.5981260411670064,0.8667543535961624,false
16,2,normal,mix_autoMALA,121321.89413959596,120224.26780073073,5.85505e6,19.743319223456147,0.004410676007817357,1.0045388953367742,1.5149410759951252,0.020303808632141245,false
512,10,normal,autoMALA_fixed,204344.60474845173,203759.4671528592,5.2623809e7,905.657837770173,-3.653679528723124e-5,1.0028710476350617,0.6265545975617783,0.8272936350061432,false
4,18,normal,mix_autoMALA,143947.8364204848,143518.63976252143,3.920031e6,5.777295064348802,0.0007967146357912083,1.002811452822682,0.9541966951113636,0.32236041261881954,false
2,18,normal,NUTS,197114.9448672222,197517.07674810386,1741907,3.538083981576589,-0.0012465511120018009,0.9973674776457312,0.6174613922037224,0.8403523142248273,false
128,11,normal,NUTS,294241.4783847286,292222.7038401917,3735777,282.4669291981506,-0.003365409800758704,1.0004111867208132,0.8570008271160816,0.45474612750307186,false
1024,17,normal,autoMALA_fixed,208140.3645595125,207701.08990279867,7.0164328e7,1830.3415804719014,-0.0018892077985075567,1.0006664388131434,0.8745030548778061,0.4288796625993545,false
8,20,normal,NUTS,471830.3659627294,477022.1628123033,2696512,20.33036487412258,0.0001700885846311944,0.9890894398494481,0.9703394762163953,0.30315958310525437,false
32,19,normal,autoMALA,224907.91509653666,223886.8795539333,2.3402067e7,60.14704226764899,-0.00032004070422779197,1.004517900863028,0.9484795641687498,0.329355827855891,false
128,5,normal,NUTS,290758.5277663265,288601.3628806836,4246802,274.5245777814812,-0.002395552870082931,1.0042321480212388,1.0070769853998627,0.2624906840622822,false
1024,1,normal,mix_autoMALA,84290.31673843015,84173.14678055147,2.3384838e7,1079.709464461781,-0.003097322618185694,0.9998184091099925,1.0488710358487765,0.2212473605665969,false
16,11,normal,NUTS,667267.3010103578,673365.5840575553,3404053,45.67386455372589,0.0006052399792118072,0.9904666909493604,1.2351681886178767,0.09458659207675911,false
512,13,normal,NUTS,746810.6359365006,740374.9138907342,7829396,1516.4985443303003,0.0025583745855826947,0.9990983762827478,1.114832412413648,0.16643791485621215,false
64,15,normal,autoMALA,222590.06666636243,222495.5047246356,2.9244121e7,118.84329161923755,0.001153903847311078,0.9998474089522308,0.952608272570842,0.32429375306872466,false
128,9,normal,autoMALA_fixed,229525.43921046754,228502.66130823764,3.5099268e7,233.09787989913275,0.0035720094066459588,0.9987860132783244,1.2279168353977639,0.09802525619430687,false
4,2,normal,autoMALA_fixed,257915.1717461482,257091.05782623522,1.1761421e7,7.795686062855724,0.002697818553446532,0.9995478425420996,0.9590814348976551,0.31646436550339285,false
64,11,normal,mix_autoMALA,107220.41736966622,105784.996435832,9.751653e6,75.05517921864181,-0.007147911900719708,1.0028977931516259,2.194072114985886,0.00013172979894920646,false
256,17,normal,mix_autoMALA,88052.3227233546,87876.44024036094,1.3644325e7,263.8480090441016,-0.0015374075834640605,1.0015931064672654,0.6017031951365936,0.8620195298000848,false
16,3,normal,NUTS,611749.754164968,614998.9385160849,3398880,45.65941889262009,-0.0013266092958500667,0.9926152871993128,1.1683446112758133,0.13039480302571632,false
16,14,normal,NUTS,748470.7667715931,749475.4923266328,3427498,45.67988723716209,0.00028881028069072736,0.9985387892691999,0.5793512528047131,0.890386523126519,false
64,13,normal,autoMALA_fixed,212749.77804737497,212611.99519338345,2.9243898e7,118.92516627546422,0.0019255209096400413,0.9991145732134978,1.098605058983395,0.17880930267094386,false
512,2,normal,mix_autoMALA,86203.64112775883,86822.92431823921,1.7541224e7,526.3337962834503,0.001630727831687342,0.9924220392550743,0.8899474956465667,0.4067590415701653,false
64,19,normal,autoMALA,208546.5679773015,208030.380454882,2.9246119e7,118.88890172682622,0.004375058626062744,0.9946880120307912,1.2741648201043745,0.07777745884500167,false
32,8,normal,autoMALA,215962.44124547808,215640.0428224825,2.3404239e7,60.160648834668564,0.0022904669386405517,0.9992987794073735,0.816483656624996,0.5175712912785215,false
4,5,normal,mix_autoMALA,139674.04583541147,139733.86880605563,3.919864e6,5.780195937666407,0.0014009224202973982,0.9990414513637154,0.6475894611704689,0.7957362621916533,false
512,4,normal,autoMALA_fixed,214442.47721570352,212593.78444310906,5.2619329e7,906.0443350089319,-0.0031120699822183716,1.00464635353412,1.303734706017167,0.06678088317834949,false
2,8,normal,autoMALA_fixed,249413.55035102746,247344.14615302483,1.1864973e7,3.9653384212828335,0.0019841782292122595,1.0064584141112036,1.1365180961753936,0.15097660284465672,false
1024,12,normal,autoMALA,222062.16082790628,221216.88476414199,7.0161774e7,1830.937642473786,-0.0025837216352841584,1.000936789484462,0.852505565515898,0.46152072698445423,false
128,12,normal,NUTS,610991.7553270131,609423.3940763524,5791200,359.73139122825427,-0.0001658715165893538,1.0025403533114132,0.7269681810455495,0.6659981222243379,false
4,13,normal,autoMALA_fixed,246992.62810880886,245399.37635197517,1.1761713e7,7.819742076949324,0.0025467746235032546,1.0033686987934625,1.3316557092670678,0.05764276040220259,false
1024,4,normal,mix_autoMALA,98639.12058022508,98078.31402636186,2.3387374e7,1079.61160616433,-0.003331431765539468,1.0035799731729804,1.515508743730038,0.020234072065277636,false
128,7,normal,autoMALA,207808.36399905427,206721.96654323925,3.5086941e7,233.05611001747934,0.0008848578383381953,1.0049377286864953,0.5732519629858643,0.897597316012912,false
128,16,normal,NUTS,282842.1482268653,279889.8021167541,3731944,290.62552962074204,-0.00038277361347385287,1.0104684452368993,1.2804637050479073,0.07531463326768827,false
1024,10,normal,mix_autoMALA,80056.47209797456,80430.06392786486,2.3386231e7,1080.1629068232023,0.0009232678460206344,0.995221281732135,0.511050067899113,0.9564340646433298,false
128,9,normal,autoMALA,210077.58352123326,209169.8613322522,3.5092336e7,233.1212459612875,0.0018372016285064124,1.0029583128347352,0.9036658535997049,0.38768910096824793,false
4,12,normal,NUTS,317312.780927369,317756.33345412445,1967249,8.62820292183407,-0.0002503752319288361,0.9985668795001233,0.6082564427424586,0.8531649994016571,false
32,5,normal,autoMALA,238032.08957042563,237511.12296523197,2.340224e7,60.2314975957501,0.002818677691186891,0.9984942408570968,0.9234942499119967,0.3611194099343106,false
4,10,normal,autoMALA_fixed,255668.8664491312,254467.43674935505,1.1762467e7,7.807648317070444,0.0002591772786559774,1.0046878288968435,0.7899251620993937,0.5606180791896065,false
128,8,normal,autoMALA,228508.65650784012,227508.8158456616,3.5086579e7,233.26371201159822,-0.0006394116770273755,1.004212623321397,0.8325946791245258,0.4921325739115985,false
2,16,normal,mix_autoMALA,158072.2995427708,157127.08951046504,3.956485e6,3.4006254884870004,-0.003570582124156247,1.0020982226626076,1.290986524361415,0.07134766667353185,false
2,12,normal,NUTS,234149.62285301456,234378.86227605294,1596065,4.015080250709023,0.0022817724665954594,0.9966343489413209,1.0016344387325944,0.26825175926665373,false
16,20,normal,NUTS,605951.8975065227,603604.3730099995,3419728,46.166195087907155,0.0025422194639646905,0.9962812425664509,1.108876009804277,0.17089770821128428,false
1024,18,normal,autoMALA,192222.91961816204,192101.9416627331,7.0158974e7,1830.316566031714,-0.0013372179321292702,0.9999617996743057,0.9437328358959007,0.33524130986027745,false
64,16,normal,autoMALA_fixed,227097.2099911329,227334.92501463578,2.9251309e7,118.85376013110304,0.00205752379619136,0.9970737666376897,1.0148606016698523,0.2544094945129093,false
32,10,normal,NUTS,853403.3928091194,853550.4844997011,3657447,94.31172762479194,3.7873804288699966e-5,0.999825158658734,0.8540087827987293,0.4592495012714538,false
128,20,normal,autoMALA_fixed,213341.18138987577,212997.98117271866,3.5087841e7,233.17506277805649,-0.0008728119046784769,1.0012983149135748,0.8008808705633328,0.5427098828308902,false
64,19,normal,NUTS,521616.59620770696,518377.34436835896,5511081,172.11769617400336,0.00045699669361057185,1.0060396868066779,0.8788808944566426,0.42254079552011115,false
32,1,normal,autoMALA_fixed,256186.35476658161,255400.34443076697,2.3407412e7,60.21526813943702,-0.0026172306186987753,0.9996541307924998,1.1133060045565344,0.1675719050847727,false
64,7,normal,NUTS,327206.358571881,327382.2018449787,3760297,141.42424725511765,0.0003538345724518209,0.9993847246016334,0.7699674761449273,0.5936825237352394,false
256,20,normal,autoMALA,204708.43663307844,203815.34843095418,4.0935151e7,453.5413171722428,0.0019724204179484596,1.0028305216732873,1.1928353125659328,0.11616298218109511,false
64,6,normal,autoMALA,243503.28322714026,243263.37104295622,2.9245872e7,118.89217416478834,0.0006461836165393513,1.0007916779073909,0.8012813421936471,0.5420590546617241,false
1024,13,normal,mix_autoMALA,91774.52269616861,91132.171713798,2.3383738e7,1079.9204766926755,0.007952048941860697,0.9957248425226294,2.1124068230571282,0.0002661692983595507,false
1024,6,normal,NUTS,415957.73231137136,412335.41450591,7869859,2447.7979651303635,0.000531525584099961,1.0085531255760758,0.9702616160763,0.30325023772317405,false
32,16,normal,autoMALA_fixed,227579.67015325028,227132.33409825846,2.3406948e7,60.191665036318476,-0.0006886015117060706,1.0017596763445145,0.656934010117368,0.781195034829339,false
512,15,normal,NUTS,713101.4177987274,712393.4961160881,7831440,1462.7298633924495,0.0003286713604494086,1.0008393576870642,0.5536886115796733,0.9190642429132746,false
512,7,normal,autoMALA,211185.40971334043,210660.67779168003,5.2626408e7,905.7244491541223,-7.320556222475657e-5,1.002488769495069,0.7102699560848009,0.6940777468349306,false
8,9,normal,autoMALA_fixed,239240.68993649396,238266.36089736977,1.7587325e7,15.704177900349135,0.0008175678177353648,1.0037749523977464,0.7947810608566215,0.5526566685623273,false
8,18,normal,autoMALA,264151.0211902246,264730.99720656883,1.7587169e7,15.686051206660796,0.00018658945223761902,0.9977914835332391,0.6055913543290501,0.8567936290165834,false
4,2,normal,NUTS,299824.0587078521,300076.152804555,1996584,8.577983308236275,-0.0013863316677061835,0.9980433788469065,0.7504781105347433,0.6263622142650527,false
32,19,normal,autoMALA_fixed,229075.4154743764,229776.66986961628,2.3407561e7,60.22279889333739,-0.002655542543938271,0.9937875998542116,1.155020950234075,0.13871502336419458,false
512,17,normal,autoMALA,227346.61163211582,225751.36858094018,5.2623647e7,905.927750591158,-0.002535917146421463,1.0042230301785995,1.129657368408516,0.15573844563854494,false
128,16,normal,mix_autoMALA,108089.2565879272,107376.8233100231,1.1696329e7,141.9823160298947,0.002147236159567619,1.0056652504167263,0.9097012774458335,0.37947601290182165,false
256,18,normal,NUTS,656521.799857022,653920.4558556757,7019680,737.842926025951,-0.0013052304727460863,1.0017924544530223,1.0411102513352262,0.22851046622463253,false
16,5,normal,autoMALA,209056.98134073586,208492.6102381339,1.7562238e7,30.20969979137422,0.0024815094922652145,1.0001976610921424,1.1937544303987124,0.11565477466406646,false
32,9,normal,autoMALA_fixed,246685.0200812614,247157.25279255887,2.3409678e7,60.2432744330597,-0.0004396858479789865,0.9979960589810898,0.6545507980727052,0.7849306864738317,false
1024,5,normal,NUTS,442923.20984426537,440594.67157525604,7869130,2565.191559589465,-0.001160756227308743,1.0041160903179214,0.8095092508020514,0.5287512022901517,false
2,6,normal,autoMALA_fixed,248639.57307861216,247864.46835343752,1.1857852e7,3.9418856402790254,-0.0020630389573509027,1.001081588181818,0.7699989771369928,0.5936299624492032,false
4,10,normal,autoMALA,252555.54190589505,252238.39401911866,1.1757038e7,7.794567063054603,0.002305832886563563,0.9986497182534662,1.0389217522550211,0.2305908120653769,false
512,13,normal,mix_autoMALA,88250.5544413249,88529.880519742,1.7540139e7,526.9081550087752,0.0034029087959441397,0.994850263283868,1.2836312233230274,0.07410132061164469,false
128,13,normal,autoMALA_fixed,231010.68122804686,230425.59332614305,3.5087531e7,233.24245841178475,-0.0014379293342485647,1.0016082423314836,1.00476817354091,0.2649234888665857,false
32,12,normal,autoMALA_fixed,246932.7288536799,244079.38940195952,2.3402314e7,60.11469821164405,-0.0037858785736442357,1.0048068898504336,1.3638388960740926,0.04846176628965302,false
16,8,normal,mix_autoMALA,119379.7742930723,118972.34644041277,5.855002e6,19.789416764122773,-0.0012718684647050448,1.0030451370096694,1.2853891512068856,0.07343512835069317,false
512,18,normal,mix_autoMALA,85016.64089392248,84583.94957543701,1.7542242e7,526.6987328598951,0.0033475314846763376,1.00326350623785,1.3809702063331315,0.04411210823774998,false
128,15,normal,mix_autoMALA,103030.7171596525,102635.11120525285,1.1695548e7,141.88569541522034,0.0033572316770832554,1.001587357152083,1.043951910800132,0.22583041505360274,false
1024,17,normal,NUTS,576367.1068689943,575624.6819522122,7870180,2839.328833455783,0.0001549535489557271,1.0012644137780498,0.4711164856656751,0.9794902428770376,false
32,1,normal,NUTS,605744.5712277096,604115.5118589898,3659170,90.2612422479984,0.00020549666621582052,1.0026460458361461,0.5321638267979552,0.9395881732034032,false
16,2,normal,autoMALA,232470.4423293013,232996.54699991058,1.7565743e7,30.13852852413892,0.0022770041482178737,0.9953948303885515,1.0129706096181224,0.25635470350549033,false
512,9,normal,mix_autoMALA,90835.08934006096,90450.38156151785,1.7537494e7,526.1239482119742,0.0016803878269924096,1.0037562753838503,0.9737071923431131,0.29925659250691017,false
16,16,normal,autoMALA_fixed,238923.6531633126,238297.21100666278,1.7561204e7,30.178036306085136,0.0019397456110430067,1.000866837041989,0.9782120291604315,0.2940911278955659,false
4,7,normal,mix_autoMALA,144525.78866022034,143497.7715399016,3.919644e6,5.778389277702443,-0.0022835507975000977,1.005695144643281,1.0366544877414299,0.2327610436221998,false
64,6,normal,mix_autoMALA,115717.37258631531,115784.77677782347,9.749311e6,75.1652052593201,0.0017986420698135502,0.9986976459051154,1.0422893056307032,0.22739556602818084,false
16,15,normal,autoMALA_fixed,256571.59679806005,257115.17488252724,1.7566018e7,30.228235950097435,0.00037560692938608676,0.9978187417004027,0.6047070840607489,0.857989288690648,false
32,6,normal,autoMALA,245148.43130936468,244547.3692347747,2.3402953e7,60.18973333783924,-0.0012344556109006454,1.001738011107363,0.7061171981125085,0.7010291502534449,false
2,7,normal,autoMALA_fixed,255422.1312261852,256312.66335641104,1.1861627e7,3.938596914831448,-0.001619449581460643,0.9952211045456513,0.925735168788151,0.35819184444673025,false
64,12,normal,NUTS,358097.67691330326,354585.5424585392,3677650,149.59624602063596,-0.00305010925562706,1.003432063471737,0.7572832691692355,0.6149200072571179,false
8,18,normal,autoMALA_fixed,242956.17089669598,242273.0453438359,1.7591519e7,15.659867980539666,-0.003254669899304706,0.9977915521444253,1.0062562646742208,0.26335360410910774,false
16,9,normal,mix_autoMALA,120834.33891845644,121008.28528125327,5.854287e6,19.77003747440077,-0.003197501524714908,0.9961647712480692,0.9756946475141604,0.2969698696165769,false
64,15,normal,autoMALA_fixed,208415.65249693478,207800.31005431854,2.9245884e7,118.99310564879322,0.0031703570392230826,0.9988879607484455,1.1423192510185345,0.14704195563482358,false
8,10,normal,mix_autoMALA,153656.23003392035,153273.50990865883,5.860204e6,11.775668302424972,-0.003976249863685053,0.9977569227073443,1.3529661243526334,0.05141093051651118,false
128,18,normal,autoMALA_fixed,212501.72552505307,212433.0355622566,3.5088575e7,233.14970835609415,-0.001599918190942561,0.9992612809045532,0.974986910729001,0.2977827620114948,false
1024,10,normal,autoMALA_fixed,211959.47095004114,211082.45992696867,7.0165013e7,1831.0323186480755,-0.0024253053057030636,1.001732114521572,0.8306222536858741,0.49521631625364093,false
512,13,normal,autoMALA_fixed,211990.2257920403,211338.97237516142,5.2623993e7,905.8597147357893,0.004076843362896481,0.9962034855607133,1.220692007968637,0.101554289079753,false
32,16,normal,NUTS,730454.2522368853,731420.6510310597,3659536,91.83522826490848,0.0011809781374025347,0.9967232306160976,0.8972304011589642,0.39656610137082704,false
1024,18,normal,autoMALA_fixed,210554.2846365772,209923.21401977228,7.0159286e7,1830.4879942575367,-0.0019510186227015473,1.0014417669171338,1.1290096292865996,0.1561941606156228,false
32,19,normal,mix_autoMALA,115396.35744406811,115984.43003496782,7.801804e6,39.05979248399171,-0.0020933064440468575,0.9939503593031865,1.0425928870694179,0.22710916916331575,false
8,2,normal,autoMALA_fixed,266366.3162470143,265431.053873439,1.759451e7,15.682349198396059,-0.0033973321695911596,0.9975328005746317,1.0257592766773769,0.243404399875804,false
256,15,normal,autoMALA,204202.83074842754,204853.44454721714,4.0934985e7,453.5865971829968,0.00010311604576815239,0.99681993277445,0.5702750157932144,0.9010295019320265,false
4,19,normal,autoMALA,238551.6181752198,239066.8168095849,1.1757585e7,7.780892227802609,-0.0011306711112605023,0.9972569887365736,0.754939226695285,0.6188582337772908,false
32,2,normal,mix_autoMALA,133326.54514503217,133968.5952505902,7.798565e6,39.089243694664155,-0.0017711914530717,0.9943884009015586,0.9360060368004497,0.3449716620037294,false
1024,20,normal,autoMALA_fixed,217331.03159875263,217053.71849353772,7.0166219e7,1830.7083687271015,0.002073633024597171,0.9994654596075577,1.056724335593259,0.21407751336951983,false
512,5,normal,NUTS,666133.5723886699,663266.0734866144,7828297,1511.5618171889867,-0.0012404641074470514,1.0023543242000792,0.7693467240363248,0.5947184910927549,false
4,2,normal,autoMALA,238949.29678643445,238625.98516631487,1.1761518e7,7.797904515392939,-0.0008650660129886383,1.0010048655229966,1.1017761086108067,0.176336524008358,false
256,5,normal,NUTS,478232.25031905744,484628.73379598366,6721700,643.3569972508099,-0.0009965920933753963,0.9858742844839904,1.4695316917923265,0.026625071616908677,false
8,18,normal,mix_autoMALA,179955.22273194866,178876.13465375843,5.860875e6,11.81196633584261,-0.0022758917112569903,1.0042158440152515,0.7818828865535039,0.5738803628299108,false
128,8,normal,mix_autoMALA,100574.05050849698,100173.4699183137,1.1695571e7,141.85295501510078,0.0036919770605090764,1.0013334734728487,0.9165665607153528,0.3702669723340788,false
8,1,normal,autoMALA_fixed,277470.6224111497,279060.1818975877,1.759315e7,15.676072446865332,-0.00039249361576787506,0.9942214017009994,0.8878742643862694,0.40968889083516136,false
1024,9,normal,NUTS,709986.6280874222,711699.6210217269,7868880,3003.196074683021,-0.0019240836439294062,0.9924794492564826,0.767551514566378,0.5977166530172227,false
8,4,normal,autoMALA,270750.52626103023,271187.0032203024,1.7590302e7,15.671485809533916,-0.00036554461761647574,0.9983185636134471,0.5149296437711683,0.9535849732242098,false
2,8,normal,NUTS,246577.66346937593,247000.45510509715,1627138,3.9391803208611194,0.002716778698286209,0.9947386721930221,1.1490936888877172,0.14255206295731823,false
256,11,normal,NUTS,717674.7334822025,716106.214880793,7010665,751.2425385311175,-0.000963597509033231,1.0008737074116099,0.8630235901344747,0.4457522077540915,false
2,15,normal,mix_autoMALA,202781.68628584105,201802.21621711788,3.954541e6,3.410496049085858,0.00023882045858757313,1.0048312566359112,0.939774823544326,0.3402024715785317,false
2,19,normal,autoMALA,272552.7606325038,274442.26042413904,1.1860304e7,3.9268843923343573,-0.0016940118063328354,0.9915977635544863,1.5503694801033134,0.016339914625480942,false
128,3,normal,autoMALA,232105.58693829246,231719.90433869732,3.5089655e7,233.15311080799336,-0.0005547439718133743,1.0015259698055892,0.5196938353568612,0.9499346153128382,false
32,10,normal,mix_autoMALA,107740.32481764632,107773.83380428911,7.802772e6,39.009743291500264,-0.001206813220851576,0.9993847744512625,0.9909538431610372,0.2798232431261375,false
1024,15,normal,autoMALA,190051.9142285939,189795.92249222271,7.0161846e7,1831.1236905467606,-0.002007871588180529,0.9998540665770697,0.6922807435155391,0.7240444177787666,false
4,20,normal,NUTS,277007.3559352224,275720.8166182713,2211154,8.67498553407571,-0.002549888326863517,1.0011867653500455,0.7639313866642965,0.6037718036662316,false
32,4,normal,mix_autoMALA,122193.8095820405,120042.79762976801,7.800906e6,39.074198013398394,-0.007065086166672019,1.006032718627993,2.0433494123789444,0.0004725313511497354,false
256,4,normal,NUTS,737569.0512177013,738496.5707804381,7022046,753.694917630645,0.0016283274628416432,0.9949344163864043,0.9365423805998319,0.3442902608586972,false
4,20,normal,mix_autoMALA,153131.8131240373,152797.09925307534,3.921503e6,5.777834312740612,-0.0006757535234438341,1.0020556791921689,0.8863370759492852,0.41186922006303117,false
128,4,normal,autoMALA_fixed,225489.5161872801,225245.61115704715,3.5089629e7,233.27585798617113,-0.00037334345250129614,1.0010227446749274,0.732611639068864,0.6564817991435135,false
512,18,normal,autoMALA_fixed,200424.6722822248,199214.55846383097,5.2623503e7,905.949390012598,-0.003477763268743756,1.0013386223127891,0.9440166422868401,0.3348874452882452,false
32,5,normal,NUTS,712384.3931879475,710463.5763222765,3659402,92.38602606974148,-0.0004910124712434388,1.0023688304214213,0.8227322743346832,0.5076385226031815,false
2,19,normal,NUTS,185737.13941167324,184933.71663246793,1805686,3.4716861132705517,0.0018146295262474062,1.0031529719505095,0.9109827375482382,0.37774625991740507,false
4,19,normal,autoMALA_fixed,268265.3642807847,269024.45616074273,1.1757836e7,7.796288206363151,-0.0004742200556991506,0.9970607740221166,0.6599955279857568,0.7763704480406585,false
4,12,normal,autoMALA_fixed,241098.4654956901,237734.0436253843,1.1762493e7,7.803203049889441,-0.005086295464557513,1.002012441688523,1.5983146916334476,0.012081586686767232,false
1024,5,normal,autoMALA,205910.76209753775,206059.37446957701,7.015972e7,1830.431623700997,-0.0002290515489419946,0.9992574307475298,0.5726449935814912,0.8983017996985465,false
256,8,normal,autoMALA,204710.47400438055,204644.96597126848,4.0931319e7,453.53165242726146,0.0019639266636483177,0.9987740575393467,1.0281107936367562,0.24107707426922861,false
256,16,normal,autoMALA,205453.42992272164,205139.03254078992,4.0932996e7,453.53156445366136,-0.0013573611049217031,1.0007926808829444,0.8673435770571984,0.4393605918927168,false
1024,15,normal,autoMALA_fixed,217813.237839785,217549.12862628282,7.0161975e7,1830.9435182694363,0.0027387552167721365,0.9980307768290818,0.8996521982507062,0.39321110623178646,false
32,13,normal,autoMALA_fixed,269799.4704157314,269902.571694602,2.3404228e7,60.2211182484165,-7.840618545504568e-5,0.999614736322766,0.6432330477663868,0.8024129162505063,false
64,13,normal,autoMALA,244236.68493199852,243889.18142070368,2.9246635e7,118.93336318502566,0.0018116353767479929,0.9998660700416575,0.6793221891263101,0.7453247537068473,false
32,3,normal,autoMALA_fixed,243867.89125766957,243271.12654198558,2.3400933e7,60.196620468681516,0.0033305857598464224,0.9971946154718097,1.176161236961434,0.1257056966657927,false
16,3,normal,autoMALA,218631.1942106817,217982.64458576866,1.7565976e7,30.146099670031948,-0.002227173026462753,1.000863659208598,0.9324954213468004,0.34945373375012856,false
128,15,normal,NUTS,374543.02889092336,372235.2819926218,5265004,311.2732718466372,0.0011663364896461865,1.0052121627390096,0.8295677716067758,0.4968685381032444,false
2,14,normal,NUTS,261366.24769465823,261615.2587945022,1548807,4.036511026534254,0.0016291458161770628,0.9976932260719279,0.7717619553238251,0.5906899662596429,false
512,8,normal,autoMALA,226412.44032147803,226658.11506291945,5.2622718e7,906.2000131818605,0.0013249084692398658,0.9981425364040443,0.562118024046697,0.9101327690914671,false
32,17,normal,mix_autoMALA,115630.46732436643,115980.81199354386,7.801704e6,39.02946455225418,-0.0002114686152305265,0.9969695240054652,0.6045141100433113,0.858249661356293,false
512,8,normal,mix_autoMALA,85323.14848433653,85206.76431589834,1.7543393e7,526.2798623068815,0.004515859952667672,0.9979772065444763,1.212640050547975,0.10561108685892094,false
2,11,normal,NUTS,257159.01733401674,257861.01040069168,1619429,3.9573342618738825,-0.0003652338696599571,0.9972122991271658,0.6643694038737635,0.7694299358217276,false
16,6,normal,autoMALA,214591.29397546937,214256.23455474016,1.7566547e7,30.166135752023056,0.0009458360129374432,1.0011859691928289,0.6183702895468173,0.839064471225468,false
1024,12,normal,autoMALA_fixed,200703.21638866162,198441.6492438443,7.0161067e7,1830.698023094267,0.0037288744117496314,1.005976338152994,1.4194020074559148,0.03556964894687397,false
512,13,normal,autoMALA,215405.22336667092,214921.1966879171,5.262276e7,906.0102244060752,-0.00015376102331909024,1.0022414078716797,0.5574004328759656,0.915191876734166,false
256,20,normal,NUTS,667672.4749061541,669843.8821670191,7001600,717.8968651266619,0.0015670319719768137,0.9935747971789537,0.7557205036993722,0.6175452226504489,false
8,10,normal,autoMALA,236576.36975193012,235944.82271421797,1.7589309e7,15.711671219294994,-0.00188178154064742,1.0010450432007145,0.7601708567428886,0.6100736851802856,false
4,17,normal,autoMALA_fixed,258867.5157986056,259042.64575374252,1.1758727e7,7.798688732165084,-0.00016318551010707425,0.9993105139659273,0.6316557855554379,0.8198052593697909,false
128,2,normal,mix_autoMALA,102078.35745931097,101649.34764661218,1.1696917e7,141.8818211501856,-0.003591011118286952,1.0016626440976533,1.1609668319302102,0.13495035252823254,false
2,11,normal,autoMALA_fixed,250204.88849162406,250191.88381553793,1.1858172e7,3.954331722629917,-0.0004286883191315756,0.9999647479460568,0.5948558390070957,0.8710200393993284,false
1024,1,normal,NUTS,567583.948199431,569129.9649661354,7870678,2847.999534810449,-0.000399336789114761,0.9971021964608726,0.6748573953556161,0.7525786303055958,false
2,17,normal,mix_autoMALA,180306.31399996395,179423.46311415857,3.953444e6,3.400269984307638,0.0028424238939608456,1.0020873214353967,1.3645914376497785,0.04826317380785741,false
16,19,normal,autoMALA_fixed,255265.96507532385,253825.42313090447,1.7560823e7,30.22079463046821,-0.0038452555470009017,0.9983177254871649,1.536577145865266,0.017792252417471177,false
128,19,normal,autoMALA,229292.94903655432,228990.10384011842,3.5086932e7,233.13887495110455,0.0010511417605182614,1.0008326606220186,0.6540451131547798,0.7857210244117019,false
128,5,normal,mix_autoMALA,103046.59615950423,102551.25777406694,1.1696442e7,141.98856737188967,-0.0024432785245337867,1.003628514941336,0.7429923834983612,0.6389735919904501,false
1024,19,normal,mix_autoMALA,103162.28670015061,103308.34730305667,2.3386771e7,1080.2958459737079,-0.00018111353153584051,0.9985791301001006,0.8001453419650488,0.5439059548218687,false
8,13,normal,autoMALA_fixed,254117.25471518832,252401.17808641476,1.7591131e7,15.713719033019457,0.0018618994991943616,1.0050734873932963,1.1225843097166717,0.16077260841411592,false
512,4,normal,mix_autoMALA,84775.09722941095,84228.98818270725,1.7540638e7,525.964798778728,-0.0022909269544848267,1.0056191172359035,1.0218338220713719,0.24732667071397088,false
256,16,normal,NUTS,694809.4508500829,694754.9821955491,7034318,747.1591943926892,-0.0003820864011639791,0.9998808841644903,0.7488227425341734,0.6291492179863214,false
4,5,normal,NUTS,312120.1710804092,304849.89313336136,2114341,8.733154757893077,-0.005023921815334704,1.0085141170887877,2.0372125744256664,0.0004968000303512618,false
512,20,normal,mix_autoMALA,85271.27239003414,85152.24107416243,1.7541181e7,526.2040933402878,0.0036855675962959387,0.999143101660564,1.5846101262745549,0.013182941306770364,false
32,10,normal,autoMALA_fixed,216440.7851637123,216758.47972704613,2.3405652e7,60.199065238979564,0.0014498437720677866,0.9976497075057634,0.7628331107880229,0.605611100645415,false
8,7,normal,autoMALA,253543.61627359173,253894.25030518358,1.7587046e7,15.674067304139854,-0.0009908925345536593,0.9981362523992696,0.6168678336734388,0.8411911947034157,false
256,7,normal,autoMALA_fixed,196682.531485942,196796.78751868822,4.0931496e7,453.560006326129,0.001813668788691988,0.998161819459647,0.8901005156134261,0.4065432896367891,false
2,1,normal,autoMALA_fixed,250487.65274389775,249261.14801600052,1.1863605e7,3.9623541760183407,-4.538429552044919e-5,1.0049196133115503,0.7132181945963794,0.6891331484364185,false
16,3,normal,mix_autoMALA,119443.43015964961,119631.46832305954,5.855227e6,19.774458472333507,0.001336019780207353,0.9980121797979711,0.8951534439930526,0.399457136351586,false
64,9,normal,mix_autoMALA,118246.35712153043,117676.59052823621,9.746749e6,75.14420594752843,-0.0008592422311255654,1.0046681059942597,0.6602435366297073,0.775978384750563,false
256,13,normal,mix_autoMALA,93807.62753670865,93804.42675574847,1.3642795e7,263.8894522810311,-0.0007663531311185815,0.9999291604413783,0.938677657700282,0.34158632757464846,false
8,10,normal,NUTS,405862.8130128962,406288.76745219546,2605288,20.00622362598914,-0.000323333299160538,0.99886817007394,0.5248189998230401,0.9458208218323135,false
8,17,normal,NUTS,422853.3326674849,423097.58832503075,2694744,20.338354726680162,-0.0010342247877564992,0.998549659227885,0.7307672640134797,0.6595925179729623,false
2,6,normal,mix_autoMALA,181594.83264027277,180180.29408834706,3.956288e6,3.4236381156196996,-0.004309064960000956,1.0012656014588082,1.0630630936564103,0.2084209795043057,false
32,11,normal,mix_autoMALA,117832.03174046747,118814.96900807004,7.800107e6,39.06576963536791,0.00040207095461920587,0.9916905546080965,1.079049703179919,0.19466514177313393,false
64,7,normal,autoMALA,228067.9133366289,226816.71088123837,2.924421e7,118.89571776953754,-0.002119936074963296,1.0035230642258373,0.7171248449214147,0.6825708831104386,false
2,1,normal,autoMALA,264022.37341219676,264545.61804777617,1.1863408e7,3.9537125740815964,0.0004929944063671379,0.9978970075962413,1.1270781328021258,0.15755938922261317,false
256,19,normal,mix_autoMALA,89686.0608113738,88422.49727843936,1.3641362e7,263.85448194071904,-0.008037996549254314,1.0029927267808094,1.702494309319036,0.006073461371767417,false
4,9,normal,mix_autoMALA,134206.5291963452,132623.58393030873,3.919982e6,5.772833744623126,0.0041321100047678905,1.0074666532066219,1.8284055074444723,0.002496198708938436,false
64,18,normal,autoMALA_fixed,215217.49819733688,214516.7757871195,2.924352e7,118.96141678761502,-0.004371081904186671,0.995238247333208,1.172080095247452,0.1281364529557475,false
8,15,normal,NUTS,411242.72044569545,410776.9333074087,2684890,20.32577709417345,-0.0009732026415262909,1.0003709558255076,0.44767071511211043,0.9881244773946743,false
64,8,normal,NUTS,321440.85410985583,321260.1592343375,4211530,140.24612061727984,0.00029599542574607963,1.0005057686205785,0.9555368720345996,0.32073535213612714,false
1024,2,normal,autoMALA_fixed,206194.04924737877,204917.18157100616,7.016521e7,1830.6538401191408,0.0032607212117111203,1.0019656766627492,1.0095010451694861,0.2599540577674086,false
8,9,normal,mix_autoMALA,155821.44725777177,153918.22653297128,5.860942e6,11.787973997062927,0.006210525301416567,1.000668055995402,1.7467000775602912,0.004477120644093197,false
16,6,normal,mix_autoMALA,132837.15139693458,132838.38077027196,5.855852e6,19.74508571870682,-0.0033667587064153803,0.9970602228794775,1.1379529481303052,0.14999563203251487,false
64,9,normal,autoMALA,217855.85255154775,217095.1224504618,2.9245222e7,118.94743114125237,0.002673164813570878,1.0004656851489875,1.051205559475136,0.21909719660014504,false
4,14,normal,autoMALA_fixed,263493.146590881,261662.17127981872,1.1770841e7,7.815973977105188,-0.003729738467654501,0.9998413925759685,1.2730892714229185,0.07820472546762877,false
2,9,normal,autoMALA,273621.1705759725,271166.3930617338,1.1863033e7,3.9825486968097694,0.00016589000589067545,1.0090381762076677,0.685082193208018,0.7359044683525353,false
256,12,normal,autoMALA,205131.89886702536,205097.8013505731,4.093266e7,453.40946681758135,-0.0012813403987639279,0.9995093473197398,0.9667966060408162,0.30730382700088843,false
128,6,normal,autoMALA,215451.07131799147,214777.0092259386,3.5088569e7,233.19000673365446,0.0011656834361469357,1.0025690392150381,0.6297572578892527,0.8226053468458557,false
64,2,normal,autoMALA,236614.43603285105,235876.3671204512,2.9244538e7,118.92803962859496,-0.0008281210195871804,1.002816804194087,0.9353746591745278,0.3457749413474437,false
32,2,normal,autoMALA_fixed,215899.59741962573,214258.16424518437,2.340932e7,60.27647882565053,9.688102990543777e-5,1.00765661479131,1.0156339990473953,0.253616644991693,false
32,18,normal,NUTS,557594.8132484655,554002.7796596573,3659374,89.74773246488294,0.0018210975058771523,1.0028741813233732,0.6501682871253252,0.7917523564961035,false
16,5,normal,mix_autoMALA,102054.21081988636,101389.27889445791,5.853727e6,19.75203835368733,0.004813365061887339,1.0019455758844,1.0396992937727418,0.22985006754384596,false
2,20,normal,autoMALA,249629.15847972693,248618.8375505146,1.1863515e7,3.957442703459582,-0.0008806946667848279,1.0036884619371031,0.7341884012090816,0.6538221716267895,false
32,5,normal,mix_autoMALA,110994.03165346479,110997.96429182157,7.799379e6,39.07681461802513,-0.003836431157582719,0.9967820120545745,1.2452939244069512,0.08995391909388328,false
32,18,normal,autoMALA_fixed,227163.45070400418,226399.9453344002,2.3405587e7,60.23104802266375,-0.0006095324464192411,1.0032080206040295,0.8788226651205946,0.42262475580967696,false
64,2,normal,mix_autoMALA,105355.93647114684,105930.6176393301,9.750932e6,75.2115792716151,-0.001159326986757395,0.9943020420731835,0.6999576334579274,0.7113057229111579,false
64,12,normal,autoMALA_fixed,211320.37407904284,211696.35791698575,2.9240578e7,118.9196097116411,0.0001931253767002638,0.9982091490522673,0.5167420925208148,0.9522159774544315,false
2,13,normal,mix_autoMALA,174490.90401096502,174036.71638330992,3.954841e6,3.3899060209137697,0.003664686397841681,0.9980529464096372,1.343622425377788,0.05406787798381807,false
1024,4,normal,autoMALA_fixed,230551.250418959,230466.59683990543,7.015783e7,1830.1812391245355,-0.0012933544321397186,0.9996142853473909,0.6720608569096385,0.7570988445824359,false
256,2,normal,autoMALA_fixed,202134.39954845604,202509.18839680072,4.0933106e7,453.46993509078254,0.00034767040544281133,0.9981011994229346,0.9562891332231516,0.31982564029154714,false
512,15,normal,autoMALA_fixed,193522.443538642,193618.36653065227,5.2629724e7,906.0345105293503,0.001631532630414044,0.9985001972807405,0.7475358007402519,0.6313167404480242,false
1024,7,normal,autoMALA_fixed,223279.5331268355,222908.46084247483,7.0164716e7,1830.3752906129546,-0.0026717230798714085,0.9985546282484323,0.9288986663399044,0.35408527102104703,false
512,3,normal,mix_autoMALA,94013.91252198172,93820.00653828048,1.7540341e7,525.8524507278736,0.0013142767427340063,1.0017500323122674,1.1074661813649413,0.171967011984683,false
512,16,normal,autoMALA,207916.90066075404,207171.5639662841,5.2623275e7,905.8340403010982,0.0009387891062786102,1.003240836591876,0.8813699831137001,0.41896074996601096,false
1024,4,normal,NUTS,521186.1017190516,519872.638642841,7870392,2714.1911796826216,0.0009791223968175517,1.0015525148104671,0.4580523521137252,0.984706378281726,false
256,13,normal,NUTS,743984.3501993059,737772.2027521945,7022934,748.8003087850373,0.0011731446055030785,1.006418338993793,1.028863453657607,0.24033567569384048,false
256,1,normal,autoMALA,216891.06120264062,216266.51830963793,4.09298e7,453.5116299812056,-0.0016125288640312539,1.0017833957997733,0.8744419030964536,0.428968585754096,false
16,20,normal,autoMALA,216293.3987647923,215976.00504605327,1.7564431e7,30.150295506797903,-0.002772060552828732,0.9982292313287131,1.0837735463135232,0.1907382774714381,false
16,16,normal,NUTS,603248.7880480646,601691.3830476758,3406026,45.68002816815513,0.0003660271211047741,1.00243018791906,0.7399611773603851,0.6440849317967163,false
2,15,normal,autoMALA,239997.36440817552,238481.4527248673,1.1862377e7,3.966061094246685,-0.0006415686513279439,1.0061661211866764,1.437484188533773,0.03207820247360409,false
8,9,normal,autoMALA,257886.66009365968,258253.2498683165,1.7587497e7,15.701488873992487,-0.0002523157144150872,0.9985474931921339,0.7665229005767742,0.599435929466108,false
64,8,normal,autoMALA_fixed,235724.37299059756,235555.50432849876,2.9247779e7,118.97170060564663,-0.0015300474480603623,0.9996357693756935,0.8532753994078917,0.46035685377029467,false
256,7,normal,autoMALA,204214.07531597494,204460.19784366028,4.0927968e7,453.31015763627545,-0.0014720194170629794,0.9979305467858836,0.7167690273137737,0.6831690086021931,false
16,1,normal,autoMALA,238118.3558174752,238702.83601335456,1.7568289e7,30.200040564012234,-0.0006323537018402243,0.9973626242823819,0.9877472057361274,0.28336636463698206,false
128,3,normal,mix_autoMALA,102671.57642195134,101882.63210614686,1.1696829e7,141.84781235647853,0.0004399968951430411,1.0077052201395502,0.810941393283656,0.5264477262274818,false
2,20,normal,autoMALA_fixed,285172.682961063,284215.9541714907,1.1861486e7,3.966596934698873,4.176406042774106e-5,1.0033652640794204,0.4524224593035342,0.986636172584084,false
16,7,normal,autoMALA,253925.60379639707,251113.95940851455,1.7563323e7,30.20731941510442,-0.003823756908991752,1.003950257592331,1.3732341122016578,0.04603244216816357,false
256,8,normal,NUTS,689443.1491738895,685294.1523612887,7013344,753.187541169947,-0.0013858519765976335,1.0034948493936418,1.1378841739727932,0.15004253408135648,false
8,1,normal,mix_autoMALA,158306.83568253997,158846.45285291897,5.863316e6,11.773345678727862,0.001613818388251371,0.9958020423865385,1.1166517626056418,0.16509425525604052,false
64,6,normal,autoMALA_fixed,227615.7953885438,226851.76143827356,2.9244877e7,118.97009899452222,0.0018500829972537649,1.0018471275861627,0.8498018378593315,0.4656203172882424,false
64,17,normal,mix_autoMALA,102021.52384911414,101808.5061176234,9.749829e6,75.12162711991358,0.0016755247402736062,1.0015351458577897,0.8440619773405729,0.4743843340530036,false
64,15,normal,mix_autoMALA,114044.51835688206,113661.33325590305,9.748205e6,75.13609139237643,-0.0027193182091776215,1.0017282942429906,1.1454227771581316,0.14497110177242956,false
256,14,normal,NUTS,501785.7828886063,494516.0396183291,6785090,659.8497001086859,0.0038416417277909853,1.00026649365467,1.5781630001464464,0.013731675245199922,false
512,17,normal,NUTS,788993.3504021163,789554.2947569956,7828414,1506.5510992848788,-9.223585506263764e-5,0.9992755997704704,0.5156848295891336,0.9530175001453463,false
128,7,normal,mix_autoMALA,100710.76764782245,100576.70429709929,1.1697096e7,141.90055569325494,0.0006692886002759758,1.001245914129915,0.5988213112411813,0.865839646211594,false
8,15,normal,autoMALA,272066.6257847467,272729.6937569863,1.7587261e7,15.690920297233061,0.0002400830116418111,0.9975386988820972,0.5213084953101657,0.9486594814125137,false
64,10,normal,NUTS,371835.0339935357,372118.7932667365,3677618,145.1922834798382,-0.0014939414983305352,0.9976315612316324,0.6609766924702285,0.7748183209786161,false
4,12,normal,autoMALA,231969.50752225737,230383.87139340964,1.1759893e7,7.799579288283826,0.0014337114929642756,1.005947084251209,0.7191955117554016,0.6790885693345887,false
8,4,normal,autoMALA_fixed,269580.2819301612,270756.435802262,1.7590521e7,15.684470025092638,-0.0008801032314908496,0.9952483577427739,0.7916062593245101,0.5578577232661883,false
512,18,normal,NUTS,696242.2990988964,689582.7027421509,7828132,1488.9390987733175,0.003225250184055168,0.9955136600558816,1.098530173193808,0.17886802623532233,false
32,12,normal,mix_autoMALA,119201.45706793571,119671.73549980792,7.802612e6,39.04755715437137,0.0005870892953401159,0.9959902681740171,0.8424430367924032,0.4768709448236331,false
64,18,normal,mix_autoMALA,120140.33636631635,118792.07634419765,9.750455e6,75.17149392611901,-0.00482039919051447,1.0059065803509109,1.6001577851099569,0.01193997927583636,false
128,14,normal,mix_autoMALA,91899.70234485537,91868.27826435617,1.1695869e7,141.81339113809847,-0.002205014853235465,0.9994715886170875,0.6624440352181296,0.7724918714313438,false
256,12,normal,NUTS,712315.314507891,707414.8351054074,7016210,747.4229287191648,-0.0011666709415394999,1.0050348448008668,1.1402131814288055,0.14846075615704052,false
256,14,normal,autoMALA,191564.46278367875,189509.26393242125,4.0929837e7,453.3470656171064,-0.006278315687082299,0.9960860011818358,1.7782235274213463,0.0035849503580661093,false
128,18,normal,NUTS,535730.7115914591,536349.222865025,5569352,334.31900164140677,-0.0002615574941196837,0.9987736074120114,0.9892642907898619,0.28168610501208824,false
16,10,normal,NUTS,663950.7641300549,667018.1676078684,3432106,45.32284721181303,-0.00011293934673801471,0.9953847859277974,0.7422524735044362,0.6402210857959838,false
8,15,normal,mix_autoMALA,158625.5837725777,158191.57252193222,5.864421e6,11.802439607162835,0.0006035137882438241,1.0026296783653956,0.4839884045308622,0.9732730393767117,false
4,9,normal,NUTS,272222.8324596165,272032.74715036055,2088024,8.60805104381743,0.0009028724960582342,1.0002669075142916,0.7142810622963793,0.687348863053795,false
16,14,normal,autoMALA_fixed,229062.39785388534,229269.86089265888,1.7564875e7,30.202864414727003,0.0006538644582064876,0.9989065920621448,0.8419491912225396,0.4776307364446447,false
1024,19,normal,NUTS,547224.0811487791,539324.1679002038,7870301,2759.6133980788845,-0.0011331486864230105,1.013264650821037,1.5098888278761677,0.020933960984841203,false
8,14,normal,mix_autoMALA,164892.7000039485,164987.45230661702,5.861415e6,11.796382432711233,-0.002098214045607144,0.9980014640989974,1.1766470414809191,0.12541887346992048,false
32,3,normal,autoMALA,253469.2648262607,252926.56505166754,2.3403884e7,60.18950327920159,7.039852792374172e-5,1.0021432658132372,0.6361127411934149,0.8131727138900882,false
16,10,normal,autoMALA,250680.24712738147,249690.14583158342,1.7565817e7,30.155607151423723,-0.0001950145594077183,1.0039484015395455,0.9915559695268712,0.2791614942881122,false
32,2,normal,autoMALA,230961.37278801596,231458.25172868956,2.341023e7,60.24912629716269,0.002334196725426347,0.9953928449700965,1.1651930878492749,0.13232521938998124,false
2,7,normal,autoMALA,253840.24117478455,253839.58698801335,1.1859202e7,3.9420364375151817,-0.002777414967469353,0.9961935465411621,1.103062404280081,0.1753411815800131,false
4,1,normal,autoMALA,254765.186244487,254848.0703294987,1.1757597e7,7.7768369098419114,0.001527949523328127,0.9985133533279452,1.0762481244651099,0.1970235349828203,false
64,17,normal,NUTS,409280.9916387541,409773.2677716586,3677638,155.7481444503564,0.0011529920668252557,0.9977400954532084,0.9788644201752277,0.29334831549891405,false
2,13,normal,autoMALA_fixed,237678.371711803,238011.73698747836,1.1858262e7,3.9566186635145617,-0.0008565506271214733,0.9982584664966766,0.6422985412563946,0.8038361240435243,false
64,10,normal,autoMALA_fixed,215822.97055965487,215444.035230574,2.9242781e7,118.99227849775775,0.0027407578912533002,0.9986122390083095,1.129911246109998,0.15556012096108487,false
2,2,normal,mix_autoMALA,171786.72412879887,171409.14287306086,3.95467e6,3.4088015344660354,-0.003410304715243798,0.998303251617499,1.2160669974023222,0.10386837076012016,false
16,18,normal,mix_autoMALA,110097.21180987716,110507.99744836401,5.854231e6,19.716356505662553,-0.00029972753630257967,0.9962638698325014,0.6588916555277251,0.7781132823543027,false
8,3,normal,NUTS,412842.15187246946,411454.31780898315,2628878,20.14290086285273,0.0019231242545572698,1.000403076490823,0.8767873260431429,0.42556547640932074,false
64,1,normal,mix_autoMALA,108888.21335149383,108885.29015292341,9.750022e6,75.08873268055649,-0.0002820735928830108,1.0000095756221046,0.6249217564281935,0.8296664939661136,false
16,1,normal,mix_autoMALA,129552.9896086856,128953.6921274882,5.855976e6,19.762555833446015,0.004871352194940307,0.9986565870393231,1.534486352026704,0.018022212028506204,false
16,10,normal,mix_autoMALA,123935.09730239572,121560.46630895743,5.855122e6,19.72791423167512,-0.007267323422122189,1.0067630969304657,2.31814063234998,4.299594271687419e-5,false
128,18,normal,mix_autoMALA,93467.66642261026,92775.96974108959,1.1695421e7,141.98314210437195,-0.0051237098898730075,1.0026698434878702,1.4831733209815923,0.024564305827174532,false
16,8,normal,autoMALA,230896.27662051324,229632.48823306325,1.7562473e7,30.18219142962689,0.0035718228404201134,0.9997718590367559,1.3198460113044348,0.06136788056532039,false
512,9,normal,autoMALA_fixed,223283.59997955733,222623.18779507684,5.262779e7,905.8063416751098,-0.0016735339888915369,1.0017478122415087,1.2432012798419976,0.09089542885419308,false
16,20,normal,mix_autoMALA,102790.59641989229,102720.32555502448,5.855168e6,19.75381413640364,0.0022136364342365132,0.999703562602046,0.9053189041102598,0.3854287651186411,false
64,3,normal,autoMALA_fixed,215616.32419177296,214346.9601127275,2.925141e7,119.04740055615291,-0.0036152552215137387,1.0004430087589053,1.1329689117042676,0.1534252067523782,false
512,1,normal,mix_autoMALA,90399.9734837833,90414.4008202774,1.7542733e7,526.2902609806396,0.00028527221856409503,0.9998256186881515,0.6156048506128116,0.8429704791792247,false
1024,8,normal,autoMALA_fixed,226012.93124696083,223868.33901938464,7.016669e7,1830.5811204516751,-0.003527813461501253,1.0040985947493586,1.4458743539074703,0.0305631060313455,false
128,14,normal,autoMALA,228353.89598524498,228697.90633387284,3.5089389e7,233.17965320802261,-0.0002729923959935471,0.9984627359342496,0.7001710453943701,0.7109504311504251,false
32,17,normal,NUTS,579870.2912735416,579725.4710652682,3659573,90.02080076559638,0.0011920732638194278,0.9986704739753597,0.7731106889651187,0.5884430071009176,false
2,14,normal,mix_autoMALA,172800.7862059565,172422.8152666875,3.95602e6,3.397184804836897,0.0004218243824162122,1.002132732543537,0.6206270967177545,0.8358497041994397,false
1024,14,normal,autoMALA_fixed,188373.67256475828,188325.7179055067,7.0162427e7,1830.5929236430347,0.001339839554855529,0.9996003161296916,0.6917332559760894,0.7249495260075924,false
2,12,normal,mix_autoMALA,188246.0128812192,185544.9113671182,3.955589e6,3.3910458802614767,-0.006499366619143781,0.9990353637075277,1.3289064763629312,0.058492152291764944,false
16,7,normal,autoMALA_fixed,198646.40194541003,198616.9075656144,1.756575e7,30.192129541031527,-0.0007695862305265025,0.9999215181977641,0.718918486163858,0.6795545994879026,false
32,19,normal,NUTS,825108.313998614,825612.333144651,3657958,94.16315451869478,-0.0009436215926920701,0.9979519716367574,0.8917964209958882,0.4041566822872389,false
1024,8,normal,NUTS,505256.0903762079,502354.6296123551,7870050,2641.6051738184938,-1.4116099845448097e-5,1.005775499724011,0.6988112020861053,0.7132133093332029,false
128,10,normal,mix_autoMALA,101787.98328392924,101375.99671598038,1.169662e7,142.019759576604,-0.0007813648901108891,1.0039426709252803,0.6293252632757174,0.823240333472848,false
4,17,normal,autoMALA,271403.8250625572,271749.5221161965,1.1756495e7,7.8098961578427515,0.00024240459813764954,0.9986967716977253,0.6885518595648819,0.7301992373565659,false
8,20,normal,autoMALA_fixed,235528.19927848104,235918.94337657504,1.7583941e7,15.688504503709725,-0.0017246071955006328,0.9969802822861751,0.9490651106491441,0.3286346721912624,false
8,12,normal,autoMALA,279474.7147187787,280183.22414139385,1.7584164e7,15.677608073215376,-0.0009729447734414451,0.9969628968059246,0.7872747600102343,0.5649786177114099,false
1024,20,normal,NUTS,474000.15152262425,469090.57272794825,7870712,2627.0409650815723,-0.0027734703594169624,1.0033661015076292,1.2450990572406795,0.0900412461025802,false
16,9,normal,autoMALA,247903.8227202292,247347.17545425412,1.7564762e7,30.166902763435516,-0.0017386474448713228,1.0007920878204015,0.6914424184862185,0.7254301432042243,false
512,2,normal,NUTS,540693.1795029043,540929.545661174,7830500,1407.4327199743075,-0.0002998262664460377,0.9994667086941894,0.9005467153307336,0.39197628585449606,false
16,12,normal,autoMALA_fixed,251937.26452493397,252218.8150023591,1.7562083e7,30.215774713513586,-0.0015299861360625346,0.9977233780990521,0.9335609780628147,0.3480892869983524,false
8,16,normal,autoMALA_fixed,227619.13294254759,227089.33530183294,1.758321e7,15.714345838099565,0.00013520904045317527,1.002325069073394,0.6084508815227849,0.8528988046561456,false
128,4,normal,autoMALA,240787.54511344034,237261.63746396362,3.5090403e7,233.23278717234285,0.00500878150659438,1.0031173066811412,1.5377386965967048,0.01766563403619067,false
64,16,normal,NUTS,330662.4418755382,329133.9334266065,3677386,145.61465276722927,-0.0005536607331256859,1.0044489237286833,0.5710360622801431,0.9001575937457365,false
2,10,normal,NUTS,192374.6999159279,192322.5465519691,1760626,3.5138268567736164,-0.001025811727347566,0.9998760823096727,0.7091365429216694,0.6959766305518249,false
1024,6,normal,mix_autoMALA,94943.19916003197,94531.70426128294,2.338758e7,1079.026994775237,-0.001954012315659259,1.0036468209678404,1.3434195469341716,0.05412685606637909,false
8,13,normal,NUTS,501870.04847456224,504316.069172496,2765726,20.96170710732848,0.00026185724905067364,0.9950837088341271,0.5526218107512477,0.9201593787739886,false
256,11,normal,autoMALA_fixed,208871.77289602702,209002.2348286012,4.0931613e7,453.6318036548192,0.0005610689942146634,0.9992461561523405,0.981221215052642,0.29067592908684214,false
64,20,normal,autoMALA,225092.6828714722,223525.90676934255,2.9247232e7,118.95409409567532,0.0019410594160362423,1.0053504182329858,1.0375679832436617,0.23188480286957416,false
32,8,normal,mix_autoMALA,125265.5189494777,124573.41033304676,7.80244e6,39.147511316640475,0.0008494665829435754,1.0053780268088885,0.8905365942680703,0.40592880889427996,false
128,13,normal,NUTS,533784.92718409,535059.2727059801,5614379,338.92367174051174,0.00027105604849357606,0.9975454137212407,0.8778298792358328,0.42405771097171197,false
4,14,normal,NUTS,403818.68876133056,403987.9602977287,1823181,9.239105901068465,-0.000639645137484742,0.9992557061806793,0.8041411316103222,0.5374196660001469,false
512,12,normal,autoMALA,224700.79620670705,222287.85940733907,5.2629386e7,906.0140802358263,0.004994789843875776,0.9999285665657998,1.615951667270764,0.010786579480892443,false
64,15,normal,NUTS,467252.0290376442,466580.4467394899,3678062,159.08446784081417,0.0011114055127989194,1.0003131795220668,0.7157010803705361,0.6849637157776174,false
2,1,normal,mix_autoMALA,171155.79633027076,170682.5724983967,3.95523e6,3.3984551999960884,-0.0002633689972771798,1.0027492676724648,0.701694518805084,0.7084124598349374,false
16,17,normal,autoMALA,240341.4105637891,238714.8333151287,1.7564211e7,30.23366098987123,0.004131094382897109,0.9988242796102141,1.7299902744512679,0.005028741450992829,false
16,5,normal,NUTS,644220.5124577011,643641.9619706158,3429590,45.66656076894838,-0.0009471840033535393,0.999752883350075,0.63033717929045,0.8217516641842939,false
1024,11,normal,autoMALA_fixed,194489.71776376895,193442.81460590035,7.0159146e7,1830.576459516331,-0.002829388775000201,1.0023745403996918,0.865629495266262,0.4418906383727723,false
128,17,normal,autoMALA,228715.19135942453,227251.662942777,3.5089655e7,233.1997679922048,0.0032601378101567535,1.001700195625939,0.6667102172987711,0.7656935227302147,false
64,5,normal,autoMALA,233679.47919169776,233984.30950573552,2.9247816e7,118.94561493911583,-0.00044575213601488045,0.9986086406714144,0.75213241781546,0.6235782896247959,false
32,11,normal,autoMALA,230040.14065902604,229528.6707426686,2.3404403e7,60.23252126707734,-0.0016340936757934432,1.0010353802424878,0.7548651857887592,0.6189826859930475,false
64,20,normal,autoMALA_fixed,220790.10332162908,221568.31389012147,2.9246421e7,118.86275752976245,-0.0005324916760297607,0.9963651681601454,0.7479111960062994,0.6306844151938681,false
256,1,normal,autoMALA_fixed,200633.06868607365,201044.74582849306,4.0936097e7,453.55148432468417,0.0005649140231010115,0.9978282783036098,0.6189411213588869,0.838253619302478,false
128,15,normal,autoMALA_fixed,213687.80634445662,214002.03358053375,3.5094418e7,233.22154245093256,0.0010024733689874077,0.9981150734372177,0.7296265843433929,0.6615161319986481,false
512,1,normal,autoMALA_fixed,228807.9681823569,229124.51773813722,5.2622934e7,905.8810167700811,-0.0008216868373858333,0.9983184057991321,0.919078761418973,0.3669328533285646,false
256,18,normal,mix_autoMALA,93607.20353061319,93252.26463385462,1.3645929e7,264.0382927771784,0.0030410391096003797,1.002119516735325,0.9890877048293305,0.28188131640450986,false
256,7,normal,mix_autoMALA,94240.94164394794,94590.93880157718,1.364317e7,264.0103667019293,-0.0035142537151947157,0.994028733661351,1.0381701823158096,0.23130852187407547,false
512,5,normal,autoMALA,200588.5001331611,200314.05277558276,5.2623097e7,905.8275939791296,-0.0014557287395982011,1.0005460136980835,0.6545409100443749,0.7849461483902848,false
16,13,normal,autoMALA_fixed,224363.78794862906,223620.1887444828,1.7569799e7,30.20554930699458,0.0017631839472136749,1.0019626210093033,0.8198892838299514,0.512147624349267,false
256,11,normal,mix_autoMALA,87845.58286232529,87649.65295792239,1.3644783e7,263.979306260456,-0.0008913743018248389,1.002099575370892,0.6506992724103497,0.7909292370497083,false
8,5,normal,autoMALA_fixed,267148.627291442,266872.6166489033,1.7585805e7,15.696231863401596,0.0016129547608757643,0.9996821527779793,0.8803890871651845,0.420369477975692,false
256,6,normal,NUTS,658644.3123738994,654858.7782511973,7039175,748.898189085542,0.001370552447355546,1.0033805774684588,0.7482365763883365,0.6301363812226974,false
8,15,normal,autoMALA_fixed,243576.66289586123,243733.57849424068,1.7588856e7,15.650788477841742,0.0015966956250902525,0.998147901234725,0.5454444974456862,0.927318227271494,false
4,14,normal,autoMALA,238777.18796916807,239128.69709128188,1.1758156e7,7.786216909903197,-0.0003712481345283014,0.998464454554797,0.5108363874523434,0.956587773442396,false
512,10,normal,autoMALA,208943.1833572401,208845.44696073912,5.2627313e7,905.8451047433715,0.0006435569916529577,1.00029895036951,0.735320205505559,0.6519130110917455,false
4,11,normal,autoMALA,265753.1163920275,265323.8741946182,1.1760532e7,7.78925362818079,0.0025043675819343752,0.9983729471274182,0.7218015298741989,0.6747025561134554,false
2,3,normal,autoMALA_fixed,248299.68427743058,247570.72895864164,1.1860723e7,3.9549699705288552,0.0004571969762847412,1.002844165522768,1.1415845374039009,0.14753566766697326,false
8,1,normal,autoMALA,262674.1486577168,261670.3208432042,1.7585454e7,15.697945704449529,0.002098078138406366,1.001583904664787,0.7531296941592132,0.6219007203235791,false
512,9,normal,NUTS,671367.1171792562,665748.6794401978,7830402,1509.8345670474814,0.003212809501726922,0.9949395902697469,1.1345155973017,0.15235425614717835,false
32,13,normal,mix_autoMALA,118143.36492793447,117374.73856570586,7.800342e6,39.12930087795915,0.00579737454001108,0.9988109248599657,1.2371804523914989,0.09365041030642232,false
1024,18,normal,mix_autoMALA,91987.16539614549,92434.84047618839,2.338819e7,1079.7330424858012,0.0011374212268541023,0.994927075479202,0.793277932717956,0.5551171581606272,false
1024,2,normal,autoMALA,224162.28473719815,223546.23922550914,7.0163684e7,1830.7704010786797,0.002289803854418906,1.000462651662791,1.0630335998591818,0.20844703073882687,false
32,7,normal,autoMALA_fixed,250506.64821956324,250593.58327911756,2.340502e7,60.20474544573208,-0.0010759257838066235,0.999092625360443,0.7311307919619026,0.6589794281086012,false
512,6,normal,NUTS,747947.2619101696,748595.368980417,7828378,1514.0978099941547,0.0010248279629822164,0.9975841718883273,0.8183218153355369,0.514640942834411,false
4,15,normal,mix_autoMALA,152796.4173378981,152808.2585753865,3.920547e6,5.763525021886031,-0.0018852634298582478,0.9988622766050882,1.3332051760025365,0.057168727090411896,false
1024,9,normal,autoMALA,223399.64650534795,223064.3742489716,7.016052e7,1830.5573275046165,0.002278182055627399,0.9992400431364257,0.9612204728713323,0.3139059522680926,false
64,16,normal,mix_autoMALA,109182.25004618599,109197.32424897769,9.747556e6,75.18233364951942,0.0025384692350861504,0.9984965460106852,0.9132877991655732,0.37464729125498275,false
128,9,normal,mix_autoMALA,102829.32900039206,101943.51522314113,1.1695226e7,141.81200720853383,0.003786957170662141,1.005816028203804,1.3362623251625791,0.05624326019751972,false
128,6,normal,autoMALA_fixed,228560.24082912732,228863.93887742367,3.5094133e7,233.28069095526243,-0.00017102469890645353,0.9986603822983127,0.7790224463878985,0.5786186088726661,false
256,8,normal,autoMALA_fixed,202926.28972201637,202932.45038495283,4.0934988e7,453.44996143448,0.0007869134149370964,0.9997232442292414,0.652970689585203,0.7873975062891417,false
512,19,normal,autoMALA_fixed,203900.24497129454,204478.1429239206,5.2625086e7,905.6759554015434,0.002186817412786508,0.9952723142222337,0.8587374626970643,0.45214296992258796,false
64,10,normal,autoMALA,201727.51823378014,201352.70697014136,2.9248506e7,118.83853812025836,-0.0012903345286978253,1.0012012725958497,1.213970747129224,0.10493152730772087,false
512,3,normal,NUTS,788438.6030561514,786650.0913013404,7829964,1485.5323513071019,0.0004740026831017843,1.0019377849840365,0.5528092772672153,0.9199675115234434,false
1024,5,normal,mix_autoMALA,104410.6953884722,104561.50074887321,2.3387868e7,1079.065804433803,-0.0022858866704221475,0.9974951011368296,0.9669513458159713,0.3071220019002091,false
512,6,normal,mix_autoMALA,97219.57922986559,97507.360620973,1.7540048e7,526.1714392104984,-0.0035502712826030545,0.9946581420454479,1.3431884495038844,0.054194105091312575,false
1024,20,normal,mix_autoMALA,82760.860876837,82712.0583904302,2.3384858e7,1080.0129816427175,0.002040103161040275,0.9999160700426607,0.8309383904487504,0.49472146454597166,false
4,10,normal,mix_autoMALA,136984.7641813986,137740.41993881346,3.920109e6,5.769453604540561,0.000684491832986221,0.9943881249632689,0.584213081207821,0.8844705607981378,false
256,11,normal,autoMALA,206081.23890782244,205014.01134818702,4.0934028e7,453.367349664661,0.0022561340475706925,1.003170172638764,0.9363140273381987,0.3445802646535543,false
16,19,normal,autoMALA,210394.18178559892,209664.04335922233,1.7566323e7,30.200552567448746,-0.0015956360007831412,1.0024440340620562,0.7181244252185195,0.6808901740832238,false
512,5,normal,autoMALA_fixed,216882.19426929348,215855.19566754316,5.2626355e7,905.5500770085227,0.0015089814625241123,1.0037962304144783,0.822159460911223,0.5085456513444804,false
8,12,normal,NUTS,443117.21089715906,439854.838350198,2704420,20.488837425254154,-0.00190181251608963,1.0043088541031244,1.059497973814473,0.21158811623634577,false
512,14,normal,autoMALA_fixed,194539.63018174862,194132.133147037,5.2624023e7,906.2399913658148,-5.577741619547209e-5,1.0020978568347207,0.6841997017947961,0.7373520099671457,false
1024,15,normal,NUTS,530749.246529373,530412.2780131781,7870332,2760.191920439661,-0.0005665228274621963,1.0003037756391882,0.9735679531282244,0.29941726056097084,false
512,11,normal,autoMALA,196118.94244819222,196020.41325505098,5.2621905e7,905.966294384347,2.36117538308803e-5,1.0005024537489464,0.5392519696139288,0.9331986757946777,false
2,2,normal,autoMALA_fixed,246492.15094308727,247226.60380777737,1.186416e7,3.952376654350702,0.0008754180139054042,0.9966581514734513,0.8544423865831305,0.45859544337839653,false
256,18,normal,autoMALA_fixed,193154.39013544645,191930.7162664232,4.0942002e7,453.50935630413375,-0.0033991595379392826,1.002026305028408,1.1748635971692067,0.12647446238524368,false
256,3,normal,mix_autoMALA,89499.21068455225,88857.02400368165,1.3645883e7,263.9560140856679,0.004296395396498724,1.0040115817493565,1.3634508588029348,0.0485644437296166,false
512,14,normal,autoMALA,220901.97231690903,220303.3141403035,5.2632913e7,906.4074649207757,0.0016211152460307424,1.0015860904984144,1.1405550759479866,0.148229685972771,false
256,17,normal,autoMALA_fixed,202444.4505197269,201896.4812607431,4.0930633e7,453.616904413222,0.001917362728148997,1.0012661074010798,0.9427720937536037,0.3364410733136953,false
256,15,normal,NUTS,694297.7400317736,692058.5095568586,7011956,731.5163939314657,0.0004856352508678434,1.0029191031141964,0.6901844485519177,0.7275073778278369,false
1024,3,normal,NUTS,451819.9056986149,450597.3239702035,7869271,2678.345433430077,0.001836472053391457,0.999743318482134,0.9469885840686629,0.33119693664347616,false
64,7,normal,mix_autoMALA,100038.75200552841,99960.89603272901,9.748608e6,75.23601661841258,-0.003978544602507014,0.9976951781821611,1.0655626951644308,0.20622220661187754,false
8,14,normal,autoMALA_fixed,267965.4256070057,269281.3131957038,1.7588722e7,15.708755558869397,-0.0009034055381344189,0.9946877862295428,1.2006205538938275,0.11191590068789195,false
2,7,normal,mix_autoMALA,172442.16574496962,171807.0493705006,3.952349e6,3.4045500694406132,-0.002845695744799255,1.000967511939931,0.8348302465642803,0.4886482104549097,false
32,15,normal,NUTS,619218.0335672527,612472.3311755554,3660012,90.51505838260123,0.002502311666113472,1.0034516597361725,0.7684649737735754,0.5961906990148523,false
2,3,normal,autoMALA,258838.01884160674,256234.74000534374,1.1864593e7,3.9743460655877687,-0.0038152163829281546,1.0028146048821456,1.3766953486162095,0.0451644727782378,false
32,17,normal,autoMALA,222257.01512082352,222330.65708294854,2.3407431e7,60.235403523734874,-0.0005187178487996488,0.9995522027102566,0.5617001087723565,0.9105870924013988,false
4,20,normal,autoMALA_fixed,276149.47289574484,275555.549531335,1.1763645e7,7.792697335123763,-0.0024566676233381685,0.9988930759652881,1.0409822381059541,0.22863176191056384,false
128,8,normal,NUTS,328165.8374387073,326942.06136741326,4215008,275.02485350476627,-0.0018825777777243045,1.001462571211973,0.7351081144392424,0.6522707744126323,false
128,11,normal,autoMALA_fixed,218231.64596303503,217045.11489171613,3.509149e7,233.25929719056538,0.0030226839289993436,1.0015847312941157,1.1564541508989805,0.1377998950110382,false
256,17,normal,autoMALA,206285.1961204991,205348.2398423022,4.0933875e7,453.45145129794935,-0.003397149162230571,0.9999253048946497,0.8270252484011849,0.5008625396633064,false
512,1,normal,autoMALA,216472.34637288153,213111.3592347476,5.2629314e7,905.8758582089209,-0.006156969223184381,0.9997800455898268,2.039705112012143,0.0004868051062956593,false
128,2,normal,NUTS,298093.7602426455,295678.5971851289,3736114,278.29183302495943,-0.0005914688087959299,1.0079637417025065,0.9749571491097697,0.2978169798850938,false
8,7,normal,mix_autoMALA,162176.9716321529,161840.33959459094,5.860307e6,11.77307960504823,0.004309841065780936,0.9962087327635751,1.472139481011368,0.026219696503130926,false
256,3,normal,autoMALA,199171.67364296984,198568.2203476011,4.0932328e7,453.6402648718184,-0.0012304067385871453,1.002459892886214,0.8198295004746115,0.5122426259234878,false
16,16,normal,mix_autoMALA,104744.42624298914,105236.15332035467,5.85488e6,19.671243155665614,0.0032040995053152295,0.9932263957212931,0.9439116076440541,0.33501837872713647,false
16,9,normal,NUTS,527359.8348066178,528729.5916073993,3323798,43.44163727640021,-0.0006975124300738145,0.9969069879783004,0.7251581474030786,0.6690486651554473,false
16,15,normal,mix_autoMALA,125492.65716567368,124568.31727697335,5.855773e6,19.801503304175384,0.003585314177734055,1.0042601275283574,1.3773258621173454,0.045007898723171125,false
1024,13,normal,NUTS,437015.2084588444,437134.56819757196,7869094,2560.1260691106154,0.0006851084532660283,0.9993263927260736,0.9558174517687803,0.32039583942638583,false
512,18,normal,autoMALA,193672.9431579483,193435.08555293924,5.2622488e7,906.0073665262605,0.0014485400725060622,1.0004385245773284,0.481968442661298,0.9743224696078194,false
128,20,normal,mix_autoMALA,99755.12309378893,99457.19936648136,1.1697437e7,141.9616731320313,0.005493879495865764,0.9971274309567962,1.7510445654403952,0.004343099696587584,false
512,12,normal,NUTS,649410.9867211132,650959.0721002652,7829950,1490.5463191812953,-2.4337383350143697e-5,0.9976212205856294,0.5348396437664604,0.9372191702501562,false
512,9,normal,autoMALA,226383.12456817197,227037.303028834,5.2621091e7,906.0024417697391,-0.0013122821801562056,0.9963565749947259,0.9387464081345342,0.34149950287804665,false
64,20,normal,mix_autoMALA,103162.76577175432,102940.59735349646,9.749814e6,75.221648796569,-0.001896521545241843,1.0014337421600967,0.7913121761623501,0.5583402955863348,false
8,4,normal,NUTS,455300.2109358156,456309.00309272524,2741336,20.697048662025033,0.0018552954716806035,0.9947202998190915,1.0152427552272627,0.25401750122304523,false
64,17,normal,autoMALA_fixed,242451.99295241787,241296.3191106363,2.9249797e7,118.98219509287232,-0.002678924358650615,1.0014033486714677,0.7838519915976576,0.5706248219779759,false
2,2,normal,NUTS,203864.10020424236,204018.17016950794,1714044,3.617063843988488,-0.0004588698625410468,0.9991581454638319,0.6749015589359146,0.7525070983077453,false
16,3,normal,autoMALA_fixed,228259.70399819475,227237.5635609627,1.7561924e7,30.231153894363974,0.0004988562457214872,1.0043860930255892,0.7440327782576333,0.637219705953376,false
64,5,normal,autoMALA_fixed,215286.84368809906,214425.52375594006,2.9250631e7,118.9822619816951,-0.0018372305313307993,1.002611517977539,1.0447210570519019,0.22510911523200852,false
8,8,normal,NUTS,469222.8295602584,470011.527548735,2772510,20.900319963264646,-0.0004895996959805476,0.9980989899336997,0.5969509147272305,0.8682941865635322,false
64,12,normal,autoMALA,233984.5917172103,233973.02028418003,2.9244072e7,118.9620283950152,-0.0005664824284148113,0.99990372681405,0.6846996806020229,0.73653208189889,false
2,15,normal,NUTS,277842.73222676764,277558.01214606996,1569023,4.034828441246646,0.0009744712822933192,1.0005086467865254,0.9289478741826258,0.35402163699275446,false
16,4,normal,autoMALA_fixed,222668.5320236028,222887.47738228453,1.7563119e7,30.172142202883904,-0.002062341356287278,0.9971716724943714,0.8394545448538224,0.48147779830562154,false
4,17,normal,mix_autoMALA,144714.78758197426,143919.27824316203,3.919811e6,5.771907008541131,-0.0009193824200184652,1.0052867520878808,0.7836564291761761,0.5709479136214555,false
512,15,normal,mix_autoMALA,100838.09296616621,100642.72714156954,1.7542264e7,526.2019389225228,-0.006218849443294313,0.994328541026228,1.9553591425474224,0.0009550837048790045,false
2,10,normal,autoMALA_fixed,263305.0856493982,262661.41027533734,1.1856292e7,3.957315691664127,-0.0004986509969273148,1.0023209476644177,0.7071334757834506,0.6993295419784262,false
2,10,normal,mix_autoMALA,183431.15287862183,182917.03802900275,3.95366e6,3.4204789425908246,0.00010878144849619967,1.0028062143962795,0.8122081129057506,0.5244136181486175,false
2,13,normal,NUTS,223567.43463494643,224281.67368518474,1665414,3.847560701436043,0.0002490518518237692,0.9967889719341891,0.6146146997001551,0.8443599323624271,false
8,19,normal,autoMALA_fixed,246609.19660293113,246450.87775237157,1.7579847e7,15.664181523766993,-0.0031501659037939103,0.9958759199652474,1.1330555227564787,0.15336507688976345,false
256,13,normal,autoMALA_fixed,195535.59625078615,196240.41997767842,4.0933775e7,453.4341010691353,0.00036487824337050583,0.9963584241264737,0.9923361405804485,0.27830574391416807,false
16,11,normal,mix_autoMALA,115601.95457433049,115494.26254740314,5.856402e6,19.72566027366603,0.0005769723139891823,1.0008574623545197,0.6861834492729599,0.734096032248298,false
64,16,normal,autoMALA,238070.72306335933,237858.72915832925,2.9243939e7,118.99584608869714,-0.00014385649027847292,1.0008818918086926,0.5440954094864452,0.9286228524555454,false
8,6,normal,NUTS,472259.3233953753,470388.43219104386,2635068,20.15344288206437,-0.0016657981760901635,1.0014254701444638,0.7097010864081312,0.6950309589129504,false
128,18,normal,autoMALA,222542.17924696807,223338.1265893648,3.5092655e7,233.30792657696435,-0.0011887739071098453,0.9958246176677116,0.9358306707641191,0.34519465014926454,false
512,1,normal,NUTS,791438.2108057443,790147.7266107935,7829355,1497.7220926298194,0.0006948287613865663,1.0008952868414418,0.6350317047551073,0.8147889138651333,false
16,16,normal,autoMALA,212391.51279343234,212451.23949256833,1.7566363e7,30.215520447279534,0.0007846915837920752,0.9994597896516364,0.7716867722803045,0.5908152771433886,false
16,14,normal,autoMALA,241662.31638598125,240360.62572868363,1.7566679e7,30.223602868896666,0.0032906815481649867,1.0003211738340096,1.2999761222988866,0.06810067589634321,false
512,20,normal,autoMALA_fixed,225719.58759999767,224549.03614538102,5.2619841e7,905.8594932788899,0.0037636028527762736,0.998965334693862,1.4669861427258866,0.027026106495799635,false
256,19,normal,autoMALA,204609.65104368393,204723.38772143432,4.0928705e7,453.64417806351065,0.0014403198063436618,0.9986145509868651,0.8135497099137012,0.522262692227631,false
4,20,normal,autoMALA,236799.51116951942,236973.30938028437,1.1761957e7,7.811620255474865,-0.0005992995159819132,0.999103262760822,0.738468003464007,0.6466033291828154,false
512,2,normal,autoMALA_fixed,194439.43441272,194354.31859916874,5.2621999e7,905.809513164669,0.0003852141891241001,1.0003808972768897,0.5465325174635609,0.9262565690694828,false
16,2,normal,NUTS,672776.2530169873,672182.5747759368,3415804,46.06255000042473,0.00031250071002865003,1.0007522530168917,0.7659029184509336,0.6004726747031164,false
512,6,normal,autoMALA,204473.874816296,205021.0350576749,5.262665e7,905.9667348006669,-0.0013483983513603972,0.9966075297862415,1.0544070086676811,0.21617447005244034,false
8,6,normal,mix_autoMALA,158806.4320155942,158176.8813913337,5.862998e6,11.800420607827895,-0.003018175472907611,1.0011541421227022,1.0333644791768961,0.23593750524576504,false
16,6,normal,autoMALA_fixed,231159.39927203592,231137.08352317527,1.7565761e7,30.175224513711843,-0.0013956949398908334,0.9992170618161729,0.8726586241099881,0.4315662806173579,false
512,7,normal,autoMALA_fixed,197515.59961637692,197230.99518261716,5.2622311e7,905.9299127626917,0.0003977887285808579,1.0013819517125075,0.7262929585907045,0.667136230304086,false
8,4,normal,mix_autoMALA,177926.28564957858,178693.81206401036,5.863581e6,11.780563952689773,0.0018993052748084696,0.994452755481549,0.8806372298951928,0.42001284682442375,false
64,9,normal,autoMALA_fixed,246781.4964894275,245640.4536053695,2.9250375e7,118.91915385138941,0.0005756100697148518,1.0044880383628467,0.7793837837306938,0.5780194872437422,false
128,2,normal,autoMALA,223725.77525895552,220456.42756729948,3.5087748e7,233.26098594723558,-0.004561881632988828,1.005741300372587,1.7028875550063844,0.006057216564469767,false
32,20,normal,mix_autoMALA,120456.94116644324,120274.895595102,7.802704e6,39.090478005945,-0.0037010321768219264,0.9982741991551882,1.136005454298413,0.151328328260638,false
4,12,normal,mix_autoMALA,156493.39575401793,156067.4528179922,3.920101e6,5.763419780737426,0.003910065615087796,0.9980801165288908,1.0090758467713954,0.26039769769920373,false
16,6,normal,NUTS,696989.7656533862,686698.0832487891,3397668,45.502879136290545,0.0030959953770348394,1.0019459845377403,1.0319151250287177,0.23734710728973324,false
4,9,normal,autoMALA_fixed,244355.29455339946,243427.40032521027,1.1764116e7,7.832111109045615,-0.0002835100710382022,1.0037747457005397,0.8393452590748325,0.4816466723052478,false
8,14,normal,NUTS,480471.9702313521,480353.71839637426,2698053,20.318515828106452,-0.0016818990895647813,0.9976112912934555,0.5815277005426083,0.8877563542578124,false
1024,10,normal,NUTS,629598.7160528855,624285.5331405359,7870872,2839.3757535706,-0.0018910514025616458,1.004110158418984,0.7657883409647894,0.6006643117925908,false
32,4,normal,autoMALA,224126.05177854176,225294.68614252648,2.3410258e7,60.24650861451031,0.00012234057809535292,0.9948063061590111,0.6340316468586593,0.81627982160411,false
64,9,normal,NUTS,502752.0226502068,501403.33908582665,3677840,164.76174842433366,-0.0003719172579219823,1.0025564137891325,0.4683883592339271,0.9806678503304009,false
1024,9,normal,mix_autoMALA,90469.08360645505,90579.27359002653,2.3384878e7,1079.900606875726,-0.0025257273131986686,0.9976643898146617,1.0456841930305814,0.22420835393489644,false
2,20,normal,mix_autoMALA,209991.68783670344,210218.18843354366,3.95186e6,3.394634128401335,-0.002161977898045417,0.9970022324809826,1.0477256165888207,0.2223081682456366,false
256,6,normal,mix_autoMALA,86254.66657047372,85948.14039500905,1.3643604e7,263.77901331101833,-0.0008430507090232231,1.003446574064086,0.566975869888438,0.904764987509304,false
1024,15,normal,mix_autoMALA,106064.69712471505,106153.24516416166,2.3383008e7,1079.394458804592,0.0003354899191285864,0.9991426019465494,0.8510038586557016,0.4637954344599735,false
128,10,normal,NUTS,402035.0492241671,400487.70424158365,3733438,282.9776150746332,-0.0005183597867003643,1.0036493395468407,0.9595153153440208,0.3159442629709225,false
64,13,normal,NUTS,458127.4976232023,460516.4427753574,3677346,163.3426057267677,-0.00019568292832489002,0.99478017915766,0.8605113417319217,0.44949215894484273,false
2,4,normal,mix_autoMALA,181128.75307081602,180345.08541818135,3.953615e6,3.4055551818198055,-0.0008102527063109919,1.0041145004326395,0.7396929868833695,0.644537242814884,false
256,16,normal,mix_autoMALA,95995.93286972027,95080.66773136606,1.3643506e7,264.1430870475143,-0.00508617497970683,1.0047870234754053,1.7559510342081524,0.004196179133996335,false
1024,14,normal,autoMALA,214848.20363510796,214295.61043816,7.0166807e7,1830.7236445962099,0.002133328852984101,1.0006799946715679,0.8359047254111829,0.48697764609887606,false
512,5,normal,mix_autoMALA,86427.72447277744,85865.34199420793,1.7542353e7,526.1727571720382,0.0023291042550686865,1.0056356702808595,1.1353085158589806,0.15180755401194007,false
64,3,normal,autoMALA,232009.86046799898,232309.05574131507,2.9249143e7,118.94429788844077,0.001189438192603673,0.9980740901494549,0.6603986361289458,0.7757331042365162,false
32,2,normal,NUTS,630691.7657283262,630465.7540686614,3659564,91.13135971522327,-0.001563187947098656,0.9973632657115981,0.753610611913416,0.6210919382444794,false
64,2,normal,autoMALA_fixed,232189.8716202171,231705.75827287,2.9248682e7,118.87824829526004,-0.0013820060518758587,1.0012274507601457,0.821903750514366,0.5089508294558424,false
16,13,normal,autoMALA,228070.72504246767,227275.16818990643,1.7564023e7,30.221674148402883,-0.0007734435468574148,1.0032282977234417,0.7849334362282718,0.568839097714205,false
128,8,normal,autoMALA_fixed,236176.9192480828,235654.15310125408,3.5090778e7,233.17996349286665,-0.0024384007158802594,0.9994948533137641,0.7645738286154256,0.6026963752895491,false
2,9,normal,mix_autoMALA,180518.97365157178,179697.7695293919,3.955473e6,3.387964127700563,-2.678418682816868e-5,1.004569680770647,0.6674459769232612,0.7645160571275355,false
8,17,normal,mix_autoMALA,161467.01967895258,161530.91665664213,5.862109e6,11.784407735260654,0.0019958969315022755,0.998350223538007,0.7731681731991671,0.5883472837475183,false
4,10,normal,NUTS,305240.4678959938,305154.97789738706,2199295,8.6705000285477,-0.0015797229392686043,0.9987894074482013,0.9534349360540091,0.32328660058146963,false
32,3,normal,mix_autoMALA,115035.6687876034,115148.95483061414,7.803213e6,39.10322881970655,-0.00216940780016564,0.9979535421480477,0.728670696283757,0.6631279240420338,false
128,3,normal,NUTS,359458.25871499145,358318.3889974818,3737800,283.575243990139,-0.002061243435830803,1.0002117718771755,1.2204857326673277,0.10165657658033359,false
2,10,normal,autoMALA,240109.51428840673,240593.91340162823,1.1864353e7,3.951145079160852,0.0027394585656173374,0.9944537072654354,1.025793566357848,0.24337034316279002,false
2,6,normal,NUTS,212240.56740075783,211468.68948398018,1781163,3.478711918839385,2.4542336660648588e-5,1.0036499107260524,1.0323425280946026,0.2369307727192265,false
128,10,normal,autoMALA_fixed,210318.13208842868,210726.75717899366,3.5084904e7,233.2372820711154,0.0002051120598747354,0.9980442036737973,0.43225769255539603,0.992132930415541,false
256,10,normal,NUTS,665900.6820340237,664131.4874124322,7033228,728.4668587630002,0.00013139405973239867,1.0026405158343683,0.7892063439144863,0.5617996790353559,false
32,16,normal,autoMALA,229256.9281388917,228659.82939664985,2.3403916e7,60.17203713541845,-0.0017143128742528127,1.0012948960890682,0.6948861465066329,0.7197307331482917,false
4,7,normal,autoMALA_fixed,225913.67387287194,226078.64243755798,1.1757701e7,7.802943816754307,0.0013326531080917743,0.9984883019453487,0.4693185236591262,0.9802717033720445,false
256,13,normal,autoMALA,208102.73301773245,207350.08446331634,4.0933084e7,453.5616873763886,0.00389080505457554,0.9974991946050108,1.0288330828378776,0.2403655591020676,false
64,18,normal,NUTS,415786.0528893625,416328.14962360845,3677422,156.26842897827137,-0.0011071436566181172,0.9977020771208601,0.6878261671573114,0.7313942985889512,false
2,2,normal,autoMALA,268753.9648637211,268442.6136009042,1.1861399e7,3.9408759960380038,-0.0009026067764430609,1.0007323046608692,0.9457326824146435,0.332753138674295,false
128,9,normal,NUTS,383850.68704391294,385254.063714815,3736069,305.59542041933315,0.0010847562559301365,0.9954794537310502,0.6279720191454885,0.8252242343029756,false
2,11,normal,autoMALA,234325.93819207535,233753.4214614863,1.1860702e7,3.9579478249503084,-0.0027072174615630972,0.9991155823298177,1.6104476180429685,0.011176565543946372,false
4,8,normal,autoMALA,240632.11789351937,240166.40086360855,1.1763141e7,7.797647788690988,-6.658090995198432e-5,1.0019368735767178,0.6806048778511808,0.7432327856202183,false
64,14,normal,NUTS,339951.10306688223,339846.4097658075,3678146,146.1979793494602,-0.0004907254530726632,1.0001489529897625,0.6274755588506764,0.8259500599615568,false
2,17,normal,NUTS,297400.32477451663,298966.41248806036,1600604,4.00173555121159,0.00039206708647029887,0.9946714758808155,0.6886045935891048,0.7301123596503931,false
128,1,normal,mix_autoMALA,108471.35901840821,107972.31885293295,1.1695476e7,141.7680188677971,0.0018683639493108758,1.0038912237214168,0.9588871984548177,0.3166973919060727,false
1024,10,normal,autoMALA,225760.57961494612,226583.05209095374,7.0165806e7,1830.7017837421697,0.00023135181600910596,0.9963456924003519,0.9298858200869518,0.3528101414362753,false
1024,3,normal,autoMALA_fixed,217147.2550666965,217297.37804877144,7.0161982e7,1831.0083394479707,-0.000753994448388163,0.9990658397087405,0.9032463297081677,0.38826404298347417,false
64,6,normal,NUTS,359966.32121960376,360449.838979756,3677250,145.65186169549892,0.00047215821560970357,0.9985021823652172,0.6182555671445016,0.8392272434596215,false
16,13,normal,NUTS,701992.5889242874,699887.8706461164,3403032,45.704110522561656,0.0008474417335400394,1.0020217557160385,0.44201824822113167,0.989735025047746,false
16,18,normal,autoMALA,230275.8888533485,229222.09280879376,1.7569159e7,30.184226612402778,0.0026921174066554454,1.0013351319921653,1.0873814782580098,0.18778081718381295,false
8,20,normal,autoMALA,258207.5278937443,258899.58951647312,1.7587678e7,15.709855106834004,-0.0007298438327581782,0.9970592286591238,0.6703902268582169,0.7597901568255887,false
8,2,normal,NUTS,412565.1879820153,415222.87308026064,2663854,20.215855551010538,2.1601361513213894e-5,0.9935989573296743,1.0891339618673896,0.18635726113671006,false
4,3,normal,autoMALA,262159.8846662413,262152.6711432308,1.1764333e7,7.789571686922996,0.0012402105362560303,0.9992500522596133,0.6755789395446641,0.7514093778307465,false
8,13,normal,mix_autoMALA,147506.58750803513,147226.26228644437,5.863333e6,11.78386228111107,0.0037903351993846725,0.9977959959580699,1.0160182181681705,0.2532234401913378,false
128,6,normal,mix_autoMALA,100166.81757150505,100278.88292484973,1.1696055e7,141.80195769631,-0.0009952084091799738,0.9986889002790575,0.5116508251473988,0.9560001197387349,false
64,2,normal,NUTS,356561.39502946124,358264.9259946589,3678368,150.64552158541946,-0.0013348863412281033,0.9939950455107184,0.7694696483640655,0.5945133129347994,false
32,1,normal,autoMALA,259886.66677994342,260964.1380526931,2.3404816e7,60.13303010253233,0.000837386050921983,0.9955156269691898,0.9456949321108397,0.3327999915717259,false
8,17,normal,autoMALA,258921.9290899379,259136.30286596785,1.758347e7,15.684273435877765,-0.003029573567241574,0.9945558225102904,1.2564405854064944,0.08507554096241547,false
1024,13,normal,autoMALA_fixed,210366.67405077143,210386.7140725868,7.0166504e7,1830.6492362636905,0.0013782120577437555,0.9991285446315266,0.6721718748543708,0.7569197564375203,false
512,12,normal,autoMALA_fixed,217481.11922858108,217556.2628605058,5.2624577e7,905.9392711606871,-0.0017063157265831852,0.9984144548071221,0.6127910884025596,0.8469062382387295,false
16,9,normal,autoMALA_fixed,218902.21543925468,219524.54463093137,1.7562882e7,30.234464084110435,-0.0008132405107455997,0.9968815490629913,0.5976029669606078,0.8674407283186562,false
64,1,normal,autoMALA,227091.22198189562,226086.75131607574,2.9241767e7,118.9387424759642,-0.002653591877426306,1.0013250825438489,1.0008482880070915,0.26909146107024623,false
32,17,normal,autoMALA_fixed,247393.12426366378,246019.88353307213,2.3406005e7,60.19182041902782,0.0013865593769315804,1.0046542569778074,0.7527975304039956,0.6224594104295521,false
1024,2,normal,mix_autoMALA,92160.3642839015,90793.65160491645,2.3387999e7,1079.7103895927728,-0.009734579308913353,0.9980093178146755,2.093070214609156,0.00031317805416704417,false
256,12,normal,mix_autoMALA,104951.67272824701,104755.51479286951,1.3643997e7,264.1018108161342,0.0037583164125363023,0.9989799217543058,1.59568018238798,0.012286630730506279,false
16,13,normal,mix_autoMALA,116817.89025006005,116757.73438697084,5.85594e6,19.750124528936336,-0.002517788548862667,0.9990731287315958,1.0951917531355093,0.18150136149260823,false
64,11,normal,autoMALA,225934.99611497507,226306.34172711207,2.9244763e7,118.94777206174628,0.0010409768725998443,0.9978836434943925,0.8644199758729201,0.4436807026045513,false
2,18,normal,autoMALA,240485.67261351258,240003.65992230808,1.1859388e7,3.9487098372691083,0.002214849784418349,0.9997088233247209,0.7503364418380727,0.626600681196382,false
1024,16,normal,NUTS,569425.3921011221,563226.1723884476,7869251,2783.4223158137015,0.001719430932516097,1.0077480650652575,1.281053618027613,0.0750874013418604,false
32,15,normal,autoMALA,255920.0706962487,255475.4107881126,2.3404724e7,60.21842401030701,0.0013952480237338926,1.0007762527029713,0.49497518897950954,0.9670682249133103,false
32,18,normal,autoMALA,243499.91933069623,243054.8569543942,2.3405937e7,60.22205293269512,-0.0007294333597433583,1.0015766935250003,0.5865063747390593,0.8816294866874043,false
256,19,normal,NUTS,720253.1112001998,718167.6308863637,7012049,751.8424736576256,0.001503060756115074,0.9996954555584114,0.6750925871157847,0.7521976369601215,false
32,9,normal,mix_autoMALA,121540.584382518,121394.19248684548,7.799749e6,39.03496226677197,0.0017015265961553517,1.0005205821145966,1.0250766365048776,0.24408314075549242,false
256,2,normal,NUTS,533238.7207824995,533383.2535225004,6809775,663.9593190430907,-9.490437949440079e-5,0.9997189440499914,0.660459960771675,0.7756361034802346,false
16,14,normal,mix_autoMALA,126959.21823593395,126710.64881785079,5.853786e6,19.742009334984804,0.002451317668051053,1.0004827546748594,0.7659588088565386,0.6003791992950389,false
4,5,normal,autoMALA,252344.83248611272,249146.81224786222,1.1760738e7,7.8144534955623515,-0.004066495377262251,1.004694999049558,1.3195603051812554,0.061460496710591214,false
8,9,normal,NUTS,496150.48554406426,493907.66457990016,2687669,20.448268080510775,0.0010717141306133258,1.0034371977551955,0.7172390538174227,0.6823788820623156,false
256,2,normal,autoMALA,203554.29624850448,201846.7901397259,4.0936719e7,453.77110319601746,0.000508618728814456,1.0083575077306963,0.7728807923512591,0.5888258696922407,false
16,4,normal,mix_autoMALA,117823.41362943634,117696.5398711136,5.853388e6,19.762117001373642,0.004030752531250151,0.9973450234004442,1.7320053468704941,0.004959065923473713,false
32,13,normal,autoMALA,223159.48654410357,222693.54057537133,2.3401497e7,60.24239094939012,4.163829719787567e-6,1.002092315123189,0.5997762359564263,0.8645789313486463,false
4,4,normal,autoMALA,257537.66956634668,257792.80136234107,1.1763172e7,7.830735067049361,0.0012468922140491507,0.9982398490041658,0.9427853778302904,0.33642446473882337,false
512,16,normal,autoMALA_fixed,207015.16082541776,207197.4065205656,5.2628878e7,905.5765031571591,-0.0005744753141247909,0.9989887285780016,0.6424274902549882,0.803639934473351,false
8,8,normal,mix_autoMALA,164275.52806579255,164103.3239359494,5.862405e6,11.788321397445033,-0.0007673532267641816,1.000857094082943,0.8507650821252071,0.4641576489169664,false
4,16,normal,mix_autoMALA,152267.78622760967,152315.7051302298,3.921861e6,5.762163681514618,0.00047246023748592314,0.9996188293500912,0.7180266275032068,0.6810546396299137,false
256,19,normal,autoMALA_fixed,217151.58397310256,216056.6682199088,4.0933727e7,453.63866127559487,-0.0030594492148088527,1.001095564361563,1.142466290221705,0.1469433082114555,false
64,8,normal,mix_autoMALA,121575.39996582137,122033.46874753998,9.748577e6,75.16213890233668,-0.0011256323287055134,0.9959467183453085,0.785106798522861,0.568552985388888,false
16,1,normal,autoMALA_fixed,244314.1849372376,245329.16781572555,1.7563392e7,30.198789104613017,0.0004731753167216146,0.9957565536721532,0.6447195872343627,0.8001423473308361,false
1024,3,normal,autoMALA,237118.67182571013,236648.97750422952,7.0162171e7,1831.1662677329693,-0.001956101711856438,1.0002205802374382,0.6517925707389622,0.7892314510679539,false
1024,13,normal,autoMALA,207037.5633285513,207166.04123900743,7.015822e7,1830.7025659417243,0.00012412755118387212,0.999373533708233,0.6120259377114508,0.8479696568080425,false
2,11,normal,mix_autoMALA,183515.9604903673,182157.6105195915,3.95449e6,3.404203623183065,-0.0017658290204901378,1.006343435053024,0.9475742220220695,0.330472946255718,false
256,2,normal,mix_autoMALA,87299.80765604765,87502.79553555106,1.3642821e7,263.8375785128401,0.001491795749290935,0.9973017366059218,0.8948603148044185,0.39986617918704637,false
512,11,normal,mix_autoMALA,91695.87388629314,91098.04387478337,1.7540388e7,526.5294476775641,-0.006468456181024734,0.9990945792989867,1.4654897933768325,0.027264330074797078,false
4,7,normal,NUTS,305503.50987228216,304063.4208612533,2143130,8.772556076959606,0.0004915379571632381,1.0045905058993123,0.6840307134585828,0.7376290298460914,false
256,5,normal,mix_autoMALA,98564.26818060207,98523.24863601527,1.3644496e7,263.8018642051624,0.000611880039805836,1.000344056435995,1.0264757468074208,0.24269353480654154,false
512,3,normal,autoMALA_fixed,207580.38487860071,207384.239586636,5.2622128e7,905.7000391680576,-0.0007806149285375173,1.000697854747515,0.6258379535275935,0.8283365351096038,false
2,15,normal,autoMALA_fixed,273807.2194137918,272802.4789434389,1.1862584e7,3.941405470458689,-0.000687183755536869,1.0034306819238663,1.197511606100619,0.11359630915942635,false
512,11,normal,NUTS,773271.4866014272,775924.3242723986,7829812,1515.2912712740558,-0.00046986450762249066,0.9962482537342263,0.7703457480752718,0.5930514215516205,false
64,18,normal,autoMALA,251762.19781599005,251744.85105545018,2.9245481e7,119.04162466061555,-0.0012424298043592586,0.9993025004491416,0.7589954900458906,0.6120456170230358,false
4,11,normal,NUTS,329647.8894462908,329884.40338653827,2099675,8.671675427370813,-0.00045500684745712367,0.9991484803288542,0.8016658663616454,0.5414344068818892,false
8,14,normal,autoMALA,238926.33350152566,239797.04784255347,1.7591593e7,15.685212986377477,-4.005802937969826e-5,0.9963681956009297,0.7283965933299896,0.6635900716969695,false
4,3,normal,mix_autoMALA,141194.55566183152,140592.05938942338,3.918021e6,5.765460946601643,0.0020582858050387947,1.0031201926661226,1.3259723675469104,0.059410489767319136,false
512,15,normal,autoMALA,217016.71729929588,217317.7493172877,5.2621398e7,905.8075464428671,0.00018856891170722644,0.9985990669632713,0.6073927713001126,0.854345015906652,false
256,1,normal,mix_autoMALA,92262.48066436213,92347.67389217616,1.3642902e7,263.91974355024985,0.0037300774351970534,0.9965684054972498,1.0941907240412831,0.1822968684532608,false
32,15,normal,mix_autoMALA,110630.9179838167,110079.81496426048,7.80383e6,39.02855664095684,-0.001839541408502516,1.0042783305616005,0.7083977187556627,0.6972137914235954,false
256,14,normal,autoMALA_fixed,220584.21325581122,219919.19332600068,4.0927143e7,453.55444266034704,-0.0012424027526126956,1.0023686989180618,1.3300871359897997,0.05812607337446786,false
128,1,normal,autoMALA_fixed,222482.58725905017,222323.31041080898,3.5087953e7,233.21739968384296,-0.0010923972754092474,1.00020216411764,0.587550895711729,0.8803248947142497,false
2,18,normal,autoMALA_fixed,273709.28567405225,274087.8557958203,1.185977e7,3.954596367362445,0.0012103610605720342,0.9978400339910701,0.6439445363035929,0.8013271859761316,false
8,5,normal,mix_autoMALA,149272.60952367657,149126.0297953679,5.863728e6,11.770225450858668,0.001788328316602323,1.000051740540165,0.6638275604719297,0.7702926864691629,false
1024,8,normal,autoMALA,214508.58421406135,214324.5732290453,7.0158172e7,1830.7790341571779,-0.002080901116814011,0.9990443058508043,1.0092999293681828,0.26016382720705583,false
512,17,normal,autoMALA_fixed,170496.8581984753,169880.94548100585,5.2627043e7,906.0019744016575,-0.0006555062609982481,1.003480034477685,0.6181112972407163,0.8394318492095705,false
1024,16,normal,autoMALA_fixed,225426.69281097993,225451.2489517553,7.0162998e7,1830.3890846040824,0.001693635336602515,0.9986444018579855,0.7669448851309255,0.5987304830524884,false


==> deliverables/AM_robustness/aggregated/summary.csv <==
dim,seed,model,sampler,step_size,ess,ess_exact,n_leapfrog,msjd,acceptance,final_step_size
2,20,normal,MALA,0.001953125,513.8660018634969,119.67984470234772,3.145716e6,6.2375381849682895e-6,0.9999999998931327,0.001953125
2,1,funnel,MALA,9.765625E-4,513.4270967418387,7.539140567423758e7,3.145716e6,4.668498646175769e-10,0.9999999999999929,0.0009765625
2,20,banana,mix_autoMALA,0.0078125,544.2218378020475,621.5158740662133,4.984663e6,0.08698178651995925,0.6453737368783835,0.10251483932735213
2,19,normal,autoMALA,0.00390625,273720.3880401481,275677.99964426795,1.1860491e7,3.9266970327580326,0.6607944984908432,1.2688488431388893
2,11,normal,mix_autoMALA,0.001953125,182849.65781053388,181486.7876263259,3.954531e6,3.4049031229248783,0.6607542071653195,1.2697591373735673
2,9,funnel,autoMALA_fixed,0.0078125,2330.1747372472196,2457.6869886664485,1.7461243e7,14.182884393097051,0.6170542494802406,0.23809750421159737
2,17,normal,autoMALA,1.0,246224.66597274295,242780.29381290879,1.1858328e7,3.965932304788689,0.6605909957235543,1.2690927066153561
2,19,funnel,mix_autoMALA,0.00390625,2065.811284281309,2067.365737987653,5.875991e6,4.128753857501994,0.6022240142623198,0.7138378311589869
2,6,funnel,MALA,0.25,2405.683215809583,2627.7537960453196,3.145716e6,1.5805811078838783,0.8298271632072016,0.25
2,12,banana,autoMALA_fixed,0.00390625,578.1973555635343,537.6461879676141,1.3359095e7,0.30661074491103507,0.6612877076934693,0.023291214756611497
2,5,funnel,mix_autoMALA,0.0078125,2744.7736185756526,3012.2923855711306,5.747926e6,4.378210535131276,0.6011263736670156,0.7426269112986207
2,19,normal,mix_autoMALA,1.0,184234.11797870335,183379.36973172697,3.95333e6,3.403590257220494,0.6605046641106193,1.268602476744196
2,6,normal,autoMALA_fixed,9.765625E-4,249035.1334285049,248161.84880076526,1.1860324e7,3.9427548760893165,0.6608636307303472,1.269244405019858
2,3,banana,MALA,0.00390625,516.599638042007,8356.97235900036,3.145716e6,0.00010077895686754112,0.9999995111570062,0.00390625
2,20,banana,autoMALA_fixed,0.03125,595.6354024259489,579.8390061573291,1.3468296e7,0.3142349964225395,0.661628180460306,0.026682916459873966
2,17,normal,autoMALA_fixed,0.25,249653.34919801314,250010.2638891623,1.1857704e7,3.952333102384615,0.6601150475675683,1.2710707171654805
2,17,banana,MALA,9.765625E-4,514.3423215483646,6.5308963923182255e6,3.145716e6,9.87585079897594e-8,0.9999999999850449,0.0009765625
2,12,normal,MALA,1.0,295635.2705129687,296512.8480669329,3.145716e6,3.9394063689078527,0.8756559854567342,1.0
2,13,normal,autoMALA,0.001953125,260032.51721162169,261024.95756530197,1.1860536e7,3.9494704654717956,0.6607384370075434,1.2689353930968934
2,3,funnel,autoMALA,0.00390625,3905.171225401917,4035.7204895363075,1.6413284e7,7.987737310608726,0.6065637357891538,0.734861915829106
2,6,banana,autoMALA_fixed,0.5,624.8443881127041,819.6359131832284,1.345605e7,0.29193367622355015,0.6671528730438363,0.034597366182545705
2,3,funnel,autoMALA,1.0,3001.1553585723977,2996.895664066824,1.6750498e7,8.41273127937916,0.6070398749978565,0.7143685507017903
2,2,normal,mix_autoMALA,0.015625,171643.8609768638,171270.20147893386,3.955058e6,3.408766706466162,0.6606763721964957,1.2692364860155905
2,5,banana,MALA,2.0,NaN,1980.432240453682,3.145716e6,0.0,0.0,2.0
2,15,funnel,autoMALA,9.765625E-4,4368.39418224797,4545.85423907692,1.6567624e7,8.176787761323663,0.6060935777331456,0.7314757703595388
2,14,funnel,autoMALA_fixed,0.125,1959.758015853871,1861.9866240896818,1.721375e7,11.481434766922025,0.6191623306332796,0.26572131568116475
2,17,funnel,mix_autoMALA,0.25,1933.833473370135,1889.4852428802199,5.95886e6,4.375333482427157,0.6020465952871253,0.7095721234097863
2,17,banana,autoMALA_fixed,0.00390625,574.0810003994758,487.9480617186542,1.3638574e7,0.25075714588967396,0.669068652134199,0.03923446033769814
2,9,funnel,MALA,0.0078125,517.7281014623036,373.3710195881849,3.145716e6,0.001192841909167637,0.9999996200372214,0.0078125
2,20,normal,autoMALA_fixed,9.765625E-4,283492.2121995816,282580.1930016073,1.1860792e7,3.9666832286605374,0.6604099988213564,1.2683274768545996
2,20,banana,mix_autoMALA,0.125,544.2218378020475,621.5158740662133,4.984639e6,0.08698178651995925,0.6453737368783835,0.10251483932735213
2,17,banana,autoMALA,2.0,557.3322523647786,409.56176239121163,1.5093869e7,0.18457616816349753,0.6439396200392029,0.0952550603192175
2,19,banana,MALA,0.0625,603.2410743785462,1053.398756109652,3.145716e6,0.10759585626522382,0.7024434060134974,0.0625
2,17,normal,autoMALA_fixed,2.0,249859.01544338095,250172.19633583302,1.1857924e7,3.952860309883375,0.6601743389476364,1.2709602817189187
2,13,normal,autoMALA_fixed,0.03125,238521.31059027291,238765.06693111497,1.1857646e7,3.957065631410436,0.6595661079237657,1.2692284557249134
2,4,normal,mix_autoMALA,0.0078125,181128.75307081602,180345.08541818135,3.953657e6,3.4055551818198055,0.6608199416425288,1.269265277018993
2,14,normal,mix_autoMALA,0.125,173006.8766053242,172577.56393397247,3.955989e6,3.3973113547691933,0.6615761986512095,1.269357678111151
2,9,banana,autoMALA,0.0625,609.5579067627709,876.5960440434943,1.4760526e7,0.21007179556237865,0.6421580587958189,0.10640599841900245
2,3,normal,autoMALA,1.0,258838.01884160674,256234.74000534374,1.1864593e7,3.9743460655877687,0.6620466305553852,1.268764540577108
2,4,funnel,autoMALA,0.00390625,6219.499418472582,6761.241030806223,1.6150843e7,7.7073604283197295,0.606138259320434,0.7664621492649495
2,14,banana,autoMALA,0.001953125,650.4000484733098,1152.7588832972215,1.446566e7,0.23592307429624287,0.6440440092631476,0.11470308621266116
2,7,banana,mix_autoMALA,0.001953125,591.8035865106008,1160.2608817427842,4.80994e6,0.10966737623244999,0.642476003117425,0.130191980321179
2,15,funnel,autoMALA_fixed,0.001953125,3169.743350518153,3407.9132709882,1.7048432e7,10.731958921991158,0.6132591274342429,0.2743684681505276
2,16,banana,mix_autoMALA,9.765625E-4,548.7870004889915,631.255653749001,4.928845e6,0.09034410005519174,0.6460306749491446,0.10694667617723212
2,1,funnel,autoMALA,9.765625E-4,2678.8901119723278,2455.233327367498,1.6612557e7,8.061589947792132,0.6078994598428343,0.7215987279078139
2,8,normal,autoMALA_fixed,0.0625,252704.27667375782,250622.25802798598,1.1868157e7,3.965504243625523,0.6613900402455062,1.2704765015152428
2,6,normal,autoMALA_fixed,0.0078125,249035.1334285049,248161.84880076526,1.186027e7,3.9427548760893165,0.6608636307303472,1.269244405019858
2,9,funnel,MALA,2.0,2364.0337617682635,2874.921004839155,3.145716e6,8.582115339829945,0.1555728044534631,2.0
2,3,banana,MALA,0.125,553.017474696174,481.7358709284868,3.145716e6,0.11444792696382013,0.31052301515802816,0.125
2,8,normal,mix_autoMALA,9.765625E-4,185295.99213006545,185725.0615132741,3.953307e6,3.3749274598650234,0.6615999213467462,1.2698918443301999
2,1,banana,autoMALA_fixed,0.25,625.0599221713253,928.9913008077932,1.4588441e7,0.2530773903356694,0.6242519457329746,0.029656035589828218
2,13,normal,autoMALA_fixed,0.125,238521.31059027291,238765.06693111497,1.185761e7,3.957065631410436,0.6595661079237657,1.2692284557249134
2,9,banana,mix_autoMALA,0.0625,598.324948456102,1155.4814525683742,4.98484e6,0.11543167703111211,0.6383016469536247,0.11930732092992263
2,9,banana,mix_autoMALA,2.0,567.0627027262078,871.136936758248,4.848815e6,0.09495559524696685,0.6416740087999351,0.1208484541441276
2,3,normal,autoMALA_fixed,0.125,249531.72369654843,248840.03739489175,1.186136e7,3.9548198949969113,0.6618652640740534,1.2673906126012549
2,18,funnel,autoMALA_fixed,0.125,3417.1964679288158,3740.754982255102,1.666771e7,10.749723263504874,0.6122633470474372,0.2965517772896703
2,13,normal,autoMALA,0.03125,260032.51721162169,261024.95756530197,1.1860464e7,3.9494704654717956,0.6607384370075434,1.2689353930968934
2,5,normal,autoMALA_fixed,0.03125,252216.4803273183,252586.2690811506,1.1860969e7,3.96166730109533,0.6610891999912091,1.2704620386742485
2,8,normal,mix_autoMALA,0.5,185295.99213006545,185725.0615132741,3.953253e6,3.3749274598650234,0.6615999213467462,1.2698918443301999
2,12,normal,MALA,0.0625,1975.9344004795003,2111.1317244507413,3.145716e6,0.046550239429049144,0.9999701486394255,0.0625
2,12,normal,mix_autoMALA,0.0625,187966.90071987011,185207.41509514564,3.955416e6,3.391116639534733,0.6619888498620305,1.2708648634505515
2,18,banana,autoMALA_fixed,0.0078125,583.6513665322747,475.83820361500904,1.4112574e7,0.2917714583088647,0.6578957999145097,0.03807311458090613
2,4,normal,autoMALA,0.015625,258453.56966765824,257378.43877816477,1.1866459e7,3.9486520880446987,0.6615605766540065,1.2694200505133277
2,1,funnel,mix_autoMALA,0.0078125,2522.3987894677575,2674.369067143392,6.200841e6,6.683181845848211,0.6067677934576604,0.6790228627646276
2,3,banana,autoMALA_fixed,0.125,592.7353153833533,635.1515617415415,1.3441704e7,0.27021161447159264,0.6725786615562035,0.035080593075082205
2,8,funnel,autoMALA,1.0,4406.7287011829885,4550.2456176077985,1.6871562e7,9.285926461156347,0.6079678768905009,0.7020087772168055
2,10,funnel,autoMALA,0.015625,6089.218856448766,6500.080373705792,1.6431228e7,7.827156098299113,0.6055786329591835,0.7450170867205401
2,15,funnel,autoMALA,0.25,3730.975511680394,3737.457376508304,1.6626432e7,7.760061171808394,0.60629266883015,0.7330957202681145
2,15,banana,MALA,0.00390625,516.4378937287559,6644.564673852009,3.145716e6,7.584329611418323e-5,0.9999994341363716,0.00390625
2,5,funnel,MALA,0.03125,586.133284473021,680.893523916408,3.145716e6,0.02832850200041892,0.9957390490278998,0.03125
2,12,banana,MALA,2.0,572.4039634686476,248.6391579015426,3.145716e6,0.06239129043638349,0.0011964526550401848,2.0
2,2,normal,MALA,0.015625,584.7624178278425,620.4716178990222,3.145716e6,0.002910661211533813,0.9999995218163462,0.015625
2,2,banana,autoMALA,0.25,573.5628673441497,639.2914980233314,1.4743307e7,0.17950880240002323,0.6448858284869993,0.10403156510388231
2,2,funnel,autoMALA_fixed,0.0625,2012.7717353054784,2185.8124920447267,1.7954504e7,18.51985487488894,0.625352542255425,0.19481900166674587
2,17,banana,MALA,0.125,551.7256048668471,422.6419400487278,3.145716e6,0.11915155692727333,0.35518834218418743,0.125
2,13,banana,MALA,0.03125,545.9874611493775,892.1169436662448,3.145716e6,0.0528042653077592,0.9383923364924474,0.03125
2,9,normal,mix_autoMALA,0.0078125,180556.04248113625,179729.09621058876,3.95551e6,3.387811844442469,0.6618520661793902,1.2686821327985751
2,2,banana,MALA,0.0625,620.8252975098525,1408.0385700309905,3.145716e6,0.10091692246434622,0.8197513234898425,0.0625
2,17,normal,MALA,0.00390625,517.4895713198657,1601.3173687432313,3.145716e6,8.489616669290676e-5,0.9999999974147775,0.00390625
2,1,normal,autoMALA,9.765625E-4,263223.8371732222,263777.04390009714,1.1863209e7,3.9536680464581293,0.6609238798382528,1.2692071533775642
2,10,normal,autoMALA_fixed,0.001953125,262706.4379388482,261971.92119207664,1.1858165e7,3.9591364496444967,0.6606589732113266,1.2663861329947286
2,17,banana,autoMALA_fixed,0.001953125,574.0810003994758,487.9480617186542,1.3638592e7,0.25075714588967396,0.669068652134199,0.03923446033769814
2,7,funnel,MALA,0.00390625,514.7136318411294,535.0766298648235,3.145716e6,0.00012023515826381121,0.999999766148794,0.00390625
2,9,funnel,autoMALA_fixed,0.00390625,2330.1747372472196,2457.6869886664485,1.7461261e7,14.182884393097051,0.6170542494802406,0.23809750421159737
2,20,normal,autoMALA,0.0078125,251720.2730438612,250674.64504835077,1.1864039e7,3.957502763625243,0.6611589884803862,1.2686727141496974
2,9,funnel,mix_autoMALA,0.125,2997.8465848255214,3213.7292600898486,5.734804e6,4.618520633255105,0.6007004869204029,0.7497946886586573
2,13,funnel,autoMALA_fixed,0.00390625,2826.630344537788,2999.266945879905,1.7093117e7,12.384740676275264,0.6159015591401784,0.2560549860664404
2,12,banana,MALA,1.0,928.7959218653411,3026.015405790153,3.145716e6,0.1615326294095037,0.013745179108581362,1.0
2,13,banana,autoMALA,0.0078125,562.2037541788064,509.90699954537865,1.5014468e7,0.1867149079826624,0.6408788634950678,0.0927735547718702
2,8,normal,autoMALA,0.00390625,225180.34507616106,224794.69852391307,1.1865576e7,3.9566502963599723,0.6624209734234244,1.269760998630494
2,1,normal,MALA,2.0,218683.59163612372,218804.48241403018,3.145716e6,3.8647065786402703,0.29280790961020614,2.0
2,4,normal,mix_autoMALA,9.765625E-4,181128.75307081602,180345.08541818135,3.953675e6,3.4055551818198055,0.6608199416425288,1.269265277018993
2,14,banana,mix_autoMALA,9.765625E-4,646.0182660235267,1610.1210000014828,5.070581e6,0.11895463266096054,0.6403319540489533,0.1219070608780075
2,14,normal,autoMALA,1.0,253108.05351436144,253118.22486116912,1.1860624e7,3.956357825974412,0.6613188192944182,1.2680904460249618
2,7,normal,autoMALA,0.5,254201.94864634488,254323.5484335214,1.1860618e7,3.942618385818747,0.661694191839385,1.2696445895628177
2,14,funnel,autoMALA,0.125,4442.328790303413,4510.1169085454485,1.6518518e7,7.473079440517144,0.6054394746953596,0.7373108342587859
2,20,normal,mix_autoMALA,0.0078125,209090.8396059449,209240.2535886824,3.951294e6,3.3951095915356038,0.6600962259323963,1.268071503189939
2,10,funnel,autoMALA,2.0,4522.725765535072,4632.286992187336,1.6248742e7,7.983874460810659,0.6055469477454474,0.7568443561066965
2,19,banana,mix_autoMALA,9.765625E-4,587.7791230907453,1014.3771429400949,4.922314e6,0.1087701931528706,0.6386392591159407,0.11283139997372946
2,16,funnel,autoMALA,0.001953125,5701.872634033273,6135.434049483077,1.6385449e7,7.977941494844494,0.6061499695047948,0.7395868352501268
2,2,banana,autoMALA,0.5,597.8437714723746,816.746355415195,1.4581719e7,0.1977330869357739,0.64367165928346,0.10839757414095391
2,12,normal,mix_autoMALA,9.765625E-4,187966.90071987011,185207.41509514564,3.955452e6,3.391116639534733,0.6619888498620305,1.2708648634505515
2,16,normal,mix_autoMALA,2.0,158214.80911414465,157303.1862598615,3.956608e6,3.4005428510995346,0.6605434735721262,1.2700744442205087
2,11,normal,autoMALA_fixed,9.765625E-4,249012.88671162497,248975.6232194808,1.1857783e7,3.9536780171477375,0.6594735471267322,1.269650777166373
2,7,funnel,MALA,2.0,3483.3028232884226,3530.5935717284433,3.145716e6,8.862358009085973,0.1672436748222512,2.0
2,20,funnel,MALA,0.125,1261.1801052586584,1339.7550124503475,3.145716e6,0.4823974281150933,0.9304934353062276,0.125
2,17,funnel,autoMALA,2.0,3543.4925655750285,3591.815511001831,1.6580615e7,8.205453143405562,0.6065797252479814,0.7359608643193265
2,19,funnel,autoMALA_fixed,0.125,2244.5021816017165,2317.7879225990837,1.736242e7,14.199306612621706,0.6224450863398152,0.23702660083904464
2,15,funnel,autoMALA,1.0,5242.011740441634,5577.685232018013,1.6445336e7,8.075975536334292,0.6070695212278452,0.7314811838145561
2,20,normal,autoMALA_fixed,0.0078125,283492.2121995816,282580.1930016073,1.1860738e7,3.9666832286605374,0.6604099988213564,1.2683274768545996
2,16,banana,mix_autoMALA,0.0078125,548.7870004889915,631.255653749001,4.928827e6,0.09034410005519174,0.6460306749491446,0.10694667617723212
2,3,funnel,mix_autoMALA,0.0625,2708.9368132971194,3015.9674775185595,5.678467e6,4.017062836511161,0.5993041362144302,0.7584917712565831
2,18,normal,autoMALA,0.00390625,240194.5223462881,239708.2447703,1.1860101e7,3.948462439638313,0.6605963200250438,1.2682060491161218
2,6,funnel,autoMALA,0.015625,5110.294507209891,5327.583479282561,1.6356429e7,7.984377749745269,0.6066032971695,0.7427970729099661
2,4,funnel,MALA,0.015625,534.5452242883802,689.1182294521927,3.145716e6,0.005162835174388148,0.9993455820817754,0.015625
2,16,normal,MALA,1.0,270644.9692556517,270443.94831315486,3.145716e6,3.936919667750532,0.8758749956015761,1.0
2,7,funnel,mix_autoMALA,0.001953125,2149.6360677053226,2233.6944801243653,5.799595e6,3.726087050641599,0.5995841384503812,0.7396108502534391
2,2,banana,mix_autoMALA,2.0,548.7847439295302,660.9526697961666,4.96165e6,0.08694395493996133,0.6401420290457328,0.11297102630024551
2,7,funnel,autoMALA,1.0,4982.475429206575,5294.804345723744,1.6642963e7,7.584888180684075,0.6047721164230014,0.7410105265942771
2,11,banana,autoMALA,0.0078125,579.5711344618559,711.513313525555,1.5770094e7,0.19009267249895054,0.6341315626154875,0.09442246848510981
2,3,banana,MALA,0.001953125,516.1091852585372,12303.589830648609,3.145716e6,5.828407890632998e-6,0.9999999909196806,0.001953125
2,7,funnel,MALA,0.015625,541.0576111201398,594.7082088334711,3.145716e6,0.006442165088819331,0.9949321691990897,0.015625
2,1,normal,autoMALA,0.015625,263223.8371732222,263777.04390009714,1.1863137e7,3.9536680464581293,0.6609238798382528,1.2692071533775642
2,14,funnel,mix_autoMALA,0.5,1716.0943033521803,1662.3905059988103,6.177921e6,4.262431033441313,0.6032374049723749,0.7242775936553559
2,19,normal,MALA,1.0,272186.9721180928,268306.1118528364,3.145716e6,3.9299267935288267,0.8754658499336537,1.0
2,3,normal,mix_autoMALA,0.00390625,177208.6925948691,176683.46755973037,3.953146e6,3.410890256905992,0.6614577454255695,1.2698543423483812
2,13,funnel,mix_autoMALA,0.001953125,2141.534473885224,2194.824577166995,5.825632e6,4.789756722042656,0.6026056604976626,0.714358895240118
2,17,banana,mix_autoMALA,0.25,567.8596657556216,929.7250011513305,4.814318e6,0.10022553039770428,0.6427113390047293,0.12768351753253168
2,6,banana,autoMALA,1.0,548.9384833950869,375.8621952357627,1.5223263e7,0.17302341159405363,0.643006243797478,0.08912856607887254
2,20,banana,MALA,2.0,730.8789414813348,1812.4776694983332,3.145716e6,0.09383576327614207,0.0034440954163500394,2.0
2,1,funnel,mix_autoMALA,1.0,2522.3987894677575,2674.369067143392,6.2008e6,6.683181845848211,0.6067677934576604,0.6790228627646276
2,8,normal,autoMALA,0.0078125,225180.34507616106,224794.69852391307,1.1865558e7,3.9566502963599723,0.6624209734234244,1.269760998630494
2,15,funnel,autoMALA,0.015625,4368.39418224797,4545.85423907692,1.6567552e7,8.176787761323663,0.6060935777331456,0.7314757703595388
2,11,funnel,autoMALA,2.0,4212.291556586592,4270.9157045438005,1.6348271e7,7.829075462180451,0.6070685327355617,0.7388718992572594
2,4,funnel,autoMALA,0.125,6219.499418472582,6761.241030806223,1.6150753e7,7.7073604283197295,0.606138259320434,0.7664621492649495
2,15,funnel,mix_autoMALA,0.03125,2079.696229827242,2150.4693115669575,6.288357e6,7.730135789574691,0.6068613352265304,0.6679454821319812
2,9,normal,autoMALA_fixed,0.001953125,280302.2135376919,279391.27643054264,1.1868543e7,3.974990453147561,0.6614004498020285,1.2707320398261528
2,2,funnel,autoMALA_fixed,0.0078125,2012.7717353054784,2185.8124920447267,1.7954558e7,18.51985487488894,0.625352542255425,0.19481900166674587
2,9,banana,mix_autoMALA,0.001953125,598.324948456102,1155.4814525683742,4.98487e6,0.11543167703111211,0.6383016469536247,0.11930732092992263
2,15,funnel,autoMALA_fixed,9.765625E-4,3169.743350518153,3407.9132709882,1.704845e7,10.731958921991158,0.6132591274342429,0.2743684681505276
2,5,normal,MALA,0.25,28987.67772005041,28710.657893028754,3.145716e6,0.7020236568146137,0.9980445401834218,0.25
2,11,banana,autoMALA_fixed,1.0,586.7856185905631,574.189055964288,1.3236137e7,0.25856912070090543,0.6710787925425337,0.035392320759010595
2,11,funnel,mix_autoMALA,1.0,2122.7929513291306,2179.696336620093,5.767873e6,4.000324339560315,0.6022303110373046,0.7251029525194678
2,18,funnel,autoMALA,0.03125,4263.177644905443,4374.069826545199,1.6497966e7,8.127752965083019,0.605653136482348,0.7362348553110638
2,16,banana,autoMALA_fixed,0.5,602.3681984774848,612.1910988400042,1.3657285e7,0.3169529314359373,0.6625432653836996,0.029468985863530896
2,9,normal,autoMALA,0.015625,273506.68046801805,271052.0362224159,1.1863041e7,3.9823967984229056,0.6608188358820675,1.27069063156146
2,10,funnel,MALA,0.125,1626.2262171646487,1806.3580322717296,3.145716e6,0.9653829224551458,0.8689653255193905,0.125
2,13,normal,mix_autoMALA,0.03125,174490.90401096502,174036.71638330992,3.954871e6,3.3899060209137697,0.6618201750059641,1.266266101678236
2,4,funnel,autoMALA,2.0,2469.696481381266,2273.038668795596,1.670441e7,7.731641655124545,0.6062530151851757,0.7243693059542813
2,17,funnel,autoMALA_fixed,0.001953125,2790.0465834555553,2904.0055847932185,1.7409525e7,10.905338529594038,0.6137039351989154,0.2681206363816523
2,11,banana,autoMALA,0.5,634.7750846383678,1071.9634696980645,1.5268334e7,0.22025087761762754,0.6386979874849026,0.10539124627905329
2,14,normal,autoMALA,0.0625,253172.79688864114,253175.66730816293,1.1860639e7,3.9565737146995,0.6613035693955135,1.268099071570457
2,4,normal,mix_autoMALA,0.25,181128.75307081602,180345.08541818135,3.953627e6,3.4055551818198055,0.6608199416425288,1.269265277018993
2,11,normal,MALA,0.015625,578.5301482355682,567.560760170053,3.145716e6,0.0028453801735539583,0.9999995435031217,0.015625
2,20,banana,autoMALA,0.03125,545.0321623020662,412.0830025406644,1.5242168e7,0.16164016123110617,0.6428673323387943,0.08149025534791669
2,9,banana,MALA,1.0,822.3994859957909,2775.6545663931956,3.145716e6,0.14794854681367606,0.013170477812773541,1.0
2,13,funnel,autoMALA_fixed,0.001953125,2826.630344537788,2999.266945879905,1.7093135e7,12.384740676275264,0.6159015591401784,0.2560549860664404
2,9,funnel,MALA,0.0625,858.7343636816903,1001.9205177709006,3.145716e6,0.18276470554224383,0.9615602297330795,0.0625
2,2,normal,mix_autoMALA,0.0078125,171643.8609768638,171270.20147893386,3.955064e6,3.408766706466162,0.6606763721964957,1.2692364860155905
2,11,normal,autoMALA_fixed,0.0625,249012.88671162497,248975.6232194808,1.1857675e7,3.9536780171477375,0.6594735471267322,1.269650777166373
2,7,banana,autoMALA,2.0,608.9107854743501,921.0440623226353,1.4351512e7,0.2029436246250357,0.6452701850083737,0.11529365760581625
2,18,funnel,MALA,9.765625E-4,515.0063804599495,2.078170125914816e6,3.145716e6,2.5777055338516436e-7,0.9999999999951955,0.0009765625
2,8,banana,mix_autoMALA,0.03125,582.2701734279533,953.2742757642297,5.169982e6,0.11906954334418449,0.6421401965021721,0.10263070948075936
2,14,normal,MALA,0.03125,789.0239220856402,821.3771165953955,3.145716e6,0.012098969001114616,0.9999960954150899,0.03125
2,19,funnel,MALA,0.0625,792.679654077013,844.3592525270659,3.145716e6,0.1425165978180297,0.9641287921714768,0.0625
2,5,funnel,autoMALA_fixed,1.0,1997.3063967099417,2103.7723132775172,1.734587e7,15.405544312286299,0.6217051020076879,0.2364894076176502
2,17,banana,mix_autoMALA,0.125,530.0169394016038,262.0644033645244,5.164998e6,0.07261426291742075,0.6423938854293789,0.09787168005429889
2,10,funnel,mix_autoMALA,0.125,1797.2186861020907,1729.1082850947812,5.921082e6,4.991920238195627,0.6043769215942884,0.6947815643818371
2,19,normal,MALA,0.0078125,528.7628417509727,578.6282510094933,3.145716e6,0.0005714913836251498,0.9999999581382316,0.0078125
2,11,normal,autoMALA,0.00390625,234274.7990141311,233709.27816506542,1.1861057e7,3.957928984205744,0.6605340783604231,1.2696201304256498
2,14,normal,autoMALA,0.03125,253172.79688864114,253175.66730816293,1.1860657e7,3.9565737146995,0.6613035693955135,1.268099071570457
2,5,funnel,autoMALA_fixed,0.03125,1997.3063967099417,2103.7723132775172,1.7345958e7,15.405544312286299,0.6217051020076879,0.2364894076176502
2,6,funnel,autoMALA,0.0078125,5110.294507209891,5327.583479282561,1.6356447e7,7.984377749745269,0.6066032971695,0.7427970729099661
2,15,funnel,autoMALA_fixed,0.03125,3169.743350518153,3407.9132709882,1.704836e7,10.731958921991158,0.6132591274342429,0.2743684681505276
2,14,normal,autoMALA,0.25,253172.79688864114,253175.66730816293,1.1860603e7,3.9565737146995,0.6613035693955135,1.268099071570457
2,10,banana,MALA,0.0625,584.7557643181377,1132.1341947090011,3.145716e6,0.08376703885704095,0.814400644594005,0.0625
2,15,normal,autoMALA_fixed,0.015625,272788.99359914113,271814.346980669,1.1861368e7,3.941688107959693,0.6607453117047615,1.268524276453343
2,15,funnel,mix_autoMALA,0.125,2079.696229827242,2150.4693115669575,6.288345e6,7.730135789574691,0.6068613352265304,0.6679454821319812
2,20,banana,autoMALA,2.0,558.1828249788908,427.0159283567312,1.489767e7,0.18944165614873154,0.6422245846016011,0.10016124191184492
2,9,funnel,mix_autoMALA,0.25,2997.8465848255214,3213.7292600898486,5.734798e6,4.618520633255105,0.6007004869204029,0.7497946886586573
2,16,funnel,mix_autoMALA,0.25,1931.7848277066464,1932.3143074217112,5.897346e6,4.275120212297479,0.6037010407847249,0.7105434116544826
2,14,banana,mix_autoMALA,0.0625,646.0182660235267,1610.1210000014828,5.070545e6,0.11895463266096054,0.6403319540489533,0.1219070608780075
2,12,funnel,autoMALA,0.03125,3477.489583963332,3399.6113802025707,1.6486744e7,7.805864848453277,0.608022163709094,0.7432078312969445
2,3,banana,autoMALA_fixed,0.0078125,535.2783675607046,190.19244819440323,1.399654e7,0.1961155198151291,0.6541039010598251,0.036839505607924795
2,18,funnel,mix_autoMALA,9.765625E-4,2323.404178424375,2460.2511468387393,5.79858e6,4.583835766020654,0.6025492364142053,0.7325540145862374
2,7,banana,autoMALA,0.5,649.04895184821,1152.34151518995,1.5203556e7,0.21710957513105325,0.6406210383636809,0.10708920552111695
2,16,normal,autoMALA,0.0625,282133.9090990952,281124.1830546254,1.1863731e7,3.9630051190203552,0.6616675050921477,1.2695105589312314
2,5,banana,mix_autoMALA,0.03125,542.0748745658714,537.9164120906248,5.227691e6,0.09223352743908633,0.6370230133158112,0.08795324418567957
2,5,normal,mix_autoMALA,0.03125,172292.49945025475,172956.49919742637,3.953437e6,3.4001305849541317,0.6597675353098146,1.2689154503047642
2,20,funnel,MALA,0.03125,611.8097052618292,820.8802953661674,3.145716e6,0.02722785465674859,0.9965610553849096,0.03125
2,5,banana,autoMALA_fixed,2.0,576.823430333131,569.3814499711556,1.4125257e7,0.33240425483751895,0.6629426279152298,0.022572855443183524
2,6,normal,autoMALA,0.25,253208.30026991418,253727.96796840854,1.1863556e7,3.9455934844341356,0.6620515423431739,1.2683235830003927
2,10,funnel,autoMALA,0.0625,6089.218856448766,6500.080373705792,1.6431192e7,7.827156098299113,0.6055786329591835,0.7450170867205401
2,2,normal,autoMALA_fixed,0.25,246249.38670182577,247010.61957538736,1.1865241e7,3.9533316161109218,0.6622171474461361,1.2694060162687164
2,4,normal,MALA,0.03125,801.6561843613362,845.7825749207406,3.145716e6,0.011723957698405686,0.9999962200122867,0.03125
2,3,funnel,autoMALA,0.0625,3905.171225401917,4035.7204895363075,1.6413212e7,7.987737310608726,0.6065637357891538,0.734861915829106
2,9,normal,MALA,9.765625E-4,514.100351588625,3397.020972375301,3.145716e6,2.2489079755388176e-7,0.9999999999970797,0.0009765625
2,7,funnel,autoMALA_fixed,0.03125,3667.618148798845,3921.476858374117,1.6715477e7,9.666862027743983,0.6152786865847535,0.30113390674714874
2,12,banana,mix_autoMALA,0.03125,558.359073047881,723.320922774857,4.956528e6,0.09698900384196034,0.6461488178710669,0.11209508309992267
2,10,normal,mix_autoMALA,2.0,182831.46745737916,182357.20227836492,3.9528e6,3.4200128649699226,0.6607456201966467,1.267997795832839
2,20,normal,autoMALA,0.0625,251720.2730438612,250674.64504835077,1.1863985e7,3.957502763625243,0.6611589884803862,1.2686727141496974
2,17,banana,autoMALA_fixed,0.0625,574.0810003994758,487.9480617186542,1.3638502e7,0.25075714588967396,0.669068652134199,0.03923446033769814
2,5,banana,autoMALA,0.015625,633.9679368270803,1065.5324701254242,1.5051854e7,0.21841828762448193,0.6379410076942809,0.10362938758528598
2,4,normal,autoMALA_fixed,0.0625,254202.1435486375,249601.87498774382,1.1865883e7,3.9591140998092027,0.6614057360519533,1.2702258766290024
2,14,banana,autoMALA_fixed,0.0078125,634.0040238157229,786.1016199093239,1.3169642e7,0.27042101175151956,0.6727195514752127,0.04319762434403678
2,7,normal,autoMALA,2.0,254525.3568649597,254689.40139124446,1.1860219e7,3.941915265740031,0.6616320041794271,1.2696497822371688
2,19,funnel,autoMALA_fixed,0.0078125,2244.5021816017165,2317.7879225990837,1.7362492e7,14.199306612621706,0.6224450863398152,0.23702660083904464
2,16,normal,autoMALA,0.015625,282133.9090990952,281124.1830546254,1.1863767e7,3.9630051190203552,0.6616675050921477,1.2695105589312314
2,13,normal,MALA,0.125,6450.1247037326875,6346.907075096132,3.145716e6,0.18645976956386145,0.9997518368494478,0.125
2,7,normal,MALA,1.0,226251.46620614204,226210.18865354994,3.145716e6,3.9535552956998012,0.8757253137404961,1.0
2,3,funnel,autoMALA,0.001953125,3905.171225401917,4035.7204895363075,1.6413302e7,7.987737310608726,0.6065637357891538,0.734861915829106
2,9,normal,mix_autoMALA,0.0625,180556.04248113625,179729.09621058876,3.955492e6,3.387811844442469,0.6618520661793902,1.2686821327985751
2,7,normal,autoMALA_fixed,1.0,255422.1312261852,256312.66335641104,1.1861627e7,3.938596914831448,0.6612031129097125,1.2707528458871742
2,1,normal,MALA,0.25,26422.837616352583,26683.614467439424,3.145716e6,0.6993465385965628,0.9980629334275372,0.25
2,17,funnel,autoMALA,0.125,4026.574725641689,4134.458296914163,1.6438823e7,8.63753426410746,0.6077791748243996,0.7282779342773804
2,10,banana,mix_autoMALA,0.015625,604.3528013797219,1280.6211516338053,4.836438e6,0.11069204728650109,0.644108180374232,0.12715412388220818
2,4,banana,autoMALA,2.0,602.6631897789848,783.9094834709246,1.4845683e7,0.2166992776096862,0.6396004059922367,0.11031955852006928
2,11,normal,autoMALA,0.25,234274.7990141311,233709.27816506542,1.1860949e7,3.957928984205744,0.6605340783604231,1.2696201304256498
2,2,funnel,autoMALA_fixed,0.25,2012.7717353054784,2185.8124920447267,1.7954468e7,18.51985487488894,0.625352542255425,0.19481900166674587
2,15,normal,autoMALA_fixed,0.0625,272788.99359914113,271814.346980669,1.1861332e7,3.941688107959693,0.6607453117047615,1.268524276453343
2,16,funnel,autoMALA,9.765625E-4,5701.872634033273,6135.434049483077,1.6385467e7,7.977941494844494,0.6061499695047948,0.7395868352501268
2,2,normal,autoMALA_fixed,2.0,246492.15094308727,247226.60380777737,1.186416e7,3.952376654350702,0.662229213175121,1.2693536587504795
2,4,banana,mix_autoMALA,0.125,537.002802961814,369.27921660824103,5.383528e6,0.10259241848357895,0.6353825240583326,0.0815989044317235
2,2,funnel,autoMALA_fixed,2.0,1693.2722309757748,1851.7886482796623,1.8476487e7,21.007085943214328,0.6259061911945216,0.1897482824880058
2,16,normal,autoMALA,0.125,282133.9090990952,281124.1830546254,1.1863713e7,3.9630051190203552,0.6616675050921477,1.2695105589312314
2,3,normal,MALA,0.25,23895.2609886178,23978.016059552778,3.145716e6,0.6979402539484463,0.9980683785548973,0.25
2,8,funnel,autoMALA,0.5,3782.01605198128,3810.912668799575,1.656173e7,7.891232522332871,0.6062004969956655,0.7321003727327887
2,10,normal,mix_autoMALA,0.125,183431.15287862183,182917.03802900275,3.953678e6,3.4204789425908246,0.6608905921847477,1.267970794119501
2,7,funnel,autoMALA_fixed,2.0,2696.394341566042,2778.5894765634202,1.716664e7,12.03163892372452,0.6167283668768894,0.25487347500941837
2,2,funnel,mix_autoMALA,2.0,1334.6702337480845,1127.1273378823296,5.836553e6,3.7423421958220717,0.6021328350464912,0.7156711667134786
2,10,normal,MALA,0.03125,778.8644087833239,735.6740156875628,3.145716e6,0.011501016749622351,0.9999962384279462,0.03125
2,11,banana,MALA,0.03125,558.7111726915235,965.2431279379529,3.145716e6,0.057937746894508424,0.9000089405056533,0.03125
2,8,normal,mix_autoMALA,0.03125,185295.99213006545,185725.0615132741,3.953277e6,3.3749274598650234,0.6615999213467462,1.2698918443301999
2,19,normal,mix_autoMALA,0.125,185106.40052872137,184267.78626753026,3.953319e6,3.4033550692533847,0.6604594474849812,1.268554782566418
2,17,normal,mix_autoMALA,9.765625E-4,180306.31399996395,179423.46311415857,3.953504e6,3.400269984307638,0.6602674049235148,1.2706387481230337
2,5,funnel,autoMALA_fixed,0.0625,1997.3063967099417,2103.7723132775172,1.734594e7,15.405544312286299,0.6217051020076879,0.2364894076176502
2,17,normal,mix_autoMALA,0.0078125,180306.31399996395,179423.46311415857,3.953486e6,3.400269984307638,0.6602674049235148,1.2706387481230337
2,17,normal,autoMALA,0.00390625,245674.71691043166,242141.16438175348,1.1858637e7,3.9660035058401903,0.6605763599211865,1.269111531553387
2,12,banana,autoMALA,0.015625,628.4837742979195,989.308412469718,1.4667364e7,0.21502240077742502,0.6422163395412753,0.10631299930252701
2,5,normal,mix_autoMALA,0.5,172292.49945025475,172956.49919742637,3.953413e6,3.4001305849541317,0.6597675353098146,1.2689154503047642
2,7,normal,MALA,0.25,21840.34274462596,21758.407759505026,3.145716e6,0.7027511749162728,0.9980496594815208,0.25
2,8,funnel,autoMALA,0.00390625,4934.997121354194,5125.5418826952555,1.6583534e7,8.614531580811725,0.607645934270375,0.7235545270834196
2,11,banana,mix_autoMALA,0.5,536.6039347040734,309.2711536570991,5.123187e6,0.058973486829183366,0.6491049299147498,0.0873860754779407
2,10,banana,mix_autoMALA,0.00390625,604.3528013797219,1280.6211516338053,4.83645e6,0.11069204728650109,0.644108180374232,0.12715412388220818
2,17,funnel,mix_autoMALA,0.00390625,1933.833473370135,1889.4852428802199,5.958896e6,4.375333482427157,0.6020465952871253,0.7095721234097863
2,6,banana,mix_autoMALA,9.765625E-4,571.3006133657517,793.0341785209265,5.18138e6,0.11658370589626164,0.6348746501864171,0.09887920438545697
2,14,funnel,autoMALA_fixed,0.5,1000.2778148338443,724.0602065988462,1.9418326e7,15.170921099910547,0.6251306437399159,0.20610468341070223
2,19,normal,autoMALA_fixed,9.765625E-4,258040.65524806708,258112.5353795713,1.1864129e7,3.9424690322286335,0.6606630314303236,1.267559698605733
2,9,normal,autoMALA,0.0078125,273506.68046801805,271052.0362224159,1.1863059e7,3.9823967984229056,0.6608188358820675,1.27069063156146
2,4,funnel,MALA,9.765625E-4,514.8107057990503,5.7665340358106725e7,3.145716e6,2.6731367754188677e-9,0.9999999999999664,0.0009765625
2,9,funnel,autoMALA,2.0,5467.78662151945,5804.017330231407,1.6743663e7,9.471104088954283,0.6077907114489919,0.7032666666335897
2,5,normal,MALA,2.0,276997.87142506224,278097.7203139861,3.145716e6,3.829868623656651,0.29208995050817094,2.0
2,18,funnel,autoMALA_fixed,0.03125,3417.1964679288158,3740.754982255102,1.6667746e7,10.749723263504874,0.6122633470474372,0.2965517772896703
2,20,normal,autoMALA_fixed,2.0,284069.85268862755,283151.61255622143,1.1858268e7,3.9664532080309898,0.6603569246342225,1.268408856362242
2,10,funnel,autoMALA_fixed,0.5,2185.9740738330865,2180.6980670784883,1.7196427e7,10.212936232835313,0.6106103301418665,0.2911409117296509
2,19,normal,mix_autoMALA,0.00390625,185106.40052872137,184267.78626753026,3.953349e6,3.4033550692533847,0.6604594474849812,1.268554782566418
2,16,banana,autoMALA_fixed,0.001953125,650.2777711923836,927.9727271163218,1.3041168e7,0.3071285909921595,0.6621718389171369,0.02864633049025779
2,19,banana,autoMALA,0.25,560.9234322584928,539.1102203957289,1.5143369e7,0.17845791771671035,0.6410774013433411,0.09020641731951189
2,1,funnel,autoMALA_fixed,0.015625,3520.954012477953,3621.3791649390587,1.6769963e7,9.827245457290095,0.6079221058392151,0.3096588972924063
2,15,banana,autoMALA,0.5,579.7463591626582,647.9162736754538,1.4685773e7,0.19992687085124786,0.6435933119708844,0.10857446399732479
2,4,normal,autoMALA,1.0,259397.8289821772,258272.58506252247,1.1866159e7,3.949016611425448,0.661554642881018,1.269385588931375
2,18,banana,autoMALA,2.0,539.3664551287476,308.44120504957215,1.5573022e7,0.15619953082268948,0.6435363211158752,0.0815652384606311
2,9,normal,autoMALA_fixed,2.0,282082.0104930916,281104.66038682265,1.1867581e7,3.97553623727552,0.6613618542001484,1.270902345373027
2,6,banana,MALA,1.0,1125.1286773364277,5352.695106648235,3.145716e6,0.1495053277050517,0.013051318115734152,1.0
2,1,normal,autoMALA,0.001953125,263223.8371732222,263777.04390009714,1.1863191e7,3.9536680464581293,0.6609238798382528,1.2692071533775642
2,2,funnel,autoMALA_fixed,0.00390625,2012.7717353054784,2185.8124920447267,1.7954576e7,18.51985487488894,0.625352542255425,0.19481900166674587
2,14,normal,autoMALA,9.765625E-4,253172.79688864114,253175.66730816293,1.1860747e7,3.9565737146995,0.6613035693955135,1.268099071570457
2,17,normal,autoMALA_fixed,0.015625,249653.34919801314,250010.2638891623,1.1857776e7,3.952333102384615,0.6601150475675683,1.2710707171654805
2,14,normal,MALA,0.001953125,514.0133229402977,2061.3809491633574,3.145716e6,2.211367163282714e-6,0.9999999999700914,0.001953125
2,5,banana,autoMALA_fixed,1.0,576.823430333131,569.3814499711556,1.412524e7,0.33240425483751895,0.6629426279152298,0.022572855443183524
2,3,banana,autoMALA,0.5,513.7323123526502,49.34624219619497,1.8590407e7,0.010269309061176774,0.648850926743468,0.02182996945467466
2,6,normal,mix_autoMALA,0.0625,181616.89972067607,180181.94154303055,3.956738e6,3.423550203046567,0.6611953202922212,1.2684821270329554
2,17,normal,mix_autoMALA,0.0625,180306.31399996395,179423.46311415857,3.953468e6,3.400269984307638,0.6602674049235148,1.2706387481230337
2,8,funnel,autoMALA_fixed,0.5,2606.7352546886723,2727.975699405805,1.9563696e7,11.186250464619674,0.5929029712838378,0.24224273863097992
2,3,banana,autoMALA,9.765625E-4,516.0835010913789,70.17321547374698,1.8033701e7,0.014505095063449686,0.6428055788472902,0.024332027745947105
2,18,banana,mix_autoMALA,0.5,522.2578331040595,258.6038383416195,5.339172e6,0.05796098230625836,0.6431944822776298,0.07165256290534067
2,5,banana,mix_autoMALA,0.00390625,542.0748745658714,537.9164120906248,5.227709e6,0.09223352743908633,0.6370230133158112,0.08795324418567957
2,11,normal,mix_autoMALA,0.125,182849.65781053388,181486.7876263259,3.954495e6,3.4049031229248783,0.6607542071653195,1.2697591373735673
2,13,banana,autoMALA,0.03125,562.2037541788064,509.90699954537865,1.5014432e7,0.1867149079826624,0.6408788634950678,0.0927735547718702
2,3,normal,autoMALA,0.015625,259646.40448863225,256940.51858243876,1.1864991e7,3.9743181726845638,0.6620644587663016,1.2687290005485874
2,14,banana,autoMALA_fixed,0.03125,634.0040238157229,786.1016199093239,1.3169606e7,0.27042101175151956,0.6727195514752127,0.04319762434403678
2,16,normal,autoMALA,0.0078125,282133.9090990952,281124.1830546254,1.1863785e7,3.9630051190203552,0.6616675050921477,1.2695105589312314
2,19,normal,autoMALA,0.0625,273720.3880401481,275677.99964426795,1.1860419e7,3.9266970327580326,0.6607944984908432,1.2688488431388893
2,9,funnel,autoMALA,0.0625,2257.391439033325,2035.0222663320685,1.6803527e7,8.686423088071273,0.6077299119187135,0.711757518618434
2,1,normal,autoMALA,0.5,263223.8371732222,263777.04390009714,1.1863047e7,3.9536680464581293,0.6609238798382528,1.2692071533775642
2,20,funnel,autoMALA,2.0,4390.141358975033,4428.2189194790435,1.6597303e7,7.9992269954709,0.6071385784877616,0.7342782091202887
2,16,funnel,mix_autoMALA,0.001953125,1931.7848277066464,1932.3143074217112,5.897388e6,4.275120212297479,0.6037010407847249,0.7105434116544826
2,4,funnel,mix_autoMALA,0.0625,2165.1100440513537,2295.6865259395067,6.23771e6,7.65435851934403,0.6049812689975559,0.6760791682721207
2,2,funnel,autoMALA,0.5,3476.2125321091394,3368.494079929158,1.658413e7,7.517918144882875,0.6069210149211975,0.7307902204659548
2,20,normal,autoMALA,9.765625E-4,251720.2730438612,250674.64504835077,1.1864093e7,3.957502763625243,0.6611589884803862,1.2686727141496974
2,12,funnel,mix_autoMALA,0.25,2396.3397448310366,2443.2123841887255,5.962881e6,6.114833077906917,0.6054074578444985,0.7060253760343591
2,1,banana,mix_autoMALA,0.00390625,543.7695120008452,491.8857125971564,5.351215e6,0.10770098313301128,0.6383660702490438,0.08482215453378339
2,15,normal,MALA,0.0625,1949.00494753695,1957.2120578154136,3.145716e6,0.04726617218209153,0.9999687927969809,0.0625
2,20,banana,autoMALA,0.0078125,545.0321623020662,412.0830025406644,1.5242204e7,0.16164016123110617,0.6428673323387943,0.08149025534791669
2,6,funnel,MALA,0.5,3623.9274865042025,4078.6835628573117,3.145716e6,4.643797861062456,0.6580017838202266,0.5
2,15,funnel,MALA,0.5,1754.9590692634472,1713.0853076791361,3.145716e6,4.393639792157859,0.6436162771146656,0.5
2,15,funnel,mix_autoMALA,0.0078125,2079.696229827242,2150.4693115669575,6.288369e6,7.730135789574691,0.6068613352265304,0.6679454821319812
2,16,normal,autoMALA_fixed,0.015625,242561.3915422209,243250.22112284074,1.1866654e7,3.942140482177628,0.662435686505908,1.2698280695559545
2,12,normal,autoMALA,0.25,242881.0842060916,241834.89691026404,1.1865174e7,3.960851382002152,0.6619042184641535,1.26948152212196
2,11,funnel,mix_autoMALA,0.00390625,2275.847695456484,2250.362733565777,5.633359e6,3.4305314692551607,0.6010076531342166,0.7493756296083602
2,9,banana,MALA,2.0,513.0019569471624,3654.5632380132593,3.145716e6,0.0,0.0,2.0
2,15,banana,autoMALA,2.0,579.7463591626582,647.9162736754538,1.4685806e7,0.19992687085124786,0.6435933119708844,0.10857446399732479
2,4,normal,mix_autoMALA,0.125,181128.75307081602,180345.08541818135,3.953633e6,3.4055551818198055,0.6608199416425288,1.269265277018993
2,9,banana,autoMALA_fixed,0.0078125,589.6841794589669,560.9921210624188,1.4717315e7,0.26315625134015685,0.6622721705100179,0.045806091216117846
2,4,banana,mix_autoMALA,0.03125,537.002802961814,369.27921660824103,5.38354e6,0.10259241848357895,0.6353825240583326,0.0815989044317235
2,8,funnel,MALA,0.03125,548.8930125656423,321.92577759920476,3.145716e6,0.024309741416822697,0.9902130157407126,0.03125
2,13,funnel,autoMALA_fixed,0.03125,2826.630344537788,2999.266945879905,1.7093063e7,12.384740676275264,0.6159015591401784,0.2560549860664404
2,12,banana,MALA,0.03125,526.2091654819387,678.5038785865165,3.145716e6,0.029161740694197802,0.9433132465680624,0.03125
2,18,banana,autoMALA_fixed,0.5,581.4175300180457,524.003059642536,1.3269689e7,0.29460865084094456,0.657350353649405,0.026237509549373032
2,11,funnel,MALA,0.0625,828.8886036566854,823.5564682421814,3.145716e6,0.23874874278796854,0.9231732549252676,0.0625
2,3,normal,autoMALA,0.03125,259646.40448863225,256940.51858243876,1.1864973e7,3.9743181726845638,0.6620644587663016,1.2687290005485874
2,12,funnel,mix_autoMALA,0.5,2931.85774409008,3224.8155868857843,5.69806e6,3.699185217168273,0.6012857399964411,0.7653796291922996
2,15,normal,autoMALA_fixed,0.125,272788.99359914113,271814.346980669,1.1861314e7,3.941688107959693,0.6607453117047615,1.268524276453343
2,19,banana,mix_autoMALA,0.015625,587.7791230907453,1014.3771429400949,4.92229e6,0.1087701931528706,0.6386392591159407,0.11283139997372946
2,13,funnel,mix_autoMALA,0.015625,2141.534473885224,2194.824577166995,5.825614e6,4.789756722042656,0.6026056604976626,0.714358895240118
2,19,banana,MALA,1.0,793.8170116627514,2098.8316606087055,3.145716e6,0.11864192697175756,0.00974077681783541,1.0
2,13,banana,MALA,0.015625,521.528282017045,714.8766115036028,3.145716e6,0.010930444598815092,0.9951267575339476,0.015625
2,19,funnel,autoMALA,0.25,2773.5995758430527,2646.802686892254,1.6557259e7,7.756726521540416,0.6066256990577217,0.733228273975354
2,3,funnel,mix_autoMALA,9.765625E-4,2708.9368132971194,3015.9674775185595,5.678503e6,4.017062836511161,0.5993041362144302,0.7584917712565831
2,7,normal,autoMALA_fixed,0.03125,255377.1366989329,256279.15429641108,1.186208e7,3.9371615806615394,0.6613909457387802,1.2704917640706876
2,20,banana,autoMALA_fixed,0.0625,595.6354024259489,579.8390061573291,1.3468278e7,0.3142349964225395,0.661628180460306,0.026682916459873966
2,4,funnel,autoMALA,9.765625E-4,6219.499418472582,6761.241030806223,1.6150879e7,7.7073604283197295,0.606138259320434,0.7664621492649495
2,16,normal,autoMALA_fixed,0.001953125,242561.3915422209,243250.22112284074,1.1866708e7,3.942140482177628,0.662435686505908,1.2698280695559545
2,15,banana,autoMALA_fixed,9.765625E-4,574.2751394070827,462.47218929395314,1.3736326e7,0.2677214288289294,0.6773502439341069,0.02581892426838524
2,13,banana,MALA,0.00390625,521.2784005299159,2041.853725321726,3.145716e6,0.00012304861604062469,0.9999977077837406,0.00390625
2,18,normal,mix_autoMALA,0.0625,183730.13651827155,184103.30591486895,3.953514e6,3.40051260613984,0.6614634788732311,1.2693686350400462
2,12,normal,MALA,0.125,7239.08666554782,7411.504395509201,3.145716e6,0.18312889386796907,0.9997606770471099,0.125
2,17,banana,autoMALA,0.0078125,583.4623547719622,646.1240792687162,1.4745367e7,0.19255581003926403,0.6432453730837003,0.10027594591093494
2,9,banana,autoMALA,9.765625E-4,609.5579067627709,876.5960440434943,1.4760634e7,0.21007179556237865,0.6421580587958189,0.10640599841900245
2,15,funnel,autoMALA,0.00390625,4368.39418224797,4545.85423907692,1.6567588e7,8.176787761323663,0.6060935777331456,0.7314757703595388
2,3,normal,autoMALA,9.765625E-4,259646.40448863225,256940.51858243876,1.1865063e7,3.9743181726845638,0.6620644587663016,1.2687290005485874
2,14,funnel,autoMALA_fixed,0.015625,1959.758015853871,1861.9866240896818,1.7213804e7,11.481434766922025,0.6191623306332796,0.26572131568116475
2,18,funnel,mix_autoMALA,0.03125,2323.404178424375,2460.2511468387393,5.79855e6,4.583835766020654,0.6025492364142053,0.7325540145862374
2,18,banana,autoMALA,0.03125,577.2577642685543,522.4788205230707,1.4782632e7,0.2076734977367478,0.644420867162406,0.111308759425418
2,5,banana,mix_autoMALA,9.765625E-4,542.0748745658714,537.9164120906248,5.227721e6,0.09223352743908633,0.6370230133158112,0.08795324418567957
2,19,normal,MALA,0.125,6694.111592914006,6673.927893188384,3.145716e6,0.1851517418453573,0.99975412756295,0.125
2,11,funnel,autoMALA,0.00390625,3196.5414177724188,3038.958030850071,1.6624493e7,7.938890320162655,0.6065635974736197,0.7264108373928151
2,3,banana,MALA,0.03125,534.3687559298065,726.6969628296716,3.145716e6,0.06039205946088525,0.9401073207852406,0.03125
2,17,funnel,MALA,0.5,2525.5734717323658,2769.548047391539,3.145716e6,4.572666998713621,0.6518774121695431,0.5
2,3,normal,MALA,0.0078125,525.9113460295799,398.0912412390899,3.145716e6,0.0007476081602324636,0.9999999388372443,0.0078125
2,17,funnel,autoMALA_fixed,0.125,2790.0465834555553,2904.0055847932185,1.7409417e7,10.905338529594038,0.6137039351989154,0.2681206363816523
2,2,funnel,MALA,0.00390625,513.7491412917987,715.1398688567572,3.145716e6,6.2137331783791e-5,0.9999997352217486,0.00390625
2,19,banana,mix_autoMALA,0.0625,587.7791230907453,1014.3771429400949,4.922278e6,0.1087701931528706,0.6386392591159407,0.11283139997372946
2,12,normal,MALA,0.03125,807.8425978315147,898.189786221993,3.145716e6,0.011789300923070846,0.9999962766742713,0.03125
2,13,funnel,MALA,9.765625E-4,513.3081438013239,34299.36555309945,3.145716e6,1.0761278830018832e-7,0.9999999999985502,0.0009765625
2,9,banana,autoMALA_fixed,0.00390625,589.6841794589669,560.9921210624188,1.4717333e7,0.26315625134015685,0.6622721705100179,0.045806091216117846
2,14,banana,mix_autoMALA,2.0,597.82707674733,1089.0015779875368,4.967463e6,0.11172803890085466,0.6419904083518134,0.11804779133436505
2,18,banana,mix_autoMALA,0.0625,582.480822370319,1004.481479590971,4.891057e6,0.09977246892768976,0.6437438290234889,0.11760532090787182
2,20,normal,mix_autoMALA,0.001953125,209090.8396059449,209240.2535886824,3.951306e6,3.3951095915356038,0.6600962259323963,1.268071503189939
2,11,funnel,mix_autoMALA,0.001953125,2275.847695456484,2250.362733565777,5.633365e6,3.4305314692551607,0.6010076531342166,0.7493756296083602
2,9,normal,MALA,0.015625,577.0604224673513,496.53858067860665,3.145716e6,0.0032629565885322733,0.999999398721279,0.015625
2,3,normal,mix_autoMALA,0.0078125,177208.6925948691,176683.46755973037,3.95314e6,3.410890256905992,0.6614577454255695,1.2698543423483812
2,14,funnel,MALA,9.765625E-4,513.3892646580645,297558.70805253927,3.145716e6,1.6451251403274198e-7,0.9999999999968541,0.0009765625
2,11,banana,autoMALA,9.765625E-4,579.5711344618559,711.513313525555,1.5770148e7,0.19009267249895054,0.6341315626154875,0.09442246848510981
2,3,funnel,autoMALA,0.5,3951.7666692042203,4041.118340823037,1.6826656e7,8.468298070080063,0.6068185478265773,0.7088284030357058
2,9,funnel,MALA,0.015625,525.8400394033083,341.14410869391395,3.145716e6,0.008230707891316337,0.988805292918143,0.015625
2,5,banana,mix_autoMALA,0.125,542.0748745658714,537.9164120906248,5.227679e6,0.09223352743908633,0.6370230133158112,0.08795324418567957
2,14,funnel,autoMALA_fixed,0.0078125,1959.758015853871,1861.9866240896818,1.7213822e7,11.481434766922025,0.6191623306332796,0.26572131568116475
2,8,banana,MALA,0.001953125,514.440093162271,184059.6369991925,3.145716e6,3.722490467428118e-6,0.9999999975521334,0.001953125
2,4,banana,autoMALA_fixed,0.015625,652.0390095789082,925.0456016496456,1.3126818e7,0.3137666167536005,0.6576048586178403,0.026415432362624648
2,7,normal,mix_autoMALA,2.0,171906.50688079174,171301.8680393138,3.952195e6,3.404597434879424,0.6602919575112971,1.2704464994852336
2,10,funnel,autoMALA_fixed,1.0,3432.351863907568,3825.1011674782117,1.7121716e7,13.999776513542859,0.6236010756060258,0.24732751762042604
2,20,normal,autoMALA,0.015625,251720.2730438612,250674.64504835077,1.1864021e7,3.957502763625243,0.6611589884803862,1.2686727141496974
2,12,normal,autoMALA_fixed,9.765625E-4,261927.68265856968,262499.8171077882,1.1857916e7,3.9594352715765173,0.6603588959210632,1.2666130579154662
2,12,normal,autoMALA,9.765625E-4,242881.0842060916,241834.89691026404,1.1865318e7,3.960851382002152,0.6619042184641535,1.26948152212196
2,20,funnel,MALA,0.0625,792.3712244077292,931.3504770347668,3.145716e6,0.11474369870311428,0.9808926657550685,0.0625
2,11,funnel,MALA,0.03125,633.5890983689884,797.7963692152495,3.145716e6,0.052830439504048636,0.9868354638715449,0.03125
2,3,banana,mix_autoMALA,0.015625,623.1884650278026,1458.735238651168,5.418596e6,0.13277584978058357,0.6292721866669009,0.10602425171598193
2,16,banana,mix_autoMALA,0.5,547.2747700482254,620.0123485350424,5.189425e6,0.09616250426315907,0.6371289057212036,0.09297160522105881
2,6,funnel,mix_autoMALA,0.25,2468.2745713939066,2671.228321756171,5.832057e6,4.389288503244548,0.6025462846311522,0.7210971032388174
2,7,banana,MALA,0.00390625,519.6152807844583,18667.421315656615,3.145716e6,6.506941039960943e-5,0.9999998359067612,0.00390625
2,14,funnel,mix_autoMALA,0.0625,1716.0943033521803,1662.3905059988103,6.177939e6,4.262431033441313,0.6032374049723749,0.7242775936553559
2,20,normal,MALA,0.125,6681.469949423328,6635.265332688657,3.145716e6,0.18464401142893364,0.9997575481314063,0.125
2,6,banana,MALA,0.0078125,533.624282477995,12978.180491131227,3.145716e6,0.0005700196270535606,0.9999958956877807,0.0078125
2,5,funnel,autoMALA,0.5,4247.030909265823,4333.635598235654,1.6688808e7,8.224240388756375,0.6072064706537819,0.7270956756308756
2,10,banana,mix_autoMALA,1.0,618.7926582281607,1457.2180373943306,4.782772e6,0.11561256804476419,0.6426429855046097,0.12903338500616093
2,18,banana,MALA,0.00390625,519.1844501565861,8898.798550575779,3.145716e6,8.046291767005888e-5,0.9999996339356925,0.00390625
2,13,funnel,autoMALA,0.125,5763.8032459496235,6198.772331097258,1.6425876e7,8.485509257812366,0.607170232732073,0.7276100424840235
2,2,funnel,MALA,0.25,1864.4146135556261,1926.483629759287,3.145716e6,1.5364446263515112,0.7998440957153055,0.25
2,10,banana,autoMALA,9.765625E-4,546.3424675272355,301.40090843514673,1.6009044e7,0.15927596529216256,0.642751361209846,0.08477424706001767
2,11,funnel,autoMALA,0.5,4050.3168365247425,4053.481440561306,1.6605009e7,8.282911294186567,0.6068658462257803,0.725632566302806
2,9,banana,MALA,0.00390625,516.4768110945885,5032.90328695563,3.145716e6,9.849529700431632e-5,0.9999993480192005,0.00390625
2,18,funnel,autoMALA_fixed,0.00390625,3417.1964679288158,3740.754982255102,1.66678e7,10.749723263504874,0.6122633470474372,0.2965517772896703
2,12,normal,autoMALA_fixed,0.015625,261927.68265856968,262499.8171077882,1.1857844e7,3.9594352715765173,0.6603588959210632,1.2666130579154662
2,15,normal,autoMALA_fixed,0.25,272788.99359914113,271814.346980669,1.1861296e7,3.941688107959693,0.6607453117047615,1.268524276453343
2,10,normal,mix_autoMALA,0.03125,183431.15287862183,182917.03802900275,3.95369e6,3.4204789425908246,0.6608905921847477,1.267970794119501
2,15,banana,autoMALA,1.0,579.7463591626582,647.9162736754538,1.4685788e7,0.19992687085124786,0.6435933119708844,0.10857446399732479
2,1,normal,MALA,0.001953125,516.2124536196924,15759.60298577927,3.145716e6,2.331184561649597e-6,0.9999999999708621,0.001953125
2,9,funnel,autoMALA,0.0078125,2257.391439033325,2035.0222663320685,1.6803581e7,8.686423088071273,0.6077299119187135,0.711757518618434
2,1,banana,autoMALA,0.015625,653.762625316658,1200.2697867068448,1.4435907e7,0.22005343076727615,0.6423517031891264,0.1154566758876822
2,3,normal,MALA,0.03125,780.4263193770187,738.5671153040225,3.145716e6,0.011700237875471803,0.9999961483021358,0.03125
2,16,normal,MALA,0.0078125,528.7955924756114,610.9669062373207,3.145716e6,0.0006128543414619231,0.9999999585288962,0.0078125
2,19,normal,MALA,0.0625,1945.3690218689435,1990.7326909068101,3.145716e6,0.0471726894046746,0.9999691911034536,0.0625
2,10,banana,autoMALA,0.03125,546.3424675272355,301.40090843514673,1.6008954e7,0.15927596529216256,0.642751361209846,0.08477424706001767
2,17,banana,mix_autoMALA,2.0,567.8596657556216,929.7250011513305,4.814326e6,0.10022553039770428,0.6427113390047293,0.12768351753253168
2,2,funnel,autoMALA_fixed,0.5,2439.021225552888,2645.7875571279296,1.7546824e7,17.023246422621487,0.6261490301242015,0.21800348805622216
2,13,funnel,mix_autoMALA,2.0,2690.741234900367,2930.2796426571417,5.718866e6,3.8469070006353236,0.6007168886507233,0.7502880824445265
2,9,banana,autoMALA_fixed,0.125,655.6769567785972,921.7821200166815,1.3772677e7,0.30992100017383223,0.6565571317268066,0.03579164240564084
2,16,banana,mix_autoMALA,0.125,548.7870004889915,631.255653749001,4.928803e6,0.09034410005519174,0.6460306749491446,0.10694667617723212
2,5,funnel,autoMALA_fixed,0.00390625,1997.3063967099417,2103.7723132775172,1.7346012e7,15.405544312286299,0.6217051020076879,0.2364894076176502
2,15,funnel,autoMALA,0.0625,4368.39418224797,4545.85423907692,1.6567516e7,8.176787761323663,0.6060935777331456,0.7314757703595388
2,4,normal,autoMALA_fixed,0.125,254202.1435486375,249601.87498774382,1.1865865e7,3.9591140998092027,0.6614057360519533,1.2702258766290024
2,13,normal,autoMALA_fixed,0.015625,238521.31059027291,238765.06693111497,1.1857664e7,3.957065631410436,0.6595661079237657,1.2692284557249134
2,3,funnel,mix_autoMALA,0.03125,2708.9368132971194,3015.9674775185595,5.678473e6,4.017062836511161,0.5993041362144302,0.7584917712565831
2,2,funnel,autoMALA,2.0,3095.3213587858054,3004.201797732836,1.6512259e7,8.246617688927023,0.606888224076148,0.726382445245564
2,5,normal,mix_autoMALA,2.0,173228.0332380321,174007.9588492674,3.953428e6,3.400617550985467,0.6598276570029101,1.2689903562078926
2,2,normal,autoMALA_fixed,0.125,246249.38670182577,247010.61957538736,1.1865259e7,3.9533316161109218,0.6622171474461361,1.2694060162687164
2,5,banana,autoMALA_fixed,0.001953125,610.470200670712,713.114983131035,1.38241e7,0.331912269745352,0.6649195965600146,0.027656880335124947
2,10,banana,MALA,0.25,593.1591467686704,922.9483412122908,3.145716e6,0.1801935257937108,0.2166681823405079,0.25
2,12,banana,autoMALA,0.125,628.4837742979195,989.308412469718,1.466731e7,0.21502240077742502,0.6422163395412753,0.10631299930252701
2,11,normal,autoMALA_fixed,0.00390625,249012.88671162497,248975.6232194808,1.1857747e7,3.9536780171477375,0.6594735471267322,1.269650777166373
2,18,normal,mix_autoMALA,0.001953125,183730.13651827155,184103.30591486895,3.953544e6,3.40051260613984,0.6614634788732311,1.2693686350400462
2,10,funnel,autoMALA_fixed,0.00390625,2641.563949377463,2767.537147266861,1.6867296e7,11.638406345636824,0.619233285759729,0.28289906262766235
2,5,funnel,autoMALA_fixed,9.765625E-4,1997.3063967099417,2103.7723132775172,1.7346048e7,15.405544312286299,0.6217051020076879,0.2364894076176502
2,17,normal,autoMALA,0.03125,245674.71691043166,242141.16438175348,1.1858583e7,3.9660035058401903,0.6605763599211865,1.269111531553387
2,3,normal,autoMALA_fixed,0.00390625,249531.72369654843,248840.03739489175,1.186145e7,3.9548198949969113,0.6618652640740534,1.2673906126012549
2,10,normal,autoMALA_fixed,0.0078125,262706.4379388482,261971.92119207664,1.1858129e7,3.9591364496444967,0.6606589732113266,1.2663861329947286
2,4,banana,autoMALA_fixed,0.0625,652.0390095789082,925.0456016496456,1.3126782e7,0.3137666167536005,0.6576048586178403,0.026415432362624648
2,7,normal,autoMALA,0.00390625,254949.95047417728,255131.9229643792,1.1860355e7,3.942289275844329,0.66168653347414,1.269633432965131
2,15,normal,autoMALA,1.0,239997.36440817552,238481.4527248673,1.1862377e7,3.966061094246685,0.6604199145808157,1.2690510185592578
2,11,normal,mix_autoMALA,0.25,182849.65781053388,181486.7876263259,3.954489e6,3.4049031229248783,0.6607542071653195,1.2697591373735673
2,9,normal,autoMALA,1.0,273621.1705759725,271166.3930617338,1.1863033e7,3.9825486968097694,0.6607878211774115,1.270775221359109
2,9,normal,autoMALA_fixed,9.765625E-4,280302.2135376919,279391.27643054264,1.1868561e7,3.974990453147561,0.6614004498020285,1.2707320398261528
2,12,normal,mix_autoMALA,0.0078125,187966.90071987011,185207.41509514564,3.955434e6,3.391116639534733,0.6619888498620305,1.2708648634505515
2,19,banana,autoMALA,0.125,609.4112076625885,834.747015503133,1.4849874e7,0.20939721989434565,0.6432802421433462,0.10796918409974525
2,19,banana,mix_autoMALA,2.0,568.7217967934632,916.1664867681229,4.995676e6,0.1016917854122783,0.6381436666035393,0.10311501699337249
2,9,banana,MALA,0.0078125,516.2346380574297,1832.5120846337284,3.145716e6,0.0008120099999825557,0.999935411635423,0.0078125
2,16,funnel,mix_autoMALA,0.5,1931.7848277066464,1932.3143074217112,5.89734e6,4.275120212297479,0.6037010407847249,0.7105434116544826
2,4,banana,MALA,0.00390625,522.4547490253104,25513.202061124637,3.145716e6,5.779158576865462e-5,0.9999998599217743,0.00390625
2,20,banana,autoMALA_fixed,0.00390625,595.6354024259489,579.8390061573291,1.346835e7,0.3142349964225395,0.661628180460306,0.026682916459873966
2,2,funnel,autoMALA,0.25,2467.548336685769,2239.877950757313,1.6853312e7,7.61653154504544,0.6067247375242649,0.7167564724779917
2,11,normal,autoMALA_fixed,1.0,250204.88849162406,250191.88381553793,1.1858172e7,3.954331722629917,0.6594329180925008,1.269659931718252
2,9,banana,autoMALA,0.015625,609.5579067627709,876.5960440434943,1.4760562e7,0.21007179556237865,0.6421580587958189,0.10640599841900245
2,6,banana,MALA,2.0,966.3596582318469,4545.554410139114,3.145716e6,0.08200161780791186,0.0026652378135796875,2.0
2,10,banana,mix_autoMALA,0.25,560.1790345272732,777.6936243340705,4.833421e6,0.09565493206463771,0.645497055456587,0.1148222108160662
2,12,funnel,mix_autoMALA,1.0,1854.6935255491933,1825.3826684138269,5.700377e6,3.9104808014947237,0.6024725319855947,0.7380506194561298
2,4,banana,mix_autoMALA,0.00390625,537.002802961814,369.27921660824103,5.383558e6,0.10259241848357895,0.6353825240583326,0.0815989044317235
2,5,banana,autoMALA,0.5,575.8528459676971,649.8426706417059,1.4969149e7,0.19011021897375516,0.6440703295708081,0.10139161987328327
2,19,funnel,mix_autoMALA,0.0078125,2065.811284281309,2067.365737987653,5.875985e6,4.128753857501994,0.6022240142623198,0.7138378311589869
2,20,funnel,mix_autoMALA,0.00390625,2334.7107051671023,2426.442120921851,5.685364e6,3.6668287837119453,0.6007151157686309,0.7448259485114213
2,18,banana,autoMALA,1.0,587.0531105151965,738.7756238521986,1.473761e7,0.20246064194401264,0.6449468707967786,0.10425679843091605
2,12,normal,mix_autoMALA,0.125,187966.90071987011,185207.41509514564,3.95541e6,3.391116639534733,0.6619888498620305,1.2708648634505515
2,6,normal,MALA,2.0,234048.7437959647,234397.60739472532,3.145716e6,3.8523255878006815,0.29135735419534287,2.0
2,17,funnel,autoMALA,0.0078125,4026.574725641689,4134.458296914163,1.6438895e7,8.63753426410746,0.6077791748243996,0.7282779342773804
2,1,banana,MALA,0.125,518.1870853588558,116.24020465897338,3.145716e6,0.02093093361434874,0.05911379965729489,0.125
2,2,normal,autoMALA_fixed,0.015625,246249.38670182577,247010.61957538736,1.1865313e7,3.9533316161109218,0.6622171474461361,1.2694060162687164
2,17,banana,autoMALA,0.00390625,583.4623547719622,646.1240792687162,1.4745385e7,0.19255581003926403,0.6432453730837003,0.10027594591093494
2,2,banana,MALA,0.00390625,518.1171118053624,13985.510808781295,3.145716e6,5.640317465412847e-5,0.9999998263265297,0.00390625
2,11,normal,MALA,0.03125,787.8001656085313,738.0475355524192,3.145716e6,0.011489790141612678,0.9999962094792522,0.03125
2,14,funnel,mix_autoMALA,0.03125,1716.0943033521803,1662.3905059988103,6.177945e6,4.262431033441313,0.6032374049723749,0.7242775936553559
2,4,normal,autoMALA,0.00390625,258453.56966765824,257378.43877816477,1.1866495e7,3.9486520880446987,0.6615605766540065,1.2694200505133277
2,3,normal,MALA,0.001953125,514.0012633009594,2768.2646738163094,3.145716e6,4.117173169012243e-6,0.999999999964539,0.001953125
2,20,funnel,mix_autoMALA,0.25,2334.7107051671023,2426.442120921851,5.685328e6,3.6668287837119453,0.6007151157686309,0.7448259485114213
2,13,normal,autoMALA_fixed,0.5,237545.5937860418,237804.78902586846,1.1857866e7,3.9565528881315144,0.6595895401130611,1.2691601338728637
2,14,normal,MALA,0.125,7001.5100111027205,7085.078388588968,3.145716e6,0.18516527318817416,0.9997559948359384,0.125
2,16,normal,mix_autoMALA,0.5,158072.2995427708,157127.08951046504,3.956491e6,3.4006254884870004,0.66053461567188,1.2699477936703536
2,11,banana,MALA,0.25,649.8865756200842,1458.5779395972215,3.145716e6,0.1948933485688243,0.2261577422669102,0.25
2,7,banana,MALA,0.015625,530.6311112486152,2162.187423153378,3.145716e6,0.008145968294379009,0.9988483731341132,0.015625
2,15,normal,mix_autoMALA,1.0,202781.68628584105,201802.21621711788,3.954541e6,3.410496049085858,0.6610067872353311,1.2715881630281527
2,7,normal,MALA,9.765625E-4,513.8509628972032,2134.5923458842494,3.145716e6,6.590100413941996e-9,0.9999999999995974,0.0009765625
2,18,normal,MALA,0.125,6449.77865584187,6329.307144758601,3.145716e6,0.1847862762948978,0.9997550877092735,0.125
2,18,normal,autoMALA,0.25,240194.5223462881,239708.2447703,1.1859993e7,3.948462439638313,0.6605963200250438,1.2682060491161218
2,9,funnel,mix_autoMALA,0.0078125,2997.8465848255214,3213.7292600898486,5.734828e6,4.618520633255105,0.6007004869204029,0.7497946886586573
2,13,banana,autoMALA,0.125,562.2037541788064,509.90699954537865,1.5014396e7,0.1867149079826624,0.6408788634950678,0.0927735547718702
2,7,normal,autoMALA,0.015625,254949.95047417728,255131.9229643792,1.1860319e7,3.942289275844329,0.66168653347414,1.269633432965131
2,20,funnel,MALA,2.0,2047.2233059461005,2339.187601911088,3.145716e6,8.698727738723843,0.16339384502795712,2.0
2,15,normal,autoMALA_fixed,0.5,272788.99359914113,271814.346980669,1.1861278e7,3.941688107959693,0.6607453117047615,1.268524276453343
2,18,funnel,autoMALA,1.0,3307.0254761620185,3256.7213374154735,1.6753367e7,8.199250665130771,0.6066767189167448,0.720794684694288
2,17,funnel,MALA,0.00390625,517.3375859136378,5271.400613705677,3.145716e6,0.00011461264195891377,0.9999999833241736,0.00390625
2,20,banana,autoMALA_fixed,0.5,641.8962600038882,878.5034816205008,1.333536e7,0.2774357449253523,0.6727120530223288,0.03815738805810778
2,9,funnel,mix_autoMALA,0.001953125,2997.8465848255214,3213.7292600898486,5.73484e6,4.618520633255105,0.6007004869204029,0.7497946886586573
2,9,normal,MALA,2.0,282581.72771013464,282274.32672361546,3.145716e6,3.8505561856205657,0.29438837596589285,2.0
2,16,normal,autoMALA,0.5,282133.9090990952,281124.1830546254,1.1863677e7,3.9630051190203552,0.6616675050921477,1.2695105589312314
2,17,funnel,mix_autoMALA,0.03125,1933.833473370135,1889.4852428802199,5.958878e6,4.375333482427157,0.6020465952871253,0.7095721234097863
2,6,funnel,autoMALA,1.0,3200.441623768462,3122.164746147304,1.6395867e7,7.841620685596373,0.606675073719178,0.743178479033325
2,11,banana,autoMALA_fixed,0.5,586.7856185905631,574.189055964288,1.323613e7,0.25856912070090543,0.6710787925425337,0.035392320759010595
2,2,banana,mix_autoMALA,0.0078125,568.1052561787791,810.4785455443595,5.747245e6,0.11111315206911472,0.6359516640388715,0.09133759429367844
2,4,banana,autoMALA_fixed,0.0078125,652.0390095789082,925.0456016496456,1.3126836e7,0.3137666167536005,0.6576048586178403,0.026415432362624648
2,12,normal,autoMALA,0.0625,242881.0842060916,241834.89691026404,1.186521e7,3.960851382002152,0.6619042184641535,1.26948152212196
2,16,banana,autoMALA,0.5,568.5031161724,572.1162050050656,1.4828767e7,0.186134804583598,0.642645673511608,0.09603947813361667
2,14,normal,autoMALA_fixed,9.765625E-4,255196.3393687364,256426.14359155105,1.1862315e7,3.9337393377982033,0.6613270250663815,1.2694782976855103
2,6,normal,MALA,0.001953125,516.8664574196791,809.6626918906932,3.145716e6,3.2877002537999136e-6,0.9999999999252299,0.001953125
2,4,normal,mix_autoMALA,0.00390625,181128.75307081602,180345.08541818135,3.953663e6,3.4055551818198055,0.6608199416425288,1.269265277018993
2,17,normal,mix_autoMALA,0.001953125,180306.31399996395,179423.46311415857,3.953498e6,3.400269984307638,0.6602674049235148,1.2706387481230337
2,1,banana,autoMALA,1.0,567.6479128890787,630.2507230261338,1.4761257e7,0.1706978133633961,0.6423294278763604,0.09355287613667596
2,8,normal,autoMALA_fixed,0.0078125,252704.27667375782,250622.25802798598,1.1868211e7,3.965504243625523,0.6613900402455062,1.2704765015152428
2,16,banana,autoMALA,0.001953125,556.6785836704121,460.58902116533835,1.5105855e7,0.17710518110088083,0.6448595742193725,0.09254892048475763
2,12,funnel,autoMALA,0.0625,3477.489583963332,3399.6113802025707,1.6486726e7,7.805864848453277,0.608022163709094,0.7432078312969445
2,11,funnel,mix_autoMALA,0.25,2275.847695456484,2250.362733565777,5.633323e6,3.4305314692551607,0.6010076531342166,0.7493756296083602
2,5,funnel,MALA,9.765625E-4,513.8273698738495,2.4700772417934738e7,3.145716e6,1.4667183244934157e-8,0.9999999999998095,0.0009765625
2,1,banana,mix_autoMALA,0.0625,543.7695120008452,491.8857125971564,5.351191e6,0.10770098313301128,0.6383660702490438,0.08482215453378339
2,9,banana,MALA,0.125,572.7091310391182,613.9996681065226,3.145716e6,0.12911567326960366,0.3970821977306282,0.125
2,7,funnel,MALA,1.0,3981.7475189899405,4280.15012013386,3.145716e6,9.81666897135695,0.41604246048211196,1.0
2,1,normal,autoMALA_fixed,0.125,251202.80917652856,250001.31858506767,1.1862163e7,3.961755493500806,0.6604641284969759,1.26945745833039
2,1,banana,mix_autoMALA,0.03125,543.7695120008452,491.8857125971564,5.351197e6,0.10770098313301128,0.6383660702490438,0.08482215453378339
2,1,funnel,autoMALA_fixed,1.0,2765.8190140364163,2896.9105540276846,1.7336112e7,13.84580169972749,0.624370597209854,0.24411164665651436
2,17,normal,autoMALA,0.5,245674.71691043166,242141.16438175348,1.1858511e7,3.9660035058401903,0.6605763599211865,1.269111531553387
2,7,normal,autoMALA,0.0625,254949.95047417728,255131.9229643792,1.1860283e7,3.942289275844329,0.66168653347414,1.269633432965131
2,19,normal,autoMALA_fixed,2.0,257481.09735738073,257643.07372443838,1.1864568e7,3.941955525735973,0.6608066810510361,1.2676392345420893
2,12,banana,mix_autoMALA,0.015625,558.359073047881,723.320922774857,4.956534e6,0.09698900384196034,0.6461488178710669,0.11209508309992267
2,12,funnel,autoMALA,0.0078125,3477.489583963332,3399.6113802025707,1.648678e7,7.805864848453277,0.608022163709094,0.7432078312969445
2,19,banana,autoMALA,0.015625,609.4112076625885,834.747015503133,1.4849928e7,0.20939721989434565,0.6432802421433462,0.10796918409974525
2,12,banana,MALA,0.015625,516.712116975352,463.2645598286103,3.145716e6,0.00748216948761786,0.9912044499374493,0.015625
2,18,banana,MALA,0.0625,527.0567341118887,283.4412672212049,3.145716e6,0.06020172951226924,0.6070541827570803,0.0625
2,19,funnel,autoMALA_fixed,0.0625,2244.5021816017165,2317.7879225990837,1.7362438e7,14.199306612621706,0.6224450863398152,0.23702660083904464
2,7,normal,autoMALA,0.001953125,254949.95047417728,255131.9229643792,1.1860373e7,3.942289275844329,0.66168653347414,1.269633432965131
2,20,funnel,autoMALA,0.25,4390.141358975033,4428.2189194790435,1.659728e7,7.9992269954709,0.6071385784877616,0.7342782091202887
2,6,normal,autoMALA,0.0625,253208.30026991418,253727.96796840854,1.1863592e7,3.9455934844341356,0.6620515423431739,1.2683235830003927
2,12,normal,mix_autoMALA,0.25,187966.90071987011,185207.41509514564,3.955404e6,3.391116639534733,0.6619888498620305,1.2708648634505515
2,8,banana,mix_autoMALA,0.00390625,582.2701734279533,953.2742757642297,5.17e6,0.11906954334418449,0.6421401965021721,0.10263070948075936
2,7,funnel,mix_autoMALA,0.5,2149.6360677053226,2233.6944801243653,5.799547e6,3.726087050641599,0.5995841384503812,0.7396108502534391
2,12,normal,MALA,0.00390625,517.6262744585775,1263.2714735111388,3.145716e6,7.499957363526264e-5,0.9999999978200453,0.00390625
2,15,normal,MALA,0.25,27310.00720895915,27357.24534235942,3.145716e6,0.6975324743044844,0.9980612196676468,0.25
2,7,funnel,MALA,9.765625E-4,513.7062597921445,3.6671260772998445e7,3.145716e6,5.933632993036213e-9,0.9999999999999329,0.0009765625
2,15,funnel,autoMALA_fixed,0.0078125,3169.743350518153,3407.9132709882,1.7048396e7,10.731958921991158,0.6132591274342429,0.2743684681505276
2,13,banana,MALA,2.0,513.0019569471624,3132.2843705973773,3.145716e6,0.0,0.0,2.0
2,3,normal,autoMALA,0.5,259527.39368254208,256940.54778997213,1.1864874e7,3.974274378181916,0.6620521681222826,1.268763191496081
2,17,normal,autoMALA,0.25,245674.71691043166,242141.16438175348,1.1858529e7,3.9660035058401903,0.6605763599211865,1.269111531553387
2,2,normal,autoMALA,0.00390625,268628.233977928,268314.9091388991,1.1861341e7,3.9409509575600556,0.6613453984121358,1.2698019005949457
2,6,banana,autoMALA_fixed,0.03125,602.4892882245556,732.6475272621358,1.450024e7,0.23300737992136128,0.6289617775097684,0.04229973929046301
2,5,banana,MALA,9.765625E-4,513.8221830938626,2.7143494795729488e7,3.145716e6,1.4671188329624764e-8,0.9999999999977904,0.0009765625
2,7,funnel,MALA,0.25,2530.25866054705,2735.708391976623,3.145716e6,2.4117300039568867,0.779970862759736,0.25
2,3,normal,autoMALA_fixed,0.03125,249531.72369654843,248840.03739489175,1.1861396e7,3.9548198949969113,0.6618652640740534,1.2673906126012549
2,9,funnel,autoMALA_fixed,0.5,2330.1747372472196,2457.6869886664485,1.7461138e7,14.182884393097051,0.6170542494802406,0.23809750421159737
2,13,funnel,autoMALA_fixed,0.015625,2826.630344537788,2999.266945879905,1.7093081e7,12.384740676275264,0.6159015591401784,0.2560549860664404
2,8,normal,autoMALA,2.0,224919.40606443989,224540.1134235742,1.1864273e7,3.9568123092945484,0.6624182840336995,1.2697978264551508
2,17,funnel,MALA,1.0,4464.004114328035,4622.130323041888,3.145716e6,8.619642074624094,0.445416061729214,1.0
2,16,funnel,autoMALA_fixed,0.03125,1175.699958209396,881.1061119269241,1.7670827e7,10.834972096232176,0.6132705616219285,0.2692184198073751
2,11,funnel,autoMALA_fixed,1.0,1909.5359422017593,1893.9920778222095,1.7333275e7,12.779374286016106,0.6152949275066545,0.2485191135727178
2,8,normal,MALA,0.015625,577.1543395899636,653.4506397439352,3.145716e6,0.0027648105072172664,0.999999575403855,0.015625
2,20,funnel,mix_autoMALA,0.015625,2334.7107051671023,2426.442120921851,5.685352e6,3.6668287837119453,0.6007151157686309,0.7448259485114213
2,5,normal,autoMALA,0.00390625,266305.0075097831,265314.5117294055,1.1861636e7,3.9607876789430914,0.661325006850702,1.2693888229701045
2,19,normal,autoMALA_fixed,0.25,258040.65524806708,258112.5353795713,1.1863985e7,3.9424690322286335,0.6606630314303236,1.267559698605733
2,1,normal,MALA,0.5,103242.20001769124,103454.06176588136,3.145716e6,2.2546068557234076,0.9844295962361623,0.5
2,1,funnel,autoMALA,2.0,6074.144341377371,6437.55629494119,1.6417364e7,8.02850327510282,0.6066179937053378,0.7480193032157894
2,8,funnel,mix_autoMALA,0.015625,2002.3857736253476,1980.8679574290732,5.936294e6,4.515541852389857,0.6028833956932982,0.7153703712113558
2,7,normal,mix_autoMALA,0.5,172100.20338361297,171481.03873478225,3.952135e6,3.404676252227026,0.660291422186613,1.2704432992384949
2,2,banana,MALA,9.765625E-4,515.0730971047449,1.3605700836013646e6,3.145716e6,5.773254319367688e-8,0.9999999999837721,0.0009765625
2,11,funnel,autoMALA,0.03125,3196.5414177724188,3038.958030850071,1.6624439e7,7.938890320162655,0.6065635974736197,0.7264108373928151
2,10,funnel,MALA,0.5,3242.9240351616704,3691.1984161492173,3.145716e6,5.0383582723981455,0.6394633668978197,0.5
2,4,normal,MALA,2.0,231476.88912627794,230615.37152484988,3.145716e6,3.8439726656934465,0.2926082009127299,2.0
2,20,banana,mix_autoMALA,0.03125,544.2218378020475,621.5158740662133,4.984651e6,0.08698178651995925,0.6453737368783835,0.10251483932735213
2,20,funnel,MALA,9.765625E-4,516.5010225890177,6.171428512568037e6,3.145716e6,5.3724340143199934e-8,0.9999999999987359,0.0009765625
2,12,funnel,autoMALA_fixed,0.015625,2343.236774126105,2426.45293176912,1.7305265e7,14.792049528472674,0.6204151651892098,0.2319542252655171
2,8,normal,autoMALA_fixed,9.765625E-4,252704.27667375782,250622.25802798598,1.1868265e7,3.965504243625523,0.6613900402455062,1.2704765015152428
2,9,banana,MALA,0.25,645.6703291513355,1422.8046889106258,3.145716e6,0.19569686732520442,0.21714259736716895,0.25
2,12,normal,mix_autoMALA,0.00390625,187966.90071987011,185207.41509514564,3.95544e6,3.391116639534733,0.6619888498620305,1.2708648634505515
2,11,funnel,autoMALA,0.0078125,3196.5414177724188,3038.958030850071,1.6624475e7,7.938890320162655,0.6065635974736197,0.7264108373928151
2,1,funnel,autoMALA,0.03125,2678.8901119723278,2455.233327367498,1.6612467e7,8.061589947792132,0.6078994598428343,0.7215987279078139
2,6,funnel,mix_autoMALA,0.0625,2468.2745713939066,2671.228321756171,5.832069e6,4.389288503244548,0.6025462846311522,0.7210971032388174
2,17,funnel,autoMALA,0.015625,4026.574725641689,4134.458296914163,1.6438877e7,8.63753426410746,0.6077791748243996,0.7282779342773804
2,19,funnel,autoMALA_fixed,0.015625,2244.5021816017165,2317.7879225990837,1.7362474e7,14.199306612621706,0.6224450863398152,0.23702660083904464
2,20,normal,MALA,0.0625,1947.9600086387443,1976.716675512872,3.145716e6,0.04656358038084756,0.9999699375088864,0.0625
2,15,normal,MALA,1.0,258058.0943484548,258186.50626920882,3.145716e6,3.9280351259404047,0.8758542652096213,1.0
2,4,banana,autoMALA_fixed,0.001953125,652.0390095789082,925.0456016496456,1.3126872e7,0.3137666167536005,0.6576048586178403,0.026415432362624648
2,14,funnel,autoMALA,0.00390625,4442.328790303413,4510.1169085454485,1.6518608e7,7.473079440517144,0.6054394746953596,0.7373108342587859
2,19,funnel,autoMALA_fixed,0.03125,2244.5021816017165,2317.7879225990837,1.7362456e7,14.199306612621706,0.6224450863398152,0.23702660083904464
2,16,normal,mix_autoMALA,0.0625,158072.2995427708,157127.08951046504,3.956509e6,3.4006254884870004,0.66053461567188,1.2699477936703536
2,1,banana,mix_autoMALA,0.5,542.1388013988333,492.01970378208233,5.404706e6,0.11251577694887997,0.6360510424787942,0.08848601912610708
2,8,funnel,autoMALA,0.0078125,4934.997121354194,5125.5418826952555,1.6583516e7,8.614531580811725,0.607645934270375,0.7235545270834196
2,20,normal,MALA,0.5,103993.36449845864,103960.36278112061,3.145716e6,2.2660554132556414,0.9843323576667712,0.5
2,16,banana,mix_autoMALA,1.0,547.2747700482254,620.0123485350424,5.189429e6,0.09616250426315907,0.6371289057212036,0.09297160522105881
2,4,banana,autoMALA,0.00390625,673.433598676427,1366.7088596357448,1.497023e7,0.2279732525081625,0.6384766188632597,0.11289445914279436
2,12,banana,MALA,9.765625E-4,517.4976783888105,1.3231115239019138e8,3.145716e6,4.121509975281694e-8,0.9999999999886482,0.0009765625
2,4,funnel,mix_autoMALA,0.0078125,2165.1100440513537,2295.6865259395067,6.237728e6,7.65435851934403,0.6049812689975559,0.6760791682721207
2,15,funnel,mix_autoMALA,0.00390625,2079.696229827242,2150.4693115669575,6.288375e6,7.730135789574691,0.6068613352265304,0.6679454821319812
2,16,banana,MALA,0.25,596.3732206379071,985.8715424677156,3.145716e6,0.18525930413996392,0.20877471015232038,0.25
2,15,banana,autoMALA_fixed,0.5,602.0606672201676,620.8683974265452,1.3583463e7,0.2858578564173247,0.657883116698938,0.036418956694214494
2,3,banana,mix_autoMALA,0.03125,623.1884650278026,1458.735238651168,5.41859e6,0.13277584978058357,0.6292721866669009,0.10602425171598193
2,2,funnel,autoMALA,0.015625,2467.548336685769,2239.877950757313,1.6853384e7,7.61653154504544,0.6067247375242649,0.7167564724779917
2,13,funnel,mix_autoMALA,0.00390625,2141.534473885224,2194.824577166995,5.825626e6,4.789756722042656,0.6026056604976626,0.714358895240118
2,5,normal,autoMALA,1.0,266561.1356632802,265520.9173521239,1.1861341e7,3.961289891100041,0.6613076639633804,1.2694256040694023
2,18,banana,mix_autoMALA,0.001953125,582.480822370319,1004.481479590971,4.891087e6,0.09977246892768976,0.6437438290234889,0.11760532090787182
2,3,banana,autoMALA,0.03125,516.0835010913789,70.17321547374698,1.8033611e7,0.014505095063449686,0.6428055788472902,0.024332027745947105
2,17,banana,mix_autoMALA,0.0625,530.0169394016038,262.0644033645244,5.165004e6,0.07261426291742075,0.6423938854293789,0.09787168005429889
2,10,funnel,MALA,0.001953125,514.6986938113527,124300.98965191602,3.145716e6,1.767566471870562e-6,0.9999999999585909,0.001953125
2,11,banana,autoMALA_fixed,0.0625,585.3976020392683,580.2291384672002,1.3981503e7,0.23994060331237393,0.6490264466496032,0.029153609332880276
2,15,normal,autoMALA,9.765625E-4,239749.6812638276,238231.53999521557,1.1862855e7,3.96587345159745,0.6604184550273866,1.2690674052145265
2,19,funnel,MALA,9.765625E-4,514.5142629153818,8.710110234826172e9,3.145716e6,1.7380193336533647e-10,0.9999999999999998,0.0009765625
2,15,banana,mix_autoMALA,0.5,581.770323487898,1028.3094257982316,4.873033e6,0.11001114009708882,0.6435667055398256,0.11547453857277094
2,20,normal,autoMALA_fixed,0.125,283492.2121995816,282580.1930016073,1.1860666e7,3.9666832286605374,0.6604099988213564,1.2683274768545996
2,13,banana,MALA,1.0,1126.175982479449,5001.235521075597,3.145716e6,0.1768495648753174,0.015961501216947834,1.0
2,1,funnel,autoMALA,0.5,6074.144341377371,6437.55629494119,1.6417358e7,8.02850327510282,0.6066179937053378,0.7480193032157894
2,20,funnel,autoMALA_fixed,0.015625,2262.818986427404,2316.816681784857,1.7115898e7,12.292411677979898,0.6143913072760165,0.26342747952972007
2,7,banana,autoMALA_fixed,0.001953125,585.9787836411097,537.5967988822215,1.3245764e7,0.2532028117347415,0.6700405251665168,0.03673906130554139
2,9,banana,autoMALA,2.0,566.2847391586489,569.9764169942116,1.4831286e7,0.20042790042623193,0.6434082655593941,0.10405210276557336
2,15,funnel,MALA,0.125,1601.9903845197168,1693.5512148029109,3.145716e6,0.9892956212645884,0.8650798441938392,0.125
2,5,normal,autoMALA,9.765625E-4,266305.0075097831,265314.5117294055,1.1861672e7,3.9607876789430914,0.661325006850702,1.2693888229701045
2,20,normal,MALA,0.25,26392.46682741705,26354.80921950851,3.145716e6,0.7020303880305898,0.9980537437107396,0.25
2,4,normal,MALA,0.5,106954.50398121444,106492.32115661571,3.145716e6,2.270225779308462,0.9842925552653532,0.5
2,13,funnel,mix_autoMALA,0.0078125,2141.534473885224,2194.824577166995,5.82562e6,4.789756722042656,0.6026056604976626,0.714358895240118
2,7,normal,autoMALA_fixed,0.125,255377.1366989329,256279.15429641108,1.1862044e7,3.9371615806615394,0.6613909457387802,1.2704917640706876
2,4,normal,autoMALA_fixed,0.03125,254202.1435486375,249601.87498774382,1.1865901e7,3.9591140998092027,0.6614057360519533,1.2702258766290024
2,20,funnel,MALA,0.001953125,515.2250798230358,66275.43591943773,3.145716e6,6.499805370872404e-6,0.999999999919087,0.001953125
2,6,funnel,mix_autoMALA,9.765625E-4,2468.2745713939066,2671.228321756171,5.832105e6,4.389288503244548,0.6025462846311522,0.7210971032388174
2,19,banana,mix_autoMALA,0.0078125,587.7791230907453,1014.3771429400949,4.922296e6,0.1087701931528706,0.6386392591159407,0.11283139997372946
2,18,normal,autoMALA_fixed,9.765625E-4,272614.35081216483,273086.3264964805,1.1860954e7,3.9546247188164605,0.6613623858191172,1.2682784388272184
2,6,funnel,autoMALA_fixed,0.0078125,2623.5955938383418,2598.4770103296432,1.6797313e7,9.558311603648502,0.6164565736529078,0.3041052531167811
2,5,funnel,autoMALA,0.25,4247.030909265823,4333.635598235654,1.6688826e7,8.224240388756375,0.6072064706537819,0.7270956756308756
2,9,normal,autoMALA,0.25,273506.68046801805,271052.0362224159,1.1862969e7,3.9823967984229056,0.6608188358820675,1.27069063156146
2,8,banana,autoMALA_fixed,1.0,631.9897808621831,917.9032006392479,1.4389505e7,0.2600492824189069,0.6346154867137488,0.032074114679829506
2,13,normal,MALA,0.0625,1862.6023918500834,1816.0209526851615,3.145716e6,0.04696499833707299,0.9999690930573174,0.0625
2,2,banana,autoMALA_fixed,9.765625E-4,680.088893044841,1184.03993192662,1.4180879e7,0.24777178096072652,0.6265477999466287,0.04149126315692476
2,18,banana,autoMALA_fixed,9.765625E-4,583.6513665322747,475.83820361500904,1.4112628e7,0.2917714583088647,0.6578957999145097,0.03807311458090613
2,12,normal,autoMALA_fixed,0.0625,261927.68265856968,262499.8171077882,1.1857808e7,3.9594352715765173,0.6603588959210632,1.2666130579154662
2,13,banana,autoMALA_fixed,0.0078125,607.8362164130673,716.1939509970372,1.327067e7,0.317510632073608,0.662010920744258,0.02625869302332667
2,10,funnel,MALA,0.0625,720.3424167726782,612.1816335986601,3.145716e6,0.17803085097481172,0.9132719470792535,0.0625
2,16,funnel,mix_autoMALA,0.015625,1931.7848277066464,1932.3143074217112,5.89737e6,4.275120212297479,0.6037010407847249,0.7105434116544826
2,18,normal,autoMALA,0.03125,240194.5223462881,239708.2447703,1.1860047e7,3.948462439638313,0.6605963200250438,1.2682060491161218
2,17,normal,mix_autoMALA,0.25,180306.31399996395,179423.46311415857,3.953456e6,3.400269984307638,0.6602674049235148,1.2706387481230337
2,9,banana,autoMALA_fixed,0.25,687.3195620534315,1088.5803309240962,1.3550653e7,0.2732747972744971,0.6683082564551891,0.04789129618831008
2,6,banana,mix_autoMALA,0.001953125,571.3006133657517,793.0341785209265,5.181374e6,0.11658370589626164,0.6348746501864171,0.09887920438545697
2,5,funnel,autoMALA,2.0,3776.864345958671,3765.4634127202835,1.6474162e7,8.141009936678076,0.6081294754014742,0.7268582056971856
2,14,normal,mix_autoMALA,0.03125,173006.8766053242,172577.56393397247,3.956001e6,3.3973113547691933,0.6615761986512095,1.269357678111151
2,14,normal,mix_autoMALA,0.5,173006.8766053242,172577.56393397247,3.955977e6,3.3973113547691933,0.6615761986512095,1.269357678111151
2,5,banana,autoMALA_fixed,9.765625E-4,610.470200670712,713.114983131035,1.3824118e7,0.331912269745352,0.6649195965600146,0.027656880335124947
2,1,funnel,mix_autoMALA,0.125,2522.3987894677575,2674.369067143392,6.200817e6,6.683181845848211,0.6067677934576604,0.6790228627646276
2,20,normal,MALA,0.015625,591.7222877508478,658.8899447652013,3.145716e6,0.002965856088950915,0.9999995203343146,0.015625
2,13,banana,mix_autoMALA,0.001953125,545.7098757331416,593.7117605621081,5.125455e6,0.09438416584019439,0.6398640958035806,0.09479437293149955
2,3,funnel,autoMALA,2.0,4636.013735448474,4814.124749257878,1.6536721e7,8.710501124275707,0.6073160506412253,0.7178709694369495
2,11,funnel,autoMALA_fixed,0.001953125,2583.603879685373,2748.478535864034,1.7621763e7,13.09588822722183,0.6152575861827122,0.2406396157336335
2,16,banana,autoMALA_fixed,0.00390625,650.2777711923836,927.9727271163218,1.304115e7,0.3071285909921595,0.6621718389171369,0.02864633049025779
2,19,normal,mix_autoMALA,0.001953125,185106.40052872137,184267.78626753026,3.953355e6,3.4033550692533847,0.6604594474849812,1.268554782566418
2,15,banana,mix_autoMALA,0.125,546.1288931160452,574.6664148842774,4.961986e6,0.08803743733864823,0.6449949587843186,0.10172764265126531
2,5,funnel,MALA,0.25,2968.6046934507185,3484.9295480824403,3.145716e6,1.766268081993358,0.8234963536106238,0.25
2,19,banana,mix_autoMALA,0.125,587.7791230907453,1014.3771429400949,4.922272e6,0.1087701931528706,0.6386392591159407,0.11283139997372946
2,17,banana,MALA,0.25,681.5758475177488,1726.8178750274478,3.145716e6,0.20888034807313985,0.2384413115230919,0.25
2,4,banana,MALA,0.25,762.4353211098743,2540.3740385017904,3.145716e6,0.2176839437514815,0.23324276721376688,0.25
2,15,funnel,mix_autoMALA,0.001953125,2079.696229827242,2150.4693115669575,6.288381e6,7.730135789574691,0.6068613352265304,0.6679454821319812
2,14,normal,MALA,0.0625,1923.516115733591,2017.7835085430072,3.145716e6,0.047333770578673294,0.9999693975644742,0.0625
2,7,banana,MALA,0.0625,590.9542634990382,1081.0329998757334,3.145716e6,0.09300458138648063,0.7867539885053769,0.0625
2,18,funnel,autoMALA_fixed,9.765625E-4,3417.1964679288158,3740.754982255102,1.6667836e7,10.749723263504874,0.6122633470474372,0.2965517772896703
2,14,banana,MALA,9.765625E-4,513.4023101343807,339570.95925837033,3.145716e6,1.647232448065088e-7,0.9999999999595995,0.0009765625
2,5,funnel,mix_autoMALA,0.25,2744.7736185756526,3012.2923855711306,5.747896e6,4.378210535131276,0.6011263736670156,0.7426269112986207
2,7,banana,MALA,2.0,1035.5059912680363,6767.218594151558,3.145716e6,0.06740500929450118,0.0020280588089215067,2.0
2,6,banana,mix_autoMALA,1.0,610.7036205708481,1320.7931940992871,5.077006e6,0.11371991486533499,0.6342394755142583,0.11035632976937645
2,18,banana,mix_autoMALA,0.125,582.480822370319,1004.481479590971,4.891051e6,0.09977246892768976,0.6437438290234889,0.11760532090787182
2,10,funnel,autoMALA_fixed,0.125,3507.210251143256,3672.9604435013102,1.6734188e7,10.466645769722017,0.611627844807142,0.3014896134677699
2,18,normal,MALA,0.25,25206.55934501017,25000.581691087817,3.145716e6,0.7032124894414885,0.9980448501945894,0.25
2,6,funnel,autoMALA,0.00390625,5110.294507209891,5327.583479282561,1.6356465e7,7.984377749745269,0.6066032971695,0.7427970729099661
2,20,normal,mix_autoMALA,0.0625,209090.8396059449,209240.2535886824,3.951276e6,3.3951095915356038,0.6600962259323963,1.268071503189939
2,18,banana,MALA,0.125,549.7867190242284,480.90077502536343,3.145716e6,0.12095051863201395,0.37635173899480995,0.125
2,16,normal,mix_autoMALA,0.125,158072.2995427708,157127.08951046504,3.956503e6,3.4006254884870004,0.66053461567188,1.2699477936703536
2,20,normal,autoMALA_fixed,0.03125,283492.2121995816,282580.1930016073,1.1860702e7,3.9666832286605374,0.6604099988213564,1.2683274768545996
2,8,banana,mix_autoMALA,2.0,582.2701734279533,953.2742757642297,5.169972e6,0.11906954334418449,0.6421401965021721,0.10263070948075936
2,13,banana,MALA,0.125,609.2641715159526,924.0146465784287,3.145716e6,0.15366674311147063,0.418141644743399,0.125
2,14,banana,autoMALA,1.0,583.4097426285473,657.9631669229185,1.4785732e7,0.19712118543175486,0.6436048088872929,0.10133354807695459
2,12,funnel,MALA,0.00390625,514.9048987531772,4386.881447397172,3.145716e6,8.086833767864821e-5,0.999999994695222,0.00390625
2,6,normal,MALA,0.00390625,518.9236060533331,1563.9181182227949,3.145716e6,6.347149700114398e-5,0.9999999984266266,0.00390625
2,14,funnel,mix_autoMALA,9.765625E-4,1716.0943033521803,1662.3905059988103,6.177975e6,4.262431033441313,0.6032374049723749,0.7242775936553559
2,19,funnel,MALA,0.5,2283.496061000576,2372.0704709745187,3.145716e6,4.520686880734714,0.6669094637787633,0.5
2,14,funnel,autoMALA,0.001953125,4442.328790303413,4510.1169085454485,1.6518626e7,7.473079440517144,0.6054394746953596,0.7373108342587859
2,19,normal,autoMALA_fixed,0.03125,258040.65524806708,258112.5353795713,1.1864039e7,3.9424690322286335,0.6606630314303236,1.267559698605733
2,3,banana,mix_autoMALA,9.765625E-4,623.1884650278026,1458.735238651168,5.41862e6,0.13277584978058357,0.6292721866669009,0.10602425171598193
2,11,banana,autoMALA_fixed,0.00390625,585.3976020392683,580.2291384672002,1.3981575e7,0.23994060331237393,0.6490264466496032,0.029153609332880276
2,9,normal,mix_autoMALA,0.25,180556.04248113625,179729.09621058876,3.95548e6,3.387811844442469,0.6618520661793902,1.2686821327985751
2,5,banana,MALA,0.00390625,517.2610323197388,9404.249229526422,3.145716e6,5.430809975809219e-5,0.9999997910546937,0.00390625
2,18,funnel,MALA,0.125,1356.7283536688292,1446.346431159754,3.145716e6,0.5517940808279109,0.9018286437303858,0.125
2,6,funnel,autoMALA_fixed,0.03125,2623.5955938383418,2598.4770103296432,1.6797277e7,9.558311603648502,0.6164565736529078,0.3041052531167811
2,5,banana,autoMALA,0.25,607.3888854489411,953.6119979293421,1.4472694e7,0.2043550327052688,0.6425236511303105,0.10968881710460295
2,8,banana,mix_autoMALA,0.0625,582.2701734279533,953.2742757642297,5.169976e6,0.11906954334418449,0.6421401965021721,0.10263070948075936
2,9,banana,autoMALA_fixed,9.765625E-4,589.6841794589669,560.9921210624188,1.4717369e7,0.26315625134015685,0.6622721705100179,0.045806091216117846
2,9,banana,MALA,0.015625,516.5290533274083,485.02960860246606,3.145716e6,0.008542489505416927,0.9917039555843176,0.015625
2,5,normal,MALA,1.0,261809.85403532424,261212.4405127001,3.145716e6,3.940974866902039,0.8762026109937809,1.0
2,10,normal,autoMALA,0.03125,240226.22300651233,240688.3871878477,1.186576e7,3.951552074614255,0.6622114547752715,1.2686865429272358
2,11,funnel,MALA,1.0,2189.3457992922226,2146.711793613808,3.145716e6,8.083646629500508,0.4348776345051415,1.0
2,13,funnel,MALA,0.015625,530.6151379397979,484.86892360810197,3.145716e6,0.0064425052726499715,0.9998029840056994,0.015625
2,8,funnel,mix_autoMALA,1.0,2494.514794944771,2669.507592281826,5.80293e6,4.307133798194705,0.6028227908813627,0.7360744218416071
2,6,funnel,MALA,0.015625,547.0963871586318,1102.7682712083317,3.145716e6,0.0033428150114976187,0.9999858631383001,0.015625
2,1,banana,autoMALA,0.125,653.762625316658,1200.2697867068448,1.4435853e7,0.22005343076727615,0.6423517031891264,0.1154566758876822
2,6,funnel,autoMALA,2.0,3200.441623768462,3122.164746147304,1.6395877e7,7.841620685596373,0.606675073719178,0.743178479033325
2,2,banana,autoMALA_fixed,0.125,680.088893044841,1184.03993192662,1.4180753e7,0.24777178096072652,0.6265477999466287,0.04149126315692476
2,17,banana,MALA,0.03125,525.5913844157761,628.419728783395,3.145716e6,0.031447717630585285,0.9309532091207052,0.03125
2,9,banana,MALA,9.765625E-4,514.0608997396558,279390.1569713519,3.145716e6,4.819811976358516e-7,0.9999999999126864,0.0009765625
2,15,banana,mix_autoMALA,9.765625E-4,546.1288931160452,574.6664148842774,4.962028e6,0.08803743733864823,0.6449949587843186,0.10172764265126531
2,6,banana,MALA,0.001953125,518.3530860498324,86530.43683412575,3.145716e6,5.23535681232114e-6,0.999999998097311,0.001953125
2,19,banana,autoMALA_fixed,0.015625,603.7623133435641,728.9706646055099,1.3919569e7,0.2511811301444318,0.6379896338569007,0.0368313759264087
2,17,normal,mix_autoMALA,0.5,180306.31399996395,179423.46311415857,3.95345e6,3.400269984307638,0.6602674049235148,1.2706387481230337
2,12,normal,autoMALA_fixed,0.03125,261927.68265856968,262499.8171077882,1.1857826e7,3.9594352715765173,0.6603588959210632,1.2666130579154662
2,8,banana,MALA,0.0625,581.5576489824623,891.4214532035535,3.145716e6,0.10022315739820395,0.7001167023256831,0.0625
2,6,funnel,mix_autoMALA,0.0078125,2468.2745713939066,2671.228321756171,5.832087e6,4.389288503244548,0.6025462846311522,0.7210971032388174
2,17,banana,MALA,0.0078125,516.8583526623152,875.1547964730344,3.145716e6,0.0004240234361989593,0.999926908659042,0.0078125
2,6,banana,autoMALA_fixed,0.001953125,602.4892882245556,732.6475272621358,1.4500312e7,0.23300737992136128,0.6289617775097684,0.04229973929046301
2,19,banana,autoMALA,0.001953125,609.4112076625885,834.747015503133,1.4849982e7,0.20939721989434565,0.6432802421433462,0.10796918409974525
2,12,funnel,autoMALA,9.765625E-4,3477.489583963332,3399.6113802025707,1.6486834e7,7.805864848453277,0.608022163709094,0.7432078312969445
2,9,banana,autoMALA_fixed,2.0,662.2933020694838,1088.400782285494,1.4145242e7,0.2602444989039017,0.6527666403265735,0.0482926931277935
2,10,banana,autoMALA_fixed,0.0625,594.3577675709057,677.3411047987204,1.407031e7,0.26416201275810336,0.6629567119100362,0.03729741131796408
2,3,funnel,autoMALA,0.03125,3905.171225401917,4035.7204895363075,1.641323e7,7.987737310608726,0.6065637357891538,0.734861915829106
2,12,banana,autoMALA_fixed,0.5,588.3283462215969,628.7206611313923,1.3271279e7,0.2843793591028175,0.6630957649875185,0.03539150277518169
2,13,normal,mix_autoMALA,0.001953125,174490.90401096502,174036.71638330992,3.954895e6,3.3899060209137697,0.6618201750059641,1.266266101678236
2,6,banana,mix_autoMALA,0.00390625,571.3006133657517,793.0341785209265,5.181368e6,0.11658370589626164,0.6348746501864171,0.09887920438545697
2,2,normal,autoMALA_fixed,9.765625E-4,246249.38670182577,247010.61957538736,1.1865385e7,3.9533316161109218,0.6622171474461361,1.2694060162687164
2,1,normal,autoMALA,1.0,264022.37341219676,264545.61804777617,1.1863408e7,3.9537125740815964,0.6609202898533809,1.2692046946286204
2,3,funnel,autoMALA,0.0078125,3905.171225401917,4035.7204895363075,1.6413266e7,7.987737310608726,0.6065637357891538,0.734861915829106
2,5,normal,autoMALA_fixed,0.125,252216.4803273183,252586.2690811506,1.1860933e7,3.96166730109533,0.6610891999912091,1.2704620386742485
2,6,normal,autoMALA,0.001953125,253208.30026991418,253727.96796840854,1.1863682e7,3.9455934844341356,0.6620515423431739,1.2683235830003927
2,13,normal,autoMALA,0.015625,260032.51721162169,261024.95756530197,1.1860482e7,3.9494704654717956,0.6607384370075434,1.2689353930968934
2,20,banana,MALA,0.015625,524.3094613806007,1146.7964948629779,3.145716e6,0.0069513274056224265,0.9979270574609955,0.015625
2,11,banana,MALA,0.001953125,520.3346779330718,424022.83980203985,3.145716e6,1.701571896975631e-6,0.9999999993507648,0.001953125
2,18,funnel,autoMALA_fixed,0.25,3236.81670842729,3483.2902398052847,1.7089351e7,10.647123545901552,0.6108953836637435,0.27749745088251515
2,14,normal,autoMALA_fixed,0.0625,255196.3393687364,256426.14359155105,1.1862207e7,3.9337393377982033,0.6613270250663815,1.2694782976855103
2,12,normal,autoMALA,0.001953125,242881.0842060916,241834.89691026404,1.18653e7,3.960851382002152,0.6619042184641535,1.26948152212196
2,19,banana,autoMALA_fixed,0.0078125,603.7623133435641,728.9706646055099,1.3919587e7,0.2511811301444318,0.6379896338569007,0.0368313759264087
2,5,banana,autoMALA,0.0078125,633.9679368270803,1065.5324701254242,1.5051872e7,0.21841828762448193,0.6379410076942809,0.10362938758528598
2,12,normal,autoMALA,0.015625,242881.0842060916,241834.89691026404,1.1865246e7,3.960851382002152,0.6619042184641535,1.26948152212196
2,15,funnel,autoMALA_fixed,1.0,3397.044136165377,3550.478578106265,1.7387999e7,9.027259389515441,0.6076114364271797,0.28839159187636043
2,15,banana,autoMALA_fixed,0.0625,574.2751394070827,462.47218929395314,1.3736218e7,0.2677214288289294,0.6773502439341069,0.02581892426838524
2,9,banana,mix_autoMALA,0.25,598.324948456102,1155.4814525683742,4.984828e6,0.11543167703111211,0.6383016469536247,0.11930732092992263
2,1,funnel,MALA,0.125,1191.317516014966,1204.208054336536,3.145716e6,0.4816256640696009,0.932998663278645,0.125
2,17,normal,autoMALA_fixed,1.0,250359.30005552998,250656.30449058863,1.1857906e7,3.952538615332345,0.6600757794103911,1.2710536535422212
2,3,normal,autoMALA,0.25,259646.40448863225,256940.51858243876,1.1864919e7,3.9743181726845638,0.6620644587663016,1.2687290005485874
2,17,banana,autoMALA_fixed,0.25,547.7815503011113,319.70955364822277,1.3589645e7,0.24673679856849273,0.6584765107664393,0.0346667740648867
2,5,normal,MALA,0.001953125,515.7229544741767,846.8268631995302,3.145716e6,5.006892190616215e-6,0.9999999999483595,0.001953125
2,1,funnel,mix_autoMALA,0.0625,2522.3987894677575,2674.369067143392,6.200823e6,6.683181845848211,0.6067677934576604,0.6790228627646276
2,14,banana,MALA,0.0625,556.7123651943057,674.569281497507,3.145716e6,0.09518515920184205,0.6861535981421044,0.0625
2,18,funnel,autoMALA_fixed,0.5,2697.586942615335,2855.7622040196306,1.7186043e7,11.37646311453762,0.6177518347288504,0.27247348719794895
2,11,normal,autoMALA_fixed,0.5,249012.88671162497,248975.6232194808,1.1857621e7,3.9536780171477375,0.6594735471267322,1.269650777166373
2,19,banana,mix_autoMALA,0.001953125,587.7791230907453,1014.3771429400949,4.922308e6,0.1087701931528706,0.6386392591159407,0.11283139997372946
2,13,banana,mix_autoMALA,0.25,545.7098757331416,593.7117605621081,5.125413e6,0.09438416584019439,0.6398640958035806,0.09479437293149955
2,5,normal,autoMALA,0.125,266305.0075097831,265314.5117294055,1.1861546e7,3.9607876789430914,0.661325006850702,1.2693888229701045
2,8,funnel,autoMALA,0.0625,4934.997121354194,5125.5418826952555,1.6583462e7,8.614531580811725,0.607645934270375,0.7235545270834196
2,2,funnel,MALA,9.765625E-4,515.0325407208567,1.1945428940585272e6,3.145716e6,5.7798542463173e-8,0.9999999999984968,0.0009765625
2,19,normal,MALA,0.5,108813.11844092228,108384.79935147114,3.145716e6,2.2578600419170347,0.9843526160244251,0.5
2,5,normal,mix_autoMALA,0.0625,172292.49945025475,172956.49919742637,3.953431e6,3.4001305849541317,0.6597675353098146,1.2689154503047642
2,9,normal,autoMALA,2.0,274193.84547861735,271762.67837032943,1.1863141e7,3.9825300292049706,0.6608029388375533,1.270775148752786
2,15,normal,autoMALA,0.25,239749.6812638276,238231.53999521557,1.1862711e7,3.96587345159745,0.6604184550273866,1.2690674052145265
2,11,funnel,MALA,0.015625,533.3885394241905,652.1028966409128,3.145716e6,0.004858883972380906,0.999285269932905,0.015625
2,20,funnel,MALA,0.25,1961.7925059067961,2048.8953819672956,3.145716e6,1.5985372986346285,0.8394299691941992,0.25
2,1,funnel,MALA,0.5,2787.789789084053,3154.858635387902,3.145716e6,4.0195757805571155,0.6694753327239568,0.5
2,13,funnel,autoMALA_fixed,2.0,3336.539178783311,3488.1992705712846,1.7094592e7,9.986687277057582,0.6124508529597882,0.285756701500785
2,2,banana,MALA,0.0078125,522.752070875915,4353.491487339386,3.145716e6,0.0006376431654482573,0.9999808387208687,0.0078125
2,12,normal,autoMALA,0.0078125,242881.0842060916,241834.89691026404,1.1865264e7,3.960851382002152,0.6619042184641535,1.26948152212196
2,14,banana,autoMALA,0.0078125,650.4000484733098,1152.7588832972215,1.4465624e7,0.23592307429624287,0.6440440092631476,0.11470308621266116
2,18,funnel,MALA,0.25,2510.7189080862313,2788.35375387217,3.145716e6,1.617836520085121,0.8180253433093315,0.25
2,12,funnel,mix_autoMALA,0.0625,2396.3397448310366,2443.2123841887255,5.962893e6,6.114833077906917,0.6054074578444985,0.7060253760343591
2,9,funnel,autoMALA,0.5,2257.391439033325,2035.0222663320685,1.6803476e7,8.686423088071273,0.6077299119187135,0.711757518618434
2,4,funnel,autoMALA,0.015625,6219.499418472582,6761.241030806223,1.6150807e7,7.7073604283197295,0.606138259320434,0.7664621492649495
2,11,banana,MALA,0.0625,587.3701027597141,920.5295660822014,3.145716e6,0.10567064098009307,0.6940291380299446,0.0625
2,1,normal,autoMALA_fixed,9.765625E-4,251202.80917652856,250001.31858506767,1.1862289e7,3.961755493500806,0.6604641284969759,1.26945745833039
2,15,funnel,MALA,0.0625,817.0591154874753,875.9813128734354,3.145716e6,0.21284509751032096,0.950203155070012,0.0625
2,3,normal,autoMALA_fixed,0.0078125,249531.72369654843,248840.03739489175,1.1861432e7,3.9548198949969113,0.6618652640740534,1.2673906126012549
2,14,funnel,autoMALA,0.03125,4442.328790303413,4510.1169085454485,1.6518554e7,7.473079440517144,0.6054394746953596,0.7373108342587859
2,5,normal,autoMALA,0.5,265956.3702898341,264917.1114573694,1.1861183e7,3.961385569525197,0.661300174619421,1.269442079490405
2,13,funnel,autoMALA_fixed,0.25,1955.8999586988837,1944.5461462009434,1.7153084e7,11.713683910176355,0.6119100536195411,0.2787621486373161
2,13,funnel,autoMALA_fixed,1.0,3336.539178783311,3488.1992705712846,1.7094579e7,9.986687277057582,0.6124508529597882,0.285756701500785
2,13,normal,autoMALA,1.0,258386.05441980652,259415.5263674015,1.1859375e7,3.9489208507329177,0.6607068027445137,1.2689453305894944
2,7,banana,mix_autoMALA,0.03125,591.8035865106008,1160.2608817427842,4.809916e6,0.10966737623244999,0.642476003117425,0.130191980321179
2,2,banana,MALA,0.001953125,514.6975417483934,122361.58909213111,3.145716e6,2.3793662842933636e-6,0.9999999994262327,0.001953125
2,15,normal,MALA,9.765625E-4,515.3157677640448,787.6812983284495,3.145716e6,1.505863831322193e-8,0.9999999999997825,0.0009765625
2,17,normal,MALA,1.0,262086.2374687091,260984.4452209087,3.145716e6,3.9589309211244794,0.8756789794909947,1.0
2,12,banana,autoMALA,2.0,602.4317671455967,885.953186463132,1.4644112e7,0.21415902985599403,0.6432857823858548,0.10441641425353979
2,1,banana,autoMALA,0.001953125,653.762625316658,1200.2697867068448,1.4435961e7,0.22005343076727615,0.6423517031891264,0.1154566758876822
2,13,funnel,autoMALA_fixed,0.0078125,2826.630344537788,2999.266945879905,1.7093099e7,12.384740676275264,0.6159015591401784,0.2560549860664404
2,7,banana,autoMALA,9.765625E-4,618.7001130211735,994.6606661116606,1.5250405e7,0.21806678342258418,0.6361812995469593,0.10258008148401372
2,6,normal,autoMALA,0.0078125,253208.30026991418,253727.96796840854,1.1863646e7,3.9455934844341356,0.6620515423431739,1.2683235830003927
2,1,normal,MALA,1.0,225021.14787731576,225098.12088981082,3.145716e6,3.939275981793199,0.8759458827184232,1.0
2,6,normal,autoMALA,0.125,253208.30026991418,253727.96796840854,1.1863574e7,3.9455934844341356,0.6620515423431739,1.2683235830003927
2,1,normal,MALA,9.765625E-4,513.4003935727177,52438.32281055998,3.145716e6,1.0315369517062683e-9,0.9999999999999725,0.0009765625
2,13,funnel,autoMALA_fixed,0.0625,2826.630344537788,2999.266945879905,1.7093045e7,12.384740676275264,0.6159015591401784,0.2560549860664404
2,5,funnel,autoMALA,0.00390625,4247.030909265823,4333.635598235654,1.6688934e7,8.224240388756375,0.6072064706537819,0.7270956756308756
2,17,normal,MALA,0.001953125,515.1750243606425,190.59239046439822,3.145716e6,7.029297267317181e-6,0.9999999999133217,0.001953125
2,18,banana,autoMALA_fixed,0.00390625,583.6513665322747,475.83820361500904,1.4112592e7,0.2917714583088647,0.6578957999145097,0.03807311458090613
2,12,funnel,autoMALA_fixed,0.0078125,2343.236774126105,2426.45293176912,1.7305283e7,14.792049528472674,0.6204151651892098,0.2319542252655171
2,3,normal,mix_autoMALA,0.015625,177208.6925948691,176683.46755973037,3.953134e6,3.410890256905992,0.6614577454255695,1.2698543423483812
2,11,normal,autoMALA,0.001953125,234274.7990141311,233709.27816506542,1.1861075e7,3.957928984205744,0.6605340783604231,1.2696201304256498
2,17,normal,mix_autoMALA,0.03125,180306.31399996395,179423.46311415857,3.953474e6,3.400269984307638,0.6602674049235148,1.2706387481230337
2,11,banana,autoMALA,0.125,579.5711344618559,711.513313525555,1.5770022e7,0.19009267249895054,0.6341315626154875,0.09442246848510981
2,15,banana,MALA,0.015625,524.8529971100036,1404.01517015574,3.145716e6,0.01145793715107169,0.9974868006099058,0.015625
2,15,funnel,mix_autoMALA,0.5,2079.696229827242,2150.4693115669575,6.288333e6,7.730135789574691,0.6068613352265304,0.6679454821319812
2,13,banana,autoMALA,0.001953125,562.2037541788064,509.90699954537865,1.5014504e7,0.1867149079826624,0.6408788634950678,0.0927735547718702
2,9,banana,autoMALA_fixed,0.015625,589.6841794589669,560.9921210624188,1.4717297e7,0.26315625134015685,0.6622721705100179,0.045806091216117846
2,4,funnel,mix_autoMALA,0.001953125,2165.1100440513537,2295.6865259395067,6.23774e6,7.65435851934403,0.6049812689975559,0.6760791682721207
2,8,funnel,autoMALA_fixed,0.03125,1565.2614536289793,1567.7271679359335,1.7874888e7,20.17683215960715,0.62809614446219,0.20535740070933556
2,10,normal,autoMALA_fixed,0.03125,262706.4379388482,261971.92119207664,1.1858093e7,3.9591364496444967,0.6606589732113266,1.2663861329947286
2,3,banana,autoMALA_fixed,0.0625,535.2783675607046,190.19244819440323,1.3996486e7,0.1961155198151291,0.6541039010598251,0.036839505607924795
2,5,funnel,autoMALA,1.0,4247.030909265823,4333.635598235654,1.6688792e7,8.224240388756375,0.6072064706537819,0.7270956756308756
2,1,normal,autoMALA,0.0078125,263223.8371732222,263777.04390009714,1.1863155e7,3.9536680464581293,0.6609238798382528,1.2692071533775642
2,1,normal,mix_autoMALA,0.03125,171044.29868920706,170585.569642476,3.955081e6,3.3984359825621535,0.6625202470284811,1.2682438639665992
2,11,normal,autoMALA_fixed,0.125,249012.88671162497,248975.6232194808,1.1857657e7,3.9536780171477375,0.6594735471267322,1.269650777166373
2,11,normal,autoMALA,0.125,234274.7990141311,233709.27816506542,1.1860967e7,3.957928984205744,0.6605340783604231,1.2696201304256498
2,17,funnel,mix_autoMALA,1.0,1933.833473370135,1889.4852428802199,5.958851e6,4.375333482427157,0.6020465952871253,0.7095721234097863
2,18,normal,autoMALA_fixed,0.0078125,272614.35081216483,273086.3264964805,1.18609e7,3.9546247188164605,0.6613623858191172,1.2682784388272184
2,17,banana,autoMALA_fixed,0.0078125,574.0810003994758,487.9480617186542,1.3638556e7,0.25075714588967396,0.669068652134199,0.03923446033769814
2,19,normal,mix_autoMALA,0.0078125,185106.40052872137,184267.78626753026,3.953343e6,3.4033550692533847,0.6604594474849812,1.268554782566418
2,7,banana,autoMALA_fixed,0.25,585.9787836411097,537.5967988822215,1.3245638e7,0.2532028117347415,0.6700405251665168,0.03673906130554139
2,9,normal,autoMALA_fixed,0.0078125,280302.2135376919,279391.27643054264,1.1868507e7,3.974990453147561,0.6614004498020285,1.2707320398261528
2,11,banana,autoMALA,0.03125,579.5711344618559,711.513313525555,1.5770058e7,0.19009267249895054,0.6341315626154875,0.09442246848510981
2,1,banana,MALA,1.0,758.670695746428,2042.4410236146216,3.145716e6,0.13909665997769413,0.011365839756745497,1.0
2,5,funnel,MALA,0.0625,802.0897622130777,901.0467912394513,3.145716e6,0.12719225920450522,0.9722833856818688,0.0625
2,1,funnel,autoMALA_fixed,0.001953125,3520.954012477953,3621.3791649390587,1.6770017e7,9.827245457290095,0.6079221058392151,0.3096588972924063
2,15,funnel,mix_autoMALA,2.0,2079.696229827242,2150.4693115669575,6.28833e6,7.730135789574691,0.6068613352265304,0.6679454821319812
2,5,funnel,autoMALA_fixed,0.5,1997.3063967099417,2103.7723132775172,1.7345886e7,15.405544312286299,0.6217051020076879,0.2364894076176502
2,20,funnel,MALA,0.015625,539.1950833297462,708.1076745205729,3.145716e6,0.005865642710479635,0.9999367841116473,0.015625
2,9,funnel,autoMALA,0.03125,2257.391439033325,2035.0222663320685,1.6803545e7,8.686423088071273,0.6077299119187135,0.711757518618434
2,3,funnel,autoMALA_fixed,2.0,1832.2216642903495,1896.0170074310379,1.7729422e7,16.843085161412368,0.6217202958903467,0.21516230420054433
2,6,normal,autoMALA,2.0,253093.28336491375,253617.39598323635,1.1863573e7,3.9458010818794085,0.6620648350915449,1.2683044850896612
2,4,funnel,autoMALA_fixed,0.5,2414.233129889231,2486.617178898729,1.7434426e7,13.071442200632898,0.6231409966318795,0.2538845103281603
2,10,normal,MALA,2.0,267832.95595963474,269111.1394178352,3.145716e6,3.8420920691816254,0.29376039658296105,2.0
2,4,banana,autoMALA_fixed,1.0,648.6601121055178,891.3691118496585,1.3839965e7,0.33705102957279515,0.6655184109514233,0.016992672651679613
2,7,normal,autoMALA,9.765625E-4,254949.95047417728,255131.9229643792,1.1860391e7,3.942289275844329,0.66168653347414,1.269633432965131
2,16,funnel,autoMALA,0.5,5701.872634033273,6135.434049483077,1.6385305e7,7.977941494844494,0.6061499695047948,0.7395868352501268
2,19,funnel,autoMALA,9.765625E-4,2773.5995758430527,2646.802686892254,1.6557403e7,7.756726521540416,0.6066256990577217,0.733228273975354
2,20,funnel,mix_autoMALA,9.765625E-4,2334.7107051671023,2426.442120921851,5.685376e6,3.6668287837119453,0.6007151157686309,0.7448259485114213
2,15,banana,MALA,2.0,748.2693276026239,1765.811513235887,3.145716e6,0.08335060339706951,0.0024856230101310073,2.0
2,7,banana,autoMALA_fixed,9.765625E-4,585.9787836411097,537.5967988822215,1.3245782e7,0.2532028117347415,0.6700405251665168,0.03673906130554139
2,8,normal,autoMALA_fixed,0.001953125,252704.27667375782,250622.25802798598,1.1868247e7,3.965504243625523,0.6613900402455062,1.2704765015152428
2,15,normal,mix_autoMALA,0.0078125,203694.79788128537,202671.19859811204,3.954597e6,3.4104957785707626,0.6610556079440005,1.2715109856989821
2,9,funnel,mix_autoMALA,0.03125,2997.8465848255214,3213.7292600898486,5.734816e6,4.618520633255105,0.6007004869204029,0.7497946886586573
2,5,normal,mix_autoMALA,0.25,172292.49945025475,172956.49919742637,3.953419e6,3.4001305849541317,0.6597675353098146,1.2689154503047642
2,8,banana,autoMALA_fixed,9.765625E-4,614.6203319947264,850.1255173577736,1.5031e7,0.2423134919925392,0.6232749029692425,0.03718391685917768
2,6,funnel,MALA,9.765625E-4,517.3347349474512,6.773560789404218e6,3.145716e6,3.448188236408364e-8,0.9999999999992375,0.0009765625
2,11,funnel,mix_autoMALA,0.5,2275.847695456484,2250.362733565777,5.633317e6,3.4305314692551607,0.6010076531342166,0.7493756296083602
2,10,banana,autoMALA_fixed,0.125,594.3577675709057,677.3411047987204,1.4070292e7,0.26416201275810336,0.6629567119100362,0.03729741131796408
2,5,banana,autoMALA,1.0,578.4248009018468,646.2852952992079,1.4655803e7,0.19379381837425802,0.6442008046728127,0.10205998585998619
2,6,normal,autoMALA,0.5,253208.30026991418,253727.96796840854,1.1863538e7,3.9455934844341356,0.6620515423431739,1.2683235830003927
2,11,banana,mix_autoMALA,0.0078125,536.6039347040734,309.2711536570991,5.123219e6,0.058973486829183366,0.6491049299147498,0.0873860754779407
2,18,normal,autoMALA,0.125,240194.5223462881,239708.2447703,1.1860011e7,3.948462439638313,0.6605963200250438,1.2682060491161218
2,4,normal,autoMALA_fixed,0.001953125,254202.1435486375,249601.87498774382,1.1865973e7,3.9591140998092027,0.6614057360519533,1.2702258766290024
2,16,banana,autoMALA_fixed,2.0,602.3681984774848,612.1910988400042,1.3657318e7,0.3169529314359373,0.6625432653836996,0.029468985863530896
2,19,normal,autoMALA_fixed,0.001953125,258040.65524806708,258112.5353795713,1.1864111e7,3.9424690322286335,0.6606630314303236,1.267559698605733
2,20,banana,MALA,0.001953125,515.2465978061058,69770.44216747781,3.145716e6,6.538015474100235e-6,0.9999999968506444,0.001953125
2,8,normal,autoMALA_fixed,0.25,250908.3322755095,248858.78813360177,1.1866536e7,3.9651143446517785,0.6615141473422734,1.2703351268300778
2,19,funnel,MALA,0.0078125,517.5003529123247,519.0129614667875,3.145716e6,0.0006942990698588198,0.9998619855413378,0.0078125
2,3,banana,mix_autoMALA,0.5,562.952857975738,746.0450751111348,5.221753e6,0.1150240507431192,0.6408531817077492,0.0955325389955319
2,17,funnel,mix_autoMALA,0.001953125,1933.833473370135,1889.4852428802199,5.958902e6,4.375333482427157,0.6020465952871253,0.7095721234097863
2,9,normal,mix_autoMALA,0.125,180556.04248113625,179729.09621058876,3.955486e6,3.387811844442469,0.6618520661793902,1.2686821327985751
2,9,normal,autoMALA,9.765625E-4,273506.68046801805,271052.0362224159,1.1863113e7,3.9823967984229056,0.6608188358820675,1.27069063156146
2,18,funnel,MALA,0.03125,552.3087462889838,282.8567651746043,3.145716e6,0.02716379095780407,0.9913458485203528,0.03125
2,1,normal,mix_autoMALA,0.25,171044.29868920706,170585.569642476,3.955063e6,3.3984359825621535,0.6625202470284811,1.2682438639665992
2,7,banana,autoMALA,0.00390625,618.7001130211735,994.6606661116606,1.5250369e7,0.21806678342258418,0.6361812995469593,0.10258008148401372
2,15,banana,autoMALA,0.25,570.1647295213127,588.5605924558337,1.4768827e7,0.19175435581586442,0.6443071700272353,0.10550298836833479
2,3,banana,autoMALA,0.0078125,516.0835010913789,70.17321547374698,1.8033647e7,0.014505095063449686,0.6428055788472902,0.024332027745947105
2,4,normal,autoMALA_fixed,0.00390625,254202.1435486375,249601.87498774382,1.1865955e7,3.9591140998092027,0.6614057360519533,1.2702258766290024
2,18,banana,mix_autoMALA,0.25,522.2578331040595,258.6038383416195,5.339174e6,0.05796098230625836,0.6431944822776298,0.07165256290534067
2,17,banana,MALA,0.0625,560.910039549729,755.5193353872867,3.145716e6,0.09136494876911212,0.6632784400383878,0.0625
2,9,normal,autoMALA_fixed,0.00390625,280302.2135376919,279391.27643054264,1.1868525e7,3.974990453147561,0.6614004498020285,1.2707320398261528
2,20,funnel,mix_autoMALA,0.0625,2334.7107051671023,2426.442120921851,5.68534e6,3.6668287837119453,0.6007151157686309,0.7448259485114213
2,16,funnel,autoMALA_fixed,0.125,1175.699958209396,881.1061119269241,1.7670791e7,10.834972096232176,0.6132705616219285,0.2692184198073751
2,14,funnel,mix_autoMALA,0.00390625,1716.0943033521803,1662.3905059988103,6.177963e6,4.262431033441313,0.6032374049723749,0.7242775936553559
2,6,banana,MALA,9.765625E-4,517.4169771518012,7.19637072372961e6,3.145716e6,3.453394031085295e-8,0.9999999999871408,0.0009765625
2,12,funnel,mix_autoMALA,0.03125,2396.3397448310366,2443.2123841887255,5.962899e6,6.114833077906917,0.6054074578444985,0.7060253760343591
2,12,normal,MALA,0.5,118302.25039285899,118238.63428787242,3.145716e6,2.265508552315602,0.9843904220048336,0.5
2,6,normal,MALA,0.03125,796.6650248949059,736.204838966654,3.145716e6,0.011815908067712606,0.9999960048474664,0.03125
2,19,banana,MALA,0.00390625,516.5784144532317,30147.220813015723,3.145716e6,3.186928023374115e-5,0.999999957606396,0.00390625
2,16,banana,autoMALA_fixed,1.0,602.3681984774848,612.1910988400042,1.3657301e7,0.3169529314359373,0.6625432653836996,0.029468985863530896
2,13,funnel,mix_autoMALA,0.25,2141.534473885224,2194.824577166995,5.82559e6,4.789756722042656,0.6026056604976626,0.714358895240118
2,20,banana,autoMALA_fixed,0.015625,595.6354024259489,579.8390061573291,1.3468314e7,0.3142349964225395,0.661628180460306,0.026682916459873966
2,7,funnel,autoMALA_fixed,0.0625,3667.618148798845,3921.476858374117,1.6715459e7,9.666862027743983,0.6152786865847535,0.30113390674714874
2,18,normal,autoMALA_fixed,0.5,272614.35081216483,273086.3264964805,1.1860792e7,3.9546247188164605,0.6613623858191172,1.2682784388272184
2,1,normal,autoMALA_fixed,0.015625,251202.80917652856,250001.31858506767,1.1862217e7,3.961755493500806,0.6604641284969759,1.26945745833039
2,3,banana,autoMALA_fixed,0.25,592.7353153833533,635.1515617415415,1.3441689e7,0.27021161447159264,0.6725786615562035,0.035080593075082205
2,11,normal,MALA,0.125,5866.226929019232,5836.3909332602925,3.145716e6,0.18232772868746375,0.9997603371537941,0.125
2,9,funnel,mix_autoMALA,0.00390625,2997.8465848255214,3213.7292600898486,5.734834e6,4.618520633255105,0.6007004869204029,0.7497946886586573
2,14,banana,autoMALA_fixed,2.0,564.7806185410574,474.11715661449364,1.381252e7,0.2347165450112649,0.6501565683057005,0.03162315375761163
2,2,banana,MALA,0.03125,558.6873856528127,1328.5661965196573,3.145716e6,0.04211735812915725,0.9626488009663031,0.03125
2,5,normal,autoMALA,0.03125,266305.0075097831,265314.5117294055,1.1861582e7,3.9607876789430914,0.661325006850702,1.2693888229701045
2,16,normal,mix_autoMALA,0.25,158072.2995427708,157127.08951046504,3.956497e6,3.4006254884870004,0.66053461567188,1.2699477936703536
2,11,normal,autoMALA_fixed,2.0,250499.71576276515,250535.48341235556,1.1859224e7,3.9526728052052253,0.6595508534516159,1.2695068355436752
2,14,normal,autoMALA_fixed,0.03125,255196.3393687364,256426.14359155105,1.1862225e7,3.9337393377982033,0.6613270250663815,1.2694782976855103
2,18,normal,mix_autoMALA,0.125,183730.13651827155,184103.30591486895,3.953508e6,3.40051260613984,0.6614634788732311,1.2693686350400462
2,20,banana,MALA,0.0078125,516.4316514990941,1898.269540510762,3.145716e6,0.0012435108131324084,0.9999153109089701,0.0078125
2,3,banana,mix_autoMALA,0.0625,623.1884650278026,1458.735238651168,5.418584e6,0.13277584978058357,0.6292721866669009,0.10602425171598193
2,10,normal,MALA,0.5,108251.00427294332,107485.50458186079,3.145716e6,2.271282336732215,0.9843427336034429,0.5
2,15,normal,mix_autoMALA,0.00390625,203694.79788128537,202671.19859811204,3.954603e6,3.4104957785707626,0.6610556079440005,1.2715109856989821
2,8,funnel,MALA,9.765625E-4,514.064482423931,2.376357490154509e7,3.145716e6,1.5438486696090907e-8,0.9999999999997209,0.0009765625
2,1,funnel,autoMALA,0.00390625,2678.8901119723278,2455.233327367498,1.6612521e7,8.061589947792132,0.6078994598428343,0.7215987279078139
2,14,funnel,autoMALA_fixed,0.0625,1959.758015853871,1861.9866240896818,1.7213768e7,11.481434766922025,0.6191623306332796,0.26572131568116475
2,19,banana,autoMALA,9.765625E-4,609.4112076625885,834.747015503133,1.485e7,0.20939721989434565,0.6432802421433462,0.10796918409974525
2,15,banana,autoMALA_fixed,0.0078125,574.2751394070827,462.47218929395314,1.3736272e7,0.2677214288289294,0.6773502439341069,0.02581892426838524
2,2,normal,mix_autoMALA,0.125,171643.8609768638,171270.20147893386,3.95504e6,3.408766706466162,0.6606763721964957,1.2692364860155905
2,4,banana,autoMALA,1.0,602.6631897789848,783.9094834709246,1.4845665e7,0.2166992776096862,0.6396004059922367,0.11031955852006928
2,8,funnel,autoMALA_fixed,0.25,1565.2614536289793,1567.7271679359335,1.7874834e7,20.17683215960715,0.62809614446219,0.20535740070933556
2,8,normal,mix_autoMALA,0.0625,185295.99213006545,185725.0615132741,3.953271e6,3.3749274598650234,0.6615999213467462,1.2698918443301999
2,1,normal,MALA,0.00390625,515.895721292355,665.6856238373696,3.145716e6,0.00012314607282317658,0.9999999959901195,0.00390625
2,17,funnel,mix_autoMALA,0.0625,1933.833473370135,1889.4852428802199,5.958872e6,4.375333482427157,0.6020465952871253,0.7095721234097863
2,14,normal,mix_autoMALA,0.015625,173006.8766053242,172577.56393397247,3.956007e6,3.3973113547691933,0.6615761986512095,1.269357678111151
2,11,funnel,autoMALA,9.765625E-4,3196.5414177724188,3038.958030850071,1.6624529e7,7.938890320162655,0.6065635974736197,0.7264108373928151
2,17,normal,autoMALA_fixed,0.0625,249653.34919801314,250010.2638891623,1.185774e7,3.952333102384615,0.6601150475675683,1.2710707171654805
2,12,banana,MALA,0.5,593.5955830669149,757.2553686558837,3.145716e6,0.16384147715407446,0.05479369519879143,0.5
2,15,normal,mix_autoMALA,0.03125,203694.79788128537,202671.19859811204,3.954585e6,3.4104957785707626,0.6610556079440005,1.2715109856989821
2,2,normal,autoMALA_fixed,0.0625,246249.38670182577,247010.61957538736,1.1865277e7,3.9533316161109218,0.6622171474461361,1.2694060162687164
2,16,funnel,mix_autoMALA,0.0625,1931.7848277066464,1932.3143074217112,5.897358e6,4.275120212297479,0.6037010407847249,0.7105434116544826
2,19,normal,MALA,0.00390625,518.2334586522917,1119.0362998295454,3.145716e6,7.325042662488926e-5,0.9999999984461306,0.00390625
2,7,normal,autoMALA,0.25,254949.95047417728,255131.9229643792,1.1860247e7,3.942289275844329,0.66168653347414,1.269633432965131
2,8,banana,autoMALA,0.001953125,594.0938203097696,723.7313007123921,1.4749698e7,0.199229726114577,0.6423144959094177,0.10117112568378293
2,20,normal,autoMALA,2.0,250176.74397534883,249128.51796542495,1.186352e7,3.957306025021499,0.6610935639603922,1.2687370853402822
2,17,banana,mix_autoMALA,0.00390625,530.0169394016038,262.0644033645244,5.165028e6,0.07261426291742075,0.6423938854293789,0.09787168005429889
2,13,banana,autoMALA_fixed,0.0625,607.8362164130673,716.1939509970372,1.3270616e7,0.317510632073608,0.662010920744258,0.02625869302332667
2,10,banana,MALA,0.03125,536.9980730162932,682.3649859868641,3.145716e6,0.051506065862886655,0.8930903981604962,0.03125
2,18,normal,mix_autoMALA,0.00390625,183730.13651827155,184103.30591486895,3.953538e6,3.40051260613984,0.6614634788732311,1.2693686350400462
2,10,normal,MALA,9.765625E-4,515.9175453524814,363.40253523948496,3.145716e6,6.229602703241519e-8,0.999999999998515,0.0009765625
2,18,funnel,MALA,0.0078125,522.6734617427079,833.3451506438755,3.145716e6,0.0013799785792669862,0.9999926587184212,0.0078125
2,18,normal,mix_autoMALA,0.03125,183730.13651827155,184103.30591486895,3.95352e6,3.40051260613984,0.6614634788732311,1.2693686350400462
2,2,banana,autoMALA,0.001953125,573.5628673441497,639.2914980233314,1.4743433e7,0.17950880240002323,0.6448858284869993,0.10403156510388231
2,16,funnel,autoMALA,0.00390625,5701.872634033273,6135.434049483077,1.6385431e7,7.977941494844494,0.6061499695047948,0.7395868352501268
2,1,funnel,MALA,0.25,2743.872332417011,3100.439697889571,3.145716e6,1.7041075835743686,0.8182802194017837,0.25
2,14,normal,MALA,9.765625E-4,513.5402378676298,30165.495705660433,3.145716e6,4.503446431808784e-9,0.9999999999998664,0.0009765625
2,5,banana,mix_autoMALA,0.0078125,542.0748745658714,537.9164120906248,5.227703e6,0.09223352743908633,0.6370230133158112,0.08795324418567957
2,20,banana,autoMALA_fixed,9.765625E-4,595.6354024259489,579.8390061573291,1.3468386e7,0.3142349964225395,0.661628180460306,0.026682916459873966
2,3,normal,autoMALA_fixed,0.0625,249531.72369654843,248840.03739489175,1.1861378e7,3.9548198949969113,0.6618652640740534,1.2673906126012549
2,13,normal,autoMALA,9.765625E-4,260032.51721162169,261024.95756530197,1.1860554e7,3.9494704654717956,0.6607384370075434,1.2689353930968934
2,12,banana,mix_autoMALA,2.0,564.9423461871911,896.97434301709,4.861144e6,0.10304300394739525,0.6443567665202159,0.11869221880935213
2,2,funnel,mix_autoMALA,0.0078125,2060.8430782349296,2083.899344063071,5.789841e6,3.8547930172109486,0.6018737653609838,0.7298988401684804
2,8,banana,MALA,1.0,692.7910617340328,2046.3402046233487,3.145716e6,0.14107609537821808,0.01338079893621371,1.0
2,13,banana,autoMALA,0.0625,562.2037541788064,509.90699954537865,1.5014414e7,0.1867149079826624,0.6408788634950678,0.0927735547718702
2,16,funnel,autoMALA_fixed,1.0,2230.0359505887986,2041.102052708604,1.6973571e7,8.417115019423157,0.6051760681185491,0.31133473750846513
2,16,normal,mix_autoMALA,0.015625,158072.2995427708,157127.08951046504,3.956521e6,3.4006254884870004,0.66053461567188,1.2699477936703536
2,5,banana,MALA,0.03125,535.7074786157519,937.4465762062163,3.145716e6,0.032619379658336306,0.9588534346932643,0.03125
2,15,normal,autoMALA,0.0078125,239749.6812638276,238231.53999521557,1.1862801e7,3.96587345159745,0.6604184550273866,1.2690674052145265
2,10,banana,autoMALA_fixed,0.015625,594.3577675709057,677.3411047987204,1.4070346e7,0.26416201275810336,0.6629567119100362,0.03729741131796408
2,3,funnel,MALA,2.0,3332.9772254433037,3414.8526941165287,3.145716e6,8.868504117908747,0.17243645461124923,2.0
2,1,banana,MALA,2.0,684.5538207780608,2619.102168946149,3.145716e6,0.04080816600155094,0.0012166636643168196,2.0
2,12,funnel,MALA,2.0,2003.3300236135508,1913.524670107564,3.145716e6,9.45673468670184,0.16297112342578626,2.0
2,2,funnel,autoMALA,0.001953125,2467.548336685769,2239.877950757313,1.6853438e7,7.61653154504544,0.6067247375242649,0.7167564724779917
2,18,funnel,autoMALA,0.001953125,4263.177644905443,4374.069826545199,1.6498038e7,8.127752965083019,0.605653136482348,0.7362348553110638
2,16,funnel,mix_autoMALA,0.125,1931.7848277066464,1932.3143074217112,5.897352e6,4.275120212297479,0.6037010407847249,0.7105434116544826
2,1,funnel,MALA,0.015625,540.4340651863188,759.1011966043615,3.145716e6,0.008444434323749035,0.997375886592544,0.015625
2,6,normal,mix_autoMALA,0.5,181616.89972067607,180181.94154303055,3.95672e6,3.423550203046567,0.6611953202922212,1.2684821270329554
2,8,banana,MALA,0.0078125,532.9128461937432,12306.905566769205,3.145716e6,0.0004128517611113773,0.9999966733461232,0.0078125
2,14,normal,MALA,1.0,238812.13169590378,238779.20252434126,3.145716e6,3.953959557444724,0.8757809122548185,1.0
2,20,normal,autoMALA_fixed,0.0625,283492.2121995816,282580.1930016073,1.1860684e7,3.9666832286605374,0.6604099988213564,1.2683274768545996
2,18,funnel,mix_autoMALA,0.125,2323.404178424375,2460.2511468387393,5.798538e6,4.583835766020654,0.6025492364142053,0.7325540145862374
2,4,funnel,mix_autoMALA,0.5,2165.1100440513537,2295.6865259395067,6.237692e6,7.65435851934403,0.6049812689975559,0.6760791682721207
2,15,banana,autoMALA,0.0078125,577.1319968693653,597.3835615869641,1.4693251e7,0.20110133601366467,0.6439055461754761,0.10496781287907923
2,14,normal,mix_autoMALA,1.0,172800.7862059565,172422.8152666875,3.95602e6,3.397184804836897,0.661599871815432,1.2693868006563405
2,9,funnel,autoMALA,0.25,2257.391439033325,2035.0222663320685,1.6803491e7,8.686423088071273,0.6077299119187135,0.711757518618434
2,10,funnel,mix_autoMALA,0.5,1949.9208697663835,1944.2685285451325,6.044905e6,6.1480267320521955,0.6065130516685111,0.6776757294766261
2,9,normal,mix_autoMALA,0.00390625,180556.04248113625,179729.09621058876,3.955516e6,3.387811844442469,0.6618520661793902,1.2686821327985751
2,19,funnel,mix_autoMALA,0.015625,2065.811284281309,2067.365737987653,5.875979e6,4.128753857501994,0.6022240142623198,0.7138378311589869
2,12,normal,MALA,2.0,236203.4922690711,235494.73670217366,3.145716e6,3.8526848361515404,0.29397361180283216,2.0
2,15,funnel,autoMALA_fixed,0.00390625,3169.743350518153,3407.9132709882,1.7048414e7,10.731958921991158,0.6132591274342429,0.2743684681505276
2,5,banana,autoMALA_fixed,0.5,597.9961279894666,639.2148844996748,1.3576551e7,0.25278721525927705,0.6543666682853903,0.030787125622034325
2,16,funnel,MALA,0.0078125,518.1571776746093,702.820846781837,3.145716e6,0.000766572314315559,0.9999966659608219,0.0078125
2,5,normal,MALA,9.765625E-4,514.4619902025064,5705.516537199859,3.145716e6,4.206729789980039e-8,0.9999999999995718,0.0009765625
2,18,normal,mix_autoMALA,0.5,183566.96337851623,183933.4883394053,3.953407e6,3.400820966686933,0.6614692376821715,1.269343179386361
2,1,funnel,autoMALA_fixed,9.765625E-4,3520.954012477953,3621.3791649390587,1.6770035e7,9.827245457290095,0.6079221058392151,0.3096588972924063
2,18,normal,autoMALA,0.0078125,240194.5223462881,239708.2447703,1.1860083e7,3.948462439638313,0.6605963200250438,1.2682060491161218
2,15,funnel,MALA,0.00390625,514.750206978798,1114.5926374594544,3.145716e6,7.838730896283148e-5,0.9999999597650326,0.00390625
2,3,funnel,autoMALA_fixed,0.125,2529.8639851166117,2612.1404642196876,1.6839185e7,10.06297914251261,0.6134743710439856,0.29763881019760513
2,2,banana,mix_autoMALA,9.765625E-4,568.1052561787791,810.4785455443595,5.747263e6,0.11111315206911472,0.6359516640388715,0.09133759429367844
2,17,funnel,mix_autoMALA,9.765625E-4,1933.833473370135,1889.4852428802199,5.958908e6,4.375333482427157,0.6020465952871253,0.7095721234097863
2,6,funnel,autoMALA_fixed,0.0625,2623.5955938383418,2598.4770103296432,1.6797259e7,9.558311603648502,0.6164565736529078,0.3041052531167811
2,16,funnel,autoMALA,0.0625,5701.872634033273,6135.434049483077,1.6385359e7,7.977941494844494,0.6061499695047948,0.7395868352501268
2,19,banana,autoMALA_fixed,0.125,603.7623133435641,728.9706646055099,1.3919515e7,0.2511811301444318,0.6379896338569007,0.0368313759264087
2,4,normal,autoMALA_fixed,0.5,254202.1435486375,249601.87498774382,1.1865829e7,3.9591140998092027,0.6614057360519533,1.2702258766290024
2,3,normal,autoMALA_fixed,2.0,249367.46701942064,248656.72254703377,1.186166e7,3.955037194933202,0.6618854953438956,1.267417137701215
2,5,banana,autoMALA_fixed,0.125,610.470200670712,713.114983131035,1.3823992e7,0.331912269745352,0.6649195965600146,0.027656880335124947
2,19,normal,autoMALA,0.03125,273720.3880401481,275677.99964426795,1.1860437e7,3.9266970327580326,0.6607944984908432,1.2688488431388893
2,9,funnel,MALA,9.765625E-4,514.0313577435455,234134.24192300043,3.145716e6,4.838595626066221e-7,0.9999999999911319,0.0009765625
2,6,banana,autoMALA,0.00390625,585.4194196594923,755.0646667071286,1.5240334e7,0.1952371666630863,0.636621329715729,0.09303638239862104
2,14,normal,mix_autoMALA,2.0,173406.58386215966,173056.84539180127,3.955545e6,3.3972599892754114,0.6615822502256754,1.2693773520552767
2,7,funnel,autoMALA,9.765625E-4,2325.4600317061354,2094.629247948767,1.6999053e7,7.13979931282579,0.6026309277517149,0.7231845249519429
2,16,normal,autoMALA_fixed,9.765625E-4,242561.3915422209,243250.22112284074,1.1866726e7,3.942140482177628,0.662435686505908,1.2698280695559545
2,20,banana,autoMALA_fixed,0.0078125,595.6354024259489,579.8390061573291,1.3468332e7,0.3142349964225395,0.661628180460306,0.026682916459873966
2,9,normal,autoMALA_fixed,0.125,280302.2135376919,279391.27643054264,1.1868435e7,3.974990453147561,0.6614004498020285,1.2707320398261528
2,15,normal,autoMALA,0.0625,239749.6812638276,238231.53999521557,1.1862747e7,3.96587345159745,0.6604184550273866,1.2690674052145265
2,12,funnel,mix_autoMALA,9.765625E-4,2396.3397448310366,2443.2123841887255,5.962929e6,6.114833077906917,0.6054074578444985,0.7060253760343591
2,11,funnel,autoMALA,0.125,3196.5414177724188,3038.958030850071,1.6624403e7,7.938890320162655,0.6065635974736197,0.7264108373928151
2,11,normal,mix_autoMALA,9.765625E-4,182849.65781053388,181486.7876263259,3.954537e6,3.4049031229248783,0.6607542071653195,1.2697591373735673
2,8,normal,autoMALA,0.001953125,225180.34507616106,224794.69852391307,1.1865594e7,3.9566502963599723,0.6624209734234244,1.269760998630494
2,11,normal,autoMALA_fixed,0.25,249012.88671162497,248975.6232194808,1.1857639e7,3.9536780171477375,0.6594735471267322,1.269650777166373
2,14,banana,mix_autoMALA,0.015625,646.0182660235267,1610.1210000014828,5.070557e6,0.11895463266096054,0.6403319540489533,0.1219070608780075
2,2,normal,mix_autoMALA,2.0,171786.72412879887,171409.14287306086,3.954668e6,3.4088015344660354,0.6606712900952892,1.2691753388281226
2,14,banana,mix_autoMALA,0.00390625,646.0182660235267,1610.1210000014828,5.070569e6,0.11895463266096054,0.6403319540489533,0.1219070608780075
2,12,funnel,autoMALA_fixed,0.5,2343.236774126105,2426.45293176912,1.7305175e7,14.792049528472674,0.6204151651892098,0.2319542252655171
2,8,funnel,autoMALA,0.125,4934.997121354194,5125.5418826952555,1.6583444e7,8.614531580811725,0.607645934270375,0.7235545270834196
2,15,banana,autoMALA_fixed,2.0,602.0606672201676,620.8683974265452,1.3583496e7,0.2858578564173247,0.657883116698938,0.036418956694214494
2,10,funnel,MALA,9.765625E-4,515.9506483414468,1.9580988677882438e6,3.145716e6,6.430944565201622e-8,0.9999999999982578,0.0009765625
2,15,normal,mix_autoMALA,2.0,204468.9078955045,203462.38947075835,3.954593e6,3.410665145463937,0.6611223056629519,1.2715214782137298
2,7,funnel,MALA,0.0078125,521.4838652613704,572.0667783872958,3.145716e6,0.0013113240806416693,0.9999669041129596,0.0078125
2,18,banana,autoMALA,9.765625E-4,577.2577642685543,522.4788205230707,1.4782722e7,0.2076734977367478,0.644420867162406,0.111308759425418
2,7,funnel,mix_autoMALA,0.125,2149.6360677053226,2233.6944801243653,5.799559e6,3.726087050641599,0.5995841384503812,0.7396108502534391
2,15,banana,mix_autoMALA,1.0,581.770323487898,1028.3094257982316,4.873037e6,0.11001114009708882,0.6435667055398256,0.11547453857277094
2,13,normal,autoMALA,0.0625,260032.51721162169,261024.95756530197,1.1860446e7,3.9494704654717956,0.6607384370075434,1.2689353930968934
2,18,banana,MALA,0.0078125,516.9562477330994,1020.3740490358516,3.145716e6,0.0008833575054378178,0.9998023240166363,0.0078125
2,11,normal,mix_autoMALA,0.03125,182849.65781053388,181486.7876263259,3.954507e6,3.4049031229248783,0.6607542071653195,1.2697591373735673
2,19,banana,autoMALA_fixed,0.25,663.9566659424122,1047.5835334840415,1.3228262e7,0.282368107595441,0.6718222064800072,0.03679062705372509
2,13,banana,mix_autoMALA,0.0625,545.7098757331416,593.7117605621081,5.125425e6,0.09438416584019439,0.6398640958035806,0.09479437293149955
2,12,normal,autoMALA,0.00390625,242881.0842060916,241834.89691026404,1.1865282e7,3.960851382002152,0.6619042184641535,1.26948152212196
2,7,banana,autoMALA,0.001953125,618.7001130211735,994.6606661116606,1.5250387e7,0.21806678342258418,0.6361812995469593,0.10258008148401372
2,7,normal,MALA,0.5,90474.07813467068,90337.96266963892,3.145716e6,2.2721445481200315,0.9843519713719185,0.5
2,2,funnel,mix_autoMALA,0.015625,2060.8430782349296,2083.899344063071,5.789835e6,3.8547930172109486,0.6018737653609838,0.7298988401684804
2,6,funnel,MALA,1.0,3488.637760043309,4063.4080186323386,3.145716e6,8.274472679198514,0.42767192110616764,1.0
2,13,banana,mix_autoMALA,0.0078125,545.7098757331416,593.7117605621081,5.125443e6,0.09438416584019439,0.6398640958035806,0.09479437293149955
2,9,normal,MALA,0.0078125,526.3384498821432,373.7794876486479,3.145716e6,0.0008156490192027611,0.999999920004166,0.0078125
2,14,funnel,MALA,0.25,2529.500028492261,2864.1353771752592,3.145716e6,1.6402626533887326,0.8193231334230998,0.25
2,4,banana,autoMALA,0.5,602.6631897789848,783.9094834709246,1.4845648e7,0.2166992776096862,0.6396004059922367,0.11031955852006928
2,11,normal,MALA,0.001953125,519.3693062233849,1299.1513485206747,3.145716e6,3.1555476145236902e-6,0.9999999999513219,0.001953125
2,8,banana,autoMALA_fixed,0.5,631.9897808621831,917.9032006392479,1.4389501e7,0.2600492824189069,0.6346154867137488,0.032074114679829506
2,14,funnel,autoMALA_fixed,9.765625E-4,1959.758015853871,1861.9866240896818,1.7213876e7,11.481434766922025,0.6191623306332796,0.26572131568116475
2,10,funnel,autoMALA_fixed,2.0,2853.807422495834,3002.4514119389596,1.7619274e7,10.980059915460956,0.6096636130445606,0.2453002763297712
2,20,banana,autoMALA_fixed,2.0,641.8962600038882,878.5034816205008,1.3335395e7,0.2774357449253523,0.6727120530223288,0.03815738805810778
2,8,funnel,autoMALA_fixed,1.0,1127.3217795393768,827.136690216427,2.2396911e7,10.530180453586322,0.5842579842856843,0.22229007142524307
2,4,banana,mix_autoMALA,0.5,533.1806899740526,262.36113268156737,5.475905e6,0.08935326189468465,0.6414049255487463,0.07679163387715471
2,10,normal,mix_autoMALA,0.015625,183431.15287862183,182917.03802900275,3.953696e6,3.4204789425908246,0.6608905921847477,1.267970794119501
2,9,banana,MALA,0.03125,548.5198672670348,1092.33131469509,3.145716e6,0.041770133346516795,0.9527424518198944,0.03125
2,10,banana,autoMALA,1.0,567.3009665296997,600.9245670957882,1.4723902e7,0.17639678018722607,0.6443254011324153,0.10040685838801527
2,15,funnel,mix_autoMALA,0.015625,2079.696229827242,2150.4693115669575,6.288363e6,7.730135789574691,0.6068613352265304,0.6679454821319812
2,5,banana,autoMALA_fixed,0.03125,610.470200670712,713.114983131035,1.3824028e7,0.331912269745352,0.6649195965600146,0.027656880335124947
2,2,normal,MALA,0.03125,837.4024743337393,906.4146968777225,3.145716e6,0.011660037940261707,0.9999962213690742,0.03125
2,4,funnel,autoMALA_fixed,0.25,2414.233129889231,2486.617178898729,1.7434444e7,13.071442200632898,0.6231409966318795,0.2538845103281603
2,12,normal,autoMALA,0.125,242881.0842060916,241834.89691026404,1.1865192e7,3.960851382002152,0.6619042184641535,1.26948152212196
2,18,normal,autoMALA,9.765625E-4,240194.5223462881,239708.2447703,1.1860137e7,3.948462439638313,0.6605963200250438,1.2682060491161218
2,10,normal,autoMALA,0.0078125,240226.22300651233,240688.3871878477,1.1865796e7,3.951552074614255,0.6622114547752715,1.2686865429272358
2,10,funnel,autoMALA,1.0,3947.742341898273,4010.0986685443154,1.6313657e7,8.089003213378087,0.6062971175889865,0.7524712953923144
2,12,banana,autoMALA,0.00390625,628.4837742979195,989.308412469718,1.46674e7,0.21502240077742502,0.6422163395412753,0.10631299930252701
2,14,banana,autoMALA_fixed,0.015625,634.0040238157229,786.1016199093239,1.3169624e7,0.27042101175151956,0.6727195514752127,0.04319762434403678
2,9,funnel,autoMALA,0.00390625,2257.391439033325,2035.0222663320685,1.6803599e7,8.686423088071273,0.6077299119187135,0.711757518618434
2,17,banana,autoMALA,0.125,624.1736553802327,991.314450530327,1.431033e7,0.22003433236111639,0.6443671279065214,0.11784801183178989
2,7,funnel,MALA,0.5,4189.910963172592,4478.049549567689,3.145716e6,5.426096144414583,0.6392401087280505,0.5
2,5,funnel,autoMALA,0.015625,4247.030909265823,4333.635598235654,1.6688898e7,8.224240388756375,0.6072064706537819,0.7270956756308756
2,10,normal,autoMALA,9.765625E-4,240226.22300651233,240688.3871878477,1.186585e7,3.951552074614255,0.6622114547752715,1.2686865429272358
2,1,banana,mix_autoMALA,0.125,543.7695120008452,491.8857125971564,5.351185e6,0.10770098313301128,0.6383660702490438,0.08482215453378339
2,5,funnel,mix_autoMALA,0.125,2744.7736185756526,3012.2923855711306,5.747902e6,4.378210535131276,0.6011263736670156,0.7426269112986207
2,20,normal,mix_autoMALA,0.00390625,209090.8396059449,209240.2535886824,3.9513e6,3.3951095915356038,0.6600962259323963,1.268071503189939
2,14,funnel,MALA,0.001953125,514.1690451816246,11047.520808148702,3.145716e6,5.124880418396468e-6,0.9999999998194359,0.001953125
2,14,funnel,MALA,0.00390625,516.5261033367103,4588.966396148753,3.145716e6,0.0001168266298310608,0.9999999878210311,0.00390625
2,16,normal,MALA,0.5,107855.55162157406,106882.31208194786,3.145716e6,2.2580641720684316,0.9844129696350559,0.5
2,9,funnel,autoMALA_fixed,0.125,2330.1747372472196,2457.6869886664485,1.7461171e7,14.182884393097051,0.6170542494802406,0.23809750421159737
2,14,banana,autoMALA_fixed,0.00390625,634.0040238157229,786.1016199093239,1.316966e7,0.27042101175151956,0.6727195514752127,0.04319762434403678
2,10,normal,MALA,0.00390625,519.3112181883657,609.5227222976995,3.145716e6,7.865651102765719e-5,0.9999999977602598,0.00390625
2,13,funnel,mix_autoMALA,9.765625E-4,2141.534473885224,2194.824577166995,5.825638e6,4.789756722042656,0.6026056604976626,0.714358895240118
2,16,banana,MALA,0.00390625,514.6899795206566,5589.721978669151,3.145716e6,7.629236705430699e-5,0.9999995563248391,0.00390625
2,17,normal,autoMALA_fixed,0.0078125,249653.34919801314,250010.2638891623,1.1857794e7,3.952333102384615,0.6601150475675683,1.2710707171654805
2,16,normal,MALA,0.001953125,513.3685027231079,2729.3293218273097,3.145716e6,2.479457717826173e-6,0.999999999960738,0.001953125
2,12,funnel,autoMALA,0.25,3477.489583963332,3399.6113802025707,1.648669e7,7.805864848453277,0.608022163709094,0.7432078312969445
2,17,banana,mix_autoMALA,0.001953125,530.0169394016038,262.0644033645244,5.165034e6,0.07261426291742075,0.6423938854293789,0.09787168005429889
2,11,banana,mix_autoMALA,2.0,536.6039347040734,309.2711536570991,5.123197e6,0.058973486829183366,0.6491049299147498,0.0873860754779407
2,9,normal,autoMALA_fixed,1.0,281325.9082522338,280348.7925632915,1.1868235e7,3.9751491763812767,0.6613868455970371,1.2707171605565843
2,2,funnel,mix_autoMALA,0.00390625,2060.8430782349296,2083.899344063071,5.789847e6,3.8547930172109486,0.6018737653609838,0.7298988401684804
2,2,funnel,autoMALA,0.00390625,2467.548336685769,2239.877950757313,1.685342e7,7.61653154504544,0.6067247375242649,0.7167564724779917
2,18,banana,autoMALA_fixed,0.25,534.5946562962492,183.09302237162964,1.4148657e7,0.2124979781081576,0.6662636692057416,0.030988460619849174
2,4,banana,autoMALA,0.001953125,673.433598676427,1366.7088596357448,1.4970248e7,0.2279732525081625,0.6384766188632597,0.11289445914279436
2,20,funnel,autoMALA_fixed,9.765625E-4,2262.818986427404,2316.816681784857,1.711597e7,12.292411677979898,0.6143913072760165,0.26342747952972007
2,13,funnel,autoMALA_fixed,0.125,2826.630344537788,2999.266945879905,1.7093027e7,12.384740676275264,0.6159015591401784,0.2560549860664404
2,14,banana,MALA,0.03125,540.0680884424308,1130.4925476482756,3.145716e6,0.02491632101379796,0.9767380073831995,0.03125
2,7,funnel,autoMALA,0.015625,2325.4600317061354,2094.629247948767,1.6998981e7,7.13979931282579,0.6026309277517149,0.7231845249519429
2,20,normal,mix_autoMALA,9.765625E-4,209090.8396059449,209240.2535886824,3.951312e6,3.3951095915356038,0.6600962259323963,1.268071503189939
2,14,banana,MALA,0.25,592.0879393679311,1049.4452821195127,3.145716e6,0.13727241989105643,0.15078668763195122,0.25
2,8,banana,autoMALA_fixed,0.25,636.2871266731727,893.5629243456095,1.4667164e7,0.24630327978595237,0.6222441085156648,0.039068139775184564
2,15,banana,autoMALA,0.001953125,577.1319968693653,597.3835615869641,1.4693287e7,0.20110133601366467,0.6439055461754761,0.10496781287907923
2,7,normal,mix_autoMALA,0.015625,172100.20338361297,171481.03873478225,3.952165e6,3.404676252227026,0.660291422186613,1.2704432992384949
2,1,normal,MALA,0.0625,2067.562745251093,2109.2096330035615,3.145716e6,0.0469054202558818,0.9999696834108145,0.0625
2,2,normal,autoMALA,0.03125,268628.233977928,268314.9091388991,1.1861287e7,3.9409509575600556,0.6613453984121358,1.2698019005949457
2,8,normal,autoMALA_fixed,0.015625,252704.27667375782,250622.25802798598,1.1868193e7,3.965504243625523,0.6613900402455062,1.2704765015152428
2,2,funnel,autoMALA,0.03125,2467.548336685769,2239.877950757313,1.6853366e7,7.61653154504544,0.6067247375242649,0.7167564724779917
2,6,normal,autoMALA,0.03125,253208.30026991418,253727.96796840854,1.186361e7,3.9455934844341356,0.6620515423431739,1.2683235830003927
2,1,funnel,mix_autoMALA,0.001953125,2522.3987894677575,2674.369067143392,6.200853e6,6.683181845848211,0.6067677934576604,0.6790228627646276
2,16,funnel,autoMALA_fixed,9.765625E-4,1175.699958209396,881.1061119269241,1.7670917e7,10.834972096232176,0.6132705616219285,0.2692184198073751
2,1,banana,mix_autoMALA,0.001953125,543.7695120008452,491.8857125971564,5.351221e6,0.10770098313301128,0.6383660702490438,0.08482215453378339
2,1,banana,autoMALA,2.0,567.6479128890787,630.2507230261338,1.4761275e7,0.1706978133633961,0.6423294278763604,0.09355287613667596
2,15,funnel,autoMALA_fixed,0.0625,3169.743350518153,3407.9132709882,1.7048342e7,10.731958921991158,0.6132591274342429,0.2743684681505276
2,11,banana,autoMALA,1.0,634.7750846383678,1071.9634696980645,1.5268341e7,0.22025087761762754,0.6386979874849026,0.10539124627905329
2,8,normal,autoMALA,0.03125,225180.34507616106,224794.69852391307,1.1865522e7,3.9566502963599723,0.6624209734234244,1.269760998630494
2,16,banana,autoMALA,0.0625,556.6785836704121,460.58902116533835,1.5105765e7,0.17710518110088083,0.6448595742193725,0.09254892048475763
2,17,funnel,mix_autoMALA,0.5,1933.833473370135,1889.4852428802199,5.958854e6,4.375333482427157,0.6020465952871253,0.7095721234097863
2,18,banana,autoMALA_fixed,0.03125,583.6513665322747,475.83820361500904,1.4112538e7,0.2917714583088647,0.6578957999145097,0.03807311458090613
2,2,funnel,mix_autoMALA,0.25,2060.8430782349296,2083.899344063071,5.789811e6,3.8547930172109486,0.6018737653609838,0.7298988401684804
2,7,funnel,mix_autoMALA,0.00390625,2149.6360677053226,2233.6944801243653,5.799589e6,3.726087050641599,0.5995841384503812,0.7396108502534391
2,18,banana,MALA,0.5,565.2326894368153,740.161624245785,3.145716e6,0.13650163700347884,0.048887793730100354,0.5
2,17,funnel,autoMALA,0.00390625,4026.574725641689,4134.458296914163,1.6438913e7,8.63753426410746,0.6077791748243996,0.7282779342773804
2,4,normal,MALA,0.0625,1899.7238680775245,1984.2050202435655,3.145716e6,0.046591801689652816,0.9999697453043951,0.0625
2,2,banana,autoMALA_fixed,0.00390625,680.088893044841,1184.03993192662,1.4180843e7,0.24777178096072652,0.6265477999466287,0.04149126315692476
2,8,normal,mix_autoMALA,2.0,185367.83125628697,185823.91863625403,3.953183e6,3.374610956515446,0.6616368480490626,1.2699321348684374
2,18,normal,autoMALA_fixed,0.25,272614.35081216483,273086.3264964805,1.186081e7,3.9546247188164605,0.6613623858191172,1.2682784388272184
2,13,banana,autoMALA_fixed,9.765625E-4,607.8362164130673,716.1939509970372,1.3270724e7,0.317510632073608,0.662010920744258,0.02625869302332667
2,8,banana,MALA,0.125,646.9171995614757,1414.425786588207,3.145716e6,0.16483663781036284,0.44341843543917125,0.125
2,15,funnel,MALA,1.0,3464.12679212817,3886.2335559811736,3.145716e6,10.131898076769264,0.3980722598497165,1.0
2,10,normal,autoMALA_fixed,2.0,263305.0856493982,262661.41027533734,1.1856293e7,3.957315691664127,0.6604565013275316,1.2663443572815265
2,4,normal,MALA,9.765625E-4,514.4901501761459,214.2422942935737,3.145716e6,2.8801875723661906e-8,0.9999999999990113,0.0009765625
2,15,normal,MALA,0.5,108777.84154276829,109088.86672100621,3.145716e6,2.248164447915913,0.9844909625250601,0.5
2,9,funnel,mix_autoMALA,1.0,3145.13149226855,3484.6396427593595,5.59757e6,3.956017511690038,0.5996725791322928,0.7645709893745931
2,7,normal,autoMALA_fixed,2.0,254700.05600047865,255644.7525869148,1.186019e7,3.9384871394327368,0.6611408279319457,1.270764811032103
2,3,funnel,mix_autoMALA,0.001953125,2708.9368132971194,3015.9674775185595,5.678497e6,4.017062836511161,0.5993041362144302,0.7584917712565831
2,20,normal,MALA,0.0078125,535.6610055551241,583.010504069568,3.145716e6,0.0008179822896925271,0.9999999277163429,0.0078125
2,15,banana,MALA,0.0625,548.7711186201436,600.772289943431,3.145716e6,0.08586038580218659,0.6552840441533002,0.0625
2,12,funnel,mix_autoMALA,0.0078125,2396.3397448310366,2443.2123841887255,5.962911e6,6.114833077906917,0.6054074578444985,0.7060253760343591
2,18,funnel,autoMALA,0.5,1066.9656212596049,643.2758384329295,1.6457015e7,7.861147619491451,0.6071177946681109,0.740803912477338
2,19,funnel,mix_autoMALA,0.03125,2065.811284281309,2067.365737987653,5.875973e6,4.128753857501994,0.6022240142623198,0.7138378311589869
2,3,banana,autoMALA,0.25,567.0840270358304,563.5355523285225,1.4749194e7,0.17599704027456642,0.6445812688882273,0.09682051789048034
2,8,funnel,MALA,0.015625,525.4757304156283,365.5501357240205,3.145716e6,0.005248436832544888,0.9993656666069146,0.015625
2,10,banana,autoMALA_fixed,0.0078125,594.3577675709057,677.3411047987204,1.4070364e7,0.26416201275810336,0.6629567119100362,0.03729741131796408
2,1,banana,autoMALA,0.0078125,653.762625316658,1200.2697867068448,1.4435925e7,0.22005343076727615,0.6423517031891264,0.1154566758876822
2,1,normal,autoMALA,0.25,263223.8371732222,263777.04390009714,1.1863065e7,3.9536680464581293,0.6609238798382528,1.2692071533775642
2,10,normal,MALA,0.0625,1882.140801445544,1818.733098646778,3.145716e6,0.04644034353732103,0.9999696330491875,0.0625
2,10,funnel,autoMALA,0.001953125,6089.218856448766,6500.080373705792,1.6431282e7,7.827156098299113,0.6055786329591835,0.7450170867205401
2,15,banana,autoMALA_fixed,0.03125,574.2751394070827,462.47218929395314,1.3736236e7,0.2677214288289294,0.6773502439341069,0.02581892426838524
2,20,funnel,autoMALA,0.0078125,3237.446380539332,3199.7343489820555,1.6493668e7,7.918289098727806,0.6059859293636511,0.7407362043528701
2,14,banana,MALA,0.125,658.0955326171372,1434.5329209338618,3.145716e6,0.16781012201973594,0.5122542501520807,0.125
2,20,funnel,autoMALA,0.001953125,3237.446380539332,3199.7343489820555,1.6493704e7,7.918289098727806,0.6059859293636511,0.7407362043528701
2,8,normal,MALA,0.03125,778.6917462135158,822.1639730188907,3.145716e6,0.011559675563439882,0.9999963006185568,0.03125
2,13,banana,mix_autoMALA,0.00390625,545.7098757331416,593.7117605621081,5.125449e6,0.09438416584019439,0.6398640958035806,0.09479437293149955
2,2,funnel,autoMALA_fixed,0.001953125,2012.7717353054784,2185.8124920447267,1.7954594e7,18.51985487488894,0.625352542255425,0.19481900166674587
2,18,funnel,autoMALA_fixed,1.0,3258.9697892708737,3462.7468403365697,1.7045923e7,9.059636139647042,0.6100645258173135,0.28784481319034266
2,7,funnel,autoMALA,0.125,2325.4600317061354,2094.629247948767,1.6998927e7,7.13979931282579,0.6026309277517149,0.7231845249519429
2,16,banana,mix_autoMALA,0.03125,548.7870004889915,631.255653749001,4.928815e6,0.09034410005519174,0.6460306749491446,0.10694667617723212
2,4,banana,mix_autoMALA,0.0078125,537.002802961814,369.27921660824103,5.383552e6,0.10259241848357895,0.6353825240583326,0.0815989044317235
2,10,normal,autoMALA,0.015625,240226.22300651233,240688.3871878477,1.1865778e7,3.951552074614255,0.6622114547752715,1.2686865429272358
2,16,funnel,MALA,0.25,1749.491590234272,1718.399287938757,3.145716e6,2.2103823848067137,0.764185109401217,0.25
2,10,normal,autoMALA,0.5,241183.5281076354,241741.31845686736,1.1865293e7,3.9515685833705523,0.6622279299640687,1.2686910217822147
2,13,normal,autoMALA,0.5,258428.0941418614,259448.1201586684,1.1859028e7,3.9488957188278975,0.660696506727965,1.2689738377210236
2,9,normal,mix_autoMALA,9.765625E-4,180556.04248113625,179729.09621058876,3.955528e6,3.387811844442469,0.6618520661793902,1.2686821327985751
2,6,normal,autoMALA_fixed,0.00390625,249035.1334285049,248161.84880076526,1.1860288e7,3.9427548760893165,0.6608636307303472,1.269244405019858
2,19,normal,autoMALA_fixed,0.5,258040.65524806708,258112.5353795713,1.1863967e7,3.9424690322286335,0.6606630314303236,1.267559698605733
2,4,funnel,autoMALA_fixed,0.125,2414.233129889231,2486.617178898729,1.7434462e7,13.071442200632898,0.6231409966318795,0.2538845103281603
2,20,normal,autoMALA_fixed,0.001953125,283492.2121995816,282580.1930016073,1.1860774e7,3.9666832286605374,0.6604099988213564,1.2683274768545996
2,7,banana,MALA,0.125,589.5795783321366,853.8095860175112,3.145716e6,0.14419795472959668,0.4186392337190994,0.125
2,11,normal,MALA,2.0,223535.66634311393,222997.58721382802,3.145716e6,3.8557591897952985,0.29400951926674823,2.0
2,10,banana,autoMALA,0.00390625,546.3424675272355,301.40090843514673,1.6009008e7,0.15927596529216256,0.642751361209846,0.08477424706001767
2,1,normal,mix_autoMALA,0.125,171044.29868920706,170585.569642476,3.955069e6,3.3984359825621535,0.6625202470284811,1.2682438639665992
2,13,funnel,MALA,0.03125,572.7282586197719,504.63347243563845,3.145716e6,0.02388070018812138,0.9951801199170174,0.03125
2,15,normal,autoMALA_fixed,0.001953125,272788.99359914113,271814.346980669,1.1861422e7,3.941688107959693,0.6607453117047615,1.268524276453343
2,17,funnel,autoMALA_fixed,1.0,2790.0465834555553,2904.0055847932185,1.7409368e7,10.905338529594038,0.6137039351989154,0.2681206363816523
2,17,funnel,autoMALA,0.0625,4026.574725641689,4134.458296914163,1.6438841e7,8.63753426410746,0.6077791748243996,0.7282779342773804
2,1,normal,MALA,0.03125,839.0332841722982,889.2664923778334,3.145716e6,0.011680779792951717,0.9999963094394781,0.03125
2,6,banana,autoMALA,0.0078125,585.4194196594923,755.0646667071286,1.5240316e7,0.1952371666630863,0.636621329715729,0.09303638239862104
2,8,normal,autoMALA_fixed,0.00390625,252704.27667375782,250622.25802798598,1.1868229e7,3.965504243625523,0.6613900402455062,1.2704765015152428
2,9,funnel,autoMALA_fixed,0.25,2330.1747372472196,2457.6869886664485,1.7461153e7,14.182884393097051,0.6170542494802406,0.23809750421159737
2,4,normal,autoMALA,0.0625,258453.56966765824,257378.43877816477,1.1866423e7,3.9486520880446987,0.6615605766540065,1.2694200505133277
2,6,funnel,autoMALA,9.765625E-4,5110.294507209891,5327.583479282561,1.6356501e7,7.984377749745269,0.6066032971695,0.7427970729099661
2,17,funnel,autoMALA_fixed,0.0625,2790.0465834555553,2904.0055847932185,1.7409435e7,10.905338529594038,0.6137039351989154,0.2681206363816523
2,16,funnel,mix_autoMALA,9.765625E-4,1931.7848277066464,1932.3143074217112,5.897394e6,4.275120212297479,0.6037010407847249,0.7105434116544826
2,20,normal,autoMALA,0.25,251720.2730438612,250674.64504835077,1.1863949e7,3.957502763625243,0.6611589884803862,1.2686727141496974
2,9,normal,mix_autoMALA,2.0,180082.9334477671,179266.89932175045,3.955063e6,3.3883860350764095,0.6617725385112089,1.2688039540825093
2,1,normal,autoMALA_fixed,0.03125,251202.80917652856,250001.31858506767,1.1862199e7,3.961755493500806,0.6604641284969759,1.26945745833039
2,16,normal,autoMALA_fixed,1.0,242315.72788032566,243029.14541256844,1.1868623e7,3.942307980456947,0.6623354367452874,1.2695970845299434
2,14,normal,mix_autoMALA,0.001953125,173006.8766053242,172577.56393397247,3.956025e6,3.3973113547691933,0.6615761986512095,1.269357678111151
2,11,funnel,autoMALA_fixed,0.5,1909.5359422017593,1893.9920778222095,1.7333284e7,12.779374286016106,0.6152949275066545,0.2485191135727178
2,16,banana,autoMALA,0.0078125,556.6785836704121,460.58902116533835,1.5105819e7,0.17710518110088083,0.6448595742193725,0.09254892048475763
2,6,funnel,autoMALA_fixed,9.765625E-4,2623.5955938383418,2598.4770103296432,1.6797367e7,9.558311603648502,0.6164565736529078,0.3041052531167811
2,11,normal,autoMALA,0.5,234274.7990141311,233709.27816506542,1.1860931e7,3.957928984205744,0.6605340783604231,1.2696201304256498
2,11,banana,autoMALA,0.25,644.6469692233428,1205.2119810492673,1.4696363e7,0.22330321001374412,0.6407663196303106,0.1187348315878323
2,1,funnel,autoMALA_fixed,0.5,2765.8190140364163,2896.9105540276846,1.7336116e7,13.84580169972749,0.624370597209854,0.24411164665651436
2,19,funnel,autoMALA,1.0,3684.2437143504176,3683.169465298857,1.6402381e7,7.704512939282409,0.6069511016844564,0.7409039565017478
2,6,banana,MALA,0.25,619.3769121320383,1179.69474850685,3.145716e6,0.1936916182792745,0.22489882910428033,0.25
2,2,banana,MALA,0.015625,521.2841307000647,1072.603339136474,3.145716e6,0.0072542521639680484,0.9972118700546447,0.015625
2,12,normal,autoMALA_fixed,0.125,261927.68265856968,262499.8171077882,1.185779e7,3.9594352715765173,0.6603588959210632,1.2666130579154662
2,18,funnel,autoMALA_fixed,2.0,2731.7759512519096,2976.8394712860486,1.7406184e7,12.360771894240306,0.6131280532912082,0.2679955465912025
2,1,funnel,autoMALA,0.015625,2678.8901119723278,2455.233327367498,1.6612485e7,8.061589947792132,0.6078994598428343,0.7215987279078139
2,18,normal,autoMALA,0.001953125,240194.5223462881,239708.2447703,1.1860119e7,3.948462439638313,0.6605963200250438,1.2682060491161218
2,8,banana,autoMALA_fixed,0.015625,614.6203319947264,850.1255173577736,1.5030928e7,0.2423134919925392,0.6232749029692425,0.03718391685917768
2,20,banana,mix_autoMALA,0.015625,544.2218378020475,621.5158740662133,4.984657e6,0.08698178651995925,0.6453737368783835,0.10251483932735213
2,7,funnel,autoMALA,0.5,5496.201440951981,5836.348912168268,1.6501938e7,7.697556989633955,0.6054576491154499,0.7469714751570687
2,12,banana,MALA,0.0078125,524.9271533414069,2800.430240361396,3.145716e6,0.0003976047014766454,0.9999926964715488,0.0078125
2,11,banana,autoMALA_fixed,2.0,586.7856185905631,574.189055964288,1.3236151e7,0.25856912070090543,0.6710787925425337,0.035392320759010595
2,8,funnel,autoMALA_fixed,0.0078125,1565.2614536289793,1567.7271679359335,1.7874924e7,20.17683215960715,0.62809614446219,0.20535740070933556
2,10,banana,autoMALA_fixed,9.765625E-4,594.3577675709057,677.3411047987204,1.4070418e7,0.26416201275810336,0.6629567119100362,0.03729741131796408
2,4,funnel,MALA,0.00390625,514.2798381812106,3250.92533550413,3.145716e6,6.940343205928443e-5,0.999999993496403,0.00390625
2,18,normal,autoMALA_fixed,0.125,272614.35081216483,273086.3264964805,1.1860828e7,3.9546247188164605,0.6613623858191172,1.2682784388272184
2,5,banana,autoMALA_fixed,0.00390625,610.470200670712,713.114983131035,1.3824082e7,0.331912269745352,0.6649195965600146,0.027656880335124947
2,20,funnel,mix_autoMALA,1.0,1442.9345986256255,1267.369829711709,5.737174e6,3.9050548741702875,0.600007436779711,0.7570965340731766
2,18,banana,autoMALA,0.00390625,577.2577642685543,522.4788205230707,1.4782686e7,0.2076734977367478,0.644420867162406,0.111308759425418
2,14,funnel,mix_autoMALA,0.125,1716.0943033521803,1662.3905059988103,6.177933e6,4.262431033441313,0.6032374049723749,0.7242775936553559
2,14,funnel,MALA,0.5,3186.4394753383503,3560.9513750782316,3.145716e6,4.604425567827008,0.6648219481590196,0.5
2,8,funnel,mix_autoMALA,0.125,2002.3857736253476,1980.8679574290732,5.936276e6,4.515541852389857,0.6028833956932982,0.7153703712113558
2,4,normal,mix_autoMALA,0.5,181128.75307081602,180345.08541818135,3.953621e6,3.4055551818198055,0.6608199416425288,1.269265277018993
2,10,banana,MALA,0.001953125,515.556826917345,257195.32244591066,3.145716e6,1.8192853200501736e-6,0.9999999994836677,0.001953125
2,18,funnel,mix_autoMALA,0.25,2323.404178424375,2460.2511468387393,5.798532e6,4.583835766020654,0.6025492364142053,0.7325540145862374
2,4,banana,MALA,0.001953125,513.9391185771563,47833.151323439386,3.145716e6,2.094423248237148e-6,0.9999999994044789,0.001953125
2,15,funnel,autoMALA_fixed,2.0,3397.044136165377,3550.478578106265,1.7388012e7,9.027259389515441,0.6076114364271797,0.28839159187636043
2,7,normal,autoMALA,0.03125,254949.95047417728,255131.9229643792,1.1860301e7,3.942289275844329,0.66168653347414,1.269633432965131
2,13,banana,autoMALA_fixed,2.0,607.8362164130673,716.1939509970372,1.3270592e7,0.317510632073608,0.662010920744258,0.02625869302332667
2,3,funnel,autoMALA_fixed,0.25,2727.628707675707,2884.855196871551,1.7224482e7,10.80978686224761,0.610678288183863,0.2866680103067314
2,8,funnel,mix_autoMALA,0.0625,2002.3857736253476,1980.8679574290732,5.936282e6,4.515541852389857,0.6028833956932982,0.7153703712113558
2,19,funnel,autoMALA,0.0078125,2773.5995758430527,2646.802686892254,1.6557349e7,7.756726521540416,0.6066256990577217,0.733228273975354
2,10,banana,mix_autoMALA,0.03125,604.3528013797219,1280.6211516338053,4.836432e6,0.11069204728650109,0.644108180374232,0.12715412388220818
2,15,banana,MALA,9.765625E-4,515.0076067453379,1.3431912626690473e7,3.145716e6,1.4753865513801238e-8,0.999999999996634,0.0009765625
2,8,banana,MALA,9.765625E-4,514.0697406478972,2.6654868251064036e7,3.145716e6,1.544138613535522e-8,0.9999999999962585,0.0009765625
2,5,funnel,MALA,0.00390625,515.9164879037293,1045.301852449826,3.145716e6,7.422707595534544e-5,0.9999999996288986,0.00390625
2,15,banana,MALA,0.5,611.5290260398563,1073.6219337125551,3.145716e6,0.1994442915819805,0.07858072131143957,0.5
2,8,funnel,MALA,2.0,2849.371516887289,2956.0343959200623,3.145716e6,9.340177309907947,0.17022351334879482,2.0
2,9,normal,mix_autoMALA,0.001953125,180556.04248113625,179729.09621058876,3.955522e6,3.387811844442469,0.6618520661793902,1.2686821327985751
2,20,funnel,autoMALA,9.765625E-4,3237.446380539332,3199.7343489820555,1.6493722e7,7.918289098727806,0.6059859293636511,0.7407362043528701
2,11,funnel,autoMALA_fixed,0.125,2583.603879685373,2748.478535864034,1.7621655e7,13.09588822722183,0.6152575861827122,0.2406396157336335
2,16,normal,mix_autoMALA,0.001953125,158072.2995427708,157127.08951046504,3.956539e6,3.4006254884870004,0.66053461567188,1.2699477936703536
2,12,banana,autoMALA,0.001953125,628.4837742979195,989.308412469718,1.4667418e7,0.21502240077742502,0.6422163395412753,0.10631299930252701
2,5,normal,autoMALA_fixed,1.0,251351.94527489232,251782.96311608606,1.1860666e7,3.9608670282404623,0.6611373199986317,1.270549434344164
2,11,normal,mix_autoMALA,2.0,182689.8150564449,181316.3743313924,3.954557e6,3.4045212097943214,0.6607172246950717,1.26971091956975
2,12,funnel,MALA,9.765625E-4,517.4875217017114,1.1776821157015194e8,3.145716e6,4.123752850067308e-8,0.9999999999996989,0.0009765625
2,9,funnel,autoMALA_fixed,2.0,1361.6478176684386,1475.126537780738,1.8640355e7,28.84970885659166,0.6316045678882368,0.15379573037732888
2,18,normal,MALA,0.00390625,519.8964459357052,777.7806171706811,3.145716e6,0.00013608897992858863,0.9999999948618938,0.00390625
2,2,funnel,MALA,0.5,2783.8463762175056,3056.529202296706,3.145716e6,4.362867999260939,0.652632357559665,0.5
2,15,normal,MALA,0.0078125,530.940465011843,544.31489229949,3.145716e6,0.0007431765162396961,0.9999999394480226,0.0078125
2,17,normal,MALA,0.0078125,530.9960010842699,586.5453931272992,3.145716e6,0.0007268220383289377,0.9999999417887879,0.0078125
2,15,normal,autoMALA,0.001953125,239749.6812638276,238231.53999521557,1.1862837e7,3.96587345159745,0.6604184550273866,1.2690674052145265
2,10,funnel,mix_autoMALA,2.0,2198.5085181497643,2267.288971415266,5.852211e6,4.84811590698874,0.6040134533709495,0.7059436827306406
2,5,banana,mix_autoMALA,0.015625,542.0748745658714,537.9164120906248,5.227697e6,0.09223352743908633,0.6370230133158112,0.08795324418567957
2,20,funnel,autoMALA_fixed,0.5,2099.7031989521183,2027.6545981862155,1.7117983e7,10.951446240579997,0.6132974756814409,0.2766796665596529
2,17,banana,MALA,0.00390625,516.9820527344599,3042.542696286427,3.145716e6,5.337226108244592e-5,0.9999992837267844,0.00390625
2,4,funnel,autoMALA,0.5,6219.499418472582,6761.241030806223,1.6150717e7,7.7073604283197295,0.606138259320434,0.7664621492649495
2,1,banana,autoMALA_fixed,0.125,555.8284025254486,374.80158435865485,1.3749984e7,0.2768709508779375,0.6703682463248505,0.02165472414126741
2,14,funnel,autoMALA,0.0625,4442.328790303413,4510.1169085454485,1.6518536e7,7.473079440517144,0.6054394746953596,0.7373108342587859
2,16,funnel,autoMALA,0.125,5701.872634033273,6135.434049483077,1.6385341e7,7.977941494844494,0.6061499695047948,0.7395868352501268
2,16,banana,mix_autoMALA,2.0,547.2747700482254,620.0123485350424,5.189435e6,0.09616250426315907,0.6371289057212036,0.09297160522105881
2,2,funnel,mix_autoMALA,0.001953125,2060.8430782349296,2083.899344063071,5.789853e6,3.8547930172109486,0.6018737653609838,0.7298988401684804
2,16,normal,mix_autoMALA,9.765625E-4,158072.2995427708,157127.08951046504,3.956545e6,3.4006254884870004,0.66053461567188,1.2699477936703536
2,12,banana,mix_autoMALA,0.25,558.359073047881,723.320922774857,4.95651e6,0.09698900384196034,0.6461488178710669,0.11209508309992267
2,5,funnel,autoMALA,0.03125,4247.030909265823,4333.635598235654,1.668888e7,8.224240388756375,0.6072064706537819,0.7270956756308756
2,1,banana,autoMALA,0.00390625,653.762625316658,1200.2697867068448,1.4435943e7,0.22005343076727615,0.6423517031891264,0.1154566758876822
2,16,funnel,autoMALA_fixed,0.5,1175.699958209396,881.1061119269241,1.7670755e7,10.834972096232176,0.6132705616219285,0.2692184198073751
2,10,normal,autoMALA_fixed,0.00390625,262706.4379388482,261971.92119207664,1.1858147e7,3.9591364496444967,0.6606589732113266,1.2663861329947286
2,3,normal,MALA,1.0,253196.0963525614,251921.60377275827,3.145716e6,3.9558212692461714,0.8761839218668421,1.0
2,12,normal,mix_autoMALA,0.5,187966.90071987011,185207.41509514564,3.955398e6,3.391116639534733,0.6619888498620305,1.2708648634505515
2,17,normal,mix_autoMALA,0.00390625,180306.31399996395,179423.46311415857,3.953492e6,3.400269984307638,0.6602674049235148,1.2706387481230337
2,1,banana,autoMALA_fixed,0.0078125,555.8284025254486,374.80158435865485,1.3750056e7,0.2768709508779375,0.6703682463248505,0.02165472414126741
2,14,banana,MALA,0.5,896.1658718559106,3264.2485308451087,3.145716e6,0.20816911710096728,0.06853391160074261,0.5
2,20,normal,autoMALA,0.00390625,251720.2730438612,250674.64504835077,1.1864057e7,3.957502763625243,0.6611589884803862,1.2686727141496974
2,11,banana,MALA,0.015625,520.526707016413,809.3488045960132,3.145716e6,0.017492098972279824,0.9965048816657518,0.015625
2,4,funnel,MALA,0.0625,786.3181404637257,906.8072187031376,3.145716e6,0.1188257849998238,0.9776777202670848,0.0625
2,19,banana,autoMALA,0.0625,609.4112076625885,834.747015503133,1.4849892e7,0.20939721989434565,0.6432802421433462,0.10796918409974525
2,3,funnel,autoMALA_fixed,0.015625,2529.8639851166117,2612.1404642196876,1.6839239e7,10.06297914251261,0.6134743710439856,0.29763881019760513
2,11,funnel,autoMALA,0.001953125,3196.5414177724188,3038.958030850071,1.6624511e7,7.938890320162655,0.6065635974736197,0.7264108373928151
2,10,funnel,autoMALA,0.125,6192.632863637591,6539.222856769172,1.6440518e7,8.20051049633671,0.6050736385056141,0.744013243994031
2,9,funnel,mix_autoMALA,0.5,2997.8465848255214,3213.7292600898486,5.734792e6,4.618520633255105,0.6007004869204029,0.7497946886586573
2,20,normal,mix_autoMALA,0.25,209090.8396059449,209240.2535886824,3.951264e6,3.3951095915356038,0.6600962259323963,1.268071503189939
2,13,funnel,MALA,0.001953125,513.3023789808306,919.0467246542405,3.145716e6,6.958937767041837e-6,0.9999999999643117,0.001953125
2,17,normal,autoMALA_fixed,0.03125,249653.34919801314,250010.2638891623,1.1857758e7,3.952333102384615,0.6601150475675683,1.2710707171654805
2,4,banana,MALA,0.5,951.1637345606257,2824.2585648573495,3.145716e6,0.2069116779830109,0.06114438665980012,0.5
2,5,normal,mix_autoMALA,0.125,172292.49945025475,172956.49919742637,3.953425e6,3.4001305849541317,0.6597675353098146,1.2689154503047642
2,13,banana,mix_autoMALA,9.765625E-4,545.7098757331416,593.7117605621081,5.125461e6,0.09438416584019439,0.6398640958035806,0.09479437293149955
2,2,normal,autoMALA,0.5,268628.233977928,268314.9091388991,1.1861215e7,3.9409509575600556,0.6613453984121358,1.2698019005949457
2,15,banana,MALA,0.001953125,515.9071798363437,35266.66209757501,3.145716e6,2.5379257931399868e-6,0.9999999990295199,0.001953125
2,3,funnel,autoMALA,0.015625,3905.171225401917,4035.7204895363075,1.6413248e7,7.987737310608726,0.6065637357891538,0.734861915829106
2,3,funnel,MALA,0.125,1272.7712698615637,1335.4618033839388,3.145716e6,0.5568659908466225,0.9086995671103342,0.125
2,2,normal,MALA,0.5,106722.54047836762,106626.17068687994,3.145716e6,2.250439725137646,0.9844561060364759,0.5
2,16,banana,autoMALA,2.0,568.5031161724,572.1162050050656,1.48288e7,0.186134804583598,0.642645673511608,0.09603947813361667
2,5,normal,mix_autoMALA,0.001953125,172292.49945025475,172956.49919742637,3.953461e6,3.4001305849541317,0.6597675353098146,1.2689154503047642
2,4,normal,mix_autoMALA,1.0,181128.75307081602,180345.08541818135,3.953615e6,3.4055551818198055,0.6608199416425288,1.269265277018993
2,7,banana,autoMALA_fixed,0.03125,585.9787836411097,537.5967988822215,1.3245692e7,0.2532028117347415,0.6700405251665168,0.03673906130554139
2,9,funnel,MALA,1.0,1964.2653019487618,2335.202965808619,3.145716e6,8.121982825951346,0.38876735881859453,1.0
2,3,funnel,mix_autoMALA,1.0,2445.293970699016,2713.0697487019024,5.964177e6,3.806558434483373,0.6003543281332244,0.7427616909953905
2,14,normal,autoMALA,0.0078125,253172.79688864114,253175.66730816293,1.1860693e7,3.9565737146995,0.6613035693955135,1.268099071570457
2,14,funnel,MALA,0.0078125,519.7851316206337,737.1405217725277,3.145716e6,0.0010512903480972382,0.9999952050346199,0.0078125
2,11,funnel,MALA,0.00390625,520.1164707949508,19140.938833532102,3.145716e6,5.973435490036224e-5,0.9999999945275105,0.00390625
2,13,banana,MALA,0.5,831.0528620154571,3100.4245218354768,3.145716e6,0.25158672164736456,0.09664816372500334,0.5
2,19,funnel,mix_autoMALA,0.001953125,2065.811284281309,2067.365737987653,5.875997e6,4.128753857501994,0.6022240142623198,0.7138378311589869
2,9,banana,autoMALA,0.001953125,609.5579067627709,876.5960440434943,1.4760616e7,0.21007179556237865,0.6421580587958189,0.10640599841900245
2,3,banana,MALA,0.0078125,514.7923388959066,1387.2723400075693,3.145716e6,0.0018988061757952426,0.9999303356181256,0.0078125
2,12,banana,mix_autoMALA,1.0,564.9423461871911,896.97434301709,4.861138e6,0.10304300394739525,0.6443567665202159,0.11869221880935213
2,20,normal,MALA,9.765625E-4,515.3330633546939,97.61395368709994,3.145716e6,4.645581991982439e-8,0.999999999996854,0.0009765625
2,4,banana,autoMALA,0.125,718.716456160969,1671.1757474019232,1.4807116e7,0.23661472431057287,0.6379710911894498,0.11492571690841029
2,15,funnel,autoMALA_fixed,0.125,3169.743350518153,3407.9132709882,1.7048324e7,10.731958921991158,0.6132591274342429,0.2743684681505276
2,7,normal,mix_autoMALA,0.0078125,172100.20338361297,171481.03873478225,3.952171e6,3.404676252227026,0.660291422186613,1.2704432992384949
2,11,normal,autoMALA,0.03125,234274.7990141311,233709.27816506542,1.1861003e7,3.957928984205744,0.6605340783604231,1.2696201304256498
2,15,normal,MALA,0.015625,579.7777444015385,582.6840759951679,3.145716e6,0.0030679825667780996,0.999999470357939,0.015625
2,5,banana,MALA,0.125,572.0284816364781,684.1714190340988,3.145716e6,0.13547597326860195,0.38424410983084906,0.125
2,16,funnel,MALA,2.0,1728.4844814244311,1771.8756886913338,3.145716e6,8.882508706683202,0.16650989625334214,2.0
2,14,banana,mix_autoMALA,0.125,646.0182660235267,1610.1210000014828,5.070539e6,0.11895463266096054,0.6403319540489533,0.1219070608780075
2,6,funnel,mix_autoMALA,0.015625,2468.2745713939066,2671.228321756171,5.832081e6,4.389288503244548,0.6025462846311522,0.7210971032388174
2,17,funnel,autoMALA,9.765625E-4,4026.574725641689,4134.458296914163,1.6438949e7,8.63753426410746,0.6077791748243996,0.7282779342773804
2,4,banana,autoMALA_fixed,0.00390625,652.0390095789082,925.0456016496456,1.3126854e7,0.3137666167536005,0.6576048586178403,0.026415432362624648
2,5,funnel,autoMALA_fixed,0.25,1997.3063967099417,2103.7723132775172,1.7345904e7,15.405544312286299,0.6217051020076879,0.2364894076176502
2,8,normal,MALA,0.125,6384.974471377797,6465.896001735129,3.145716e6,0.18253428107314534,0.9997591699521701,0.125
2,13,normal,mix_autoMALA,0.015625,174490.90401096502,174036.71638330992,3.954877e6,3.3899060209137697,0.6618201750059641,1.266266101678236
2,11,banana,mix_autoMALA,0.001953125,536.6039347040734,309.2711536570991,5.123231e6,0.058973486829183366,0.6491049299147498,0.0873860754779407
2,7,banana,autoMALA,0.03125,618.7001130211735,994.6606661116606,1.5250315e7,0.21806678342258418,0.6361812995469593,0.10258008148401372
2,4,banana,MALA,9.765625E-4,514.8114350378847,6.354678829199975e7,3.145716e6,2.6738561468335875e-9,0.9999999999990781,0.0009765625
2,3,normal,mix_autoMALA,0.03125,177208.6925948691,176683.46755973037,3.953128e6,3.410890256905992,0.6614577454255695,1.2698543423483812
2,20,funnel,autoMALA_fixed,0.25,2099.7031989521183,2027.6545981862155,1.7117988e7,10.951446240579997,0.6132974756814409,0.2766796665596529
2,13,normal,mix_autoMALA,0.25,174490.90401096502,174036.71638330992,3.954853e6,3.3899060209137697,0.6618201750059641,1.266266101678236
2,3,normal,MALA,2.0,231655.53961255847,230950.5417736458,3.145716e6,3.8581467145649833,0.2917568338831331,2.0
2,19,normal,autoMALA_fixed,0.0078125,258040.65524806708,258112.5353795713,1.1864075e7,3.9424690322286335,0.6606630314303236,1.267559698605733
2,6,funnel,mix_autoMALA,0.00390625,2468.2745713939066,2671.228321756171,5.832093e6,4.389288503244548,0.6025462846311522,0.7210971032388174
2,19,funnel,mix_autoMALA,0.125,2065.811284281309,2067.365737987653,5.875961e6,4.128753857501994,0.6022240142623198,0.7138378311589869
2,7,funnel,autoMALA,0.25,2325.4600317061354,2094.629247948767,1.6998909e7,7.13979931282579,0.6026309277517149,0.7231845249519429
2,13,banana,MALA,0.0625,562.1400065437003,669.8161130360888,3.145716e6,0.087318297656667,0.6912859315514753,0.0625
2,18,funnel,autoMALA,2.0,4784.63075297713,4989.527196038467,1.6409642e7,8.303809201983515,0.606463624833982,0.7388879557136023
2,16,normal,mix_autoMALA,1.0,158072.2995427708,157127.08951046504,3.956485e6,3.4006254884870004,0.66053461567188,1.2699477936703536
2,15,banana,mix_autoMALA,0.001953125,546.1288931160452,574.6664148842774,4.962022e6,0.08803743733864823,0.6449949587843186,0.10172764265126531
2,9,funnel,autoMALA,0.001953125,2257.391439033325,2035.0222663320685,1.6803617e7,8.686423088071273,0.6077299119187135,0.711757518618434
2,8,banana,autoMALA,0.5,626.6734102847497,917.0039017733742,1.4499733e7,0.21519443117797207,0.6436055910013978,0.11108908546822772
2,4,funnel,mix_autoMALA,0.00390625,2165.1100440513537,2295.6865259395067,6.237734e6,7.65435851934403,0.6049812689975559,0.6760791682721207
2,8,normal,autoMALA,1.0,225492.63312364495,225114.48267823833,1.1864332e7,3.956991860895302,0.6624078336599779,1.269816729799443
2,20,banana,MALA,0.125,707.0280815632208,1870.6497195394,3.145716e6,0.18261173325237293,0.5191326505412848,0.125
2,5,funnel,mix_autoMALA,2.0,2654.1560622334914,2855.826357222347,5.793637e6,4.237697377656757,0.601073801780281,0.7370966570191105
2,17,banana,mix_autoMALA,0.03125,530.0169394016038,262.0644033645244,5.16501e6,0.07261426291742075,0.6423938854293789,0.09787168005429889
2,8,normal,autoMALA_fixed,0.5,249746.93034866636,247685.77802547312,1.186772e7,3.9651570259369953,0.6614939488128576,1.2704127357313049
2,4,funnel,mix_autoMALA,1.0,2165.1100440513537,2295.6865259395067,6.237686e6,7.65435851934403,0.6049812689975559,0.6760791682721207
2,19,banana,mix_autoMALA,0.03125,587.7791230907453,1014.3771429400949,4.922284e6,0.1087701931528706,0.6386392591159407,0.11283139997372946
2,18,normal,autoMALA_fixed,0.0625,272614.35081216483,273086.3264964805,1.1860846e7,3.9546247188164605,0.6613623858191172,1.2682784388272184
2,8,normal,autoMALA,9.765625E-4,225180.34507616106,224794.69852391307,1.1865612e7,3.9566502963599723,0.6624209734234244,1.269760998630494
2,16,funnel,autoMALA_fixed,0.00390625,1175.699958209396,881.1061119269241,1.7670881e7,10.834972096232176,0.6132705616219285,0.2692184198073751
2,7,normal,mix_autoMALA,1.0,172442.16574496962,171807.0493705006,3.952349e6,3.4045500694406132,0.66030061611314,1.2704373465907992
2,15,banana,MALA,0.125,641.1631352468717,1327.8309664686342,3.145716e6,0.16086267475549426,0.5201863494756933,0.125
2,20,funnel,autoMALA_fixed,0.00390625,2262.818986427404,2316.816681784857,1.7115934e7,12.292411677979898,0.6143913072760165,0.26342747952972007
2,3,banana,autoMALA,0.00390625,516.0835010913789,70.17321547374698,1.8033665e7,0.014505095063449686,0.6428055788472902,0.024332027745947105
2,2,funnel,autoMALA,0.0078125,2467.548336685769,2239.877950757313,1.6853402e7,7.61653154504544,0.6067247375242649,0.7167564724779917
2,9,normal,MALA,0.5,97959.9569724833,98473.35476370023,3.145716e6,2.258977555294676,0.9843780196771399,0.5
2,13,banana,MALA,0.0078125,518.7644596877644,794.3197253247747,3.145716e6,0.0012368253692497774,0.9998173683942537,0.0078125
2,9,funnel,MALA,0.03125,598.977198871133,665.5395909901101,3.145716e6,0.04055246052875589,0.9807622223371614,0.03125
2,3,normal,mix_autoMALA,0.125,177208.6925948691,176683.46755973037,3.953116e6,3.410890256905992,0.6614577454255695,1.2698543423483812
2,2,funnel,MALA,2.0,3580.4057805098714,3447.310109287763,3.145716e6,8.80162528043895,0.17080992693964114,2.0
2,18,banana,autoMALA_fixed,0.001953125,583.6513665322747,475.83820361500904,1.411261e7,0.2917714583088647,0.6578957999145097,0.03807311458090613
2,12,banana,MALA,0.001953125,515.2580712240787,17483.24422212811,3.145716e6,4.429841992599325e-6,0.999999994852645,0.001953125
2,18,banana,mix_autoMALA,0.00390625,582.480822370319,1004.481479590971,4.891081e6,0.09977246892768976,0.6437438290234889,0.11760532090787182
2,19,funnel,autoMALA,2.0,2963.316063049394,2902.1941936438943,1.6559174e7,7.528287934537109,0.6062419365437988,0.7330172183377437
2,20,funnel,mix_autoMALA,0.001953125,2334.7107051671023,2426.442120921851,5.68537e6,3.6668287837119453,0.6007151157686309,0.7448259485114213
2,19,funnel,autoMALA_fixed,0.00390625,2244.5021816017165,2317.7879225990837,1.736251e7,14.199306612621706,0.6224450863398152,0.23702660083904464
2,1,banana,mix_autoMALA,9.765625E-4,543.7695120008452,491.8857125971564,5.351227e6,0.10770098313301128,0.6383660702490438,0.08482215453378339
2,13,funnel,autoMALA,0.0625,5763.8032459496235,6198.772331097258,1.6425894e7,8.485509257812366,0.607170232732073,0.7276100424840235
2,9,banana,MALA,0.0625,574.3988263897988,873.3051073628559,3.145716e6,0.09521752630768034,0.7018366682942059,0.0625
2,3,funnel,autoMALA_fixed,1.0,2136.904136661215,2215.2249583718913,1.7758341e7,13.401327887242278,0.6150625428216717,0.25418458516945724
2,14,funnel,autoMALA,2.0,4138.02032797862,4162.788545089606,1.6611614e7,7.728959709711305,0.6061949361670907,0.7311863096804826
2,6,funnel,autoMALA_fixed,1.0,3191.1837205831034,3537.006210473145,1.7374543e7,11.771763360208695,0.6123129247133572,0.25925854133799037
2,13,banana,MALA,0.25,587.3349195366509,721.1278366431869,3.145716e6,0.1474794791792735,0.15917333759665672,0.25
2,16,normal,MALA,0.03125,811.1037437129926,826.2038759293649,3.145716e6,0.011698562470013682,0.9999962363505919,0.03125
2,10,normal,autoMALA,0.001953125,240226.22300651233,240688.3871878477,1.1865832e7,3.951552074614255,0.6622114547752715,1.2686865429272358
2,18,funnel,autoMALA_fixed,0.0625,3417.1964679288158,3740.754982255102,1.6667728e7,10.749723263504874,0.6122633470474372,0.2965517772896703
2,13,normal,MALA,0.00390625,515.2016612835342,191.97391119457265,3.145716e6,0.00012037520876542098,0.9999999944908825,0.00390625
2,12,banana,autoMALA_fixed,0.25,600.6808352443073,664.656199244469,1.3556002e7,0.29657230053126893,0.6571865288957383,0.03513108396498248
2,10,banana,MALA,1.0,1079.835770390664,2890.7484600357066,3.145716e6,0.14161745418091143,0.009204037256964488,1.0
2,17,banana,autoMALA,0.5,594.8090180606796,802.2266299177605,1.4528295e7,0.1891773160470643,0.6437575459056235,0.10191240053289356
2,13,normal,MALA,0.25,24950.754359934323,24664.86239577219,3.145716e6,0.7069108647278137,0.9980300307774814,0.25
2,16,normal,MALA,9.765625E-4,515.5833948090918,1584.481760524136,3.145716e6,3.2173667499202786e-9,0.9999999999999212,0.0009765625
2,19,funnel,mix_autoMALA,0.25,2065.811284281309,2067.365737987653,5.875955e6,4.128753857501994,0.6022240142623198,0.7138378311589869
2,17,normal,MALA,0.125,7231.262342674783,7114.947506779069,3.145716e6,0.1866285277030552,0.9997518526366392,0.125
2,16,normal,autoMALA,0.03125,282133.9090990952,281124.1830546254,1.1863749e7,3.9630051190203552,0.6616675050921477,1.2695105589312314
2,16,funnel,MALA,0.001953125,513.4123907163103,13451.797159756208,3.145716e6,6.607675917599204e-6,0.9999999999343335,0.001953125
2,3,funnel,autoMALA_fixed,0.0625,2529.8639851166117,2612.1404642196876,1.6839203e7,10.06297914251261,0.6134743710439856,0.29763881019760513
2,17,normal,autoMALA,0.125,245674.71691043166,242141.16438175348,1.1858547e7,3.9660035058401903,0.6605763599211865,1.269111531553387
2,15,banana,autoMALA,0.015625,577.1319968693653,597.3835615869641,1.4693233e7,0.20110133601366467,0.6439055461754761,0.10496781287907923
2,13,banana,MALA,9.765625E-4,513.3188868342493,38348.46262025979,3.145716e6,1.0845125273665038e-7,0.9999999999560628,0.0009765625
2,20,banana,autoMALA,0.00390625,545.0321623020662,412.0830025406644,1.5242222e7,0.16164016123110617,0.6428673323387943,0.08149025534791669
2,4,funnel,autoMALA_fixed,9.765625E-4,2414.233129889231,2486.617178898729,1.7434588e7,13.071442200632898,0.6231409966318795,0.2538845103281603
2,5,funnel,autoMALA_fixed,0.0078125,1997.3063967099417,2103.7723132775172,1.7345994e7,15.405544312286299,0.6217051020076879,0.2364894076176502
2,13,normal,MALA,0.03125,780.1517827516054,722.7072383896528,3.145716e6,0.011561201711059827,0.9999961964051938,0.03125
2,12,banana,autoMALA,0.25,699.8378411413117,1465.8563235935562,1.4394087e7,0.23801250761232762,0.6431118626167783,0.1155402231633268
2,3,banana,autoMALA_fixed,0.03125,535.2783675607046,190.19244819440323,1.3996504e7,0.1961155198151291,0.6541039010598251,0.036839505607924795
2,9,banana,autoMALA,0.125,601.1376485238457,825.9232585087872,1.448929e7,0.20832071944135086,0.6433057149782535,0.10764148687300855
2,5,funnel,mix_autoMALA,0.001953125,2744.7736185756526,3012.2923855711306,5.747938e6,4.378210535131276,0.6011263736670156,0.7426269112986207
2,1,funnel,mix_autoMALA,0.25,2522.3987894677575,2674.369067143392,6.200811e6,6.683181845848211,0.6067677934576604,0.6790228627646276
2,2,normal,MALA,0.0078125,527.392074203851,451.6805275024255,3.145716e6,0.0006541899587520188,0.999999944118628,0.0078125
2,5,funnel,autoMALA_fixed,0.125,1997.3063967099417,2103.7723132775172,1.7345922e7,15.405544312286299,0.6217051020076879,0.2364894076176502
2,12,normal,mix_autoMALA,0.015625,187966.90071987011,185207.41509514564,3.955428e6,3.391116639534733,0.6619888498620305,1.2708648634505515
2,11,banana,autoMALA_fixed,0.001953125,585.3976020392683,580.2291384672002,1.3981593e7,0.23994060331237393,0.6490264466496032,0.029153609332880276
2,4,funnel,MALA,0.125,1436.6375973692466,1564.2727035854086,3.145716e6,0.7090486609224259,0.8975185871492807,0.125
2,7,funnel,mix_autoMALA,0.03125,2149.6360677053226,2233.6944801243653,5.799571e6,3.726087050641599,0.5995841384503812,0.7396108502534391
2,3,normal,autoMALA,0.0625,259646.40448863225,256940.51858243876,1.1864955e7,3.9743181726845638,0.6620644587663016,1.2687290005485874
2,18,funnel,autoMALA,0.0625,4263.177644905443,4374.069826545199,1.6497948e7,8.127752965083019,0.605653136482348,0.7362348553110638
2,3,normal,MALA,0.5,99755.43466768107,99622.75245102461,3.145716e6,2.26091531550933,0.9844317060893234,0.5
2,5,funnel,MALA,1.0,3083.079482362938,3438.9435426068767,3.145716e6,8.449500554482537,0.43631261540371585,1.0
2,17,funnel,autoMALA,1.0,4026.574725641689,4134.458296914163,1.6438774e7,8.63753426410746,0.6077791748243996,0.7282779342773804
2,10,banana,MALA,0.00390625,521.3994668569022,14811.403214341146,3.145716e6,7.2642177434028e-5,0.9999997751632907,0.00390625
2,11,normal,autoMALA,2.0,233446.8818194916,232817.13608700922,1.1860904e7,3.957967752522774,0.660481080488778,1.2696361077314067
2,3,funnel,MALA,0.03125,584.0454783551786,577.605722310622,3.145716e6,0.030278264731155174,0.9767212013675909,0.03125
2,1,banana,autoMALA_fixed,0.015625,555.8284025254486,374.80158435865485,1.3750038e7,0.2768709508779375,0.6703682463248505,0.02165472414126741
2,13,funnel,MALA,0.0078125,516.9910957120545,391.1214746562851,3.145716e6,0.0012274850047664155,0.9999994480879578,0.0078125
2,13,funnel,autoMALA,0.03125,5763.8032459496235,6198.772331097258,1.6425912e7,8.485509257812366,0.607170232732073,0.7276100424840235
2,8,banana,mix_autoMALA,9.765625E-4,582.2701734279533,953.2742757642297,5.170012e6,0.11906954334418449,0.6421401965021721,0.10263070948075936
2,19,normal,autoMALA,0.5,273720.3880401481,275677.99964426795,1.1860365e7,3.9266970327580326,0.6607944984908432,1.2688488431388893
2,2,funnel,autoMALA_fixed,1.0,1876.245128020616,1949.7424378835885,1.7603741e7,18.322312806913693,0.627051503434178,0.21536743696530172
2,8,banana,autoMALA_fixed,0.03125,614.6203319947264,850.1255173577736,1.503091e7,0.2423134919925392,0.6232749029692425,0.03718391685917768
2,11,funnel,MALA,0.125,1778.0770576716181,2187.0049555548576,3.145716e6,0.45020229500843484,0.9307557173073598,0.125
2,14,banana,MALA,1.0,944.8305654494387,2249.7923593076384,3.145716e6,0.16993692603247,0.013581060146575154,1.0
2,1,funnel,mix_autoMALA,0.00390625,2522.3987894677575,2674.369067143392,6.200847e6,6.683181845848211,0.6067677934576604,0.6790228627646276
2,8,banana,autoMALA_fixed,0.00390625,614.6203319947264,850.1255173577736,1.5030964e7,0.2423134919925392,0.6232749029692425,0.03718391685917768
2,14,banana,autoMALA_fixed,0.125,634.0040238157229,786.1016199093239,1.316957e7,0.27042101175151956,0.6727195514752127,0.04319762434403678
2,20,normal,autoMALA,1.0,249629.15847972693,248618.8375505146,1.1863515e7,3.957442703459582,0.6611422919930879,1.2686752025416228
2,10,normal,mix_autoMALA,0.0078125,183431.15287862183,182917.03802900275,3.953702e6,3.4204789425908246,0.6608905921847477,1.267970794119501
2,3,normal,autoMALA_fixed,0.001953125,249531.72369654843,248840.03739489175,1.1861468e7,3.9548198949969113,0.6618652640740534,1.2673906126012549
2,15,funnel,mix_autoMALA,0.25,2079.696229827242,2150.4693115669575,6.288339e6,7.730135789574691,0.6068613352265304,0.6679454821319812
2,1,funnel,autoMALA,0.125,2678.8901119723278,2455.233327367498,1.6612431e7,8.061589947792132,0.6078994598428343,0.7215987279078139
2,8,banana,autoMALA,9.765625E-4,594.0938203097696,723.7313007123921,1.4749716e7,0.199229726114577,0.6423144959094177,0.10117112568378293
2,1,funnel,autoMALA,0.25,2981.176027238431,2785.7278244864688,1.6568824e7,7.901612470484622,0.6069095761953982,0.7354015017124159
2,13,banana,autoMALA,2.0,562.2037541788064,509.90699954537865,1.501439e7,0.1867149079826624,0.6408788634950678,0.0927735547718702
2,1,funnel,autoMALA_fixed,0.00390625,3520.954012477953,3621.3791649390587,1.6769999e7,9.827245457290095,0.6079221058392151,0.3096588972924063
2,20,funnel,autoMALA,1.0,4390.141358975033,4428.2189194790435,1.6597285e7,7.9992269954709,0.6071385784877616,0.7342782091202887
2,13,normal,autoMALA_fixed,0.00390625,238521.31059027291,238765.06693111497,1.18577e7,3.957065631410436,0.6595661079237657,1.2692284557249134
2,18,banana,MALA,0.001953125,514.7181430106223,48537.950801742445,3.145716e6,7.19691346030151e-6,0.9999999954629537,0.001953125
2,16,normal,autoMALA,0.00390625,282133.9090990952,281124.1830546254,1.1863803e7,3.9630051190203552,0.6616675050921477,1.2695105589312314
2,6,funnel,autoMALA_fixed,0.5,2717.8327525861528,2854.9756170390137,1.7347891e7,10.611958470392263,0.611600972547931,0.2674794918013391
2,18,banana,autoMALA,0.125,621.9083958007693,1037.9636455932364,1.4533225e7,0.2179614429134247,0.6427978656453127,0.11167118715517713
2,6,funnel,mix_autoMALA,0.5,2468.2745713939066,2671.228321756171,5.832051e6,4.389288503244548,0.6025462846311522,0.7210971032388174
2,20,normal,mix_autoMALA,1.0,209991.68783670344,210218.18843354366,3.95186e6,3.394634128401335,0.6602429809376854,1.2681048218198965
2,15,banana,autoMALA,0.125,655.8468500494578,1171.1750341198285,1.4573015e7,0.22167777678662065,0.6434235177657859,0.11425496040560333
2,14,normal,MALA,0.5,108280.06348021766,107967.92285251686,3.145716e6,2.2663896822918335,0.9843401786567987,0.5
2,2,normal,mix_autoMALA,0.001953125,171643.8609768638,171270.20147893386,3.955076e6,3.408766706466162,0.6606763721964957,1.2692364860155905
2,1,banana,autoMALA_fixed,0.03125,555.8284025254486,374.80158435865485,1.375002e7,0.2768709508779375,0.6703682463248505,0.02165472414126741
2,10,funnel,mix_autoMALA,0.001953125,1797.2186861020907,1729.1082850947812,5.921118e6,4.991920238195627,0.6043769215942884,0.6947815643818371
2,12,banana,autoMALA,0.5,602.4317671455967,885.953186463132,1.4644085e7,0.21415902985599403,0.6432857823858548,0.10441641425353979
2,14,banana,autoMALA_fixed,1.0,564.7806185410574,474.11715661449364,1.3812503e7,0.2347165450112649,0.6501565683057005,0.03162315375761163
2,12,banana,MALA,0.125,627.8207090702664,1127.1839510352022,3.145716e6,0.15554938142896266,0.46037103143085073,0.125
2,3,funnel,MALA,0.0625,712.0232007251074,643.1914214483045,3.145716e6,0.12293454075007175,0.9484684450963077,0.0625
2,11,funnel,autoMALA_fixed,0.00390625,2583.603879685373,2748.478535864034,1.7621745e7,13.09588822722183,0.6152575861827122,0.2406396157336335
2,7,normal,autoMALA_fixed,0.25,255377.1366989329,256279.15429641108,1.1862026e7,3.9371615806615394,0.6613909457387802,1.2704917640706876
2,13,funnel,autoMALA,1.0,5021.118887936402,5232.508400218208,1.6521343e7,8.442891726919855,0.6070975603285425,0.7293439430524575
2,19,normal,autoMALA,0.25,273720.3880401481,275677.99964426795,1.1860383e7,3.9266970327580326,0.6607944984908432,1.2688488431388893
2,20,banana,MALA,0.25,631.4746885742879,1271.7102586612157,3.145716e6,0.18038902717490535,0.19578176910518474,0.25
2,5,normal,mix_autoMALA,0.015625,172292.49945025475,172956.49919742637,3.953443e6,3.4001305849541317,0.6597675353098146,1.2689154503047642
2,2,funnel,autoMALA,0.125,2467.548336685769,2239.877950757313,1.685333e7,7.61653154504544,0.6067247375242649,0.7167564724779917
2,20,funnel,autoMALA_fixed,0.03125,2262.818986427404,2316.816681784857,1.711588e7,12.292411677979898,0.6143913072760165,0.26342747952972007
2,12,banana,mix_autoMALA,0.0078125,558.359073047881,723.320922774857,4.95654e6,0.09698900384196034,0.6461488178710669,0.11209508309992267
2,18,banana,autoMALA,0.001953125,577.2577642685543,522.4788205230707,1.4782704e7,0.2076734977367478,0.644420867162406,0.111308759425418
2,7,banana,autoMALA,1.0,608.9107854743501,921.0440623226353,1.4351495e7,0.2029436246250357,0.6452701850083737,0.11529365760581625
2,2,funnel,autoMALA_fixed,0.03125,2012.7717353054784,2185.8124920447267,1.7954522e7,18.51985487488894,0.625352542255425,0.19481900166674587
2,10,normal,MALA,0.0078125,527.9762405934075,542.8038140069283,3.145716e6,0.0006887569646824446,0.9999999445048232,0.0078125
2,7,banana,autoMALA_fixed,0.015625,585.9787836411097,537.5967988822215,1.324571e7,0.2532028117347415,0.6700405251665168,0.03673906130554139
2,16,banana,MALA,1.0,960.9989065647167,4325.1637410579815,3.145716e6,0.1388525096620287,0.011897798199222707,1.0
2,6,normal,mix_autoMALA,0.03125,181616.89972067607,180181.94154303055,3.956744e6,3.423550203046567,0.6611953202922212,1.2684821270329554
2,14,funnel,mix_autoMALA,0.015625,1716.0943033521803,1662.3905059988103,6.177951e6,4.262431033441313,0.6032374049723749,0.7242775936553559
2,2,normal,MALA,0.25,25613.17157716358,25836.577931296473,3.145716e6,0.6965921973919611,0.9980695992591229,0.25
2,4,banana,mix_autoMALA,1.0,533.1806899740526,262.36113268156737,5.475907e6,0.08935326189468465,0.6414049255487463,0.07679163387715471
2,12,funnel,MALA,0.03125,596.570440191275,747.943242074683,3.145716e6,0.029362424765833273,0.990613343567274,0.03125
2,1,funnel,mix_autoMALA,0.03125,2522.3987894677575,2674.369067143392,6.200829e6,6.683181845848211,0.6067677934576604,0.6790228627646276
2,4,funnel,autoMALA,0.0625,6219.499418472582,6761.241030806223,1.6150771e7,7.7073604283197295,0.606138259320434,0.7664621492649495
2,11,normal,mix_autoMALA,1.0,183515.9604903673,182157.6105195915,3.95449e6,3.404203623183065,0.6606851824885103,1.2697311860184908
2,19,banana,MALA,0.0078125,534.9881357035677,1261.069749918012,3.145716e6,0.00053816808960327,0.9999315076456857,0.0078125
2,2,banana,mix_autoMALA,0.125,568.1052561787791,810.4785455443595,5.747221e6,0.11111315206911472,0.6359516640388715,0.09133759429367844
2,2,funnel,autoMALA,1.0,3333.100289600731,3305.3729862400987,1.6782014e7,7.42907487175235,0.605495431472975,0.733434656226142
2,19,banana,MALA,2.0,945.3693204013252,5895.151788430137,3.145716e6,0.05950082001124999,0.001983509095714691,2.0
2,18,funnel,autoMALA,9.765625E-4,4263.177644905443,4374.069826545199,1.6498056e7,8.127752965083019,0.605653136482348,0.7362348553110638
2,18,normal,mix_autoMALA,9.765625E-4,183730.13651827155,184103.30591486895,3.95355e6,3.40051260613984,0.6614634788732311,1.2693686350400462
2,1,banana,autoMALA_fixed,0.001953125,555.8284025254486,374.80158435865485,1.3750092e7,0.2768709508779375,0.6703682463248505,0.02165472414126741
2,12,banana,autoMALA_fixed,0.125,578.1973555635343,537.6461879676141,1.3359005e7,0.30661074491103507,0.6612877076934693,0.023291214756611497
2,6,banana,mix_autoMALA,2.0,610.7036205708481,1320.7931940992871,5.077012e6,0.11371991486533499,0.6342394755142583,0.11035632976937645
2,10,normal,autoMALA,0.25,241102.26372715426,241603.65607260002,1.186484e7,3.9514764129906914,0.6622204970466065,1.2687132312636715
2,10,funnel,autoMALA_fixed,0.001953125,2641.563949377463,2767.537147266861,1.6867314e7,11.638406345636824,0.619233285759729,0.28289906262766235
2,20,funnel,autoMALA_fixed,0.0625,2262.818986427404,2316.816681784857,1.7115862e7,12.292411677979898,0.6143913072760165,0.26342747952972007
2,9,banana,mix_autoMALA,0.125,598.324948456102,1155.4814525683742,4.984834e6,0.11543167703111211,0.6383016469536247,0.11930732092992263
2,8,funnel,mix_autoMALA,0.25,2002.3857736253476,1980.8679574290732,5.93627e6,4.515541852389857,0.6028833956932982,0.7153703712113558
2,7,banana,autoMALA_fixed,0.125,585.9787836411097,537.5967988822215,1.3245656e7,0.2532028117347415,0.6700405251665168,0.03673906130554139
2,10,banana,MALA,2.0,513.0019569471624,2526.022856637057,3.145716e6,0.0,0.0,2.0
2,9,funnel,mix_autoMALA,9.765625E-4,2997.8465848255214,3213.7292600898486,5.734846e6,4.618520633255105,0.6007004869204029,0.7497946886586573
2,10,normal,autoMALA,0.125,240226.22300651233,240688.3871878477,1.1865724e7,3.951552074614255,0.6622114547752715,1.2686865429272358
2,8,funnel,MALA,0.0078125,516.0681309556655,507.5789822229105,3.145716e6,0.0008413222913196662,0.9999920945077156,0.0078125
2,8,funnel,MALA,0.125,1550.2898485070532,1793.6445202317498,3.145716e6,0.5193310350047319,0.9180501739085564,0.125
2,10,funnel,autoMALA_fixed,0.03125,2641.563949377463,2767.537147266861,1.6867242e7,11.638406345636824,0.619233285759729,0.28289906262766235
2,7,banana,mix_autoMALA,0.00390625,591.8035865106008,1160.2608817427842,4.809934e6,0.10966737623244999,0.642476003117425,0.130191980321179
2,18,normal,autoMALA,0.0625,240194.5223462881,239708.2447703,1.1860029e7,3.948462439638313,0.6605963200250438,1.2682060491161218
2,11,funnel,autoMALA,1.0,4050.3168365247425,4053.481440561306,1.6605e7,8.282911294186567,0.6068658462257803,0.725632566302806
2,12,funnel,MALA,1.0,3607.9614908889507,3851.3393197317973,3.145716e6,10.331546761186257,0.40418368852779313,1.0
2,8,normal,mix_autoMALA,1.0,185439.99398302726,185861.30491447574,3.953335e6,3.37490925164741,0.6616087792677349,1.2698734640480578
2,5,funnel,mix_autoMALA,1.0,2654.1560622334914,2855.826357222347,5.793634e6,4.237697377656757,0.601073801780281,0.7370966570191105
2,11,banana,mix_autoMALA,0.00390625,536.6039347040734,309.2711536570991,5.123225e6,0.058973486829183366,0.6491049299147498,0.0873860754779407
2,4,banana,autoMALA,0.03125,673.433598676427,1366.7088596357448,1.4970176e7,0.2279732525081625,0.6384766188632597,0.11289445914279436
2,12,funnel,autoMALA_fixed,0.25,2343.236774126105,2426.45293176912,1.7305193e7,14.792049528472674,0.6204151651892098,0.2319542252655171
2,3,banana,mix_autoMALA,0.001953125,623.1884650278026,1458.735238651168,5.418614e6,0.13277584978058357,0.6292721866669009,0.10602425171598193
2,17,funnel,MALA,2.0,2392.3938325738973,2616.3601391341913,3.145716e6,8.832228501415337,0.1676880832754418,2.0
2,15,normal,autoMALA,0.015625,239749.6812638276,238231.53999521557,1.1862783e7,3.96587345159745,0.6604184550273866,1.2690674052145265
2,9,banana,MALA,0.5,558.3664417169409,933.5088060588814,3.145716e6,0.1464942268308205,0.09767813725803313,0.5
2,16,banana,autoMALA,0.015625,556.6785836704121,460.58902116533835,1.5105801e7,0.17710518110088083,0.6448595742193725,0.09254892048475763
2,19,normal,autoMALA,0.0078125,273720.3880401481,275677.99964426795,1.1860473e7,3.9266970327580326,0.6607944984908432,1.2688488431388893
2,2,funnel,autoMALA,0.0625,2467.548336685769,2239.877950757313,1.6853348e7,7.61653154504544,0.6067247375242649,0.7167564724779917
2,8,banana,mix_autoMALA,0.001953125,582.2701734279533,953.2742757642297,5.170006e6,0.11906954334418449,0.6421401965021721,0.10263070948075936
2,17,funnel,MALA,0.0625,788.3093560319196,855.7077925000028,3.145716e6,0.13327921275285096,0.9651411357424382,0.0625
2,8,funnel,autoMALA_fixed,0.015625,1565.2614536289793,1567.7271679359335,1.7874906e7,20.17683215960715,0.62809614446219,0.20535740070933556
2,8,banana,autoMALA,0.015625,594.0938203097696,723.7313007123921,1.4749644e7,0.199229726114577,0.6423144959094177,0.10117112568378293
2,17,normal,MALA,0.25,29012.20652193468,28461.704318226835,3.145716e6,0.7078513217425039,0.9980194009421245,0.25
2,19,normal,MALA,0.015625,580.1916859044343,592.5819304121667,3.145716e6,0.0028010256204924985,0.9999995460961533,0.015625
2,10,normal,mix_autoMALA,0.5,183431.15287862183,182917.03802900275,3.953666e6,3.4204789425908246,0.6608905921847477,1.267970794119501
2,14,normal,autoMALA,2.0,252039.59110499275,252047.9197274936,1.1860687e7,3.956251940352677,0.661322710388297,1.2680841789363404
2,18,funnel,MALA,0.00390625,516.5902744765737,3861.8912032122203,3.145716e6,0.00011637854076430922,0.9999999921819921,0.00390625
2,15,banana,mix_autoMALA,2.0,581.770323487898,1028.3094257982316,4.873043e6,0.11001114009708882,0.6435667055398256,0.11547453857277094
2,16,normal,MALA,0.25,26099.55859827197,25794.601192186423,3.145716e6,0.6999170955313614,0.9980596555209963,0.25
2,8,banana,autoMALA_fixed,0.0078125,614.6203319947264,850.1255173577736,1.5030946e7,0.2423134919925392,0.6232749029692425,0.03718391685917768
2,20,funnel,mix_autoMALA,0.03125,2334.7107051671023,2426.442120921851,5.685346e6,3.6668287837119453,0.6007151157686309,0.7448259485114213
2,1,banana,MALA,0.001953125,516.4214152722897,284560.6866225798,3.145716e6,2.063661514591338e-6,0.9999999994784222,0.001953125
2,8,funnel,autoMALA_fixed,0.00390625,1565.2614536289793,1567.7271679359335,1.7874942e7,20.17683215960715,0.62809614446219,0.20535740070933556
2,13,funnel,mix_autoMALA,1.0,2690.741234900367,2930.2796426571417,5.718865e6,3.8469070006353236,0.6007168886507233,0.7502880824445265
2,16,normal,autoMALA,9.765625E-4,282133.9090990952,281124.1830546254,1.1863839e7,3.9630051190203552,0.6616675050921477,1.2695105589312314
2,18,normal,mix_autoMALA,1.0,183928.53563888857,184292.96412185178,3.953486e6,3.401309653366983,0.6613976777438054,1.2696480150693823
2,1,normal,autoMALA_fixed,1.0,250487.65274389775,249261.14801600052,1.1863605e7,3.9623541760183407,0.6604907021639685,1.2693951251691242
2,3,funnel,MALA,9.765625E-4,515.3981352131458,9.775921646813754e6,3.145716e6,1.2605345484496206e-7,0.9999999999984345,0.0009765625
2,19,banana,mix_autoMALA,0.5,568.7217967934632,916.1664867681229,4.99567e6,0.1016917854122783,0.6381436666035393,0.10311501699337249
2,11,funnel,MALA,9.765625E-4,517.1397523304398,1.44515789908689e8,3.145716e6,9.754652800141912e-9,0.9999999999998759,0.0009765625
2,10,banana,autoMALA,0.5,567.3009665296997,600.9245670957882,1.4723888e7,0.17639678018722607,0.6443254011324153,0.10040685838801527
2,1,normal,MALA,0.0078125,533.519697952459,650.6055474455007,3.145716e6,0.0007798841600264786,0.9999999414122859,0.0078125
2,13,funnel,MALA,0.25,2407.431675171491,2517.367506444291,3.145716e6,1.7095702805485171,0.824282740996694,0.25
2,11,normal,MALA,0.25,23188.062218659485,23267.575325564834,3.145716e6,0.6986462105500907,0.9980668929400581,0.25
2,14,banana,mix_autoMALA,0.001953125,646.0182660235267,1610.1210000014828,5.070575e6,0.11895463266096054,0.6403319540489533,0.1219070608780075
2,6,normal,autoMALA,9.765625E-4,253208.30026991418,253727.96796840854,1.18637e7,3.9455934844341356,0.6620515423431739,1.2683235830003927
2,8,funnel,autoMALA,2.0,5315.906408280052,5622.973620937139,1.6412981e7,8.537265539089539,0.6060562136642025,0.7393412854854446
2,6,funnel,autoMALA_fixed,0.125,2623.5955938383418,2598.4770103296432,1.6797241e7,9.558311603648502,0.6164565736529078,0.3041052531167811
2,8,banana,mix_autoMALA,0.5,582.2701734279533,953.2742757642297,5.169962e6,0.11906954334418449,0.6421401965021721,0.10263070948075936
2,15,banana,autoMALA,9.765625E-4,577.1319968693653,597.3835615869641,1.4693305e7,0.20110133601366467,0.6439055461754761,0.10496781287907923
2,3,banana,MALA,2.0,513.0019569471624,435.94935263826613,3.145716e6,0.0,0.0,2.0
2,5,banana,autoMALA_fixed,0.0625,610.470200670712,713.114983131035,1.382401e7,0.331912269745352,0.6649195965600146,0.027656880335124947
2,15,normal,mix_autoMALA,0.001953125,203694.79788128537,202671.19859811204,3.954609e6,3.4104957785707626,0.6610556079440005,1.2715109856989821
2,2,funnel,MALA,0.015625,531.2189549051594,501.63869355591635,3.145716e6,0.005639207059487772,0.9984658081415874,0.015625
2,13,normal,autoMALA,0.125,260032.51721162169,261024.95756530197,1.1860428e7,3.9494704654717956,0.6607384370075434,1.2689353930968934
2,4,banana,autoMALA_fixed,0.03125,652.0390095789082,925.0456016496456,1.31268e7,0.3137666167536005,0.6576048586178403,0.026415432362624648
2,4,funnel,autoMALA_fixed,0.001953125,2414.233129889231,2486.617178898729,1.743457e7,13.071442200632898,0.6231409966318795,0.2538845103281603
2,10,normal,MALA,0.001953125,516.1263129321105,356.7190797458819,3.145716e6,1.5914559103837772e-6,0.9999999999544404,0.001953125
2,16,normal,mix_autoMALA,0.03125,158072.2995427708,157127.08951046504,3.956515e6,3.4006254884870004,0.66053461567188,1.2699477936703536
2,19,normal,mix_autoMALA,0.03125,185106.40052872137,184267.78626753026,3.953331e6,3.4033550692533847,0.6604594474849812,1.268554782566418
2,19,funnel,autoMALA,0.00390625,2773.5995758430527,2646.802686892254,1.6557367e7,7.756726521540416,0.6066256990577217,0.733228273975354
2,18,banana,MALA,0.03125,516.9422295613381,265.31100507027645,3.145716e6,0.01991797797989521,0.8512095112922312,0.03125
2,20,banana,autoMALA_fixed,0.001953125,595.6354024259489,579.8390061573291,1.3468368e7,0.3142349964225395,0.661628180460306,0.026682916459873966
2,2,funnel,autoMALA_fixed,0.015625,2012.7717353054784,2185.8124920447267,1.795454e7,18.51985487488894,0.625352542255425,0.19481900166674587
2,10,funnel,mix_autoMALA,0.0625,1797.2186861020907,1729.1082850947812,5.921088e6,4.991920238195627,0.6043769215942884,0.6947815643818371
2,1,funnel,autoMALA_fixed,0.25,3600.4106873104333,3888.7772418595814,1.7237559e7,11.384831237635328,0.6110876149413897,0.2880940563177931
2,6,funnel,MALA,0.0625,768.582055510458,785.7813181558461,3.145716e6,0.10082296860074719,0.9700476746362009,0.0625
2,13,normal,mix_autoMALA,2.0,174737.5420497477,174260.32449217179,3.954778e6,3.389121308435924,0.6617644822377715,1.266254143652675
2,16,banana,autoMALA_fixed,0.0078125,650.2777711923836,927.9727271163218,1.3041132e7,0.3071285909921595,0.6621718389171369,0.02864633049025779
2,7,banana,autoMALA_fixed,2.0,560.9563426346393,423.8742785386676,1.356819e7,0.233773822189839,0.6627549332459572,0.04534062134636604
2,19,funnel,autoMALA,0.125,2773.5995758430527,2646.802686892254,1.6557277e7,7.756726521540416,0.6066256990577217,0.733228273975354
2,2,normal,MALA,9.765625E-4,515.5861010140694,8789.948008674304,3.145716e6,1.0693689549094217e-7,0.9999999999968295,0.0009765625
2,7,funnel,autoMALA,0.00390625,2325.4600317061354,2094.629247948767,1.6999017e7,7.13979931282579,0.6026309277517149,0.7231845249519429
2,11,banana,autoMALA_fixed,0.0078125,585.3976020392683,580.2291384672002,1.3981557e7,0.23994060331237393,0.6490264466496032,0.029153609332880276
2,10,banana,mix_autoMALA,0.001953125,604.3528013797219,1280.6211516338053,4.836456e6,0.11069204728650109,0.644108180374232,0.12715412388220818
2,20,banana,mix_autoMALA,0.25,544.2218378020475,621.5158740662133,4.984633e6,0.08698178651995925,0.6453737368783835,0.10251483932735213
2,10,banana,autoMALA_fixed,0.001953125,594.3577675709057,677.3411047987204,1.40704e7,0.26416201275810336,0.6629567119100362,0.03729741131796408
2,11,funnel,mix_autoMALA,0.125,2275.847695456484,2250.362733565777,5.633329e6,3.4305314692551607,0.6010076531342166,0.7493756296083602
2,20,banana,autoMALA,9.765625E-4,545.0321623020662,412.0830025406644,1.5242258e7,0.16164016123110617,0.6428673323387943,0.08149025534791669
2,18,funnel,autoMALA,0.25,2448.4498809901056,2248.1388186698596,1.6639198e7,7.936024107541073,0.6068506385556096,0.7318597802056751
2,12,banana,autoMALA_fixed,1.0,588.3283462215969,628.7206611313923,1.3271288e7,0.2843793591028175,0.6630957649875185,0.03539150277518169
2,3,banana,mix_autoMALA,2.0,562.952857975738,746.0450751111348,5.221765e6,0.1150240507431192,0.6408531817077492,0.0955325389955319
2,17,funnel,autoMALA_fixed,0.25,2790.0465834555553,2904.0055847932185,1.7409399e7,10.905338529594038,0.6137039351989154,0.2681206363816523
2,18,normal,MALA,0.0625,1851.0997467807356,1799.7945890464398,3.145716e6,0.04626810810361358,0.9999699320453448,0.0625
2,17,banana,mix_autoMALA,0.0078125,530.0169394016038,262.0644033645244,5.165022e6,0.07261426291742075,0.6423938854293789,0.09787168005429889
2,3,normal,autoMALA_fixed,0.015625,249531.72369654843,248840.03739489175,1.1861414e7,3.9548198949969113,0.6618652640740534,1.2673906126012549
2,17,banana,autoMALA,0.25,640.6403741312828,1103.5707022437398,1.5014133e7,0.22132888471356832,0.638442085979012,0.10441785351280726
2,2,normal,mix_autoMALA,0.03125,171643.8609768638,171270.20147893386,3.955052e6,3.408766706466162,0.6606763721964957,1.2692364860155905
2,1,normal,autoMALA_fixed,2.0,251399.26513646057,250157.07352980552,1.1862817e7,3.962451064514153,0.6604318045487948,1.2695719378627315
2,10,normal,autoMALA,1.0,240109.51428840673,240593.91340162823,1.1864353e7,3.951145079160852,0.6621780487870368,1.2687470160918874
2,3,banana,MALA,0.015625,517.3265816392412,809.927249532073,3.145716e6,0.015681901283502383,0.9977598849759997,0.015625
2,8,funnel,mix_autoMALA,9.765625E-4,2002.3857736253476,1980.8679574290732,5.936318e6,4.515541852389857,0.6028833956932982,0.7153703712113558
2,15,normal,autoMALA,0.03125,239749.6812638276,238231.53999521557,1.1862765e7,3.96587345159745,0.6604184550273866,1.2690674052145265
2,10,banana,MALA,0.125,615.1904528682626,1113.063136429686,3.145716e6,0.1542282775826455,0.41139839873049117,0.125
2,19,banana,mix_autoMALA,0.25,587.7791230907453,1014.3771429400949,4.922266e6,0.1087701931528706,0.6386392591159407,0.11283139997372946
2,7,normal,MALA,0.0078125,533.3998061879258,546.136874120375,3.145716e6,0.0008119395191087011,0.999999934343102,0.0078125
2,12,funnel,autoMALA,1.0,2121.9100452913117,1908.773846387775,1.6725529e7,8.082872939954624,0.6077346780587195,0.7172223404343977
2,13,normal,autoMALA_fixed,0.25,238521.31059027291,238765.06693111497,1.1857592e7,3.957065631410436,0.6595661079237657,1.2692284557249134
2,8,funnel,autoMALA,0.25,4934.997121354194,5125.5418826952555,1.6583426e7,8.614531580811725,0.607645934270375,0.7235545270834196
2,2,banana,mix_autoMALA,1.0,548.7847439295302,660.9526697961666,4.961644e6,0.08694395493996133,0.6401420290457328,0.11297102630024551
2,11,banana,autoMALA,0.0625,579.5711344618559,711.513313525555,1.577004e7,0.19009267249895054,0.6341315626154875,0.09442246848510981
2,7,banana,mix_autoMALA,0.015625,591.8035865106008,1160.2608817427842,4.809922e6,0.10966737623244999,0.642476003117425,0.130191980321179
2,11,funnel,mix_autoMALA,0.015625,2275.847695456484,2250.362733565777,5.633347e6,3.4305314692551607,0.6010076531342166,0.7493756296083602
2,19,banana,MALA,9.765625E-4,514.5141058457318,9.757135888369932e9,3.145716e6,1.7379322924311717e-10,0.9999999999999983,0.0009765625
2,10,banana,mix_autoMALA,0.125,604.3528013797219,1280.6211516338053,4.83642e6,0.11069204728650109,0.644108180374232,0.12715412388220818
2,12,banana,autoMALA_fixed,0.0078125,578.1973555635343,537.6461879676141,1.3359077e7,0.30661074491103507,0.6612877076934693,0.023291214756611497
2,2,normal,MALA,0.00390625,515.0799585868108,355.019635298496,3.145716e6,7.05125407089253e-5,0.9999999979927735,0.00390625
2,18,banana,autoMALA_fixed,0.015625,583.6513665322747,475.83820361500904,1.4112556e7,0.2917714583088647,0.6578957999145097,0.03807311458090613
2,9,banana,autoMALA_fixed,0.03125,589.6841794589669,560.9921210624188,1.4717279e7,0.26315625134015685,0.6622721705100179,0.045806091216117846
2,16,normal,MALA,0.00390625,514.2388789354608,346.4890022044759,3.145716e6,9.896745789355886e-5,0.9999999973615352,0.00390625
2,19,funnel,mix_autoMALA,2.0,2114.7898802599652,2178.5315384942965,5.823124e6,5.259037270208459,0.6036636738939383,0.7118208917904777
2,1,funnel,MALA,1.0,3947.239455530392,4026.6588792099096,3.145716e6,10.015251668885693,0.4139806573717236,1.0
2,13,banana,mix_autoMALA,2.0,545.7098757331416,593.7117605621081,5.125417e6,0.09438416584019439,0.6398640958035806,0.09479437293149955
2,10,funnel,mix_autoMALA,0.015625,1797.2186861020907,1729.1082850947812,5.9211e6,4.991920238195627,0.6043769215942884,0.6947815643818371
2,6,funnel,autoMALA,0.001953125,5110.294507209891,5327.583479282561,1.6356483e7,7.984377749745269,0.6066032971695,0.7427970729099661
2,5,banana,autoMALA_fixed,0.25,569.5944360703767,519.3600073333835,1.4236223e7,0.24800063767371536,0.6516868665515013,0.029286900616543855
2,9,normal,autoMALA_fixed,0.5,280302.2135376919,279391.27643054264,1.1868399e7,3.974990453147561,0.6614004498020285,1.2707320398261528
2,20,banana,mix_autoMALA,9.765625E-4,544.2218378020475,621.5158740662133,4.984681e6,0.08698178651995925,0.6453737368783835,0.10251483932735213
2,6,normal,autoMALA,1.0,252555.53278586268,253091.11931098576,1.186398e7,3.9456719285065835,0.6620546191999747,1.2682077342836986
2,17,normal,autoMALA,2.0,247321.37602520757,243763.02455842882,1.1857723e7,3.9659874783046414,0.6605331970048102,1.2691490106485979
2,5,funnel,mix_autoMALA,0.03125,2744.7736185756526,3012.2923855711306,5.747914e6,4.378210535131276,0.6011263736670156,0.7426269112986207
2,14,banana,mix_autoMALA,0.03125,646.0182660235267,1610.1210000014828,5.070551e6,0.11895463266096054,0.6403319540489533,0.1219070608780075
2,13,funnel,autoMALA_fixed,0.5,1615.6714708577028,1433.262375118685,1.725452e7,10.071940574972496,0.6118677861763202,0.2819457235706495
2,2,banana,MALA,0.25,552.0182504504596,499.7679194481486,3.145716e6,0.1303872253514138,0.1389877838629587,0.25
2,11,normal,autoMALA,0.015625,234274.7990141311,233709.27816506542,1.1861021e7,3.957928984205744,0.6605340783604231,1.2696201304256498
2,19,normal,autoMALA,2.0,272709.6690281419,274638.7989848707,1.1860524e7,3.9266087730444594,0.6608155496151072,1.2688172917149296
2,6,banana,mix_autoMALA,0.03125,571.3006133657517,793.0341785209265,5.18135e6,0.11658370589626164,0.6348746501864171,0.09887920438545697
2,19,normal,autoMALA_fixed,0.00390625,258040.65524806708,258112.5353795713,1.1864093e7,3.9424690322286335,0.6606630314303236,1.267559698605733
2,15,banana,mix_autoMALA,0.03125,546.1288931160452,574.6664148842774,4.961998e6,0.08803743733864823,0.6449949587843186,0.10172764265126531
2,16,normal,autoMALA,0.001953125,282133.9090990952,281124.1830546254,1.1863821e7,3.9630051190203552,0.6616675050921477,1.2695105589312314
2,19,banana,autoMALA,1.0,544.2143875212329,405.2036168512813,1.5207808e7,0.15684368855129,0.6426813012379898,0.08388921478667188
2,5,normal,autoMALA,0.0078125,266305.0075097831,265314.5117294055,1.1861618e7,3.9607876789430914,0.661325006850702,1.2693888229701045
2,2,banana,mix_autoMALA,0.25,568.1052561787791,810.4785455443595,5.747215e6,0.11111315206911472,0.6359516640388715,0.09133759429367844
2,9,normal,MALA,1.0,252746.7290663302,251062.29153818538,3.145716e6,3.9577900319251307,0.8763693013490989,1.0
2,8,normal,MALA,0.25,26052.501738758903,26221.31182282892,3.145716e6,0.696357360908269,0.998068138738805,0.25
2,9,funnel,mix_autoMALA,2.0,3145.13149226855,3484.6396427593595,5.597574e6,3.956017511690038,0.5996725791322928,0.7645709893745931
2,2,banana,autoMALA_fixed,1.0,616.3826412811275,782.752144086003,1.3100461e7,0.28263561609835774,0.6753140405663964,0.03345895164609465
2,7,banana,MALA,0.5,930.0018204113493,3387.9920229870445,3.145716e6,0.23971220191160159,0.08500590329207725,0.5
2,2,normal,autoMALA,9.765625E-4,268628.233977928,268314.9091388991,1.1861377e7,3.9409509575600556,0.6613453984121358,1.2698019005949457
2,1,normal,autoMALA_fixed,0.5,251202.80917652856,250001.31858506767,1.1862127e7,3.961755493500806,0.6604641284969759,1.26945745833039
2,1,banana,mix_autoMALA,1.0,542.1388013988333,492.01970378208233,5.40471e6,0.11251577694887997,0.6360510424787942,0.08848601912610708
2,15,normal,autoMALA,0.5,239749.6812638276,238231.53999521557,1.1862693e7,3.96587345159745,0.6604184550273866,1.2690674052145265
2,13,funnel,mix_autoMALA,0.125,2141.534473885224,2194.824577166995,5.825596e6,4.789756722042656,0.6026056604976626,0.714358895240118
2,16,funnel,autoMALA_fixed,0.001953125,1175.699958209396,881.1061119269241,1.7670899e7,10.834972096232176,0.6132705616219285,0.2692184198073751
2,7,funnel,mix_autoMALA,0.0625,2149.6360677053226,2233.6944801243653,5.799565e6,3.726087050641599,0.5995841384503812,0.7396108502534391
2,13,funnel,MALA,1.0,648.7278220664451,235.90770137228617,3.145716e6,2.5077114564676215,0.13714554223113481,1.0
2,5,banana,mix_autoMALA,2.0,543.7890941043939,533.7886733456065,5.513501e6,0.0943750446232183,0.6394408361340611,0.09009912496018836
2,6,funnel,MALA,0.00390625,521.0773587277259,888.5832262797536,3.145716e6,9.328076849453828e-5,0.9999999311620004,0.00390625
2,19,normal,MALA,0.03125,820.772074430501,852.7082172736924,3.145716e6,0.011806334259150007,0.9999961826408047,0.03125
2,16,funnel,autoMALA_fixed,0.015625,1175.699958209396,881.1061119269241,1.7670845e7,10.834972096232176,0.6132705616219285,0.2692184198073751
2,20,banana,mix_autoMALA,1.0,544.2218378020475,621.5158740662133,4.984635e6,0.08698178651995925,0.6453737368783835,0.10251483932735213
2,19,banana,MALA,0.03125,528.8231816673213,547.9547079417764,3.145716e6,0.03761341538513925,0.9193018616475827,0.03125
2,4,funnel,autoMALA_fixed,0.0078125,2414.233129889231,2486.617178898729,1.7434534e7,13.071442200632898,0.6231409966318795,0.2538845103281603
2,19,normal,autoMALA,0.001953125,273720.3880401481,275677.99964426795,1.1860509e7,3.9266970327580326,0.6607944984908432,1.2688488431388893
2,11,banana,mix_autoMALA,9.765625E-4,536.6039347040734,309.2711536570991,5.123237e6,0.058973486829183366,0.6491049299147498,0.0873860754779407
2,19,normal,mix_autoMALA,0.0625,185106.40052872137,184267.78626753026,3.953325e6,3.4033550692533847,0.6604594474849812,1.268554782566418
2,13,banana,autoMALA_fixed,0.00390625,607.8362164130673,716.1939509970372,1.3270688e7,0.317510632073608,0.662010920744258,0.02625869302332667
2,18,funnel,mix_autoMALA,1.0,2134.2983936344317,2194.697452457288,5.952547e6,4.066506343727158,0.6019979693425223,0.7297888866232257
2,16,funnel,mix_autoMALA,0.03125,1931.7848277066464,1932.3143074217112,5.897364e6,4.275120212297479,0.6037010407847249,0.7105434116544826
2,5,banana,MALA,0.0625,601.0846518114308,1221.103363247814,3.145716e6,0.09094248000076356,0.8087778849026831,0.0625
2,8,banana,autoMALA,0.25,602.2587160698837,823.6798696542617,1.4617571e7,0.21378442586877056,0.6432519455347802,0.11121859933906138
2,9,funnel,autoMALA_fixed,0.001953125,2330.1747372472196,2457.6869886664485,1.7461279e7,14.182884393097051,0.6170542494802406,0.23809750421159737
2,20,banana,mix_autoMALA,0.00390625,544.2218378020475,621.5158740662133,4.984669e6,0.08698178651995925,0.6453737368783835,0.10251483932735213
2,16,banana,mix_autoMALA,0.00390625,548.7870004889915,631.255653749001,4.928833e6,0.09034410005519174,0.6460306749491446,0.10694667617723212
2,9,normal,autoMALA,0.00390625,273506.68046801805,271052.0362224159,1.1863077e7,3.9823967984229056,0.6608188358820675,1.27069063156146
2,7,banana,autoMALA_fixed,0.0625,585.9787836411097,537.5967988822215,1.3245674e7,0.2532028117347415,0.6700405251665168,0.03673906130554139
2,1,funnel,MALA,0.001953125,516.7286476645352,240966.44548425457,3.145716e6,2.090349323616497e-6,0.99999999996151,0.001953125
2,13,banana,autoMALA_fixed,0.001953125,607.8362164130673,716.1939509970372,1.3270706e7,0.317510632073608,0.662010920744258,0.02625869302332667
2,8,normal,mix_autoMALA,0.00390625,185295.99213006545,185725.0615132741,3.953295e6,3.3749274598650234,0.6615999213467462,1.2698918443301999
2,20,banana,MALA,0.00390625,515.0816717639254,4299.739568128112,3.145716e6,0.00013219758503735333,0.9999986752238943,0.00390625
2,20,banana,mix_autoMALA,2.0,544.2218378020475,621.5158740662133,4.984641e6,0.08698178651995925,0.6453737368783835,0.10251483932735213
2,19,banana,autoMALA_fixed,0.00390625,603.7623133435641,728.9706646055099,1.3919605e7,0.2511811301444318,0.6379896338569007,0.0368313759264087
2,16,normal,MALA,0.0625,1831.3126477282765,1826.8950852505723,3.145716e6,0.046624704957742985,0.9999696753850383,0.0625
2,16,funnel,mix_autoMALA,0.00390625,1931.7848277066464,1932.3143074217112,5.897382e6,4.275120212297479,0.6037010407847249,0.7105434116544826
2,16,funnel,mix_autoMALA,2.0,2324.1961995212887,2434.9146652785757,5.717553e6,3.4878445111233582,0.60092412859864,0.7543616073034549
2,6,banana,autoMALA,0.015625,585.4194196594923,755.0646667071286,1.5240298e7,0.1952371666630863,0.636621329715729,0.09303638239862104
2,8,banana,autoMALA,0.00390625,594.0938203097696,723.7313007123921,1.474968e7,0.199229726114577,0.6423144959094177,0.10117112568378293
2,8,funnel,autoMALA_fixed,0.001953125,1565.2614536289793,1567.7271679359335,1.787496e7,20.17683215960715,0.62809614446219,0.20535740070933556
2,7,funnel,autoMALA_fixed,1.0,2696.394341566042,2778.5894765634202,1.7166633e7,12.03163892372452,0.6167283668768894,0.25487347500941837
2,8,funnel,autoMALA,9.765625E-4,4934.997121354194,5125.5418826952555,1.658357e7,8.614531580811725,0.607645934270375,0.7235545270834196
2,17,funnel,mix_autoMALA,0.015625,1933.833473370135,1889.4852428802199,5.958884e6,4.375333482427157,0.6020465952871253,0.7095721234097863
2,10,normal,MALA,0.25,26060.472332097972,25855.965345865243,3.145716e6,0.7040093853703073,0.9980448097894495,0.25
2,5,funnel,mix_autoMALA,0.015625,2744.7736185756526,3012.2923855711306,5.74792e6,4.378210535131276,0.6011263736670156,0.7426269112986207
2,15,normal,autoMALA_fixed,0.0078125,272788.99359914113,271814.346980669,1.1861386e7,3.941688107959693,0.6607453117047615,1.268524276453343
2,4,banana,mix_autoMALA,0.25,542.3944911954216,417.60919921930434,5.674183e6,0.10864520649869092,0.6320254786843539,0.08272536661082432
2,11,banana,MALA,0.5,614.7963903500829,1297.0216513450898,3.145716e6,0.19810396432736432,0.07261793037742764,0.5
2,12,normal,autoMALA,2.0,241896.59497899286,240881.48842950066,1.1865086e7,3.959719696253078,0.6619143513166276,1.2694804364680448
2,6,banana,autoMALA,0.03125,585.4194196594923,755.0646667071286,1.524028e7,0.1952371666630863,0.636621329715729,0.09303638239862104
2,3,funnel,autoMALA_fixed,0.00390625,2529.8639851166117,2612.1404642196876,1.6839275e7,10.06297914251261,0.6134743710439856,0.29763881019760513
2,4,banana,MALA,0.0078125,521.4366937475542,6257.111148255712,3.145716e6,0.000346721138517705,0.9999947310417795,0.0078125
2,5,banana,mix_autoMALA,0.001953125,542.0748745658714,537.9164120906248,5.227715e6,0.09223352743908633,0.6370230133158112,0.08795324418567957
2,14,normal,MALA,2.0,233744.50379472913,233262.3048411451,3.145716e6,3.8496603154088915,0.2927051943253126,2.0
2,1,banana,autoMALA,0.25,580.8108359773493,737.0968412877388,1.4639361e7,0.19021360649281774,0.6433158577820561,0.10568122063407706
2,9,funnel,mix_autoMALA,0.0625,2997.8465848255214,3213.7292600898486,5.73481e6,4.618520633255105,0.6007004869204029,0.7497946886586573
2,4,banana,mix_autoMALA,0.0625,537.002802961814,369.27921660824103,5.383534e6,0.10259241848357895,0.6353825240583326,0.0815989044317235
2,16,normal,mix_autoMALA,0.0078125,158072.2995427708,157127.08951046504,3.956527e6,3.4006254884870004,0.66053461567188,1.2699477936703536
2,4,normal,autoMALA_fixed,1.0,253354.08620133463,249112.35126539308,1.186507e7,3.9590156046173073,0.6613518003332385,1.2703602058231311
2,3,funnel,MALA,0.0078125,516.4875758651506,721.5191739029773,3.145716e6,0.00180324540983556,0.9998371942450177,0.0078125
2,15,normal,autoMALA_fixed,9.765625E-4,272788.99359914113,271814.346980669,1.186144e7,3.941688107959693,0.6607453117047615,1.268524276453343
2,16,normal,autoMALA,1.0,279886.229729694,278830.8267895981,1.1863571e7,3.962590936563917,0.6616085482184577,1.26956857830058
2,17,funnel,MALA,0.015625,540.0193426628811,692.0987904863682,3.145716e6,0.0065120394564613555,0.9958475095764892,0.015625
2,19,funnel,autoMALA_fixed,1.0,2729.9890552863294,2796.308003223,1.7334491e7,11.72042945739502,0.6121164202972794,0.2711153251747654
2,1,normal,autoMALA_fixed,0.00390625,251202.80917652856,250001.31858506767,1.1862253e7,3.961755493500806,0.6604641284969759,1.26945745833039
2,15,normal,MALA,0.125,7005.67409798308,7006.108491761645,3.145716e6,0.18423300070567444,0.9997566335046937,0.125
2,8,banana,autoMALA_fixed,0.001953125,614.6203319947264,850.1255173577736,1.5030982e7,0.2423134919925392,0.6232749029692425,0.03718391685917768
2,6,normal,autoMALA_fixed,0.03125,249035.1334285049,248161.84880076526,1.1860234e7,3.9427548760893165,0.6608636307303472,1.269244405019858
2,13,banana,mix_autoMALA,0.015625,545.7098757331416,593.7117605621081,5.125437e6,0.09438416584019439,0.6398640958035806,0.09479437293149955
2,1,banana,autoMALA,0.03125,653.762625316658,1200.2697867068448,1.4435889e7,0.22005343076727615,0.6423517031891264,0.1154566758876822
2,12,normal,autoMALA_fixed,2.0,261350.186879896,261854.97453888715,1.1860823e7,3.959621736956682,0.6606191034427701,1.2664224068901904
2,12,funnel,mix_autoMALA,0.015625,2396.3397448310366,2443.2123841887255,5.962905e6,6.114833077906917,0.6054074578444985,0.7060253760343591
2,4,normal,MALA,0.001953125,514.2408325853046,178.04469998130773,3.145716e6,3.2379699501099976e-6,0.9999999999320329,0.001953125
2,2,banana,autoMALA,1.0,597.8437714723746,816.746355415195,1.458173e7,0.1977330869357739,0.64367165928346,0.10839757414095391
2,20,funnel,autoMALA,0.015625,3237.446380539332,3199.7343489820555,1.649365e7,7.918289098727806,0.6059859293636511,0.7407362043528701
2,12,banana,mix_autoMALA,0.125,558.359073047881,723.320922774857,4.956516e6,0.09698900384196034,0.6461488178710669,0.11209508309992267
2,11,funnel,autoMALA_fixed,0.03125,2583.603879685373,2748.478535864034,1.7621691e7,13.09588822722183,0.6152575861827122,0.2406396157336335
2,10,funnel,MALA,0.0078125,521.4408042185753,577.6246533519494,3.145716e6,0.0011668383488293837,0.9999662244409468,0.0078125
2,16,normal,MALA,0.125,6530.347527884039,6467.219497985027,3.145716e6,0.18353378352365707,0.9997580371001855,0.125
2,16,banana,autoMALA_fixed,0.125,650.2777711923836,927.9727271163218,1.304106e7,0.3071285909921595,0.6621718389171369,0.02864633049025779
2,16,banana,autoMALA,1.0,568.5031161724,572.1162050050656,1.4828783e7,0.186134804583598,0.642645673511608,0.09603947813361667
2,3,banana,autoMALA_fixed,0.00390625,535.2783675607046,190.19244819440323,1.3996558e7,0.1961155198151291,0.6541039010598251,0.036839505607924795
2,19,funnel,mix_autoMALA,1.0,2114.7898802599652,2178.5315384942965,5.82312e6,5.259037270208459,0.6036636738939383,0.7118208917904777
2,19,normal,mix_autoMALA,9.765625E-4,185106.40052872137,184267.78626753026,3.953361e6,3.4033550692533847,0.6604594474849812,1.268554782566418
2,1,banana,autoMALA_fixed,2.0,581.8748816552583,571.4602524293331,1.3730595e7,0.33395290197226735,0.6512741756159444,0.019552091088537
2,9,normal,autoMALA_fixed,0.25,280302.2135376919,279391.27643054264,1.1868417e7,3.974990453147561,0.6614004498020285,1.2707320398261528
2,7,banana,MALA,0.0078125,523.5781836688252,5108.966179682069,3.145716e6,0.0008262971741239857,0.9999811802409637,0.0078125
2,11,funnel,autoMALA_fixed,2.0,2997.6478800299906,3051.153820198164,1.6906096e7,9.92291669249083,0.611192945937986,0.2939090022654821
2,18,funnel,autoMALA,0.0078125,4263.177644905443,4374.069826545199,1.6498002e7,8.127752965083019,0.605653136482348,0.7362348553110638
2,5,banana,autoMALA,9.765625E-4,633.9679368270803,1065.5324701254242,1.5051926e7,0.21841828762448193,0.6379410076942809,0.10362938758528598
2,14,normal,autoMALA_fixed,0.25,255196.3393687364,256426.14359155105,1.1862171e7,3.9337393377982033,0.6613270250663815,1.2694782976855103
2,3,funnel,autoMALA_fixed,0.03125,2529.8639851166117,2612.1404642196876,1.6839221e7,10.06297914251261,0.6134743710439856,0.29763881019760513
2,17,funnel,autoMALA,0.5,4026.574725641689,4134.458296914163,1.6438788e7,8.63753426410746,0.6077791748243996,0.7282779342773804
2,3,normal,MALA,0.0625,1720.0952054569334,1705.8380249958354,3.145716e6,0.046185032786569144,0.9999700211445214,0.0625
2,6,banana,mix_autoMALA,0.25,556.7947906890586,593.539992823143,4.962685e6,0.09654739063551022,0.6438715778937911,0.10998023473325749
2,12,normal,MALA,9.765625E-4,518.7869593296666,248.00537633686386,3.145716e6,4.280631883726761e-8,0.999999999999713,0.0009765625
2,7,banana,autoMALA_fixed,0.00390625,585.9787836411097,537.5967988822215,1.3245746e7,0.2532028117347415,0.6700405251665168,0.03673906130554139
2,13,funnel,mix_autoMALA,0.03125,2141.534473885224,2194.824577166995,5.825608e6,4.789756722042656,0.6026056604976626,0.714358895240118
2,12,funnel,autoMALA_fixed,0.00390625,2343.236774126105,2426.45293176912,1.7305301e7,14.792049528472674,0.6204151651892098,0.2319542252655171
2,5,funnel,autoMALA,0.0078125,4247.030909265823,4333.635598235654,1.6688916e7,8.224240388756375,0.6072064706537819,0.7270956756308756
2,11,banana,autoMALA_fixed,0.03125,585.3976020392683,580.2291384672002,1.3981521e7,0.23994060331237393,0.6490264466496032,0.029153609332880276
2,19,normal,MALA,0.001953125,513.6724020289863,1772.4468744145433,3.145716e6,3.7161605265661397e-6,0.9999999999152848,0.001953125
2,6,normal,MALA,0.25,23303.509547997674,23000.999669701057,3.145716e6,0.7046983694385187,0.9980254837047637,0.25
2,3,normal,autoMALA_fixed,0.5,250778.79287356607,250086.08862196738,1.1861979e7,3.954361483966105,0.6618967423373308,1.2675152591704146
2,20,banana,mix_autoMALA,0.0625,544.2218378020475,621.5158740662133,4.984645e6,0.08698178651995925,0.6453737368783835,0.10251483932735213
2,5,banana,mix_autoMALA,0.25,542.0748745658714,537.9164120906248,5.227673e6,0.09223352743908633,0.6370230133158112,0.08795324418567957
2,17,normal,autoMALA_fixed,9.765625E-4,249653.34919801314,250010.2638891623,1.1857848e7,3.952333102384615,0.6601150475675683,1.2710707171654805
2,2,normal,autoMALA_fixed,0.001953125,246249.38670182577,247010.61957538736,1.1865367e7,3.9533316161109218,0.6622171474461361,1.2694060162687164
2,2,banana,autoMALA_fixed,0.001953125,680.088893044841,1184.03993192662,1.4180861e7,0.24777178096072652,0.6265477999466287,0.04149126315692476
2,13,normal,autoMALA,0.25,260032.51721162169,261024.95756530197,1.186041e7,3.9494704654717956,0.6607384370075434,1.2689353930968934
2,19,funnel,MALA,0.00390625,514.0211506060218,5930.028515536289,3.145716e6,3.743070189789993e-5,0.9999999965537416,0.00390625
2,15,funnel,autoMALA_fixed,0.25,2757.9208330633674,2819.6928698090633,1.7197028e7,10.49626798836943,0.6131169132893864,0.27091430407878386
2,11,banana,autoMALA,0.001953125,579.5711344618559,711.513313525555,1.577013e7,0.19009267249895054,0.6341315626154875,0.09442246848510981
2,3,banana,autoMALA,2.0,531.4803742607705,183.59594126767433,1.5846764e7,0.11126768301617676,0.6432610660005917,0.06901668638659203
2,2,normal,autoMALA,0.001953125,268628.233977928,268314.9091388991,1.1861359e7,3.9409509575600556,0.6613453984121358,1.2698019005949457
2,12,banana,mix_autoMALA,9.765625E-4,558.359073047881,723.320922774857,4.956558e6,0.09698900384196034,0.6461488178710669,0.11209508309992267
2,17,normal,MALA,0.0625,2006.6974000212474,2039.983589508631,3.145716e6,0.04711080754475805,0.9999691410267882,0.0625
2,20,banana,autoMALA,0.25,637.2046874739406,972.429493227455,1.4983829e7,0.22641709380925942,0.6409629359415424,0.10555745147126727
2,17,normal,MALA,0.015625,583.7966667052684,622.6995961533114,3.145716e6,0.0029839510937978543,0.9999995140332336,0.015625
2,10,normal,mix_autoMALA,0.001953125,183431.15287862183,182917.03802900275,3.953714e6,3.4204789425908246,0.6608905921847477,1.267970794119501
2,18,banana,MALA,2.0,513.0019569471624,298.7616901039015,3.145716e6,0.0,1.4273509943314994e-7,2.0
2,18,normal,MALA,0.5,101675.74209067175,101331.14914337006,3.145716e6,2.2671311422285734,0.9843446252533243,0.5
2,5,normal,MALA,0.03125,805.0135593579993,840.3470755887029,3.145716e6,0.011589828667463904,0.9999963261716199,0.03125
2,2,normal,MALA,0.001953125,514.5312316320849,7785.024827164058,3.145716e6,3.757751414585975e-6,0.9999999999434366,0.001953125
2,20,normal,mix_autoMALA,2.0,209927.29320339402,210173.68925632007,3.951746e6,3.3949323938739573,0.660182215814098,1.268382936374179
2,17,funnel,autoMALA_fixed,2.0,2935.0118757279797,3045.288830973453,1.6943953e7,10.860629724993656,0.6199527896981212,0.283619423868377
2,19,funnel,autoMALA,0.03125,2773.5995758430527,2646.802686892254,1.6557313e7,7.756726521540416,0.6066256990577217,0.733228273975354
2,2,funnel,mix_autoMALA,0.0625,2060.8430782349296,2083.899344063071,5.789823e6,3.8547930172109486,0.6018737653609838,0.7298988401684804
2,4,normal,MALA,0.00390625,515.1731083786163,463.7296246218835,3.145716e6,7.918084781433485e-5,0.9999999980185355,0.00390625
2,2,normal,mix_autoMALA,1.0,171786.72412879887,171409.14287306086,3.95467e6,3.4088015344660354,0.6606712900952892,1.2691753388281226
2,13,funnel,autoMALA,2.0,5021.118887936402,5232.508400218208,1.6521356e7,8.442891726919855,0.6070975603285425,0.7293439430524575
2,15,banana,autoMALA_fixed,0.25,596.7926911560032,649.2342362916689,1.2951986e7,0.28732390654957435,0.6680482384606956,0.024840610102526195
2,15,normal,autoMALA,0.00390625,239749.6812638276,238231.53999521557,1.1862819e7,3.96587345159745,0.6604184550273866,1.2690674052145265
2,13,funnel,autoMALA_fixed,9.765625E-4,2826.630344537788,2999.266945879905,1.7093153e7,12.384740676275264,0.6159015591401784,0.2560549860664404
2,12,banana,autoMALA,0.0625,628.4837742979195,989.308412469718,1.4667328e7,0.21502240077742502,0.6422163395412753,0.10631299930252701
2,11,normal,mix_autoMALA,0.0078125,182849.65781053388,181486.7876263259,3.954519e6,3.4049031229248783,0.6607542071653195,1.2697591373735673
2,1,banana,autoMALA_fixed,9.765625E-4,555.8284025254486,374.80158435865485,1.375011e7,0.2768709508779375,0.6703682463248505,0.02165472414126741
2,7,banana,autoMALA_fixed,0.0078125,585.9787836411097,537.5967988822215,1.3245728e7,0.2532028117347415,0.6700405251665168,0.03673906130554139
2,14,funnel,autoMALA_fixed,0.001953125,1959.758015853871,1861.9866240896818,1.7213858e7,11.481434766922025,0.6191623306332796,0.26572131568116475
2,19,funnel,autoMALA_fixed,0.001953125,2244.5021816017165,2317.7879225990837,1.7362528e7,14.199306612621706,0.6224450863398152,0.23702660083904464
2,11,banana,autoMALA_fixed,0.25,628.1377941124177,818.3195711542127,1.3472556e7,0.2850878635290031,0.6718810268172616,0.031270960104683714
2,19,funnel,autoMALA_fixed,2.0,1771.3331739599234,1636.5435082057584,1.709091e7,9.794801578539861,0.6104093190966502,0.2983025263536255
2,10,banana,autoMALA,0.125,546.3424675272355,301.40090843514673,1.6008918e7,0.15927596529216256,0.642751361209846,0.08477424706001767
2,6,funnel,mix_autoMALA,1.0,2785.093863258592,3015.18459433318,5.821275e6,4.787916956309128,0.6033384862933555,0.7120844453694618
2,2,normal,MALA,0.125,6499.833618327513,6570.345569505123,3.145716e6,0.1837788511577992,0.9997581150492904,0.125
2,17,funnel,autoMALA,0.001953125,4026.574725641689,4134.458296914163,1.6438931e7,8.63753426410746,0.6077791748243996,0.7282779342773804
2,7,banana,autoMALA,0.0078125,618.7001130211735,994.6606661116606,1.5250351e7,0.21806678342258418,0.6361812995469593,0.10258008148401372
2,17,funnel,autoMALA,0.03125,4026.574725641689,4134.458296914163,1.6438859e7,8.63753426410746,0.6077791748243996,0.7282779342773804
2,11,funnel,mix_autoMALA,0.0078125,2275.847695456484,2250.362733565777,5.633353e6,3.4305314692551607,0.6010076531342166,0.7493756296083602
2,10,normal,autoMALA_fixed,0.125,262706.4379388482,261971.92119207664,1.1858057e7,3.9591364496444967,0.6606589732113266,1.2663861329947286
2,9,banana,mix_autoMALA,1.0,567.0627027262078,871.136936758248,4.848809e6,0.09495559524696685,0.6416740087999351,0.1208484541441276
2,8,funnel,autoMALA,0.015625,4934.997121354194,5125.5418826952555,1.6583498e7,8.614531580811725,0.607645934270375,0.7235545270834196
2,6,funnel,mix_autoMALA,0.125,2468.2745713939066,2671.228321756171,5.832063e6,4.389288503244548,0.6025462846311522,0.7210971032388174
2,18,banana,autoMALA_fixed,2.0,606.9352917512545,697.1635047472924,1.4184169e7,0.3372218169444356,0.6619206023562091,0.016622673064790462
2,7,banana,MALA,1.0,811.0477812544462,1095.7551108839332,3.145716e6,0.1470904609405432,0.009348952063818075,1.0
2,19,funnel,MALA,0.03125,578.373262220152,551.6215660704432,3.145716e6,0.027677371278931995,0.9939630699704236,0.03125
2,6,funnel,MALA,0.125,1263.4846758606745,1311.6931520409203,3.145716e6,0.47733583526747764,0.9166219325751676,0.125
2,15,normal,autoMALA_fixed,2.0,274156.42488358606,273242.2009057015,1.1862585e7,3.9419932062123806,0.6608813596335315,1.2683011954594001
2,4,banana,MALA,1.0,1105.8065124209772,4814.563858622602,3.145716e6,0.13624665349927303,0.010685870164921549,1.0
2,18,normal,MALA,0.015625,586.6857610007145,585.3887561790712,3.145716e6,0.0028383296180071005,0.9999995405252355,0.015625
2,8,banana,mix_autoMALA,0.015625,582.2701734279533,953.2742757642297,5.169988e6,0.11906954334418449,0.6421401965021721,0.10263070948075936
2,5,funnel,autoMALA_fixed,0.001953125,1997.3063967099417,2103.7723132775172,1.734603e7,15.405544312286299,0.6217051020076879,0.2364894076176502
2,2,banana,MALA,0.5,749.0816090076951,2355.386184501893,3.145716e6,0.23167238853410616,0.08595768157188834,0.5
2,6,funnel,MALA,0.03125,593.3817616416213,682.5968116520966,3.145716e6,0.01923985329918466,0.9968391658571222,0.03125
2,5,banana,mix_autoMALA,0.5,543.7890941043939,533.7886733456065,5.513491e6,0.0943750446232183,0.6394408361340611,0.09009912496018836
2,13,banana,autoMALA,0.25,562.2037541788064,509.90699954537865,1.5014378e7,0.1867149079826624,0.6408788634950678,0.0927735547718702
2,3,normal,autoMALA,2.0,259055.9195817264,256492.35563404797,1.1864941e7,3.973943150134848,0.6620493213958093,1.2687208886139565
2,9,funnel,autoMALA,1.0,5467.78662151945,5804.017330231407,1.674365e7,9.471104088954283,0.6077907114489919,0.7032666666335897
2,15,funnel,autoMALA,0.001953125,4368.39418224797,4545.85423907692,1.6567606e7,8.176787761323663,0.6060935777331456,0.7314757703595388
2,4,funnel,autoMALA_fixed,1.0,2414.233129889231,2486.617178898729,1.7434408e7,13.071442200632898,0.6231409966318795,0.2538845103281603
2,17,banana,autoMALA_fixed,0.5,581.6277606189741,527.4845273606925,1.4101817e7,0.3416067633379043,0.6421700687728683,0.021444836653724104
2,12,banana,mix_autoMALA,0.5,564.9423461871911,896.97434301709,4.861135e6,0.10304300394739525,0.6443567665202159,0.11869221880935213
2,16,banana,MALA,0.125,579.6300313600951,694.3874227348242,3.145716e6,0.13818760699572333,0.43258299394561156,0.125
2,10,normal,mix_autoMALA,1.0,183431.15287862183,182917.03802900275,3.95366e6,3.4204789425908246,0.6608905921847477,1.267970794119501
2,2,normal,autoMALA,0.015625,268628.233977928,268314.9091388991,1.1861305e7,3.9409509575600556,0.6613453984121358,1.2698019005949457
2,7,normal,autoMALA_fixed,0.015625,255377.1366989329,256279.15429641108,1.1862098e7,3.9371615806615394,0.6613909457387802,1.2704917640706876
2,9,banana,mix_autoMALA,9.765625E-4,598.324948456102,1155.4814525683742,4.984876e6,0.11543167703111211,0.6383016469536247,0.11930732092992263
2,5,banana,autoMALA_fixed,0.015625,610.470200670712,713.114983131035,1.3824046e7,0.331912269745352,0.6649195965600146,0.027656880335124947
2,7,banana,autoMALA_fixed,1.0,560.9563426346393,423.8742785386676,1.3568173e7,0.233773822189839,0.6627549332459572,0.04534062134636604
2,20,banana,mix_autoMALA,0.001953125,544.2218378020475,621.5158740662133,4.984675e6,0.08698178651995925,0.6453737368783835,0.10251483932735213
2,10,banana,autoMALA_fixed,0.25,594.9325211538433,660.8802341696689,1.3582177e7,0.2873527295077687,0.6795994354127761,0.02310337045892426
2,10,normal,autoMALA_fixed,0.0625,262706.4379388482,261971.92119207664,1.1858075e7,3.9591364496444967,0.6606589732113266,1.2663861329947286
2,13,normal,mix_autoMALA,1.0,174490.90401096502,174036.71638330992,3.954841e6,3.3899060209137697,0.6618201750059641,1.266266101678236
2,6,banana,autoMALA_fixed,0.00390625,602.4892882245556,732.6475272621358,1.4500294e7,0.23300737992136128,0.6289617775097684,0.04229973929046301
2,20,funnel,mix_autoMALA,0.125,2334.7107051671023,2426.442120921851,5.685334e6,3.6668287837119453,0.6007151157686309,0.7448259485114213
2,2,banana,autoMALA_fixed,0.0625,680.088893044841,1184.03993192662,1.4180771e7,0.24777178096072652,0.6265477999466287,0.04149126315692476
2,13,normal,autoMALA,0.0078125,260032.51721162169,261024.95756530197,1.18605e7,3.9494704654717956,0.6607384370075434,1.2689353930968934
2,5,funnel,MALA,0.0078125,515.3128364476702,708.764164785237,3.145716e6,0.0010204155590336744,0.999995886516651,0.0078125
2,12,funnel,autoMALA_fixed,0.0625,2343.236774126105,2426.45293176912,1.7305229e7,14.792049528472674,0.6204151651892098,0.2319542252655171
2,13,funnel,autoMALA,0.00390625,5763.8032459496235,6198.772331097258,1.6425966e7,8.485509257812366,0.607170232732073,0.7276100424840235
2,4,funnel,mix_autoMALA,2.0,1949.7636165817025,1951.6021283876812,5.941531e6,4.705719307452475,0.6027189039711834,0.7188847040773108
2,5,normal,MALA,0.5,114555.48134654043,113599.48507052781,3.145716e6,2.260103703089231,0.9843377987696583,0.5
2,20,funnel,MALA,0.00390625,515.2754855588913,2686.24382971659,3.145716e6,0.00013020294035653062,0.9999999825672018,0.00390625
2,17,banana,MALA,0.001953125,518.1462354863825,217716.38477328292,3.145716e6,6.389324896780391e-6,0.9999999967474539,0.001953125
2,18,normal,autoMALA_fixed,0.00390625,272614.35081216483,273086.3264964805,1.1860918e7,3.9546247188164605,0.6613623858191172,1.2682784388272184
2,16,normal,autoMALA,0.25,282133.9090990952,281124.1830546254,1.1863695e7,3.9630051190203552,0.6616675050921477,1.2695105589312314
2,1,banana,mix_autoMALA,2.0,561.9933553178405,666.291858513614,5.23076e6,0.11524959713735791,0.6390275790087623,0.09560924893300969
2,9,banana,mix_autoMALA,0.015625,598.324948456102,1155.4814525683742,4.984852e6,0.11543167703111211,0.6383016469536247,0.11930732092992263
2,16,funnel,autoMALA,1.0,4052.9162691276106,4077.076410254097,1.6638739e7,7.661733176851895,0.6063344228029981,0.7274259516086244
2,12,normal,autoMALA,1.0,242957.01936629682,241911.47272535824,1.186516e7,3.960603435415232,0.6619175423508251,1.2694542034097298
2,7,banana,mix_autoMALA,2.0,587.452433106883,981.1905605055189,4.911302e6,0.10944334422517638,0.6449083463722375,0.12564179002380446
2,19,funnel,MALA,0.001953125,513.5709216696887,1.3586086354699663e6,3.145716e6,1.8569032378414196e-6,0.999999999964421,0.001953125
2,6,banana,mix_autoMALA,0.125,571.3006133657517,793.0341785209265,5.181338e6,0.11658370589626164,0.6348746501864171,0.09887920438545697
2,13,normal,autoMALA_fixed,0.0625,238521.31059027291,238765.06693111497,1.1857628e7,3.957065631410436,0.6595661079237657,1.2692284557249134
2,15,funnel,autoMALA_fixed,0.015625,3169.743350518153,3407.9132709882,1.7048378e7,10.731958921991158,0.6132591274342429,0.2743684681505276
2,20,normal,autoMALA_fixed,0.015625,283492.2121995816,282580.1930016073,1.186072e7,3.9666832286605374,0.6604099988213564,1.2683274768545996
2,3,banana,autoMALA,0.015625,516.0835010913789,70.17321547374698,1.8033629e7,0.014505095063449686,0.6428055788472902,0.024332027745947105
2,12,banana,autoMALA_fixed,0.03125,578.1973555635343,537.6461879676141,1.3359041e7,0.30661074491103507,0.6612877076934693,0.023291214756611497
2,12,normal,autoMALA,0.5,242881.0842060916,241834.89691026404,1.1865156e7,3.960851382002152,0.6619042184641535,1.26948152212196
2,11,normal,autoMALA,0.0078125,234274.7990141311,233709.27816506542,1.1861039e7,3.957928984205744,0.6605340783604231,1.2696201304256498
2,17,normal,MALA,0.5,115118.59763255835,113842.33697198404,3.145716e6,2.271217683385254,0.984259409741489,0.5
2,7,funnel,MALA,0.0625,819.9926855262736,872.9571753147668,3.145716e6,0.19722739498339362,0.9492098802512837,0.0625
2,12,funnel,autoMALA,0.125,3477.489583963332,3399.6113802025707,1.6486708e7,7.805864848453277,0.608022163709094,0.7432078312969445
2,2,normal,autoMALA_fixed,0.00390625,246249.38670182577,247010.61957538736,1.1865349e7,3.9533316161109218,0.6622171474461361,1.2694060162687164
2,13,funnel,MALA,0.5,3151.8872800827135,3432.0185664872856,3.145716e6,4.521602074770409,0.6703376564037428,0.5
2,3,funnel,autoMALA_fixed,0.5,2651.0573138213763,2817.371313665661,1.7216479e7,12.347409469657828,0.6137227108295533,0.25705742283971317
2,10,normal,MALA,0.125,6576.257574202362,6493.357587562258,3.145716e6,0.1841459839413014,0.99975711420397,0.125
2,17,normal,autoMALA,0.0078125,245674.71691043166,242141.16438175348,1.1858619e7,3.9660035058401903,0.6605763599211865,1.269111531553387
2,10,funnel,autoMALA,0.0078125,6089.218856448766,6500.080373705792,1.6431246e7,7.827156098299113,0.6055786329591835,0.7450170867205401
2,3,funnel,mix_autoMALA,0.0078125,2708.9368132971194,3015.9674775185595,5.678485e6,4.017062836511161,0.5993041362144302,0.7584917712565831
2,19,banana,MALA,0.001953125,513.5827197917503,1.4921185151441847e6,3.145716e6,1.8280800446644753e-6,0.9999999992856267,0.001953125
2,1,normal,mix_autoMALA,0.00390625,171044.29868920706,170585.569642476,3.955099e6,3.3984359825621535,0.6625202470284811,1.2682438639665992
2,19,normal,autoMALA_fixed,0.125,258040.65524806708,258112.5353795713,1.1864003e7,3.9424690322286335,0.6606630314303236,1.267559698605733
2,17,banana,autoMALA_fixed,0.125,594.141882646921,624.1760641358538,1.3229947e7,0.280365949310311,0.6649636757729054,0.03513965381455072
2,13,banana,mix_autoMALA,0.03125,545.7098757331416,593.7117605621081,5.125431e6,0.09438416584019439,0.6398640958035806,0.09479437293149955
2,4,normal,MALA,0.015625,573.5911198659804,554.6688820409247,3.145716e6,0.002938879370151508,0.999999524985436,0.015625
2,12,banana,mix_autoMALA,0.001953125,558.359073047881,723.320922774857,4.956552e6,0.09698900384196034,0.6461488178710669,0.11209508309992267
2,5,normal,MALA,0.0078125,524.0054477256984,460.0762954372557,3.145716e6,0.0006963711025206936,0.9999999455506144,0.0078125
2,14,normal,autoMALA_fixed,0.5,255196.3393687364,256426.14359155105,1.1862153e7,3.9337393377982033,0.6613270250663815,1.2694782976855103
2,10,banana,autoMALA_fixed,0.00390625,594.3577675709057,677.3411047987204,1.4070382e7,0.26416201275810336,0.6629567119100362,0.03729741131796408
2,15,banana,autoMALA_fixed,0.001953125,574.2751394070827,462.47218929395314,1.3736308e7,0.2677214288289294,0.6773502439341069,0.02581892426838524
2,4,banana,autoMALA_fixed,0.125,626.7290176720552,796.6567327155975,1.3306753e7,0.3057453464788985,0.6562203607684091,0.030484999705935902
2,5,banana,MALA,0.0078125,515.4755678544718,1835.0846267143645,3.145716e6,0.000830949457103752,0.9999470081110097,0.0078125
2,4,normal,mix_autoMALA,0.001953125,181128.75307081602,180345.08541818135,3.953669e6,3.4055551818198055,0.6608199416425288,1.269265277018993
2,15,banana,autoMALA,0.0625,577.1319968693653,597.3835615869641,1.4693197e7,0.20110133601366467,0.6439055461754761,0.10496781287907923
2,13,banana,autoMALA_fixed,0.5,607.8362164130673,716.1939509970372,1.3270569e7,0.317510632073608,0.662010920744258,0.02625869302332667
2,1,funnel,MALA,0.0078125,518.2256501017306,949.4156391273306,3.145716e6,0.0011809165104698651,0.9999788863367747,0.0078125
2,2,banana,mix_autoMALA,0.00390625,568.1052561787791,810.4785455443595,5.747251e6,0.11111315206911472,0.6359516640388715,0.09133759429367844
2,18,banana,mix_autoMALA,9.765625E-4,582.480822370319,1004.481479590971,4.891093e6,0.09977246892768976,0.6437438290234889,0.11760532090787182
2,4,banana,autoMALA,0.0625,673.433598676427,1366.7088596357448,1.4970158e7,0.2279732525081625,0.6384766188632597,0.11289445914279436
2,9,funnel,MALA,0.125,1306.0249681942855,1395.9639875587925,3.145716e6,0.7131417133703368,0.8892883931012003,0.125
2,8,funnel,autoMALA,0.001953125,4934.997121354194,5125.5418826952555,1.6583552e7,8.614531580811725,0.607645934270375,0.7235545270834196
2,8,funnel,MALA,0.25,1622.4630012668733,1579.874873684731,3.145716e6,1.6187305079083039,0.7984241478731311,0.25
2,8,normal,autoMALA_fixed,2.0,251388.94442422604,249428.75297022983,1.1866131e7,3.964574143773406,0.6616091272310166,1.2703242577020848
2,18,normal,mix_autoMALA,0.25,183578.01031866614,183951.6186984268,3.953487e6,3.4009962414871135,0.661422219818194,1.269595503448653
2,3,banana,MALA,9.765625E-4,515.3491975639287,1.0587822124464957e7,3.145716e6,1.254909643878204e-7,0.9999999999730474,0.0009765625
2,10,banana,mix_autoMALA,0.0078125,604.3528013797219,1280.6211516338053,4.836444e6,0.11069204728650109,0.644108180374232,0.12715412388220818
2,12,funnel,MALA,0.015625,534.3076518538517,659.4844452914105,3.145716e6,0.006348053669283796,0.9994683196584211,0.015625
2,2,banana,autoMALA_fixed,0.25,680.088893044841,1184.03993192662,1.4180735e7,0.24777178096072652,0.6265477999466287,0.04149126315692476
2,16,normal,autoMALA_fixed,0.0078125,242561.3915422209,243250.22112284074,1.1866672e7,3.942140482177628,0.662435686505908,1.2698280695559545
2,20,banana,autoMALA_fixed,1.0,641.8962600038882,878.5034816205008,1.3335377e7,0.2774357449253523,0.6727120530223288,0.03815738805810778
2,12,funnel,MALA,0.125,1103.7827940389275,1036.0399296991923,3.145716e6,0.6200706301813764,0.8971940538253683,0.125
2,8,banana,MALA,0.00390625,520.4804105318358,26704.56084648029,3.145716e6,5.631904522275409e-5,0.9999998796453191,0.00390625
2,20,banana,MALA,0.03125,523.1093163450988,303.905314403818,3.145716e6,0.029798653923868147,0.8309789085799147,0.03125
2,15,normal,MALA,0.001953125,516.4767347065156,464.1939018998435,3.145716e6,2.731754908607693e-6,0.9999999999480795,0.001953125
2,11,normal,autoMALA_fixed,0.001953125,249012.88671162497,248975.6232194808,1.1857765e7,3.9536780171477375,0.6594735471267322,1.269650777166373
2,14,banana,autoMALA,9.765625E-4,650.4000484733098,1152.7588832972215,1.4465678e7,0.23592307429624287,0.6440440092631476,0.11470308621266116
2,20,banana,MALA,9.765625E-4,516.3620487894648,7.133180406741564e6,3.145716e6,5.358372070927202e-8,0.9999999999838014,0.0009765625
2,8,funnel,MALA,1.0,4127.165639014528,4649.105407517514,3.145716e6,8.957811865735852,0.41759829612498,1.0
2,12,banana,autoMALA_fixed,0.001953125,578.1973555635343,537.6461879676141,1.3359113e7,0.30661074491103507,0.6612877076934693,0.023291214756611497
2,19,banana,autoMALA_fixed,0.001953125,603.7623133435641,728.9706646055099,1.3919623e7,0.2511811301444318,0.6379896338569007,0.0368313759264087
2,15,normal,mix_autoMALA,0.0625,203694.79788128537,202671.19859811204,3.954579e6,3.4104957785707626,0.6610556079440005,1.2715109856989821
2,19,funnel,MALA,0.015625,530.8795770764682,602.1357972094177,3.145716e6,0.004497846651322672,0.9979837142565943,0.015625
2,6,funnel,autoMALA_fixed,0.015625,2623.5955938383418,2598.4770103296432,1.6797295e7,9.558311603648502,0.6164565736529078,0.3041052531167811
2,18,banana,autoMALA,0.5,587.0531105151965,738.7756238521986,1.47376e7,0.20246064194401264,0.6449468707967786,0.10425679843091605
2,14,normal,autoMALA_fixed,0.125,255196.3393687364,256426.14359155105,1.1862189e7,3.9337393377982033,0.6613270250663815,1.2694782976855103
2,13,banana,autoMALA,1.0,562.2037541788064,509.90699954537865,1.5014373e7,0.1867149079826624,0.6408788634950678,0.0927735547718702
2,8,normal,autoMALA_fixed,1.0,249413.55035102746,247344.14615302483,1.1864973e7,3.9653384212828335,0.6614496416655342,1.270539597175384
2,9,banana,autoMALA,0.25,575.4889183539748,640.6570731877251,1.4883479e7,0.18810850830263293,0.6435341553746295,0.09947748361740436
2,6,banana,MALA,0.125,628.6514396461264,1021.1771996531064,3.145716e6,0.15718833970795482,0.4483026392303748,0.125
2,11,normal,autoMALA_fixed,0.015625,249012.88671162497,248975.6232194808,1.1857711e7,3.9536780171477375,0.6594735471267322,1.269650777166373
2,12,funnel,autoMALA_fixed,0.03125,2343.236774126105,2426.45293176912,1.7305247e7,14.792049528472674,0.6204151651892098,0.2319542252655171
2,10,funnel,autoMALA,0.00390625,6089.218856448766,6500.080373705792,1.6431264e7,7.827156098299113,0.6055786329591835,0.7450170867205401
2,4,funnel,autoMALA_fixed,2.0,2018.280927756707,1960.8292921460081,1.7932832e7,11.383238321449745,0.6135099636862922,0.24071098831918533
2,7,normal,autoMALA,0.125,254949.95047417728,255131.9229643792,1.1860265e7,3.942289275844329,0.66168653347414,1.269633432965131
2,5,normal,autoMALA_fixed,0.0078125,252216.4803273183,252586.2690811506,1.1861005e7,3.96166730109533,0.6610891999912091,1.2704620386742485
2,1,banana,mix_autoMALA,0.015625,543.7695120008452,491.8857125971564,5.351203e6,0.10770098313301128,0.6383660702490438,0.08482215453378339
2,7,banana,MALA,9.765625E-4,513.708400932255,4.0870769970307976e7,3.145716e6,5.9338923707489e-9,0.9999999999991733,0.0009765625
2,17,normal,autoMALA_fixed,0.00390625,249653.34919801314,250010.2638891623,1.1857812e7,3.952333102384615,0.6601150475675683,1.2710707171654805
2,7,normal,mix_autoMALA,0.00390625,172100.20338361297,171481.03873478225,3.952177e6,3.404676252227026,0.660291422186613,1.2704432992384949
2,2,normal,mix_autoMALA,0.00390625,171643.8609768638,171270.20147893386,3.95507e6,3.408766706466162,0.6606763721964957,1.2692364860155905
2,3,normal,mix_autoMALA,0.25,177208.6925948691,176683.46755973037,3.95311e6,3.410890256905992,0.6614577454255695,1.2698543423483812
2,13,normal,mix_autoMALA,0.0625,174490.90401096502,174036.71638330992,3.954865e6,3.3899060209137697,0.6618201750059641,1.266266101678236
2,15,normal,mix_autoMALA,0.5,203694.79788128537,202671.19859811204,3.954561e6,3.4104957785707626,0.6610556079440005,1.2715109856989821
2,4,funnel,autoMALA_fixed,0.0625,2414.233129889231,2486.617178898729,1.743448e7,13.071442200632898,0.6231409966318795,0.2538845103281603
2,1,funnel,autoMALA,0.001953125,2678.8901119723278,2455.233327367498,1.6612539e7,8.061589947792132,0.6078994598428343,0.7215987279078139
2,4,normal,autoMALA,0.03125,258453.56966765824,257378.43877816477,1.1866441e7,3.9486520880446987,0.6615605766540065,1.2694200505133277
2,19,banana,autoMALA_fixed,0.5,609.3052722119903,993.697699032811,1.3557994e7,0.32550701291708745,0.6540914560630728,0.015213230267975808
2,6,funnel,autoMALA,0.25,6275.692291776529,6749.275156628977,1.6261395e7,8.02247909958335,0.6064131706671275,0.7490122874679271
2,9,funnel,MALA,0.25,1575.662805696145,1518.385928889868,3.145716e6,1.670150725888977,0.8215944633060457,0.25
2,5,banana,MALA,0.5,890.5560348910298,3255.238260216395,3.145716e6,0.22428774234541254,0.07324794391735437,0.5
2,16,banana,autoMALA_fixed,0.25,602.3681984774848,612.1910988400042,1.3657277e7,0.3169529314359373,0.6625432653836996,0.029468985863530896
2,17,banana,autoMALA_fixed,1.0,601.6840271246396,647.6475791587496,1.3490963e7,0.29717542098101624,0.6541854200809311,0.037993149644744914
2,8,normal,autoMALA,0.015625,225180.34507616106,224794.69852391307,1.186554e7,3.9566502963599723,0.6624209734234244,1.269760998630494
2,8,banana,MALA,0.5,702.2051398324825,1919.92258777862,3.145716e6,0.2018156504769914,0.0721110502503219,0.5
2,12,banana,autoMALA,1.0,602.4317671455967,885.953186463132,1.4644094e7,0.21415902985599403,0.6432857823858548,0.10441641425353979
2,3,funnel,autoMALA,0.25,3756.571859834871,3786.83460246748,1.6486058e7,8.87008461187725,0.6077278885433774,0.7215872155461241
2,10,banana,MALA,0.015625,518.6258972298451,388.2784088027554,3.145716e6,0.009082988763425334,0.9866721982936053,0.015625
2,12,normal,autoMALA,0.03125,242881.0842060916,241834.89691026404,1.1865228e7,3.960851382002152,0.6619042184641535,1.26948152212196
2,14,normal,autoMALA_fixed,2.0,255684.52260897233,256774.68611634447,1.1862612e7,3.934199562207409,0.6613118749289875,1.2693805421053719
2,2,normal,MALA,0.0625,1908.1803636260242,1945.8557856065688,3.145716e6,0.046674216395514334,0.9999695883030103,0.0625
2,13,normal,autoMALA_fixed,0.0078125,238521.31059027291,238765.06693111497,1.1857682e7,3.957065631410436,0.6595661079237657,1.2692284557249134
2,14,normal,autoMALA_fixed,0.015625,255196.3393687364,256426.14359155105,1.1862243e7,3.9337393377982033,0.6613270250663815,1.2694782976855103
2,17,funnel,mix_autoMALA,2.0,1933.833473370135,1889.4852428802199,5.958854e6,4.375333482427157,0.6020465952871253,0.7095721234097863
2,1,normal,autoMALA,2.0,263812.5118230719,264352.9780385359,1.1863624e7,3.9536756363385837,0.6609216522522022,1.269224069751729
2,10,banana,autoMALA_fixed,1.0,633.4344547094252,889.1326479423495,1.333715e7,0.27057711271897156,0.6664735465708657,0.038001246235498755
2,2,funnel,MALA,0.0625,828.134593911934,942.5242188643246,3.145716e6,0.1722242322328967,0.9501186679991733,0.0625
2,18,funnel,mix_autoMALA,0.00390625,2323.404178424375,2460.2511468387393,5.798568e6,4.583835766020654,0.6025492364142053,0.7325540145862374
2,1,banana,autoMALA_fixed,1.0,581.8748816552583,571.4602524293331,1.3730577e7,0.33395290197226735,0.6512741756159444,0.019552091088537
2,1,funnel,autoMALA,0.0078125,2678.8901119723278,2455.233327367498,1.6612503e7,8.061589947792132,0.6078994598428343,0.7215987279078139
2,6,funnel,MALA,2.0,2610.5907760467926,2827.7618675486215,3.145716e6,8.580747167723922,0.16527390244734805,2.0
2,13,funnel,mix_autoMALA,0.5,2141.534473885224,2194.824577166995,5.825584e6,4.789756722042656,0.6026056604976626,0.714358895240118
2,20,funnel,autoMALA_fixed,0.001953125,2262.818986427404,2316.816681784857,1.7115952e7,12.292411677979898,0.6143913072760165,0.26342747952972007
2,11,banana,MALA,0.0078125,517.2542255496253,1683.1638232486348,3.145716e6,0.0018073262946409164,0.9999350714151469,0.0078125
2,18,banana,autoMALA_fixed,0.125,630.1104369494985,835.2723993365936,1.328611e7,0.3092077581533599,0.6577592550756105,0.02998387051260327
2,3,banana,autoMALA_fixed,9.765625E-4,535.2783675607046,190.19244819440323,1.3996594e7,0.1961155198151291,0.6541039010598251,0.036839505607924795
2,17,funnel,mix_autoMALA,0.0078125,1933.833473370135,1889.4852428802199,5.95889e6,4.375333482427157,0.6020465952871253,0.7095721234097863
2,3,banana,MALA,0.0625,524.1042478486949,209.55659340473792,3.145716e6,0.04557204105414835,0.40868391897012485,0.0625
2,7,banana,autoMALA,0.0625,618.7001130211735,994.6606661116606,1.5250297e7,0.21806678342258418,0.6361812995469593,0.10258008148401372
2,5,funnel,autoMALA_fixed,2.0,2206.833317763678,2308.4064077484686,1.7012586e7,12.271438211935438,0.6153194083541456,0.2656507617175745
2,13,normal,autoMALA_fixed,2.0,237933.18593923526,238192.9966831922,1.1856899e7,3.956616981043667,0.6596068205766898,1.2691472529964025
2,1,funnel,autoMALA_fixed,0.0078125,3520.954012477953,3621.3791649390587,1.6769981e7,9.827245457290095,0.6079221058392151,0.3096588972924063
2,1,banana,MALA,0.015625,515.4245365845768,487.47135258651195,3.145716e6,0.00848166821163013,0.9916643450038509,0.015625
2,1,normal,autoMALA,0.03125,263223.8371732222,263777.04390009714,1.1863119e7,3.9536680464581293,0.6609238798382528,1.2692071533775642
2,13,normal,MALA,0.0078125,526.4712685794027,371.0565109277033,3.145716e6,0.0007337275527974758,0.9999999348578505,0.0078125
2,9,funnel,MALA,0.00390625,514.1492765852224,1610.2261691790277,3.145716e6,0.00011288362453813918,0.9999999931380367,0.00390625
2,1,normal,autoMALA,0.0625,263223.8371732222,263777.04390009714,1.1863101e7,3.9536680464581293,0.6609238798382528,1.2692071533775642
2,2,funnel,MALA,0.125,1252.0823168162972,1280.0008176474555,3.145716e6,0.5836709745982291,0.8824092738967119,0.125
2,19,banana,MALA,0.25,661.3552069254014,1533.2885760891156,3.145716e6,0.2089792689355607,0.23699114345964528,0.25
2,11,funnel,MALA,2.0,2532.7274107998705,2903.0086623399034,3.145716e6,8.816863162909984,0.1640625496143946,2.0
2,11,banana,MALA,1.0,956.2533449070297,3645.767994435952,3.145716e6,0.1634830562418075,0.014317765363030518,1.0
2,16,banana,autoMALA_fixed,9.765625E-4,650.2777711923836,927.9727271163218,1.3041186e7,0.3071285909921595,0.6621718389171369,0.02864633049025779
2,16,banana,autoMALA,0.03125,556.6785836704121,460.58902116533835,1.5105783e7,0.17710518110088083,0.6448595742193725,0.09254892048475763
2,13,normal,mix_autoMALA,0.125,174490.90401096502,174036.71638330992,3.954859e6,3.3899060209137697,0.6618201750059641,1.266266101678236
2,4,funnel,mix_autoMALA,0.03125,2165.1100440513537,2295.6865259395067,6.237716e6,7.65435851934403,0.6049812689975559,0.6760791682721207
2,20,funnel,autoMALA_fixed,2.0,2099.7031989521183,2027.6545981862155,1.7118011e7,10.951446240579997,0.6132974756814409,0.2766796665596529
2,4,funnel,MALA,0.001953125,513.8753731542776,41694.56252813714,3.145716e6,2.165280790291716e-6,0.9999999999611318,0.001953125
2,8,funnel,autoMALA,0.03125,4934.997121354194,5125.5418826952555,1.658348e7,8.614531580811725,0.607645934270375,0.7235545270834196
2,15,funnel,MALA,0.25,1031.5695492312389,771.5812202577712,3.145716e6,3.375151716362784,0.666882126317108,0.25
2,6,banana,MALA,0.5,519.395574076927,182.71201507610755,3.145716e6,0.010339872314295707,0.0035054588352757088,0.5
2,6,banana,MALA,0.015625,533.8765393897003,3185.1900515876264,3.145716e6,0.004826530570587169,0.9996994034829344,0.015625
2,10,funnel,autoMALA,9.765625E-4,6089.218856448766,6500.080373705792,1.64313e7,7.827156098299113,0.6055786329591835,0.7450170867205401
2,7,normal,mix_autoMALA,0.25,172100.20338361297,171481.03873478225,3.952141e6,3.404676252227026,0.660291422186613,1.2704432992384949
2,12,normal,MALA,0.001953125,515.8087700016873,256.8411223623943,3.145716e6,3.933248772280126e-6,0.9999999999129751,0.001953125
2,3,banana,MALA,1.0,659.0209610948224,605.1726461617685,3.145716e6,0.09261491598196685,0.006816899642015764,1.0
2,1,banana,MALA,0.0625,533.8025928505476,421.34626021839694,3.145716e6,0.07075341793751552,0.5782397184022997,0.0625
2,11,banana,MALA,9.765625E-4,517.1250367235551,1.5954984217140487e8,3.145716e6,9.754110753320985e-9,0.9999999999982228,0.0009765625
2,20,funnel,autoMALA,0.125,3237.446380539332,3199.7343489820555,1.6493596e7,7.918289098727806,0.6059859293636511,0.7407362043528701
2,17,banana,autoMALA_fixed,2.0,601.6840271246396,647.6475791587496,1.349098e7,0.29717542098101624,0.6541854200809311,0.037993149644744914
2,20,funnel,autoMALA_fixed,1.0,2099.7031989521183,2027.6545981862155,1.7117993e7,10.951446240579997,0.6132974756814409,0.2766796665596529
2,10,funnel,mix_autoMALA,0.0078125,1797.2186861020907,1729.1082850947812,5.921106e6,4.991920238195627,0.6043769215942884,0.6947815643818371
2,12,funnel,autoMALA_fixed,0.125,2343.236774126105,2426.45293176912,1.7305211e7,14.792049528472674,0.6204151651892098,0.2319542252655171
2,15,banana,MALA,0.03125,561.0865653893053,1076.7829717339703,3.145716e6,0.05510258500024274,0.9181277444548633,0.03125
2,17,normal,autoMALA,9.765625E-4,245674.71691043166,242141.16438175348,1.1858673e7,3.9660035058401903,0.6605763599211865,1.269111531553387
2,4,banana,autoMALA_fixed,0.25,698.5175156071716,1250.5531079523064,1.3201293e7,0.3215919474292867,0.6604150066061665,0.029964553417677085
2,14,normal,autoMALA_fixed,0.0078125,255196.3393687364,256426.14359155105,1.1862261e7,3.9337393377982033,0.6613270250663815,1.2694782976855103
2,4,normal,MALA,0.25,27175.38532613097,27285.086331881103,3.145716e6,0.7069737415787332,0.9980266421816424,0.25
2,14,funnel,autoMALA_fixed,0.00390625,1959.758015853871,1861.9866240896818,1.721384e7,11.481434766922025,0.6191623306332796,0.26572131568116475
2,2,normal,autoMALA,0.25,268628.233977928,268314.9091388991,1.1861233e7,3.9409509575600556,0.6613453984121358,1.2698019005949457
2,6,funnel,MALA,0.001953125,515.6981262756831,17410.935126833323,3.145716e6,5.803724691006811e-6,0.9999999998591338,0.001953125
2,3,normal,MALA,9.765625E-4,518.3959951977015,1032.20087621914,3.145716e6,7.992126574989571e-9,0.9999999999997228,0.0009765625
2,9,banana,autoMALA_fixed,0.0625,589.6841794589669,560.9921210624188,1.4717261e7,0.26315625134015685,0.6622721705100179,0.045806091216117846
2,3,banana,MALA,0.25,557.0537911661185,604.426062614477,3.145716e6,0.14031558655592194,0.15716673177516755,0.25
2,2,funnel,mix_autoMALA,9.765625E-4,2060.8430782349296,2083.899344063071,5.789859e6,3.8547930172109486,0.6018737653609838,0.7298988401684804
2,16,normal,MALA,2.0,232044.4907670176,231712.4464439785,3.145716e6,3.8344830492161854,0.2935296928876669,2.0
2,1,normal,mix_autoMALA,2.0,171155.79633027076,170682.5724983967,3.955229e6,3.3984551999960884,0.6625373224407073,1.2682100573291935
2,5,normal,autoMALA_fixed,0.00390625,252216.4803273183,252586.2690811506,1.1861023e7,3.96166730109533,0.6610891999912091,1.2704620386742485
2,8,funnel,MALA,0.0625,783.5722427543297,916.4360395302747,3.145716e6,0.11627766595289221,0.9776705117619211,0.0625
2,8,banana,autoMALA,0.0625,594.0938203097696,723.7313007123921,1.4749608e7,0.199229726114577,0.6423144959094177,0.10117112568378293
2,3,funnel,mix_autoMALA,0.25,2708.9368132971194,3015.9674775185595,5.678455e6,4.017062836511161,0.5993041362144302,0.7584917712565831
2,14,funnel,MALA,0.03125,585.3509303920032,646.1974762684783,3.145716e6,0.027045335867901803,0.9961476478723399,0.03125
2,2,normal,autoMALA_fixed,0.5,246249.38670182577,247010.61957538736,1.1865223e7,3.9533316161109218,0.6622171474461361,1.2694060162687164
2,16,normal,autoMALA_fixed,0.0625,242561.3915422209,243250.22112284074,1.1866618e7,3.942140482177628,0.662435686505908,1.2698280695559545
2,16,funnel,autoMALA_fixed,0.0625,1175.699958209396,881.1061119269241,1.7670809e7,10.834972096232176,0.6132705616219285,0.2692184198073751
2,5,funnel,mix_autoMALA,9.765625E-4,2744.7736185756526,3012.2923855711306,5.747944e6,4.378210535131276,0.6011263736670156,0.7426269112986207
2,13,normal,autoMALA,2.0,259063.64719883515,260098.0564415792,1.1859479e7,3.949116259717111,0.6606822480346062,1.2689607009145354
2,3,banana,autoMALA,0.125,567.0840270358304,563.5355523285225,1.4749209e7,0.17599704027456642,0.6445812688882273,0.09682051789048034
2,20,funnel,mix_autoMALA,0.0078125,2334.7107051671023,2426.442120921851,5.685358e6,3.6668287837119453,0.6007151157686309,0.7448259485114213
2,7,banana,MALA,0.03125,547.5618477063495,989.7545315016491,3.145716e6,0.0449304333621042,0.9427638760444804,0.03125
2,5,banana,autoMALA,2.0,578.4248009018468,646.2852952992079,1.465582e7,0.19379381837425802,0.6442008046728127,0.10205998585998619
2,7,funnel,autoMALA_fixed,0.5,1954.746790826003,1824.6200872985817,1.7348577e7,10.380937362952164,0.6102651684588101,0.2661334913588393
2,16,funnel,MALA,0.015625,535.8907700470343,796.725045840779,3.145716e6,0.004313899867673399,0.9999556821907652,0.015625
2,9,banana,autoMALA,0.5,566.2847391586489,569.9764169942116,1.4831258e7,0.20042790042623193,0.6434082655593941,0.10405210276557336
2,2,banana,autoMALA,0.015625,573.5628673441497,639.2914980233314,1.4743379e7,0.17950880240002323,0.6448858284869993,0.10403156510388231
2,18,banana,MALA,0.015625,516.1771143927787,305.42389475457054,3.145716e6,0.0057259783554755046,0.9845889436614286,0.015625
2,7,normal,autoMALA_fixed,0.0078125,255377.1366989329,256279.15429641108,1.1862116e7,3.9371615806615394,0.6613909457387802,1.2704917640706876
2,18,normal,MALA,0.03125,804.2356200039789,790.472320250143,3.145716e6,0.011313619730661747,0.9999964101965285,0.03125
2,11,funnel,autoMALA,0.015625,3196.5414177724188,3038.958030850071,1.6624457e7,7.938890320162655,0.6065635974736197,0.7264108373928151
2,14,banana,MALA,0.001953125,516.3177057717451,55013.08951936801,3.145716e6,5.170921479001853e-6,0.9999999966818846,0.001953125
2,8,normal,autoMALA_fixed,0.125,252704.27667375782,250622.25802798598,1.1868139e7,3.965504243625523,0.6613900402455062,1.2704765015152428
2,17,banana,autoMALA_fixed,0.03125,574.0810003994758,487.9480617186542,1.363852e7,0.25075714588967396,0.669068652134199,0.03923446033769814
2,13,funnel,MALA,0.125,1279.2884352715585,1309.5820377895914,3.145716e6,0.47050165311833,0.9231492554909769,0.125
2,19,normal,autoMALA_fixed,1.0,259683.75209769205,259802.12280112482,1.186106e7,3.9428066548259406,0.6606061401601597,1.2678882593886052
2,10,banana,mix_autoMALA,9.765625E-4,604.3528013797219,1280.6211516338053,4.836462e6,0.11069204728650109,0.644108180374232,0.12715412388220818
2,14,normal,autoMALA,0.00390625,253172.79688864114,253175.66730816293,1.1860711e7,3.9565737146995,0.6613035693955135,1.268099071570457
2,5,normal,MALA,0.015625,569.8591683181602,544.3275125544444,3.145716e6,0.0028957814700936784,0.9999995378017855,0.015625
2,14,banana,MALA,2.0,NaN,2256.7913515496953,3.145716e6,0.0,0.0,2.0
2,9,funnel,MALA,0.001953125,513.8234096301793,18136.865448020028,3.145716e6,1.0761108991453111e-5,0.9999999997549373,0.001953125
2,10,funnel,mix_autoMALA,1.0,2634.4650332197225,2795.6919499504384,5.578275e6,3.8736348773326297,0.600557192638191,0.7543450720922077
2,15,normal,MALA,0.03125,812.7928913837538,831.7671305439463,3.145716e6,0.01219424012969989,0.9999958836106194,0.03125
2,6,banana,autoMALA,0.125,585.4194196594923,755.0646667071286,1.5240244e7,0.1952371666630863,0.636621329715729,0.09303638239862104
2,7,normal,autoMALA_fixed,9.765625E-4,255377.1366989329,256279.15429641108,1.186217e7,3.9371615806615394,0.6613909457387802,1.2704917640706876
2,13,normal,autoMALA_fixed,9.765625E-4,238521.31059027291,238765.06693111497,1.1857736e7,3.957065631410436,0.6595661079237657,1.2692284557249134
2,12,normal,autoMALA_fixed,0.001953125,261927.68265856968,262499.8171077882,1.1857898e7,3.9594352715765173,0.6603588959210632,1.2666130579154662
2,14,normal,autoMALA,0.015625,253172.79688864114,253175.66730816293,1.1860675e7,3.9565737146995,0.6613035693955135,1.268099071570457
2,4,funnel,MALA,0.25,2946.717191877632,3376.3984233568663,3.145716e6,1.5113592589531486,0.8284553932582431,0.25
2,20,normal,MALA,1.0,251487.33450730477,251480.487909653,3.145716e6,3.92982291821593,0.8755869198338876,1.0
2,4,funnel,autoMALA,0.0078125,6219.499418472582,6761.241030806223,1.6150825e7,7.7073604283197295,0.606138259320434,0.7664621492649495
2,4,funnel,autoMALA,0.03125,6219.499418472582,6761.241030806223,1.6150789e7,7.7073604283197295,0.606138259320434,0.7664621492649495
2,7,normal,autoMALA,0.0078125,254949.95047417728,255131.9229643792,1.1860337e7,3.942289275844329,0.66168653347414,1.269633432965131
2,7,normal,autoMALA_fixed,0.001953125,255377.1366989329,256279.15429641108,1.1862152e7,3.9371615806615394,0.6613909457387802,1.2704917640706876
2,12,funnel,MALA,0.5,4590.646839652407,5052.848297509595,3.145716e6,4.736258053758511,0.6624258432827715,0.5
2,15,normal,mix_autoMALA,0.125,203694.79788128537,202671.19859811204,3.954573e6,3.4104957785707626,0.6610556079440005,1.2715109856989821
2,4,banana,MALA,0.015625,519.2872498256432,873.060174454676,3.145716e6,0.008455138125139264,0.9946273149607423,0.015625
2,3,banana,autoMALA_fixed,0.001953125,535.2783675607046,190.19244819440323,1.3996576e7,0.1961155198151291,0.6541039010598251,0.036839505607924795
2,11,funnel,mix_autoMALA,0.0625,2275.847695456484,2250.362733565777,5.633335e6,3.4305314692551607,0.6010076531342166,0.7493756296083602
2,14,banana,autoMALA,0.125,650.4000484733098,1152.7588832972215,1.4465552e7,0.23592307429624287,0.6440440092631476,0.11470308621266116
2,9,normal,MALA,0.00390625,514.3705271558464,313.6445065423493,3.145716e6,0.00012210312354202766,0.9999999948031172,0.00390625
2,1,normal,mix_autoMALA,0.0625,171044.29868920706,170585.569642476,3.955075e6,3.3984359825621535,0.6625202470284811,1.2682438639665992
2,10,banana,mix_autoMALA,0.0625,604.3528013797219,1280.6211516338053,4.836426e6,0.11069204728650109,0.644108180374232,0.12715412388220818
2,12,funnel,MALA,0.001953125,514.1263510381228,67882.2826169765,3.145716e6,5.0101852594404e-6,0.9999999998727658,0.001953125
2,14,banana,autoMALA,0.25,601.1068075604122,844.2975992349462,1.4333035e7,0.20828154817807307,0.6452782924252141,0.11379893902018604
2,16,funnel,MALA,9.765625E-4,515.1381618151719,2.014112687257537e7,3.145716e6,8.644231171855478e-8,0.9999999999987423,0.0009765625
2,12,banana,autoMALA_fixed,0.015625,578.1973555635343,537.6461879676141,1.3359059e7,0.30661074491103507,0.6612877076934693,0.023291214756611497
2,7,normal,mix_autoMALA,9.765625E-4,172100.20338361297,171481.03873478225,3.952189e6,3.404676252227026,0.660291422186613,1.2704432992384949
2,8,normal,MALA,0.0625,1767.4054454547077,1837.305047809639,3.145716e6,0.04630844960176429,0.9999700146007162,0.0625
2,10,banana,autoMALA,0.25,541.2693047849759,268.2185660679488,1.5402266e7,0.14941395926520057,0.6427299388380308,0.08376778965571373
2,19,normal,MALA,2.0,244900.81437069806,242866.34285682664,3.145716e6,3.8467616790116335,0.29213580356960045,2.0
2,7,banana,autoMALA,0.25,618.7001130211735,994.6606661116606,1.5250261e7,0.21806678342258418,0.6361812995469593,0.10258008148401372
2,9,banana,mix_autoMALA,0.5,567.0627027262078,871.136936758248,4.848804e6,0.09495559524696685,0.6416740087999351,0.1208484541441276
2,16,funnel,mix_autoMALA,0.0078125,1931.7848277066464,1932.3143074217112,5.897376e6,4.275120212297479,0.6037010407847249,0.7105434116544826
2,2,funnel,mix_autoMALA,0.125,2060.8430782349296,2083.899344063071,5.789817e6,3.8547930172109486,0.6018737653609838,0.7298988401684804
2,16,banana,mix_autoMALA,0.015625,548.7870004889915,631.255653749001,4.928821e6,0.09034410005519174,0.6460306749491446,0.10694667617723212
2,6,banana,mix_autoMALA,0.0078125,571.3006133657517,793.0341785209265,5.181362e6,0.11658370589626164,0.6348746501864171,0.09887920438545697
2,12,banana,autoMALA,9.765625E-4,628.4837742979195,989.308412469718,1.4667436e7,0.21502240077742502,0.6422163395412753,0.10631299930252701
2,9,banana,mix_autoMALA,0.00390625,598.324948456102,1155.4814525683742,4.984864e6,0.11543167703111211,0.6383016469536247,0.11930732092992263
2,13,banana,mix_autoMALA,0.5,545.7098757331416,593.7117605621081,5.125409e6,0.09438416584019439,0.6398640958035806,0.09479437293149955
2,10,banana,MALA,0.0078125,523.4999978899574,3121.0495293027616,3.145716e6,0.00068618641162362,0.9999701104233579,0.0078125
2,16,banana,MALA,0.5,798.5768848198697,2067.65540181234,3.145716e6,0.18597216412249432,0.056911697665628175,0.5
2,1,funnel,autoMALA_fixed,2.0,2765.8190140364163,2896.9105540276846,1.7336122e7,13.84580169972749,0.624370597209854,0.24411164665651436
2,16,funnel,MALA,0.5,3188.128328201652,3590.4224205294527,3.145716e6,5.484719571483076,0.6323356120326167,0.5
2,15,funnel,MALA,0.03125,595.9294045155799,699.470148804699,3.145716e6,0.04219938686277822,0.9893684788520789,0.03125
2,4,normal,autoMALA_fixed,0.0078125,254202.1435486375,249601.87498774382,1.1865937e7,3.9591140998092027,0.6614057360519533,1.2702258766290024
2,17,banana,MALA,1.0,786.6110137564733,2239.2900150081737,3.145716e6,0.14786445596106174,0.012317262633605643,1.0
2,7,funnel,autoMALA_fixed,0.0078125,3667.618148798845,3921.476858374117,1.6715513e7,9.666862027743983,0.6152786865847535,0.30113390674714874
2,4,banana,mix_autoMALA,2.0,533.1806899740526,262.36113268156737,5.475913e6,0.08935326189468465,0.6414049255487463,0.07679163387715471
2,17,funnel,MALA,0.125,1351.8190946774648,1405.7866185294472,3.145716e6,0.477505299561143,0.9119596131372478,0.125
2,11,funnel,autoMALA,0.0625,3196.5414177724188,3038.958030850071,1.6624421e7,7.938890320162655,0.6065635974736197,0.7264108373928151
2,9,normal,MALA,0.03125,776.6724583343134,717.2154237793012,3.145716e6,0.012362192880820697,0.9999956789945148,0.03125
2,11,funnel,autoMALA_fixed,0.0078125,2583.603879685373,2748.478535864034,1.7621727e7,13.09588822722183,0.6152575861827122,0.2406396157336335
2,11,banana,autoMALA,0.00390625,579.5711344618559,711.513313525555,1.5770112e7,0.19009267249895054,0.6341315626154875,0.09442246848510981
2,15,normal,mix_autoMALA,0.015625,203694.79788128537,202671.19859811204,3.954591e6,3.4104957785707626,0.6610556079440005,1.2715109856989821
2,11,normal,MALA,9.765625E-4,517.3959018724483,911.8004777376976,3.145716e6,5.1171001290785404e-8,0.9999999999989292,0.0009765625
2,20,banana,autoMALA,0.5,558.1828249788908,427.0159283567312,1.4897635e7,0.18944165614873154,0.6422245846016011,0.10016124191184492
2,7,normal,MALA,0.0625,1650.4485184315508,1548.7938056730327,3.145716e6,0.0466179622597363,0.9999696928053057,0.0625
2,9,funnel,autoMALA_fixed,1.0,1361.6478176684386,1475.126537780738,1.8640342e7,28.84970885659166,0.6316045678882368,0.15379573037732888
2,1,normal,autoMALA,0.00390625,263223.8371732222,263777.04390009714,1.1863173e7,3.9536680464581293,0.6609238798382528,1.2692071533775642
2,17,banana,mix_autoMALA,9.765625E-4,530.0169394016038,262.0644033645244,5.16504e6,0.07261426291742075,0.6423938854293789,0.09787168005429889
2,10,normal,mix_autoMALA,0.25,183431.15287862183,182917.03802900275,3.953672e6,3.4204789425908246,0.6608905921847477,1.267970794119501
2,7,normal,autoMALA,1.0,253840.24117478455,253839.58698801335,1.1859202e7,3.9420364375151817,0.6615647603277627,1.269669539281369
2,16,funnel,autoMALA,0.25,5701.872634033273,6135.434049483077,1.6385323e7,7.977941494844494,0.6061499695047948,0.7395868352501268
2,8,normal,MALA,0.00390625,515.5294467186335,687.408811039257,3.145716e6,8.184858781303054e-5,0.999999997137137,0.00390625
2,14,banana,autoMALA,0.03125,650.4000484733098,1152.7588832972215,1.4465588e7,0.23592307429624287,0.6440440092631476,0.11470308621266116
2,3,normal,mix_autoMALA,9.765625E-4,177208.6925948691,176683.46755973037,3.953158e6,3.410890256905992,0.6614577454255695,1.2698543423483812
2,14,normal,mix_autoMALA,0.00390625,173006.8766053242,172577.56393397247,3.956019e6,3.3973113547691933,0.6615761986512095,1.269357678111151
2,1,funnel,autoMALA,0.0625,2678.8901119723278,2455.233327367498,1.6612449e7,8.061589947792132,0.6078994598428343,0.7215987279078139
2,10,funnel,mix_autoMALA,0.03125,1797.2186861020907,1729.1082850947812,5.921094e6,4.991920238195627,0.6043769215942884,0.6947815643818371
2,11,funnel,autoMALA_fixed,0.015625,2583.603879685373,2748.478535864034,1.7621709e7,13.09588822722183,0.6152575861827122,0.2406396157336335
2,17,funnel,autoMALA_fixed,9.765625E-4,2790.0465834555553,2904.0055847932185,1.7409543e7,10.905338529594038,0.6137039351989154,0.2681206363816523
2,1,normal,autoMALA,0.125,263223.8371732222,263777.04390009714,1.1863083e7,3.9536680464581293,0.6609238798382528,1.2692071533775642
2,8,funnel,mix_autoMALA,0.0078125,2002.3857736253476,1980.8679574290732,5.9363e6,4.515541852389857,0.6028833956932982,0.7153703712113558
2,2,normal,mix_autoMALA,0.25,171643.8609768638,171270.20147893386,3.955034e6,3.408766706466162,0.6606763721964957,1.2692364860155905
2,7,normal,mix_autoMALA,0.0625,172100.20338361297,171481.03873478225,3.952153e6,3.404676252227026,0.660291422186613,1.2704432992384949
2,8,normal,autoMALA_fixed,0.03125,252704.27667375782,250622.25802798598,1.1868175e7,3.965504243625523,0.6613900402455062,1.2704765015152428
2,14,funnel,mix_autoMALA,1.0,1684.0450696573753,1594.95629327936,5.929475e6,4.766772270487002,0.6041779655396403,0.7009994036059637
2,10,banana,autoMALA,0.015625,546.3424675272355,301.40090843514673,1.6008972e7,0.15927596529216256,0.642751361209846,0.08477424706001767
2,1,normal,mix_autoMALA,0.0078125,171044.29868920706,170585.569642476,3.955093e6,3.3984359825621535,0.6625202470284811,1.2682438639665992
2,12,banana,MALA,0.25,618.6998217008392,1248.7944222178528,3.145716e6,0.16397407322662158,0.17550536450501844,0.25
2,5,normal,autoMALA_fixed,0.5,252831.45492653945,253227.01845488208,1.1859528e7,3.9622996954110703,0.6610419553027881,1.27003906386088
2,10,banana,MALA,9.765625E-4,515.9446613832819,2.114555802490816e6,3.145716e6,6.434362884113018e-8,0.9999999999834288,0.0009765625
2,13,banana,autoMALA,9.765625E-4,562.2037541788064,509.90699954537865,1.5014522e7,0.1867149079826624,0.6408788634950678,0.0927735547718702
2,12,normal,autoMALA_fixed,0.25,261927.68265856968,262499.8171077882,1.1857772e7,3.9594352715765173,0.6603588959210632,1.2666130579154662
2,2,normal,autoMALA_fixed,0.03125,246249.38670182577,247010.61957538736,1.1865295e7,3.9533316161109218,0.6622171474461361,1.2694060162687164
2,7,normal,mix_autoMALA,0.03125,172100.20338361297,171481.03873478225,3.952159e6,3.404676252227026,0.660291422186613,1.2704432992384949
2,4,funnel,MALA,1.0,1838.0847470061512,2040.3531328661745,3.145716e6,8.89897491646886,0.38547357665124565,1.0
2,3,funnel,MALA,1.0,3730.2558209605613,4155.097341685251,3.145716e6,9.984239911967437,0.4086146762048461,1.0
2,19,funnel,MALA,0.125,1436.8543026631667,1589.3191148876067,3.145716e6,0.4978007892731177,0.9133847130621159,0.125
2,15,normal,autoMALA,2.0,239360.99220921527,237837.23505769196,1.1863115e7,3.9661538888838086,0.6604204587531551,1.2690345941330716
2,7,funnel,autoMALA,0.03125,2325.4600317061354,2094.629247948767,1.6998963e7,7.13979931282579,0.6026309277517149,0.7231845249519429
2,19,banana,autoMALA_fixed,2.0,609.3052722119903,993.697699032811,1.3558024e7,0.32550701291708745,0.6540914560630728,0.015213230267975808
2,12,funnel,autoMALA,0.001953125,3477.489583963332,3399.6113802025707,1.6486816e7,7.805864848453277,0.608022163709094,0.7432078312969445
2,13,normal,MALA,2.0,272546.64970945264,271507.0242345048,3.145716e6,3.8259221496941986,0.29224688311701313,2.0
2,16,banana,autoMALA,9.765625E-4,556.6785836704121,460.58902116533835,1.5105873e7,0.17710518110088083,0.6448595742193725,0.09254892048475763
2,10,normal,MALA,0.015625,571.9022214977472,513.2440496737864,3.145716e6,0.0029479432690711392,0.9999994992309597,0.015625
2,18,funnel,mix_autoMALA,0.015625,2323.404178424375,2460.2511468387393,5.798556e6,4.583835766020654,0.6025492364142053,0.7325540145862374
2,15,normal,MALA,0.00390625,516.3967979774321,729.2620767632721,3.145716e6,8.97991479758011e-5,0.9999999979109537,0.00390625
2,14,funnel,autoMALA,0.5,2548.1119538967364,2391.342372345562,1.6952757e7,7.8164688043941135,0.6075596313195317,0.7074886537647925
2,14,normal,mix_autoMALA,0.0625,173006.8766053242,172577.56393397247,3.955995e6,3.3973113547691933,0.6615761986512095,1.269357678111151
2,18,normal,autoMALA,1.0,240485.67261351258,240003.65992230808,1.1859388e7,3.9487098372691083,0.660580782343449,1.26818263922014
2,15,funnel,MALA,0.001953125,516.1987272293444,38621.73290189979,3.145716e6,2.6184791736943546e-6,0.9999999999598861,0.001953125
2,19,banana,mix_autoMALA,1.0,568.7217967934632,916.1664867681229,4.995671e6,0.1016917854122783,0.6381436666035393,0.10311501699337249
2,15,funnel,mix_autoMALA,1.0,2079.696229827242,2150.4693115669575,6.288329e6,7.730135789574691,0.6068613352265304,0.6679454821319812
2,11,banana,MALA,0.00390625,520.2885014194343,40174.82056241489,3.145716e6,4.370471083951095e-5,0.9999999459913379,0.00390625
2,6,normal,mix_autoMALA,0.0078125,181616.89972067607,180181.94154303055,3.956756e6,3.423550203046567,0.6611953202922212,1.2684821270329554
2,6,banana,autoMALA,0.5,548.9384833950869,375.8621952357627,1.5223252e7,0.17302341159405363,0.643006243797478,0.08912856607887254
2,12,funnel,autoMALA_fixed,2.0,1741.8949870651572,1572.5949021163187,1.7241775e7,11.438911820106329,0.6149193485923317,0.274336020715404
2,15,normal,mix_autoMALA,0.25,203694.79788128537,202671.19859811204,3.954567e6,3.4104957785707626,0.6610556079440005,1.2715109856989821
2,20,normal,autoMALA_fixed,0.25,283492.2121995816,282580.1930016073,1.1860648e7,3.9666832286605374,0.6604099988213564,1.2683274768545996
2,13,banana,autoMALA_fixed,0.03125,607.8362164130673,716.1939509970372,1.3270634e7,0.317510632073608,0.662010920744258,0.02625869302332667
2,18,banana,mix_autoMALA,0.015625,582.480822370319,1004.481479590971,4.891069e6,0.09977246892768976,0.6437438290234889,0.11760532090787182
2,19,normal,autoMALA,0.125,273720.3880401481,275677.99964426795,1.1860401e7,3.9266970327580326,0.6607944984908432,1.2688488431388893
2,19,banana,autoMALA,0.03125,609.4112076625885,834.747015503133,1.484991e7,0.20939721989434565,0.6432802421433462,0.10796918409974525
2,14,banana,autoMALA_fixed,0.5,619.0902655637504,841.7589946604674,1.362134e7,0.2784116767319218,0.670552326345933,0.030955096313209588
2,11,normal,autoMALA,0.0625,234274.7990141311,233709.27816506542,1.1860985e7,3.957928984205744,0.6605340783604231,1.2696201304256498
2,18,funnel,MALA,0.015625,529.4582077246015,370.8925200983313,3.145716e6,0.0059189805805306825,0.9971683969992057,0.015625
2,3,banana,autoMALA,1.0,531.4803742607705,183.59594126767433,1.5846747e7,0.11126768301617676,0.6432610660005917,0.06901668638659203
2,16,normal,autoMALA_fixed,2.0,241770.62993217798,242498.60945177168,1.1864576e7,3.942032352499512,0.6624200420926767,1.2699093771938712
2,7,funnel,mix_autoMALA,0.25,2149.6360677053226,2233.6944801243653,5.799553e6,3.726087050641599,0.5995841384503812,0.7396108502534391
2,11,banana,mix_autoMALA,0.015625,536.6039347040734,309.2711536570991,5.123213e6,0.058973486829183366,0.6491049299147498,0.0873860754779407
2,10,funnel,autoMALA,0.5,4975.3676564081,5171.426520885105,1.6254953e7,7.692827863899585,0.6057926050541098,0.7590320948301945
2,19,funnel,autoMALA,0.0625,2773.5995758430527,2646.802686892254,1.6557295e7,7.756726521540416,0.6066256990577217,0.733228273975354
2,8,banana,autoMALA,0.125,670.159290760633,1371.6706125020914,1.4603617e7,0.23156311588755563,0.6406510130951251,0.11069945202197973
2,3,funnel,mix_autoMALA,0.00390625,2708.9368132971194,3015.9674775185595,5.678491e6,4.017062836511161,0.5993041362144302,0.7584917712565831
2,20,normal,mix_autoMALA,0.03125,209090.8396059449,209240.2535886824,3.951282e6,3.3951095915356038,0.6600962259323963,1.268071503189939
2,17,funnel,autoMALA,0.25,4026.574725641689,4134.458296914163,1.6438805e7,8.63753426410746,0.6077791748243996,0.7282779342773804
2,3,funnel,mix_autoMALA,0.125,2708.9368132971194,3015.9674775185595,5.678461e6,4.017062836511161,0.5993041362144302,0.7584917712565831
2,8,funnel,autoMALA_fixed,0.125,1565.2614536289793,1567.7271679359335,1.7874852e7,20.17683215960715,0.62809614446219,0.20535740070933556
2,13,banana,autoMALA_fixed,1.0,607.8362164130673,716.1939509970372,1.3270575e7,0.317510632073608,0.662010920744258,0.02625869302332667
2,19,banana,autoMALA,2.0,544.2143875212329,405.2036168512813,1.5207826e7,0.15684368855129,0.6426813012379898,0.08388921478667188
2,12,funnel,autoMALA,2.0,3893.5955128011615,3946.2302850325436,1.6448647e7,7.948328625330109,0.6072215606744222,0.7413907426277095
2,13,normal,MALA,9.765625E-4,513.2842121015718,1192.7268521180436,3.145716e6,1.2810558544484789e-7,0.9999999999966838,0.0009765625
2,8,normal,autoMALA,0.125,225180.34507616106,224794.69852391307,1.1865486e7,3.9566502963599723,0.6624209734234244,1.269760998630494
2,19,banana,autoMALA_fixed,0.03125,603.7623133435641,728.9706646055099,1.3919551e7,0.2511811301444318,0.6379896338569007,0.0368313759264087
2,4,banana,autoMALA,0.25,645.1230980584809,1194.9746173635465,1.4930893e7,0.2256382382035321,0.637524215704494,0.11291336884925558
2,11,banana,MALA,2.0,572.9976193887561,361.0751983001496,3.145716e6,0.0620219455026259,0.0021234951894974824,2.0
2,2,banana,autoMALA_fixed,2.0,616.3826412811275,782.752144086003,1.3100479e7,0.28263561609835774,0.6753140405663964,0.03345895164609465
2,18,funnel,mix_autoMALA,0.0078125,2323.404178424375,2460.2511468387393,5.798562e6,4.583835766020654,0.6025492364142053,0.7325540145862374
2,20,funnel,MALA,0.0078125,520.3462026578322,787.5730162076899,3.145716e6,0.0011253312531940504,0.9999985701672927,0.0078125
2,1,banana,MALA,0.0078125,516.399040212415,2589.249571659848,3.145716e6,0.0006666509319281646,0.9999714719959585,0.0078125
2,10,normal,autoMALA,0.0625,240226.22300651233,240688.3871878477,1.1865742e7,3.951552074614255,0.6622114547752715,1.2686865429272358
2,6,banana,autoMALA_fixed,0.015625,602.4892882245556,732.6475272621358,1.4500258e7,0.23300737992136128,0.6289617775097684,0.04229973929046301
2,4,banana,mix_autoMALA,9.765625E-4,537.002802961814,369.27921660824103,5.38357e6,0.10259241848357895,0.6353825240583326,0.0815989044317235
2,8,normal,mix_autoMALA,0.0078125,185295.99213006545,185725.0615132741,3.953289e6,3.3749274598650234,0.6615999213467462,1.2698918443301999
2,7,banana,MALA,0.001953125,513.8591192954516,82752.87497906988,3.145716e6,3.259110537003573e-6,0.9999999988241612,0.001953125
2,18,normal,MALA,1.0,238979.4283541612,240075.5184781651,3.145716e6,3.945904457885684,0.8753966932851371,1.0
2,15,funnel,MALA,0.0078125,522.7377818410282,975.0776900381939,3.145716e6,0.0011005612380376546,0.9999960544547757,0.0078125
2,9,banana,MALA,0.001953125,514.5522415076824,16327.61768483919,3.145716e6,1.0028131535719892e-5,0.9999999897809649,0.001953125
2,20,funnel,autoMALA,0.03125,3237.446380539332,3199.7343489820555,1.6493632e7,7.918289098727806,0.6059859293636511,0.7407362043528701
2,14,banana,MALA,0.00390625,517.3911515142753,9819.357747405353,3.145716e6,7.897778720172121e-5,0.999999636253774,0.00390625
2,2,funnel,mix_autoMALA,0.03125,2060.8430782349296,2083.899344063071,5.789829e6,3.8547930172109486,0.6018737653609838,0.7298988401684804
2,3,normal,autoMALA,0.001953125,259646.40448863225,256940.51858243876,1.1865045e7,3.9743181726845638,0.6620644587663016,1.2687290005485874
2,4,funnel,autoMALA,0.25,6219.499418472582,6761.241030806223,1.6150735e7,7.7073604283197295,0.606138259320434,0.7664621492649495
2,12,funnel,autoMALA,0.00390625,3477.489583963332,3399.6113802025707,1.6486798e7,7.805864848453277,0.608022163709094,0.7432078312969445
2,6,funnel,autoMALA,0.03125,5110.294507209891,5327.583479282561,1.6356411e7,7.984377749745269,0.6066032971695,0.7427970729099661
2,13,normal,autoMALA_fixed,1.0,237678.371711803,238011.73698747836,1.1858262e7,3.9566186635145617,0.6596764365432322,1.2691851250728285
2,19,funnel,autoMALA,0.015625,2773.5995758430527,2646.802686892254,1.6557331e7,7.756726521540416,0.6066256990577217,0.733228273975354
2,13,funnel,autoMALA,0.001953125,5763.8032459496235,6198.772331097258,1.6425984e7,8.485509257812366,0.607170232732073,0.7276100424840235
2,5,normal,mix_autoMALA,0.0078125,172292.49945025475,172956.49919742637,3.953449e6,3.4001305849541317,0.6597675353098146,1.2689154503047642
2,2,funnel,MALA,0.0078125,516.0689115403094,293.8824891580947,3.145716e6,0.0008934714012733581,0.9996105874558414,0.0078125
2,5,funnel,MALA,0.125,1471.4818076293457,1651.8551403970155,3.145716e6,0.5175208210335653,0.9216580609978807,0.125
2,1,normal,mix_autoMALA,0.015625,171044.29868920706,170585.569642476,3.955087e6,3.3984359825621535,0.6625202470284811,1.2682438639665992
2,20,normal,MALA,2.0,225443.0246862424,224177.09848328072,3.145716e6,3.846952528861167,0.2936647098453583,2.0
2,8,funnel,mix_autoMALA,0.001953125,2002.3857736253476,1980.8679574290732,5.936312e6,4.515541852389857,0.6028833956932982,0.7153703712113558
2,5,normal,MALA,0.00390625,515.0280368366109,332.9500384163609,3.145716e6,7.736576871671805e-5,0.9999999979230341,0.00390625
2,12,banana,mix_autoMALA,0.0625,558.359073047881,723.320922774857,4.956522e6,0.09698900384196034,0.6461488178710669,0.11209508309992267
2,8,funnel,mix_autoMALA,0.00390625,2002.3857736253476,1980.8679574290732,5.936306e6,4.515541852389857,0.6028833956932982,0.7153703712113558
2,7,banana,mix_autoMALA,0.25,591.8035865106008,1160.2608817427842,4.809898e6,0.10966737623244999,0.642476003117425,0.130191980321179
2,12,normal,autoMALA_fixed,1.0,263352.34288421663,263990.7796598768,1.1859528e7,3.959250836493151,0.6604787062962398,1.2666089939725105
2,6,normal,autoMALA_fixed,0.5,249035.1334285049,248161.84880076526,1.1860162e7,3.9427548760893165,0.6608636307303472,1.269244405019858
2,13,normal,mix_autoMALA,0.5,174490.90401096502,174036.71638330992,3.954847e6,3.3899060209137697,0.6618201750059641,1.266266101678236
2,2,normal,MALA,2.0,256442.61677355168,256102.38838461234,3.145716e6,3.832716878672732,0.29433917867758574,2.0
2,3,funnel,mix_autoMALA,0.015625,2708.9368132971194,3015.9674775185595,5.678479e6,4.017062836511161,0.5993041362144302,0.7584917712565831
2,8,normal,autoMALA,0.0625,225180.34507616106,224794.69852391307,1.1865504e7,3.9566502963599723,0.6624209734234244,1.269760998630494
2,1,funnel,MALA,0.03125,602.2643478018779,785.4691484507622,3.145716e6,0.02255018383362043,0.9936931818763519,0.03125
2,5,funnel,MALA,2.0,4317.088996641141,3670.3824506565643,3.145716e6,9.742258021199543,0.17038343980241735,2.0
2,12,banana,autoMALA,0.0078125,628.4837742979195,989.308412469718,1.4667382e7,0.21502240077742502,0.6422163395412753,0.10631299930252701
2,3,funnel,autoMALA_fixed,9.765625E-4,2529.8639851166117,2612.1404642196876,1.6839311e7,10.06297914251261,0.6134743710439856,0.29763881019760513
2,2,funnel,autoMALA_fixed,0.125,2012.7717353054784,2185.8124920447267,1.7954486e7,18.51985487488894,0.625352542255425,0.19481900166674587
2,8,funnel,MALA,0.5,2488.9123422657935,2587.3294673396563,3.145716e6,4.854175362089855,0.6618452686965339,0.5
2,8,banana,mix_autoMALA,1.0,582.2701734279533,953.2742757642297,5.169966e6,0.11906954334418449,0.6421401965021721,0.10263070948075936
2,18,normal,autoMALA_fixed,2.0,273485.78034377884,273861.3678156248,1.1860684e7,3.9544661445045763,0.6611771366461532,1.2683402468580358
2,7,funnel,autoMALA_fixed,0.125,3667.618148798845,3921.476858374117,1.6715441e7,9.666862027743983,0.6152786865847535,0.30113390674714874
2,4,funnel,mix_autoMALA,0.015625,2165.1100440513537,2295.6865259395067,6.237722e6,7.65435851934403,0.6049812689975559,0.6760791682721207
2,6,banana,autoMALA_fixed,0.125,602.4892882245556,732.6475272621358,1.4500204e7,0.23300737992136128,0.6289617775097684,0.04229973929046301
2,11,funnel,MALA,0.0078125,519.3093354450731,1594.4922672681416,3.145716e6,0.0005274920804254544,0.99999956435201,0.0078125
2,7,funnel,mix_autoMALA,1.0,2149.6360677053226,2233.6944801243653,5.799541e6,3.726087050641599,0.5995841384503812,0.7396108502534391
2,9,banana,autoMALA,1.0,566.2847391586489,569.9764169942116,1.4831268e7,0.20042790042623193,0.6434082655593941,0.10405210276557336
2,11,funnel,MALA,0.5,3369.1234225205158,3749.9198851975166,3.145716e6,4.426104961856872,0.6562705910750158,0.5
2,2,banana,autoMALA_fixed,0.03125,680.088893044841,1184.03993192662,1.4180789e7,0.24777178096072652,0.6265477999466287,0.04149126315692476
2,10,funnel,autoMALA_fixed,0.0625,2641.563949377463,2767.537147266861,1.6867224e7,11.638406345636824,0.619233285759729,0.28289906262766235
2,1,funnel,autoMALA_fixed,0.03125,3520.954012477953,3621.3791649390587,1.6769945e7,9.827245457290095,0.6079221058392151,0.3096588972924063
2,11,banana,autoMALA,0.015625,579.5711344618559,711.513313525555,1.5770076e7,0.19009267249895054,0.6341315626154875,0.09442246848510981
2,13,funnel,autoMALA,0.015625,5763.8032459496235,6198.772331097258,1.642593e7,8.485509257812366,0.607170232732073,0.7276100424840235
2,12,normal,autoMALA_fixed,0.00390625,261927.68265856968,262499.8171077882,1.185788e7,3.9594352715765173,0.6603588959210632,1.2666130579154662
2,3,banana,autoMALA_fixed,0.015625,535.2783675607046,190.19244819440323,1.3996522e7,0.1961155198151291,0.6541039010598251,0.036839505607924795
2,18,banana,autoMALA,0.25,556.7188411665435,453.1446683727879,1.4959454e7,0.18156008795049677,0.6449221474696074,0.10571640270943468
2,15,funnel,autoMALA,0.5,3753.282598026529,3755.352515924661,1.6359825e7,7.744643721111052,0.6062736181847865,0.7483032563561457
2,5,banana,MALA,1.0,867.2153775828224,1921.15940547835,3.145716e6,0.14484124132614395,0.010469117258953727,1.0
2,9,normal,mix_autoMALA,0.03125,180556.04248113625,179729.09621058876,3.955498e6,3.387811844442469,0.6618520661793902,1.2686821327985751
2,14,banana,autoMALA_fixed,0.0625,634.0040238157229,786.1016199093239,1.3169588e7,0.27042101175151956,0.6727195514752127,0.04319762434403678
2,17,funnel,MALA,9.765625E-4,514.3479303632411,5.768763439226173e6,3.145716e6,9.87579037714179e-8,0.9999999999983317,0.0009765625
2,3,normal,autoMALA_fixed,1.0,248299.68427743058,247570.72895864164,1.1860723e7,3.9549699705288552,0.6619443659312315,1.2673921585999242
2,7,normal,autoMALA_fixed,0.5,255917.89928277253,256894.38790630875,1.186038e7,3.938104602434921,0.6612351356856826,1.2706532020599355
2,6,banana,autoMALA,0.0625,585.4194196594923,755.0646667071286,1.5240262e7,0.1952371666630863,0.636621329715729,0.09303638239862104
2,10,funnel,MALA,0.25,2452.860477631228,2795.8313610406117,3.145716e6,2.893473297180763,0.7529467036648991,0.25
2,17,funnel,autoMALA_fixed,0.03125,2790.0465834555553,2904.0055847932185,1.7409453e7,10.905338529594038,0.6137039351989154,0.2681206363816523
2,5,normal,autoMALA_fixed,2.0,252569.82855433482,252999.2498024162,1.1859793e7,3.9620082266273866,0.6610230075770529,1.2702677094058898
2,14,normal,autoMALA,0.125,253172.79688864114,253175.66730816293,1.1860621e7,3.9565737146995,0.6613035693955135,1.268099071570457
2,10,funnel,autoMALA_fixed,0.015625,2641.563949377463,2767.537147266861,1.686726e7,11.638406345636824,0.619233285759729,0.28289906262766235
2,16,funnel,autoMALA_fixed,0.25,1175.699958209396,881.1061119269241,1.7670773e7,10.834972096232176,0.6132705616219285,0.2692184198073751
2,16,banana,autoMALA,0.125,556.6785836704121,460.58902116533835,1.5105747e7,0.17710518110088083,0.6448595742193725,0.09254892048475763
2,14,funnel,autoMALA,0.25,4442.328790303413,4510.1169085454485,1.65185e7,7.473079440517144,0.6054394746953596,0.7373108342587859
2,10,normal,MALA,1.0,264157.8872793465,264652.62173610146,3.145716e6,3.944646912780984,0.8756087523362509,1.0
2,7,banana,autoMALA,0.125,618.7001130211735,994.6606661116606,1.5250279e7,0.21806678342258418,0.6361812995469593,0.10258008148401372
2,14,banana,mix_autoMALA,0.5,597.82707674733,1089.0015779875368,4.96746e6,0.11172803890085466,0.6419904083518134,0.11804779133436505
2,1,funnel,MALA,0.00390625,514.7042940460349,1694.5096874796081,3.145716e6,0.00011556799328711112,0.9999999964052093,0.00390625
2,10,banana,mix_autoMALA,2.0,618.7926582281607,1457.2180373943306,4.782778e6,0.11561256804476419,0.6426429855046097,0.12903338500616093
2,13,banana,mix_autoMALA,1.0,545.7098757331416,593.7117605621081,5.125411e6,0.09438416584019439,0.6398640958035806,0.09479437293149955
2,12,normal,autoMALA_fixed,0.0078125,261927.68265856968,262499.8171077882,1.1857862e7,3.9594352715765173,0.6603588959210632,1.2666130579154662
2,9,normal,autoMALA,0.125,273506.68046801805,271052.0362224159,1.1862987e7,3.9823967984229056,0.6608188358820675,1.27069063156146
2,6,normal,mix_autoMALA,0.001953125,181616.89972067607,180181.94154303055,3.956768e6,3.423550203046567,0.6611953202922212,1.2684821270329554
2,7,normal,MALA,0.00390625,517.1398143581313,636.1939975814098,3.145716e6,0.00011750886195546728,0.9999999960107366,0.00390625
2,19,normal,autoMALA,1.0,272552.7606325038,274442.26042413904,1.1860304e7,3.9268843923343573,0.6607144610203415,1.268897141996988
2,19,normal,mix_autoMALA,0.5,185106.40052872137,184267.78626753026,3.953307e6,3.4033550692533847,0.6604594474849812,1.268554782566418
2,17,funnel,autoMALA_fixed,0.015625,2790.0465834555553,2904.0055847932185,1.7409471e7,10.905338529594038,0.6137039351989154,0.2681206363816523
2,11,normal,autoMALA_fixed,0.03125,249012.88671162497,248975.6232194808,1.1857693e7,3.9536780171477375,0.6594735471267322,1.269650777166373
2,19,banana,MALA,0.015625,517.9757337250444,314.43560918220476,3.145716e6,0.004447385933058282,0.9905673877469078,0.015625
2,11,funnel,mix_autoMALA,0.03125,2275.847695456484,2250.362733565777,5.633341e6,3.4305314692551607,0.6010076531342166,0.7493756296083602
2,9,normal,autoMALA_fixed,0.015625,280302.2135376919,279391.27643054264,1.1868489e7,3.974990453147561,0.6614004498020285,1.2707320398261528
2,18,funnel,mix_autoMALA,0.5,2323.404178424375,2460.2511468387393,5.798526e6,4.583835766020654,0.6025492364142053,0.7325540145862374
2,6,funnel,autoMALA_fixed,0.001953125,2623.5955938383418,2598.4770103296432,1.6797349e7,9.558311603648502,0.6164565736529078,0.3041052531167811
2,2,normal,autoMALA,0.0078125,268628.233977928,268314.9091388991,1.1861323e7,3.9409509575600556,0.6613453984121358,1.2698019005949457
2,1,funnel,mix_autoMALA,0.5,2522.3987894677575,2674.369067143392,6.200805e6,6.683181845848211,0.6067677934576604,0.6790228627646276
2,3,funnel,mix_autoMALA,2.0,2325.1465593218154,2509.7318490201046,5.638276e6,3.7672007355797943,0.5998368495455272,0.7600833356986262
2,7,funnel,autoMALA_fixed,0.00390625,3667.618148798845,3921.476858374117,1.6715531e7,9.666862027743983,0.6152786865847535,0.30113390674714874
2,20,normal,mix_autoMALA,0.5,209090.8396059449,209240.2535886824,3.951258e6,3.3951095915356038,0.6600962259323963,1.268071503189939
2,18,normal,MALA,0.001953125,515.1612081707387,2249.0945688531424,3.145716e6,7.948318236910044e-6,0.9999999999377559,0.001953125
2,6,normal,mix_autoMALA,0.00390625,181616.89972067607,180181.94154303055,3.956762e6,3.423550203046567,0.6611953202922212,1.2684821270329554
2,4,banana,MALA,0.125,586.3716369660096,814.9847336903192,3.145716e6,0.130845675176834,0.36580751865780275,0.125
2,18,funnel,autoMALA_fixed,0.001953125,3417.1964679288158,3740.754982255102,1.6667818e7,10.749723263504874,0.6122633470474372,0.2965517772896703
2,11,normal,autoMALA_fixed,0.0078125,249012.88671162497,248975.6232194808,1.1857729e7,3.9536780171477375,0.6594735471267322,1.269650777166373
2,18,banana,autoMALA_fixed,1.0,581.4175300180457,524.003059642536,1.3269699e7,0.29460865084094456,0.657350353649405,0.026237509549373032
2,17,banana,autoMALA_fixed,9.765625E-4,574.0810003994758,487.9480617186542,1.363861e7,0.25075714588967396,0.669068652134199,0.03923446033769814
2,18,normal,mix_autoMALA,2.0,183928.53563888857,184292.96412185178,3.953486e6,3.401309653366983,0.6613976777438054,1.2696480150693823
2,16,normal,mix_autoMALA,0.00390625,158072.2995427708,157127.08951046504,3.956533e6,3.4006254884870004,0.66053461567188,1.2699477936703536
2,16,banana,MALA,0.001953125,513.6582282917177,17566.20056098798,3.145716e6,5.835289711054997e-6,0.9999999948474151,0.001953125
2,8,banana,autoMALA,1.0,626.6734102847497,917.0039017733742,1.4499737e7,0.21519443117797207,0.6436055910013978,0.11108908546822772
2,16,funnel,autoMALA,0.0078125,5701.872634033273,6135.434049483077,1.6385413e7,7.977941494844494,0.6061499695047948,0.7395868352501268
2,15,funnel,MALA,2.0,1990.867810647503,2553.844821601728,3.145716e6,8.442807011223413,0.1421446432176029,2.0
2,16,funnel,MALA,0.00390625,513.8724895951843,620.2075986857152,3.145716e6,0.00013208576960209377,0.9999995416699868,0.00390625
2,6,funnel,autoMALA_fixed,0.25,1268.8328797234442,1058.2830599940964,1.7705349e7,14.025336143486715,0.6221559115484102,0.23603532504514282
2,14,funnel,autoMALA,0.0078125,4442.328790303413,4510.1169085454485,1.651859e7,7.473079440517144,0.6054394746953596,0.7373108342587859
2,10,banana,autoMALA_fixed,2.0,633.4344547094252,889.1326479423495,1.3337168e7,0.27057711271897156,0.6664735465708657,0.038001246235498755
2,20,banana,MALA,0.0625,573.079560834099,1100.8043068786008,3.145716e6,0.07689849785553104,0.830498749845046,0.0625
2,8,normal,MALA,9.765625E-4,514.04973857044,843.1887997009303,3.145716e6,1.419885721272937e-8,0.9999999999992034,0.0009765625
2,1,banana,MALA,0.25,582.7210949240159,790.2282880985971,3.145716e6,0.14698286991130044,0.16322747346700692,0.25
2,19,funnel,mix_autoMALA,0.5,2065.811284281309,2067.365737987653,5.875949e6,4.128753857501994,0.6022240142623198,0.7138378311589869
2,7,funnel,mix_autoMALA,0.0078125,2149.6360677053226,2233.6944801243653,5.799583e6,3.726087050641599,0.5995841384503812,0.7396108502534391
2,13,normal,MALA,1.0,258600.964769478,259254.90587448917,3.145716e6,3.9304892738302395,0.8759765696631346,1.0
2,6,funnel,mix_autoMALA,0.001953125,2468.2745713939066,2671.228321756171,5.832099e6,4.389288503244548,0.6025462846311522,0.7210971032388174
2,15,normal,autoMALA,0.125,239749.6812638276,238231.53999521557,1.1862729e7,3.96587345159745,0.6604184550273866,1.2690674052145265
2,18,funnel,MALA,0.5,3482.582279880091,3935.3544860491843,3.145716e6,4.636722774211751,0.6580781353346354,0.5
2,17,funnel,MALA,0.0078125,523.8459241423092,970.003404861123,3.145716e6,0.0013081720732394725,0.9999914370138823,0.0078125
2,6,funnel,autoMALA,0.0625,5110.294507209891,5327.583479282561,1.6356393e7,7.984377749745269,0.6066032971695,0.7427970729099661
2,13,funnel,MALA,2.0,4632.865464809663,3771.2206627722853,3.145716e6,9.562957094528848,0.173513477471413,2.0
2,2,funnel,MALA,0.001953125,514.6669350686902,78359.56369784202,3.145716e6,2.702425377238144e-6,0.9999999999432839,0.001953125
2,9,normal,mix_autoMALA,1.0,180518.97365157178,179697.7695293919,3.955473e6,3.387964127700563,0.661801644145149,1.268820311178393
2,19,normal,autoMALA,0.015625,273720.3880401481,275677.99964426795,1.1860455e7,3.9266970327580326,0.6607944984908432,1.2688488431388893
2,18,normal,MALA,2.0,243960.27632353408,243103.65597124203,3.145716e6,3.8304795704732024,0.2925932320308767,2.0
2,6,normal,MALA,0.0078125,536.5484491776424,969.4486711029534,3.145716e6,0.0005403810544926905,0.9999999689880081,0.0078125
2,3,normal,autoMALA_fixed,9.765625E-4,249531.72369654843,248840.03739489175,1.1861486e7,3.9548198949969113,0.6618652640740534,1.2673906126012549
2,14,funnel,mix_autoMALA,0.001953125,1716.0943033521803,1662.3905059988103,6.177969e6,4.262431033441313,0.6032374049723749,0.7242775936553559
2,15,normal,MALA,2.0,236890.48201495266,236857.51977831236,3.145716e6,3.8472479948147678,0.2946732008544853,2.0
2,5,banana,MALA,0.25,639.4251938127228,1275.6380727330832,3.145716e6,0.19793961476656863,0.23913360470769884,0.25
2,5,funnel,autoMALA,0.0625,4247.030909265823,4333.635598235654,1.6688862e7,8.224240388756375,0.6072064706537819,0.7270956756308756
2,18,banana,autoMALA,0.0625,577.2577642685543,522.4788205230707,1.4782614e7,0.2076734977367478,0.644420867162406,0.111308759425418
2,4,banana,MALA,2.0,752.4592589528283,3602.259116652329,3.145716e6,0.043986855901066685,0.001303543311168824,2.0
2,1,banana,autoMALA,0.0625,653.762625316658,1200.2697867068448,1.4435871e7,0.22005343076727615,0.6423517031891264,0.1154566758876822
2,10,normal,autoMALA,2.0,240109.51428840673,240593.91340162823,1.1864354e7,3.951145079160852,0.6621780487870368,1.2687470160918874
2,2,funnel,MALA,0.03125,606.0694559888591,709.7926367611204,3.145716e6,0.03706043361515913,0.9883181664106168,0.03125
2,18,normal,mix_autoMALA,0.0078125,183730.13651827155,184103.30591486895,3.953532e6,3.40051260613984,0.6614634788732311,1.2693686350400462
2,20,funnel,mix_autoMALA,2.0,1442.9345986256255,1267.369829711709,5.737177e6,3.9050548741702875,0.600007436779711,0.7570965340731766
2,8,normal,mix_autoMALA,0.125,185295.99213006545,185725.0615132741,3.953265e6,3.3749274598650234,0.6615999213467462,1.2698918443301999
2,13,normal,mix_autoMALA,9.765625E-4,174490.90401096502,174036.71638330992,3.954901e6,3.3899060209137697,0.6618201750059641,1.266266101678236
2,4,funnel,MALA,2.0,2846.0719430147496,3259.73903730643,3.145716e6,8.630990719721755,0.16228627388899605,2.0
2,9,funnel,MALA,0.5,3195.307716183133,3468.2373720841624,3.145716e6,4.80847746596597,0.6560248143404853,0.5
2,1,normal,autoMALA_fixed,0.0078125,251202.80917652856,250001.31858506767,1.1862235e7,3.961755493500806,0.6604641284969759,1.26945745833039
2,18,normal,autoMALA,2.0,240832.2237631109,240358.55328689647,1.1859533e7,3.948408007577625,0.6605827193669912,1.2682387447832342
2,18,funnel,mix_autoMALA,0.0625,2323.404178424375,2460.2511468387393,5.798544e6,4.583835766020654,0.6025492364142053,0.7325540145862374
2,14,banana,autoMALA,2.0,583.4097426285473,657.9631669229185,1.4785749e7,0.19712118543175486,0.6436048088872929,0.10133354807695459
2,18,normal,mix_autoMALA,0.015625,183730.13651827155,184103.30591486895,3.953526e6,3.40051260613984,0.6614634788732311,1.2693686350400462
2,3,funnel,MALA,0.25,2397.8293089759563,2720.57650842741,3.145716e6,1.5859480221174034,0.8337934390522832,0.25
2,10,banana,autoMALA,0.0625,546.3424675272355,301.40090843514673,1.6008936e7,0.15927596529216256,0.642751361209846,0.08477424706001767
2,6,funnel,autoMALA_fixed,2.0,3191.1837205831034,3537.006210473145,1.7374553e7,11.771763360208695,0.6123129247133572,0.25925854133799037
2,1,normal,MALA,0.015625,586.6368735390341,626.3834045558363,3.145716e6,0.0029595443118521953,0.9999995372932201,0.015625
2,12,banana,mix_autoMALA,0.00390625,558.359073047881,723.320922774857,4.956546e6,0.09698900384196034,0.6461488178710669,0.11209508309992267
2,13,normal,autoMALA_fixed,0.001953125,238521.31059027291,238765.06693111497,1.1857718e7,3.957065631410436,0.6595661079237657,1.2692284557249134
2,10,normal,mix_autoMALA,9.765625E-4,183431.15287862183,182917.03802900275,3.95372e6,3.4204789425908246,0.6608905921847477,1.267970794119501
2,3,banana,autoMALA,0.001953125,516.0835010913789,70.17321547374698,1.8033683e7,0.014505095063449686,0.6428055788472902,0.024332027745947105
2,5,funnel,autoMALA,0.125,4247.030909265823,4333.635598235654,1.6688844e7,8.224240388756375,0.6072064706537819,0.7270956756308756
2,3,normal,mix_autoMALA,1.0,176427.5993780658,175918.75526520485,3.95274e6,3.411007428495872,0.6613103478567024,1.2702576523214455
2,18,banana,autoMALA,0.015625,577.2577642685543,522.4788205230707,1.478265e7,0.2076734977367478,0.644420867162406,0.111308759425418
2,11,banana,mix_autoMALA,0.0625,536.6039347040734,309.2711536570991,5.123201e6,0.058973486829183366,0.6491049299147498,0.0873860754779407
2,8,banana,autoMALA_fixed,2.0,631.9897808621831,917.9032006392479,1.438952e7,0.2600492824189069,0.6346154867137488,0.032074114679829506
2,3,normal,autoMALA,0.0078125,259646.40448863225,256940.51858243876,1.1865009e7,3.9743181726845638,0.6620644587663016,1.2687290005485874
2,20,normal,autoMALA_fixed,0.00390625,283492.2121995816,282580.1930016073,1.1860756e7,3.9666832286605374,0.6604099988213564,1.2683274768545996
2,16,banana,autoMALA_fixed,0.0625,650.2777711923836,927.9727271163218,1.3041078e7,0.3071285909921595,0.6621718389171369,0.02864633049025779
2,10,normal,autoMALA_fixed,0.25,262375.85460813396,261743.71179551075,1.1859874e7,3.958137424835075,0.660586147485627,1.266088108987262
2,1,funnel,mix_autoMALA,2.0,2764.724511050886,2993.1255449965893,5.862173e6,3.9768984189726084,0.6011378005014738,0.7426056241412106
2,12,funnel,autoMALA,0.015625,3477.489583963332,3399.6113802025707,1.6486762e7,7.805864848453277,0.608022163709094,0.7432078312969445
2,4,normal,mix_autoMALA,0.0625,181128.75307081602,180345.08541818135,3.953639e6,3.4055551818198055,0.6608199416425288,1.269265277018993
2,17,normal,MALA,9.765625E-4,514.3828563366948,141.52302626227595,3.145716e6,3.5984027482069524e-8,0.999999999998813,0.0009765625
2,12,normal,mix_autoMALA,0.03125,187966.90071987011,185207.41509514564,3.955422e6,3.391116639534733,0.6619888498620305,1.2708648634505515
2,10,funnel,mix_autoMALA,0.00390625,1797.2186861020907,1729.1082850947812,5.921112e6,4.991920238195627,0.6043769215942884,0.6947815643818371
2,17,funnel,MALA,0.25,2367.7807952949156,2567.022531727674,3.145716e6,1.5828167637197157,0.8344967679801634,0.25
2,14,banana,mix_autoMALA,0.25,597.82707674733,1089.0015779875368,4.967464e6,0.11172803890085466,0.6419904083518134,0.11804779133436505
2,6,banana,mix_autoMALA,0.015625,571.3006133657517,793.0341785209265,5.181356e6,0.11658370589626164,0.6348746501864171,0.09887920438545697
2,3,funnel,MALA,0.001953125,514.0486064728109,6877.87209407621,3.145716e6,5.869987467446256e-6,0.9999999998531003,0.001953125
2,13,normal,MALA,0.001953125,513.3643185903662,234.8448260885069,3.145716e6,7.626585353176471e-6,0.9999999998831554,0.001953125
2,11,normal,mix_autoMALA,0.00390625,182849.65781053388,181486.7876263259,3.954525e6,3.4049031229248783,0.6607542071653195,1.2697591373735673
2,12,banana,MALA,0.0625,547.2441486200536,449.7407873904257,3.145716e6,0.07778502574085638,0.64780383391377,0.0625
2,3,banana,mix_autoMALA,0.25,576.3751386904447,789.5048169319233,5.105378e6,0.09897793122968553,0.6373946555562688,0.1051980852318113
2,10,funnel,MALA,1.0,3011.7978750547063,3311.107912544037,3.145716e6,8.444599560392673,0.43789446844943475,1.0
2,4,normal,autoMALA,0.125,258453.56966765824,257378.43877816477,1.1866405e7,3.9486520880446987,0.6615605766540065,1.2694200505133277
2,15,banana,mix_autoMALA,0.25,546.1288931160452,574.6664148842774,4.96198e6,0.08803743733864823,0.6449949587843186,0.10172764265126531
2,14,normal,mix_autoMALA,0.0078125,173006.8766053242,172577.56393397247,3.956013e6,3.3973113547691933,0.6615761986512095,1.269357678111151
2,5,normal,autoMALA_fixed,9.765625E-4,252216.4803273183,252586.2690811506,1.1861059e7,3.96166730109533,0.6610891999912091,1.2704620386742485
2,4,normal,mix_autoMALA,2.0,181128.75307081602,180345.08541818135,3.953614e6,3.4055551818198055,0.6608199416425288,1.269265277018993
2,3,funnel,MALA,0.5,2209.3855539693814,2407.0992182156238,3.145716e6,4.315763514642258,0.6555538368157804,0.5
2,2,normal,mix_autoMALA,0.0625,171643.8609768638,171270.20147893386,3.955046e6,3.408766706466162,0.6606763721964957,1.2692364860155905
2,18,banana,autoMALA,0.0078125,577.2577642685543,522.4788205230707,1.4782668e7,0.2076734977367478,0.644420867162406,0.111308759425418
2,1,normal,mix_autoMALA,9.765625E-4,171044.29868920706,170585.569642476,3.955111e6,3.3984359825621535,0.6625202470284811,1.2682438639665992
2,5,normal,MALA,0.125,7358.013485233799,7374.455743878878,3.145716e6,0.18450295789264848,0.999756375376137,0.125
2,16,banana,mix_autoMALA,0.0625,548.7870004889915,631.255653749001,4.928809e6,0.09034410005519174,0.6460306749491446,0.10694667617723212
2,17,funnel,MALA,0.001953125,518.09664845232,178978.27744065624,3.145716e6,7.795045595801683e-6,0.9999999998982397,0.001953125
2,10,funnel,MALA,0.03125,598.9974496362656,680.6093640846607,3.145716e6,0.03539585069235096,0.9858060351048211,0.03125
2,19,normal,mix_autoMALA,0.25,185106.40052872137,184267.78626753026,3.953313e6,3.4033550692533847,0.6604594474849812,1.268554782566418
2,15,banana,autoMALA,0.00390625,577.1319968693653,597.3835615869641,1.4693269e7,0.20110133601366467,0.6439055461754761,0.10496781287907923
2,4,funnel,MALA,0.0078125,517.7184470243747,775.7019706232572,3.145716e6,0.0008850123105586708,0.9999951018767187,0.0078125
2,9,normal,mix_autoMALA,0.5,180556.04248113625,179729.09621058876,3.955474e6,3.387811844442469,0.6618520661793902,1.2686821327985751
2,16,normal,autoMALA_fixed,0.00390625,242561.3915422209,243250.22112284074,1.186669e7,3.942140482177628,0.662435686505908,1.2698280695559545
2,17,banana,autoMALA,0.001953125,583.4623547719622,646.1240792687162,1.4745403e7,0.19255581003926403,0.6432453730837003,0.10027594591093494
2,18,normal,autoMALA_fixed,0.015625,272614.35081216483,273086.3264964805,1.1860882e7,3.9546247188164605,0.6613623858191172,1.2682784388272184
2,4,normal,MALA,0.0078125,525.8064711195542,456.17637408965476,3.145716e6,0.0006623323644498308,0.9999999501913182,0.0078125
2,6,banana,mix_autoMALA,0.5,610.7036205708481,1320.7931940992871,5.077002e6,0.11371991486533499,0.6342394755142583,0.11035632976937645
2,14,banana,autoMALA,0.0625,650.4000484733098,1152.7588832972215,1.446557e7,0.23592307429624287,0.6440440092631476,0.11470308621266116
2,5,funnel,autoMALA_fixed,0.015625,1997.3063967099417,2103.7723132775172,1.7345976e7,15.405544312286299,0.6217051020076879,0.2364894076176502
2,5,normal,autoMALA,2.0,266531.82093890494,265504.03415305086,1.1861021e7,3.9613926051181054,0.6612945546283696,1.2694310360589607
2,10,banana,autoMALA,2.0,567.3009665296997,600.9245670957882,1.472392e7,0.17639678018722607,0.6443254011324153,0.10040685838801527
2,13,banana,MALA,0.001953125,518.0707479060904,9866.832907293629,3.145716e6,7.34633266460347e-6,0.9999999750346985,0.001953125
2,2,funnel,autoMALA,9.765625E-4,2467.548336685769,2239.877950757313,1.6853456e7,7.61653154504544,0.6067247375242649,0.7167564724779917
2,5,normal,autoMALA,0.25,266305.0075097831,265314.5117294055,1.1861528e7,3.9607876789430914,0.661325006850702,1.2693888229701045
2,17,normal,autoMALA_fixed,0.125,249653.34919801314,250010.2638891623,1.1857722e7,3.952333102384615,0.6601150475675683,1.2710707171654805
2,6,banana,autoMALA,2.0,548.9384833950869,375.8621952357627,1.522328e7,0.17302341159405363,0.643006243797478,0.08912856607887254
2,9,banana,autoMALA,0.00390625,609.5579067627709,876.5960440434943,1.4760598e7,0.21007179556237865,0.6421580587958189,0.10640599841900245
2,11,normal,MALA,0.5,98084.62020888411,98016.38339336686,3.145716e6,2.2664554447020535,0.9843767170010486,0.5
2,19,banana,autoMALA,0.5,544.2143875212329,405.2036168512813,1.5207796e7,0.15684368855129,0.6426813012379898,0.08388921478667188
2,5,normal,autoMALA_fixed,0.25,252216.4803273183,252586.2690811506,1.1860915e7,3.96166730109533,0.6610891999912091,1.2704620386742485
2,2,funnel,MALA,1.0,5676.226088449077,6038.192983877226,3.145716e6,8.45649690333584,0.43623842430373827,1.0
2,7,funnel,autoMALA,0.0078125,2325.4600317061354,2094.629247948767,1.6998999e7,7.13979931282579,0.6026309277517149,0.7231845249519429
2,17,normal,mix_autoMALA,1.0,180306.31399996395,179423.46311415857,3.953444e6,3.400269984307638,0.6602674049235148,1.2706387481230337
2,6,normal,autoMALA,0.00390625,253208.30026991418,253727.96796840854,1.1863664e7,3.9455934844341356,0.6620515423431739,1.2683235830003927
2,7,funnel,MALA,0.03125,559.5851465868675,339.5818950118679,3.145716e6,0.03011222012452815,0.913588429483447,0.03125
2,7,funnel,autoMALA_fixed,0.25,3667.618148798845,3921.476858374117,1.6715423e7,9.666862027743983,0.6152786865847535,0.30113390674714874
2,7,funnel,autoMALA,2.0,4982.475429206575,5294.804345723744,1.664297e7,7.584888180684075,0.6047721164230014,0.7410105265942771
2,5,banana,MALA,0.001953125,516.0293532814585,28707.15388871386,3.145716e6,4.806276766924835e-6,0.9999999982881933,0.001953125
2,16,funnel,autoMALA_fixed,2.0,2631.6166888476796,2660.1253635621238,1.8047724e7,9.685124452564528,0.6046234021322743,0.2746921999051148
2,10,funnel,autoMALA_fixed,0.25,1750.5872529008188,1820.484380922847,1.8319538e7,16.48522027968829,0.6204775331314315,0.20207683083340922
2,3,funnel,mix_autoMALA,0.5,2268.4102636866874,2391.9592933096806,5.805692e6,3.8725445068661006,0.600223178908246,0.7257025358247206
2,13,normal,MALA,0.5,99930.4876779391,98937.51159836643,3.145716e6,2.269361827895704,0.9843275173472914,0.5
2,2,banana,autoMALA_fixed,0.0078125,680.088893044841,1184.03993192662,1.4180825e7,0.24777178096072652,0.6265477999466287,0.04149126315692476
2,10,normal,mix_autoMALA,0.0625,183431.15287862183,182917.03802900275,3.953684e6,3.4204789425908246,0.6608905921847477,1.267970794119501
2,5,funnel,autoMALA,0.001953125,4247.030909265823,4333.635598235654,1.6688952e7,8.224240388756375,0.6072064706537819,0.7270956756308756
2,10,normal,autoMALA,0.00390625,240226.22300651233,240688.3871878477,1.1865814e7,3.951552074614255,0.6622114547752715,1.2686865429272358
2,4,banana,MALA,0.0625,532.4814382776588,341.2227132734349,3.145716e6,0.06631264217642213,0.5661818847034985,0.0625
2,3,banana,autoMALA_fixed,2.0,559.4750643157653,341.3408603027444,1.3448852e7,0.23788517328147743,0.663544493411245,0.031312813952581085
2,8,funnel,mix_autoMALA,2.0,1731.1424844952815,1633.3456016973312,5.819724e6,3.9061097262858886,0.6023384232384248,0.7328092291006906
2,16,banana,MALA,2.0,834.5551866343276,2414.001063148844,3.145716e6,0.11168398539436264,0.0033073259545980567,2.0
2,11,funnel,MALA,0.001953125,520.0923034815237,440373.4296709871,3.145716e6,1.6990710580632422e-6,0.9999999999627311,0.001953125
2,3,normal,autoMALA,0.125,259646.40448863225,256940.51858243876,1.1864937e7,3.9743181726845638,0.6620644587663016,1.2687290005485874
2,12,funnel,mix_autoMALA,0.001953125,2396.3397448310366,2443.2123841887255,5.962923e6,6.114833077906917,0.6054074578444985,0.7060253760343591
2,12,funnel,autoMALA,0.5,3477.489583963332,3399.6113802025707,1.6486672e7,7.805864848453277,0.608022163709094,0.7432078312969445
2,10,funnel,autoMALA,0.25,4157.43698169235,4190.574356850278,1.6395008e7,7.860144131763696,0.6068002446055402,0.7454092587759509
2,15,banana,autoMALA_fixed,0.015625,574.2751394070827,462.47218929395314,1.3736254e7,0.2677214288289294,0.6773502439341069,0.02581892426838524
2,16,banana,MALA,0.0625,556.2458725828913,699.0103324679447,3.145716e6,0.08324819146851303,0.7054841005694826,0.0625
2,3,banana,mix_autoMALA,0.00390625,623.1884650278026,1458.735238651168,5.418608e6,0.13277584978058357,0.6292721866669009,0.10602425171598193
2,20,normal,MALA,0.03125,831.1834604136473,892.9625638912265,3.145716e6,0.011652279792718262,0.9999962471731648,0.03125
2,3,normal,mix_autoMALA,0.0625,177208.6925948691,176683.46755973037,3.953122e6,3.410890256905992,0.6614577454255695,1.2698543423483812
2,6,normal,autoMALA_fixed,0.015625,249035.1334285049,248161.84880076526,1.1860252e7,3.9427548760893165,0.6608636307303472,1.269244405019858
2,16,funnel,autoMALA,0.03125,5701.872634033273,6135.434049483077,1.6385377e7,7.977941494844494,0.6061499695047948,0.7395868352501268
2,5,normal,autoMALA,0.0625,266305.0075097831,265314.5117294055,1.1861564e7,3.9607876789430914,0.661325006850702,1.2693888229701045
2,18,normal,autoMALA_fixed,0.03125,272614.35081216483,273086.3264964805,1.1860864e7,3.9546247188164605,0.6613623858191172,1.2682784388272184
2,16,normal,autoMALA_fixed,0.03125,242561.3915422209,243250.22112284074,1.1866636e7,3.942140482177628,0.662435686505908,1.2698280695559545
2,5,normal,autoMALA_fixed,0.0625,252216.4803273183,252586.2690811506,1.1860951e7,3.96166730109533,0.6610891999912091,1.2704620386742485
2,20,banana,autoMALA,0.001953125,545.0321623020662,412.0830025406644,1.524224e7,0.16164016123110617,0.6428673323387943,0.08149025534791669
2,9,normal,MALA,0.25,23720.148918411265,23952.8853173491,3.145716e6,0.7053225236817038,0.9980249323323563,0.25
2,2,banana,autoMALA,0.125,573.5628673441497,639.2914980233314,1.4743325e7,0.17950880240002323,0.6448858284869993,0.10403156510388231
2,16,funnel,MALA,1.0,3134.255212848845,3593.938439362185,3.145716e6,8.077946902329334,0.4284380251428093,1.0
2,20,funnel,autoMALA,0.00390625,3237.446380539332,3199.7343489820555,1.6493686e7,7.918289098727806,0.6059859293636511,0.7407362043528701
2,19,normal,autoMALA_fixed,0.015625,258040.65524806708,258112.5353795713,1.1864057e7,3.9424690322286335,0.6606630314303236,1.267559698605733
2,9,normal,MALA,0.001953125,513.9572945083985,1894.5260198723422,3.145716e6,9.448590553660212e-6,0.9999999999023422,0.001953125
2,1,funnel,autoMALA_fixed,0.125,3520.954012477953,3621.3791649390587,1.6769909e7,9.827245457290095,0.6079221058392151,0.3096588972924063
2,5,banana,MALA,0.015625,517.3402206554658,652.6576120364423,3.145716e6,0.009400582394651216,0.9936924327575309,0.015625
2,19,funnel,MALA,0.25,2334.25087068851,2564.3248573148458,3.145716e6,1.7419530158875622,0.8081347880241875,0.25
2,17,banana,autoMALA,0.03125,583.4623547719622,646.1240792687162,1.4745331e7,0.19255581003926403,0.6432453730837003,0.10027594591093494
2,1,normal,mix_autoMALA,0.5,171120.13215712676,170626.7775499502,3.955022e6,3.398543509416125,0.6625639911525976,1.2682190031042957
2,2,banana,autoMALA,0.0078125,573.5628673441497,639.2914980233314,1.4743397e7,0.17950880240002323,0.6448858284869993,0.10403156510388231
2,7,funnel,autoMALA_fixed,0.015625,3667.618148798845,3921.476858374117,1.6715495e7,9.666862027743983,0.6152786865847535,0.30113390674714874
2,15,banana,autoMALA_fixed,0.125,599.1178480700551,632.083640909676,1.4611209e7,0.34803903655801655,0.639039338108478,0.018481953339554085
2,7,banana,autoMALA_fixed,0.5,540.7401617405648,239.1903593492674,1.3991342e7,0.20507047390144462,0.6443504215122038,0.031467175962117136
2,17,normal,mix_autoMALA,0.125,180306.31399996395,179423.46311415857,3.953462e6,3.400269984307638,0.6602674049235148,1.2706387481230337
2,6,normal,MALA,0.0625,1748.7433473455949,1664.2862114595234,3.145716e6,0.04712338189412638,0.9999682511936685,0.0625
2,5,normal,autoMALA_fixed,0.015625,252216.4803273183,252586.2690811506,1.1860987e7,3.96166730109533,0.6610891999912091,1.2704620386742485
2,6,banana,autoMALA_fixed,0.0078125,602.4892882245556,732.6475272621358,1.4500276e7,0.23300737992136128,0.6289617775097684,0.04229973929046301
2,5,funnel,mix_autoMALA,0.00390625,2744.7736185756526,3012.2923855711306,5.747932e6,4.378210535131276,0.6011263736670156,0.7426269112986207
2,2,normal,autoMALA,2.0,268753.9648637211,268442.6136009042,1.1861399e7,3.9408759960380038,0.661354511879595,1.2698172516411455
2,8,banana,mix_autoMALA,0.0078125,582.2701734279533,953.2742757642297,5.169994e6,0.11906954334418449,0.6421401965021721,0.10263070948075936
2,3,banana,MALA,0.5,832.898872975017,2851.524047776528,3.145716e6,0.23357729651367534,0.08314547343639224,0.5
2,4,banana,mix_autoMALA,0.001953125,537.002802961814,369.27921660824103,5.383564e6,0.10259241848357895,0.6353825240583326,0.0815989044317235
2,4,funnel,autoMALA_fixed,0.015625,2414.233129889231,2486.617178898729,1.7434516e7,13.071442200632898,0.6231409966318795,0.2538845103281603
2,16,banana,mix_autoMALA,0.001953125,548.7870004889915,631.255653749001,4.928839e6,0.09034410005519174,0.6460306749491446,0.10694667617723212
2,18,banana,mix_autoMALA,2.0,525.5703582842482,292.7323775117246,5.230098e6,0.05543204623993438,0.6482063754915572,0.07589948052021267
2,8,normal,mix_autoMALA,0.015625,185295.99213006545,185725.0615132741,3.953283e6,3.3749274598650234,0.6615999213467462,1.2698918443301999
2,16,funnel,autoMALA,2.0,2296.805584985412,2016.4591875359088,1.6862541e7,8.55600113358512,0.6086679773814572,0.6992533912615183
2,7,funnel,autoMALA,0.0625,2325.4600317061354,2094.629247948767,1.6998945e7,7.13979931282579,0.6026309277517149,0.7231845249519429
2,8,normal,mix_autoMALA,0.001953125,185295.99213006545,185725.0615132741,3.953301e6,3.3749274598650234,0.6615999213467462,1.2698918443301999
2,3,normal,MALA,0.00390625,514.6310080786824,405.276505597672,3.145716e6,9.79832597453367e-5,0.999999997407192,0.00390625
2,3,funnel,MALA,0.015625,531.6653722111242,490.43820810090335,3.145716e6,0.009678129326463667,0.9850927658198823,0.015625
2,1,normal,autoMALA_fixed,0.0625,251202.80917652856,250001.31858506767,1.1862181e7,3.961755493500806,0.6604641284969759,1.26945745833039
2,19,funnel,mix_autoMALA,9.765625E-4,2065.811284281309,2067.365737987653,5.876003e6,4.128753857501994,0.6022240142623198,0.7138378311589869
2,15,funnel,autoMALA,0.125,4368.39418224797,4545.85423907692,1.6567498e7,8.176787761323663,0.6060935777331456,0.7314757703595388
2,6,normal,MALA,9.765625E-4,517.1120720410697,1227.9799464233026,3.145716e6,9.611497590417318e-9,0.9999999999997666,0.0009765625
2,10,banana,autoMALA_fixed,0.5,633.4344547094252,889.1326479423495,1.3337136e7,0.27057711271897156,0.6664735465708657,0.038001246235498755
2,15,banana,autoMALA,0.03125,577.1319968693653,597.3835615869641,1.4693215e7,0.20110133601366467,0.6439055461754761,0.10496781287907923
2,15,funnel,mix_autoMALA,9.765625E-4,2079.696229827242,2150.4693115669575,6.288387e6,7.730135789574691,0.6068613352265304,0.6679454821319812
2,14,funnel,autoMALA_fixed,0.25,1959.758015853871,1861.9866240896818,1.7213732e7,11.481434766922025,0.6191623306332796,0.26572131568116475
2,17,normal,autoMALA_fixed,0.001953125,249653.34919801314,250010.2638891623,1.185783e7,3.952333102384615,0.6601150475675683,1.2710707171654805
2,15,normal,autoMALA_fixed,0.00390625,272788.99359914113,271814.346980669,1.1861404e7,3.941688107959693,0.6607453117047615,1.268524276453343
2,13,normal,MALA,0.015625,569.5381590039349,471.26299733541026,3.145716e6,0.0028417874310748045,0.9999995218036419,0.015625
2,9,banana,autoMALA_fixed,0.001953125,589.6841794589669,560.9921210624188,1.4717351e7,0.26315625134015685,0.6622721705100179,0.045806091216117846
2,6,normal,mix_autoMALA,9.765625E-4,181616.89972067607,180181.94154303055,3.956774e6,3.423550203046567,0.6611953202922212,1.2684821270329554
2,14,banana,mix_autoMALA,1.0,597.82707674733,1089.0015779875368,4.967459e6,0.11172803890085466,0.6419904083518134,0.11804779133436505
2,4,normal,autoMALA,0.25,258453.56966765824,257378.43877816477,1.1866387e7,3.9486520880446987,0.6615605766540065,1.2694200505133277
2,1,funnel,MALA,0.0625,771.1373205870833,810.2855185629746,3.145716e6,0.10799672680633392,0.9656194846562727,0.0625
2,5,funnel,mix_autoMALA,0.5,2744.7736185756526,3012.2923855711306,5.74789e6,4.378210535131276,0.6011263736670156,0.7426269112986207
2,16,banana,mix_autoMALA,0.25,548.7870004889915,631.255653749001,4.928797e6,0.09034410005519174,0.6460306749491446,0.10694667617723212
2,2,banana,MALA,1.0,911.3517159529773,1926.1803357314923,3.145716e6,0.20422518547529156,0.01998219516242287,1.0
2,12,normal,MALA,0.25,29194.380291408823,29275.652539793795,3.145716e6,0.7001446031811237,0.9980644201785643,0.25
2,12,funnel,MALA,0.25,1471.79504428549,1362.958085214797,3.145716e6,1.8157886000751018,0.7986926840108575,0.25
2,17,banana,MALA,0.015625,514.2357853477289,581.9925930023377,3.145716e6,0.004584199041448463,0.9966171698351359,0.015625
2,19,normal,mix_autoMALA,2.0,184558.82540593046,183733.51305631743,3.953424e6,3.4037745851145624,0.6606884456804333,1.2685216519529043
2,8,normal,MALA,0.0078125,530.4610030500678,677.424135837416,3.145716e6,0.0005447224879180223,0.9999999628080043,0.0078125
2,8,funnel,mix_autoMALA,0.03125,2002.3857736253476,1980.8679574290732,5.936288e6,4.515541852389857,0.6028833956932982,0.7153703712113558
2,16,normal,autoMALA,2.0,280659.0806959564,279654.04521952075,1.1863882e7,3.9623674958168973,0.6616508558705199,1.269535463606367
2,13,normal,autoMALA,0.00390625,260032.51721162169,261024.95756530197,1.1860518e7,3.9494704654717956,0.6607384370075434,1.2689353930968934
2,14,funnel,autoMALA_fixed,2.0,2311.152191541201,2183.345455062056,1.7367257e7,9.32842147441689,0.6079165987032403,0.29207976016000925
2,9,normal,autoMALA_fixed,0.03125,280302.2135376919,279391.27643054264,1.1868471e7,3.974990453147561,0.6614004498020285,1.2707320398261528
2,2,banana,mix_autoMALA,0.5,568.1052561787791,810.4785455443595,5.74721e6,0.11111315206911472,0.6359516640388715,0.09133759429367844
2,1,normal,mix_autoMALA,0.001953125,171044.29868920706,170585.569642476,3.955105e6,3.3984359825621535,0.6625202470284811,1.2682438639665992
2,18,funnel,MALA,0.001953125,514.9226971505824,15265.796058906275,3.145716e6,8.272735861310293e-6,0.9999999999194674,0.001953125
2,11,normal,mix_autoMALA,0.5,182849.65781053388,181486.7876263259,3.954483e6,3.4049031229248783,0.6607542071653195,1.2697591373735673
2,19,normal,MALA,0.25,26164.658161973148,25997.325840579528,3.145716e6,0.7022446535112126,0.9980414585414953,0.25
2,6,banana,autoMALA,0.25,565.1590520559024,613.1446389260357,1.5492943e7,0.17290262681294724,0.6326021275330179,0.08743678479821884
2,13,funnel,autoMALA,9.765625E-4,5763.8032459496235,6198.772331097258,1.6426002e7,8.485509257812366,0.607170232732073,0.7276100424840235
2,16,funnel,autoMALA,0.015625,5701.872634033273,6135.434049483077,1.6385395e7,7.977941494844494,0.6061499695047948,0.7395868352501268
2,14,normal,autoMALA_fixed,0.001953125,255196.3393687364,256426.14359155105,1.1862297e7,3.9337393377982033,0.6613270250663815,1.2694782976855103
2,11,funnel,MALA,0.25,2776.2993950855707,3178.2525805321848,3.145716e6,1.6490033794911296,0.8259070178151169,0.25
2,16,banana,autoMALA_fixed,0.03125,650.2777711923836,927.9727271163218,1.3041096e7,0.3071285909921595,0.6621718389171369,0.02864633049025779
2,1,banana,mix_autoMALA,0.0078125,543.7695120008452,491.8857125971564,5.351209e6,0.10770098313301128,0.6383660702490438,0.08482215453378339
2,2,banana,autoMALA,0.0625,573.5628673441497,639.2914980233314,1.4743343e7,0.17950880240002323,0.6448858284869993,0.10403156510388231
2,11,banana,MALA,0.125,556.7772010687177,526.1233493835218,3.145716e6,0.12362370517453891,0.3491908900669367,0.125
2,5,banana,autoMALA,0.125,633.9679368270803,1065.5324701254242,1.50518e7,0.21841828762448193,0.6379410076942809,0.10362938758528598
2,1,funnel,autoMALA,1.0,6074.144341377371,6437.55629494119,1.6417354e7,8.02850327510282,0.6066179937053378,0.7480193032157894
2,17,banana,mix_autoMALA,0.015625,530.0169394016038,262.0644033645244,5.165016e6,0.07261426291742075,0.6423938854293789,0.09787168005429889
2,9,normal,autoMALA,0.03125,273506.68046801805,271052.0362224159,1.1863023e7,3.9823967984229056,0.6608188358820675,1.27069063156146
2,11,normal,autoMALA,1.0,234325.93819207535,233753.4214614863,1.1860702e7,3.9579478249503084,0.6605208498335691,1.269611229789529
2,6,banana,MALA,0.03125,545.5725351112212,939.4454943775403,3.145716e6,0.04731380792586869,0.9462377342356302,0.03125
2,4,funnel,autoMALA_fixed,0.03125,2414.233129889231,2486.617178898729,1.7434498e7,13.071442200632898,0.6231409966318795,0.2538845103281603
2,10,normal,autoMALA_fixed,0.015625,262706.4379388482,261971.92119207664,1.1858111e7,3.9591364496444967,0.6606589732113266,1.2663861329947286
2,8,banana,MALA,0.015625,534.9663521746699,2727.8558971645457,3.145716e6,0.005217387209262234,0.9992850423164371,0.015625
2,14,funnel,autoMALA,0.015625,4442.328790303413,4510.1169085454485,1.6518572e7,7.473079440517144,0.6054394746953596,0.7373108342587859
2,3,funnel,autoMALA,9.765625E-4,3905.171225401917,4035.7204895363075,1.641332e7,7.987737310608726,0.6065637357891538,0.734861915829106
2,3,banana,autoMALA_fixed,0.5,564.0314876958959,419.0626757291748,1.4278243e7,0.2124701227746377,0.6333484553540747,0.03803415083396011
2,6,normal,MALA,0.015625,584.2252278197547,586.7173493192514,3.145716e6,0.002792824196361249,0.9999995672298934,0.015625
2,4,funnel,mix_autoMALA,0.125,2165.1100440513537,2295.6865259395067,6.237704e6,7.65435851934403,0.6049812689975559,0.6760791682721207
2,20,funnel,autoMALA,0.0625,3237.446380539332,3199.7343489820555,1.6493614e7,7.918289098727806,0.6059859293636511,0.7407362043528701
2,8,normal,autoMALA,0.5,225653.72776766392,225272.16032598008,1.1865743e7,3.956989503186369,0.6624153358020474,1.269812331640391
2,13,funnel,MALA,0.00390625,513.7806990417415,206.7559258110168,3.145716e6,0.00012617295147547677,0.999999999359851,0.00390625
2,4,funnel,mix_autoMALA,9.765625E-4,2165.1100440513537,2295.6865259395067,6.237746e6,7.65435851934403,0.6049812689975559,0.6760791682721207
2,1,banana,MALA,9.765625E-4,513.4278324023504,8.391421876921664e7,3.145716e6,4.670063017852978e-10,0.9999999999998912,0.0009765625
2,5,funnel,MALA,0.5,1116.1212357884815,799.9675282175227,3.145716e6,4.63347311527667,0.6745653363428638,0.5
2,16,funnel,MALA,0.0625,795.4562164370208,845.2136809453004,3.145716e6,0.13065415122390978,0.9634420879309987,0.0625
2,19,banana,mix_autoMALA,0.00390625,587.7791230907453,1014.3771429400949,4.922302e6,0.1087701931528706,0.6386392591159407,0.11283139997372946
2,13,banana,mix_autoMALA,0.125,545.7098757331416,593.7117605621081,5.125419e6,0.09438416584019439,0.6398640958035806,0.09479437293149955
2,13,normal,mix_autoMALA,0.0078125,174490.90401096502,174036.71638330992,3.954883e6,3.3899060209137697,0.6618201750059641,1.266266101678236
2,14,funnel,MALA,0.0625,757.9854159177328,769.585059844433,3.145716e6,0.1647655187378668,0.9640619101572313,0.0625
2,6,normal,MALA,0.5,95558.31568588555,95036.75732320422,3.145716e6,2.267134166778358,0.9842857879953808,0.5
2,18,banana,MALA,9.765625E-4,515.1321273373982,2.4221015488731647e6,3.145716e6,2.5652042452740567e-7,0.999999999954649,0.0009765625
2,15,funnel,autoMALA_fixed,0.5,2152.557830246768,2098.9558789502594,1.6966161e7,9.338080366222284,0.612175556486563,0.2927140531835798
2,14,funnel,mix_autoMALA,0.0078125,1716.0943033521803,1662.3905059988103,6.177957e6,4.262431033441313,0.6032374049723749,0.7242775936553559
2,15,banana,MALA,0.0078125,519.0030732678259,3453.292025703298,3.145716e6,0.0008190177806460962,0.999975591934792,0.0078125
2,2,normal,autoMALA,0.125,268628.233977928,268314.9091388991,1.1861251e7,3.9409509575600556,0.6613453984121358,1.2698019005949457
2,5,banana,mix_autoMALA,1.0,543.7890941043939,533.7886733456065,5.513495e6,0.0943750446232183,0.6394408361340611,0.09009912496018836
2,9,funnel,autoMALA,9.765625E-4,2257.391439033325,2035.0222663320685,1.6803635e7,8.686423088071273,0.6077299119187135,0.711757518618434
2,18,funnel,MALA,0.0625,739.8596258219687,745.8683016858292,3.145716e6,0.10877130695319603,0.9637298856293216,0.0625
2,2,funnel,mix_autoMALA,1.0,845.6098322438611,462.2177214882653,6.335296e6,3.6566966678607606,0.6068533193514914,0.6704984996526366
2,19,banana,autoMALA_fixed,0.0625,603.7623133435641,728.9706646055099,1.3919533e7,0.2511811301444318,0.6379896338569007,0.0368313759264087
2,12,normal,mix_autoMALA,2.0,187893.75853835774,185175.28996485635,3.955506e6,3.390972854506602,0.661996368821563,1.2708635593811894
2,14,funnel,autoMALA,1.0,4289.291782240395,4451.72185422674,1.6582798e7,8.401121478989326,0.6080775260447921,0.7174093246101806
2,8,funnel,autoMALA_fixed,0.0625,1565.2614536289793,1567.7271679359335,1.787487e7,20.17683215960715,0.62809614446219,0.20535740070933556
2,14,funnel,MALA,1.0,3267.0155089027267,3485.487514093002,3.145716e6,8.547084642328539,0.4353737654788449,1.0
2,8,banana,autoMALA,0.0078125,594.0938203097696,723.7313007123921,1.4749662e7,0.199229726114577,0.6423144959094177,0.10117112568378293
2,5,normal,mix_autoMALA,9.765625E-4,172292.49945025475,172956.49919742637,3.953467e6,3.4001305849541317,0.6597675353098146,1.2689154503047642
2,14,normal,autoMALA,0.001953125,253172.79688864114,253175.66730816293,1.1860729e7,3.9565737146995,0.6613035693955135,1.268099071570457
2,20,funnel,MALA,0.5,3604.6827274495695,4103.613565416971,3.145716e6,4.5352329819170745,0.6569144421562357,0.5
2,9,normal,autoMALA,0.0625,273506.68046801805,271052.0362224159,1.1863005e7,3.9823967984229056,0.6608188358820675,1.27069063156146
2,4,normal,autoMALA,0.5,258453.56966765824,257378.43877816477,1.1866369e7,3.9486520880446987,0.6615605766540065,1.2694200505133277
2,17,normal,MALA,2.0,246897.0992728964,246123.05116727864,3.145716e6,3.8434560147923325,0.2928208214784915,2.0
2,19,funnel,MALA,2.0,4606.862624190931,3951.8222725020773,3.145716e6,9.13309546950529,0.17893612146473498,2.0
2,2,normal,mix_autoMALA,0.5,171643.8609768638,171270.20147893386,3.955028e6,3.408766706466162,0.6606763721964957,1.2692364860155905
2,13,banana,autoMALA_fixed,0.25,607.8362164130673,716.1939509970372,1.327058e7,0.317510632073608,0.662010920744258,0.02625869302332667
2,15,normal,mix_autoMALA,9.765625E-4,203694.79788128537,202671.19859811204,3.954615e6,3.4104957785707626,0.6610556079440005,1.2715109856989821
2,13,banana,autoMALA,0.00390625,562.2037541788064,509.90699954537865,1.5014486e7,0.1867149079826624,0.6408788634950678,0.0927735547718702
2,15,funnel,autoMALA,0.0078125,4368.39418224797,4545.85423907692,1.656757e7,8.176787761323663,0.6060935777331456,0.7314757703595388
2,7,banana,mix_autoMALA,9.765625E-4,591.8035865106008,1160.2608817427842,4.809946e6,0.10966737623244999,0.642476003117425,0.130191980321179
2,11,banana,autoMALA_fixed,9.765625E-4,585.3976020392683,580.2291384672002,1.3981611e7,0.23994060331237393,0.6490264466496032,0.029153609332880276
2,14,normal,MALA,0.25,27462.534444583507,27343.557186910264,3.145716e6,0.7035906548449212,0.9980400069851287,0.25
2,7,funnel,autoMALA_fixed,9.765625E-4,3667.618148798845,3921.476858374117,1.6715567e7,9.666862027743983,0.6152786865847535,0.30113390674714874
2,15,banana,mix_autoMALA,0.0078125,546.1288931160452,574.6664148842774,4.96201e6,0.08803743733864823,0.6449949587843186,0.10172764265126531
2,17,funnel,autoMALA_fixed,0.5,2790.0465834555553,2904.0055847932185,1.7409382e7,10.905338529594038,0.6137039351989154,0.2681206363816523
2,6,banana,autoMALA_fixed,9.765625E-4,602.4892882245556,732.6475272621358,1.450033e7,0.23300737992136128,0.6289617775097684,0.04229973929046301
2,12,banana,autoMALA,0.03125,628.4837742979195,989.308412469718,1.4667346e7,0.21502240077742502,0.6422163395412753,0.10631299930252701
2,8,normal,autoMALA,0.25,225470.01785965034,225092.06695953722,1.1865352e7,3.956455649129744,0.6624277478132253,1.2698131622415771
2,1,funnel,autoMALA_fixed,0.0625,3520.954012477953,3621.3791649390587,1.6769927e7,9.827245457290095,0.6079221058392151,0.3096588972924063
2,3,banana,autoMALA,0.0625,516.0835010913789,70.17321547374698,1.8033593e7,0.014505095063449686,0.6428055788472902,0.024332027745947105
2,20,banana,autoMALA_fixed,0.25,637.8177003012424,807.5726199068612,1.3487195e7,0.3288179208485443,0.6647619465455483,0.026499846942933888
2,9,banana,mix_autoMALA,0.0078125,598.324948456102,1155.4814525683742,4.984858e6,0.11543167703111211,0.6383016469536247,0.11930732092992263
2,12,banana,autoMALA_fixed,9.765625E-4,578.1973555635343,537.6461879676141,1.3359131e7,0.30661074491103507,0.6612877076934693,0.023291214756611497
2,9,banana,mix_autoMALA,0.03125,598.324948456102,1155.4814525683742,4.984846e6,0.11543167703111211,0.6383016469536247,0.11930732092992263
2,4,banana,autoMALA,0.015625,673.433598676427,1366.7088596357448,1.4970194e7,0.2279732525081625,0.6384766188632597,0.11289445914279436
2,4,banana,autoMALA,9.765625E-4,673.433598676427,1366.7088596357448,1.4970266e7,0.2279732525081625,0.6384766188632597,0.11289445914279436
2,11,funnel,autoMALA_fixed,9.765625E-4,2583.603879685373,2748.478535864034,1.7621781e7,13.09588822722183,0.6152575861827122,0.2406396157336335
2,12,normal,mix_autoMALA,1.0,188246.0128812192,185544.9113671182,3.955589e6,3.3910458802614767,0.662018920229003,1.27091739559108
2,7,banana,mix_autoMALA,0.125,591.8035865106008,1160.2608817427842,4.809904e6,0.10966737623244999,0.642476003117425,0.130191980321179
2,11,banana,mix_autoMALA,1.0,536.6039347040734,309.2711536570991,5.123191e6,0.058973486829183366,0.6491049299147498,0.0873860754779407
2,8,banana,autoMALA_fixed,0.0625,614.6203319947264,850.1255173577736,1.5030892e7,0.2423134919925392,0.6232749029692425,0.03718391685917768
2,5,funnel,mix_autoMALA,0.0625,2744.7736185756526,3012.2923855711306,5.747908e6,4.378210535131276,0.6011263736670156,0.7426269112986207
2,9,funnel,mix_autoMALA,0.015625,2997.8465848255214,3213.7292600898486,5.734822e6,4.618520633255105,0.6007004869204029,0.7497946886586573
2,11,funnel,autoMALA,0.25,3196.5414177724188,3038.958030850071,1.6624385e7,7.938890320162655,0.6065635974736197,0.7264108373928151
2,20,funnel,autoMALA_fixed,0.125,2262.818986427404,2316.816681784857,1.7115844e7,12.292411677979898,0.6143913072760165,0.26342747952972007
2,4,normal,mix_autoMALA,0.03125,181128.75307081602,180345.08541818135,3.953645e6,3.4055551818198055,0.6608199416425288,1.269265277018993
2,9,funnel,autoMALA_fixed,0.0625,2330.1747372472196,2457.6869886664485,1.7461189e7,14.182884393097051,0.6170542494802406,0.23809750421159737
2,13,funnel,autoMALA,0.25,5162.900555374882,5416.283067231819,1.6697234e7,8.989478722057152,0.608687786313112,0.7151660373501695
2,19,funnel,autoMALA_fixed,0.5,2244.5021816017165,2317.7879225990837,1.7362384e7,14.199306612621706,0.6224450863398152,0.23702660083904464
2,11,banana,mix_autoMALA,0.125,536.6039347040734,309.2711536570991,5.123195e6,0.058973486829183366,0.6491049299147498,0.0873860754779407
2,19,banana,autoMALA_fixed,9.765625E-4,603.7623133435641,728.9706646055099,1.3919641e7,0.2511811301444318,0.6379896338569007,0.0368313759264087
2,16,funnel,autoMALA_fixed,0.0078125,1175.699958209396,881.1061119269241,1.7670863e7,10.834972096232176,0.6132705616219285,0.2692184198073751
2,18,normal,autoMALA,0.015625,240194.5223462881,239708.2447703,1.1860065e7,3.948462439638313,0.6605963200250438,1.2682060491161218
2,15,banana,mix_autoMALA,0.015625,546.1288931160452,574.6664148842774,4.962004e6,0.08803743733864823,0.6449949587843186,0.10172764265126531
2,6,normal,autoMALA_fixed,1.0,248639.57307861216,247864.46835343752,1.1857852e7,3.9418856402790254,0.660634558695541,1.2694651712727665
2,10,funnel,autoMALA,0.03125,6089.218856448766,6500.080373705792,1.643121e7,7.827156098299113,0.6055786329591835,0.7450170867205401
2,14,banana,MALA,0.0078125,519.2839444599338,2673.8128945169756,3.145716e6,0.0005978099765691934,0.9999697293353694,0.0078125
2,10,funnel,autoMALA_fixed,9.765625E-4,2641.563949377463,2767.537147266861,1.6867332e7,11.638406345636824,0.619233285759729,0.28289906262766235
2,7,funnel,mix_autoMALA,0.015625,2149.6360677053226,2233.6944801243653,5.799577e6,3.726087050641599,0.5995841384503812,0.7396108502534391
2,5,banana,mix_autoMALA,0.0625,542.0748745658714,537.9164120906248,5.227685e6,0.09223352743908633,0.6370230133158112,0.08795324418567957
2,10,banana,autoMALA,0.001953125,546.3424675272355,301.40090843514673,1.6009026e7,0.15927596529216256,0.642751361209846,0.08477424706001767
2,13,banana,autoMALA_fixed,0.015625,607.8362164130673,716.1939509970372,1.3270652e7,0.317510632073608,0.662010920744258,0.02625869302332667
2,6,banana,MALA,0.0625,542.6557029985469,377.06446740122664,3.145716e6,0.07161949334910023,0.5911756681146798,0.0625
2,17,normal,autoMALA_fixed,0.5,249653.34919801314,250010.2638891623,1.1857686e7,3.952333102384615,0.6601150475675683,1.2710707171654805
2,8,banana,autoMALA_fixed,0.125,598.2917512839226,626.7291949535376,1.3671537e7,0.2443764502345508,0.6429731147781104,0.04017493593733421
2,3,banana,mix_autoMALA,1.0,562.952857975738,746.0450751111348,5.221759e6,0.1150240507431192,0.6408531817077492,0.0955325389955319
2,14,banana,autoMALA_fixed,0.001953125,634.0040238157229,786.1016199093239,1.3169678e7,0.27042101175151956,0.6727195514752127,0.04319762434403678
2,11,banana,mix_autoMALA,0.25,536.6039347040734,309.2711536570991,5.123189e6,0.058973486829183366,0.6491049299147498,0.0873860754779407
2,13,funnel,autoMALA,0.5,3404.699387485067,3396.9191707076507,1.6651425e7,8.62321413317476,0.6076051765478633,0.7213447341057745
2,4,funnel,MALA,0.5,4728.056224512739,5205.483567221848,3.145716e6,6.781239708687627,0.6076683304277913,0.5
2,20,normal,autoMALA,0.5,250885.2025653279,249806.6674179157,1.186356e7,3.957297740378864,0.6611060767381979,1.2686811645138785
2,20,normal,mix_autoMALA,0.015625,209090.8396059449,209240.2535886824,3.951288e6,3.3951095915356038,0.6600962259323963,1.268071503189939
2,4,normal,MALA,0.125,6895.060866305164,7056.438501724228,3.145716e6,0.18605578474157142,0.9997536664635236,0.125
2,1,normal,mix_autoMALA,1.0,171155.79633027076,170682.5724983967,3.95523e6,3.3984551999960884,0.6625373224407073,1.2682100573291935
2,5,banana,autoMALA_fixed,0.0078125,610.470200670712,713.114983131035,1.3824064e7,0.331912269745352,0.6649195965600146,0.027656880335124947
2,19,funnel,MALA,1.0,1520.8004165824643,1597.2192550120371,3.145716e6,7.935316523754584,0.3935464089060167,1.0
2,11,normal,MALA,1.0,257022.31728104583,256785.4327944619,3.145716e6,3.9318382003378067,0.8759798950196908,1.0
2,20,banana,autoMALA,0.0625,545.0321623020662,412.0830025406644,1.524215e7,0.16164016123110617,0.6428673323387943,0.08149025534791669
2,11,normal,MALA,0.0625,1747.4930013138717,1687.7114773299502,3.145716e6,0.045809311390014054,0.9999699455340446,0.0625
2,7,funnel,autoMALA,0.001953125,2325.4600317061354,2094.629247948767,1.6999035e7,7.13979931282579,0.6026309277517149,0.7231845249519429
2,17,banana,autoMALA,0.0625,583.4623547719622,646.1240792687162,1.4745313e7,0.19255581003926403,0.6432453730837003,0.10027594591093494
2,3,funnel,autoMALA,0.125,3905.171225401917,4035.7204895363075,1.6413194e7,7.987737310608726,0.6065637357891538,0.734861915829106
2,8,banana,autoMALA,2.0,626.6734102847497,917.0039017733742,1.4499752e7,0.21519443117797207,0.6436055910013978,0.11108908546822772
2,4,normal,autoMALA,0.001953125,258453.56966765824,257378.43877816477,1.1866513e7,3.9486520880446987,0.6615605766540065,1.2694200505133277
2,14,banana,MALA,0.015625,519.4010489973722,1056.6204381991179,3.145716e6,0.006041527042745719,0.997737985716197,0.015625
2,17,funnel,mix_autoMALA,0.125,1933.833473370135,1889.4852428802199,5.958866e6,4.375333482427157,0.6020465952871253,0.7095721234097863
2,20,normal,mix_autoMALA,0.125,209090.8396059449,209240.2535886824,3.95127e6,3.3951095915356038,0.6600962259323963,1.268071503189939
2,15,banana,autoMALA_fixed,1.0,602.0606672201676,620.8683974265452,1.3583478e7,0.2858578564173247,0.657883116698938,0.036418956694214494
2,13,banana,autoMALA,0.015625,562.2037541788064,509.90699954537865,1.501445e7,0.1867149079826624,0.6408788634950678,0.0927735547718702
2,8,normal,MALA,2.0,220506.22568393516,220388.19985410216,3.145716e6,3.8398498236336263,0.29384771071435556,2.0
2,7,normal,MALA,0.015625,584.0837719367964,547.4925047595125,3.145716e6,0.003269005101996965,0.9999994499247173,0.015625
2,14,funnel,MALA,0.125,1373.8270119148049,1523.4821346786348,3.145716e6,0.49906406312621593,0.9105963908850069,0.125
2,7,banana,MALA,0.25,677.7742695866343,1715.5869433908183,3.145716e6,0.21704482778040984,0.25547309692908854,0.25
2,15,banana,mix_autoMALA,0.0625,546.1288931160452,574.6664148842774,4.961992e6,0.08803743733864823,0.6449949587843186,0.10172764265126531
2,3,banana,autoMALA_fixed,1.0,559.4750643157653,341.3408603027444,1.3448835e7,0.23788517328147743,0.663544493411245,0.031312813952581085
2,7,normal,MALA,2.0,248476.40528477798,247029.63195775088,3.145716e6,3.846118943893236,0.2924979667260647,2.0
2,20,normal,autoMALA,0.03125,251720.2730438612,250674.64504835077,1.1864003e7,3.957502763625243,0.6611589884803862,1.2686727141496974
2,2,funnel,mix_autoMALA,0.5,2060.8430782349296,2083.899344063071,5.789805e6,3.8547930172109486,0.6018737653609838,0.7298988401684804
2,5,funnel,autoMALA,9.765625E-4,4247.030909265823,4333.635598235654,1.668897e7,8.224240388756375,0.6072064706537819,0.7270956756308756
2,10,banana,mix_autoMALA,0.5,618.7926582281607,1457.2180373943306,4.782768e6,0.11561256804476419,0.6426429855046097,0.12903338500616093
2,18,banana,MALA,0.25,759.455471433624,2428.499238768146,3.145716e6,0.2275997800357275,0.2521715585307796,0.25
2,19,banana,autoMALA_fixed,1.0,609.3052722119903,993.697699032811,1.3558006e7,0.32550701291708745,0.6540914560630728,0.015213230267975808
2,12,funnel,autoMALA_fixed,9.765625E-4,2343.236774126105,2426.45293176912,1.7305337e7,14.792049528472674,0.6204151651892098,0.2319542252655171
2,6,funnel,mix_autoMALA,0.03125,2468.2745713939066,2671.228321756171,5.832075e6,4.389288503244548,0.6025462846311522,0.7210971032388174
2,6,normal,autoMALA_fixed,0.25,249035.1334285049,248161.84880076526,1.186018e7,3.9427548760893165,0.6608636307303472,1.269244405019858
2,13,funnel,MALA,0.0625,826.5362817435132,918.1845233500721,3.145716e6,0.12507752613923098,0.9794158873306382,0.0625
2,4,normal,mix_autoMALA,0.015625,181128.75307081602,180345.08541818135,3.953651e6,3.4055551818198055,0.6608199416425288,1.269265277018993
2,18,funnel,autoMALA,0.00390625,4263.177644905443,4374.069826545199,1.649802e7,8.127752965083019,0.605653136482348,0.7362348553110638
2,6,banana,MALA,0.00390625,526.8215174331496,48999.51699805158,3.145716e6,5.313949868407111e-5,0.9999999403799199,0.00390625
2,7,banana,mix_autoMALA,0.0078125,591.8035865106008,1160.2608817427842,4.809928e6,0.10966737623244999,0.642476003117425,0.130191980321179
2,1,funnel,mix_autoMALA,0.015625,2522.3987894677575,2674.369067143392,6.200835e6,6.683181845848211,0.6067677934576604,0.6790228627646276
2,17,funnel,autoMALA_fixed,0.0078125,2790.0465834555553,2904.0055847932185,1.7409489e7,10.905338529594038,0.6137039351989154,0.2681206363816523
2,2,banana,mix_autoMALA,0.015625,568.1052561787791,810.4785455443595,5.747239e6,0.11111315206911472,0.6359516640388715,0.09133759429367844
2,5,funnel,MALA,0.001953125,515.4669727188023,23110.88750501482,3.145716e6,4.9431603231252615e-6,0.9999999999443229,0.001953125
2,20,normal,autoMALA_fixed,0.5,284919.5603309713,283972.36601323937,1.1860984e7,3.9665562313163476,0.6603560844574109,1.2684192369768368
2,11,normal,mix_autoMALA,0.015625,182849.65781053388,181486.7876263259,3.954513e6,3.4049031229248783,0.6607542071653195,1.2697591373735673
2,11,normal,MALA,0.0078125,531.1456641409001,773.4781870642055,3.145716e6,0.0005810175357623134,0.9999999582935405,0.0078125
2,16,banana,autoMALA,0.25,568.5031161724,572.1162050050656,1.4828759e7,0.186134804583598,0.642645673511608,0.09603947813361667
2,3,normal,mix_autoMALA,0.5,177208.6925948691,176683.46755973037,3.953104e6,3.410890256905992,0.6614577454255695,1.2698543423483812
2,12,funnel,autoMALA_fixed,0.001953125,2343.236774126105,2426.45293176912,1.7305319e7,14.792049528472674,0.6204151651892098,0.2319542252655171
2,19,normal,MALA,9.765625E-4,513.8386168731738,1517.6987649171767,3.145716e6,2.1074934402204424e-8,0.9999999999975624,0.0009765625
2,1,banana,autoMALA,9.765625E-4,653.762625316658,1200.2697867068448,1.4435979e7,0.22005343076727615,0.6423517031891264,0.1154566758876822
2,19,funnel,autoMALA,0.001953125,2773.5995758430527,2646.802686892254,1.6557385e7,7.756726521540416,0.6066256990577217,0.733228273975354
2,6,normal,autoMALA_fixed,0.0625,249035.1334285049,248161.84880076526,1.1860216e7,3.9427548760893165,0.6608636307303472,1.269244405019858
2,2,normal,autoMALA_fixed,0.0078125,246249.38670182577,247010.61957538736,1.1865331e7,3.9533316161109218,0.6622171474461361,1.2694060162687164
2,14,normal,autoMALA_fixed,0.00390625,255196.3393687364,256426.14359155105,1.1862279e7,3.9337393377982033,0.6613270250663815,1.2694782976855103
2,12,funnel,MALA,0.0078125,519.0788843744385,836.0552989312648,3.145716e6,0.0011099209218712444,0.9999988016121278,0.0078125
2,18,banana,MALA,1.0,1213.1036206061774,5074.914932331057,3.145716e6,0.17902733355141764,0.01619379655913323,1.0
2,3,normal,mix_autoMALA,2.0,175685.3890727581,175232.42518345264,3.952593e6,3.410875696322917,0.661381469882744,1.2701922723719854
2,1,banana,MALA,0.00390625,518.7428132546902,6874.26132234841,3.145716e6,8.153208657342718e-5,0.9999995316205321,0.00390625
2,17,banana,autoMALA,1.0,557.3322523647786,409.56176239121163,1.5093852e7,0.18457616816349753,0.6439396200392029,0.0952550603192175
2,14,banana,autoMALA,0.5,643.6205308023156,1222.8175090195916,1.430124e7,0.22116734299987945,0.6433083168188471,0.11849273609391545
2,20,banana,MALA,0.5,933.8234303045746,3142.0255425930527,3.145716e6,0.22343503569358822,0.0820313981692151,0.5
2,3,normal,MALA,0.125,6006.341384936405,6012.232672856677,3.145716e6,0.18245849240032597,0.9997605732264132,0.125
2,3,funnel,autoMALA_fixed,0.0078125,2529.8639851166117,2612.1404642196876,1.6839257e7,10.06297914251261,0.6134743710439856,0.29763881019760513
2,9,banana,autoMALA,0.03125,609.5579067627709,876.5960440434943,1.4760544e7,0.21007179556237865,0.6421580587958189,0.10640599841900245
2,2,normal,autoMALA_fixed,1.0,246492.15094308727,247226.60380777737,1.186416e7,3.952376654350702,0.662229213175121,1.2693536587504795
2,4,banana,autoMALA_fixed,0.5,648.6601121055178,891.3691118496585,1.3839948e7,0.33705102957279515,0.6655184109514233,0.016992672651679613
2,9,normal,autoMALA,0.001953125,273506.68046801805,271052.0362224159,1.1863095e7,3.9823967984229056,0.6608188358820675,1.27069063156146
2,11,funnel,autoMALA_fixed,0.0625,2583.603879685373,2748.478535864034,1.7621673e7,13.09588822722183,0.6152575861827122,0.2406396157336335
2,7,normal,autoMALA_fixed,0.0625,255377.1366989329,256279.15429641108,1.1862062e7,3.9371615806615394,0.6613909457387802,1.2704917640706876
2,18,funnel,autoMALA,0.015625,4263.177644905443,4374.069826545199,1.6497984e7,8.127752965083019,0.605653136482348,0.7362348553110638
2,15,banana,MALA,1.0,910.0256300021231,3388.186227930105,3.145716e6,0.11677543536817056,0.009522440177369298,1.0
2,10,banana,MALA,0.5,577.5529199054484,883.6778345645288,3.145716e6,0.143366167766588,0.05153013525101121,0.5
2,1,banana,autoMALA_fixed,0.00390625,555.8284025254486,374.80158435865485,1.3750074e7,0.2768709508779375,0.6703682463248505,0.02165472414126741
2,10,funnel,mix_autoMALA,9.765625E-4,1797.2186861020907,1729.1082850947812,5.921124e6,4.991920238195627,0.6043769215942884,0.6947815643818371
2,18,funnel,MALA,2.0,1098.8804569223948,1114.1878414116063,3.145716e6,7.481339696992813,0.14440956500593438,2.0
2,20,normal,autoMALA_fixed,1.0,285172.682961063,284215.9541714907,1.1861486e7,3.966596934698873,0.660546857021031,1.2685957463003605
2,10,banana,autoMALA_fixed,0.03125,594.3577675709057,677.3411047987204,1.4070328e7,0.26416201275810336,0.6629567119100362,0.03729741131796408
2,5,banana,autoMALA,0.03125,633.9679368270803,1065.5324701254242,1.5051836e7,0.21841828762448193,0.6379410076942809,0.10362938758528598
2,17,banana,mix_autoMALA,0.5,567.8596657556216,929.7250011513305,4.814317e6,0.10022553039770428,0.6427113390047293,0.12768351753253168
2,11,funnel,mix_autoMALA,2.0,2122.7929513291306,2179.696336620093,5.767877e6,4.000324339560315,0.6022303110373046,0.7251029525194678
2,14,banana,mix_autoMALA,0.0078125,646.0182660235267,1610.1210000014828,5.070563e6,0.11895463266096054,0.6403319540489533,0.1219070608780075
2,15,funnel,MALA,0.015625,531.503300443956,579.3508426625677,3.145716e6,0.006403340943179724,0.9876100728878815,0.015625
2,14,funnel,MALA,0.015625,532.2810527280018,609.762815777335,3.145716e6,0.005306808524607833,0.9998325885710873,0.015625
2,18,funnel,MALA,1.0,4217.74409447483,4721.608825333386,3.145716e6,8.052666944363377,0.4377873151907557,1.0
2,6,normal,autoMALA_fixed,0.001953125,249035.1334285049,248161.84880076526,1.1860306e7,3.9427548760893165,0.6608636307303472,1.269244405019858
2,8,funnel,MALA,0.001953125,514.2675252042645,139971.13977434815,3.145716e6,4.0613982455864815e-6,0.999999999916795,0.001953125
2,16,banana,autoMALA_fixed,0.015625,650.2777711923836,927.9727271163218,1.3041114e7,0.3071285909921595,0.6621718389171369,0.02864633049025779
2,1,normal,autoMALA_fixed,0.25,251202.80917652856,250001.31858506767,1.1862145e7,3.961755493500806,0.6604641284969759,1.26945745833039
2,15,banana,mix_autoMALA,0.00390625,546.1288931160452,574.6664148842774,4.962016e6,0.08803743733864823,0.6449949587843186,0.10172764265126531
2,2,funnel,autoMALA_fixed,9.765625E-4,2012.7717353054784,2185.8124920447267,1.7954612e7,18.51985487488894,0.625352542255425,0.19481900166674587
2,19,funnel,autoMALA_fixed,0.25,2244.5021816017165,2317.7879225990837,1.7362402e7,14.199306612621706,0.6224450863398152,0.23702660083904464
2,1,banana,autoMALA,0.5,567.6479128890787,630.2507230261338,1.4761245e7,0.1706978133633961,0.6423294278763604,0.09355287613667596
2,3,funnel,autoMALA_fixed,0.001953125,2529.8639851166117,2612.1404642196876,1.6839293e7,10.06297914251261,0.6134743710439856,0.29763881019760513
2,6,normal,autoMALA_fixed,0.125,249035.1334285049,248161.84880076526,1.1860198e7,3.9427548760893165,0.6608636307303472,1.269244405019858
2,2,banana,autoMALA_fixed,0.015625,680.088893044841,1184.03993192662,1.4180807e7,0.24777178096072652,0.6265477999466287,0.04149126315692476
2,19,banana,MALA,0.5,561.5148042194802,777.5271878205498,3.145716e6,0.15540295053851733,0.0548448445494022,0.5
2,17,normal,mix_autoMALA,0.015625,180306.31399996395,179423.46311415857,3.95348e6,3.400269984307638,0.6602674049235148,1.2706387481230337
2,4,normal,autoMALA_fixed,2.0,253480.96236315393,249204.98955422002,1.1866069e7,3.959596205009153,0.6613370745007988,1.2703870721402233
2,4,funnel,mix_autoMALA,0.25,2165.1100440513537,2295.6865259395067,6.237698e6,7.65435851934403,0.6049812689975559,0.6760791682721207
2,16,normal,autoMALA_fixed,0.125,242561.3915422209,243250.22112284074,1.18666e7,3.942140482177628,0.662435686505908,1.2698280695559545
2,5,normal,mix_autoMALA,0.00390625,172292.49945025475,172956.49919742637,3.953455e6,3.4001305849541317,0.6597675353098146,1.2689154503047642
2,18,normal,MALA,0.0078125,535.8933392635178,603.1767854103305,3.145716e6,0.0007303920905180229,0.9999999372265995,0.0078125
2,14,normal,autoMALA,0.5,253172.79688864114,253175.66730816293,1.1860585e7,3.9565737146995,0.6613035693955135,1.268099071570457
2,7,banana,mix_autoMALA,0.5,591.8035865106008,1160.2608817427842,4.809893e6,0.10966737623244999,0.642476003117425,0.130191980321179
2,20,funnel,mix_autoMALA,0.5,1442.9345986256255,1267.369829711709,5.737176e6,3.9050548741702875,0.600007436779711,0.7570965340731766
2,17,funnel,MALA,0.03125,602.3859513767396,764.660772634245,3.145716e6,0.029540697874434033,0.9966960646108886,0.03125
2,2,banana,autoMALA,0.00390625,573.5628673441497,639.2914980233314,1.4743415e7,0.17950880240002323,0.6448858284869993,0.10403156510388231
2,6,normal,MALA,0.125,5973.38890789613,5797.046720123477,3.145716e6,0.18550244055923243,0.9997502341940526,0.125
2,5,funnel,MALA,0.015625,529.1742057820941,567.3215583169937,3.145716e6,0.008078243137427126,0.9973386878339024,0.015625
2,8,normal,mix_autoMALA,0.25,185295.99213006545,185725.0615132741,3.953259e6,3.3749274598650234,0.6615999213467462,1.2698918443301999
2,2,normal,mix_autoMALA,9.765625E-4,171643.8609768638,171270.20147893386,3.955082e6,3.408766706466162,0.6606763721964957,1.2692364860155905
2,8,banana,MALA,0.03125,554.3746893507263,1320.3088886151268,3.145716e6,0.04375172054853884,0.9609805096672562,0.03125
2,14,normal,MALA,0.015625,572.9509970193668,549.0753721433862,3.145716e6,0.0030010802960452917,0.9999995078383003,0.015625
2,13,normal,mix_autoMALA,0.00390625,174490.90401096502,174036.71638330992,3.954889e6,3.3899060209137697,0.6618201750059641,1.266266101678236
2,7,normal,MALA,0.001953125,513.7738611452705,1530.435626218405,3.145716e6,3.477858877880223e-6,0.9999999999204467,0.001953125
2,17,funnel,autoMALA_fixed,0.00390625,2790.0465834555553,2904.0055847932185,1.7409507e7,10.905338529594038,0.6137039351989154,0.2681206363816523
2,10,normal,mix_autoMALA,0.00390625,183431.15287862183,182917.03802900275,3.953708e6,3.4204789425908246,0.6608905921847477,1.267970794119501
2,14,normal,MALA,0.00390625,516.9433695045115,845.0791917098609,3.145716e6,9.483182961817745e-5,0.9999999974194114,0.00390625
2,1,banana,autoMALA_fixed,0.0625,555.8284025254486,374.80158435865485,1.3750002e7,0.2768709508779375,0.6703682463248505,0.02165472414126741
2,20,funnel,MALA,1.0,5595.377950234023,5893.147748469705,3.145716e6,9.37598272248863,0.4218942910644749,1.0
2,9,banana,autoMALA_fixed,0.5,662.2933020694838,1088.400782285494,1.4145214e7,0.2602444989039017,0.6527666403265735,0.0482926931277935
2,7,banana,autoMALA,0.015625,618.7001130211735,994.6606661116606,1.5250333e7,0.21806678342258418,0.6361812995469593,0.10258008148401372
2,3,banana,mix_autoMALA,0.125,623.1884650278026,1458.735238651168,5.418578e6,0.13277584978058357,0.6292721866669009,0.10602425171598193
2,5,normal,mix_autoMALA,1.0,172316.55674061246,172972.06359534807,3.953441e6,3.3996831088241963,0.6597995542570346,1.2688930777498693
2,20,funnel,autoMALA,0.5,4390.141358975033,4428.2189194790435,1.6597275e7,7.9992269954709,0.6071385784877616,0.7342782091202887
2,8,normal,MALA,1.0,246551.1019214308,248485.9171061737,3.145716e6,3.9205335138134725,0.8761921462182356,1.0
2,14,funnel,autoMALA_fixed,1.0,1489.946927156469,1491.8961842803767,1.8035518e7,17.547020024122993,0.6259485200244841,0.19048156349196982
2,1,banana,mix_autoMALA,0.25,519.2249594239938,147.88231039791995,5.742891e6,0.054865690280182386,0.6481086167666626,0.048543938899258864
2,4,normal,autoMALA_fixed,9.765625E-4,254202.1435486375,249601.87498774382,1.1865991e7,3.9591140998092027,0.6614057360519533,1.2702258766290024
2,9,funnel,autoMALA,0.015625,2257.391439033325,2035.0222663320685,1.6803563e7,8.686423088071273,0.6077299119187135,0.711757518618434
2,6,banana,autoMALA_fixed,2.0,624.8443881127041,819.6359131832284,1.3456078e7,0.29193367622355015,0.6671528730438363,0.034597366182545705
2,6,funnel,autoMALA,0.5,3401.9560928677724,3350.144564434083,1.6373261e7,7.743532182806142,0.6072884982662323,0.7395082932043523
2,16,normal,autoMALA_fixed,0.5,242561.3915422209,243250.22112284074,1.1866564e7,3.942140482177628,0.662435686505908,1.2698280695559545
2,15,funnel,mix_autoMALA,0.0625,2079.696229827242,2150.4693115669575,6.288351e6,7.730135789574691,0.6068613352265304,0.6679454821319812
2,14,banana,autoMALA,0.00390625,650.4000484733098,1152.7588832972215,1.4465642e7,0.23592307429624287,0.6440440092631476,0.11470308621266116
2,19,funnel,autoMALA_fixed,9.765625E-4,2244.5021816017165,2317.7879225990837,1.7362546e7,14.199306612621706,0.6224450863398152,0.23702660083904464
2,7,normal,autoMALA_fixed,0.00390625,255377.1366989329,256279.15429641108,1.1862134e7,3.9371615806615394,0.6613909457387802,1.2704917640706876
2,18,normal,autoMALA,0.5,240194.5223462881,239708.2447703,1.1859975e7,3.948462439638313,0.6605963200250438,1.2682060491161218
2,17,banana,autoMALA,0.015625,583.4623547719622,646.1240792687162,1.4745349e7,0.19255581003926403,0.6432453730837003,0.10027594591093494
2,4,normal,autoMALA_fixed,0.25,254202.1435486375,249601.87498774382,1.1865847e7,3.9591140998092027,0.6614057360519533,1.2702258766290024
2,6,banana,mix_autoMALA,0.0625,571.3006133657517,793.0341785209265,5.181344e6,0.11658370589626164,0.6348746501864171,0.09887920438545697
2,3,banana,mix_autoMALA,0.0078125,623.1884650278026,1458.735238651168,5.418602e6,0.13277584978058357,0.6292721866669009,0.10602425171598193
2,2,banana,mix_autoMALA,0.001953125,568.1052561787791,810.4785455443595,5.747257e6,0.11111315206911472,0.6359516640388715,0.09133759429367844
2,14,normal,MALA,0.0078125,527.4075523302165,495.06127060547556,3.145716e6,0.0006896569541874895,0.9999999439746454,0.0078125
2,20,normal,autoMALA,0.001953125,251720.2730438612,250674.64504835077,1.1864075e7,3.957502763625243,0.6611589884803862,1.2686727141496974
2,7,funnel,MALA,0.125,1403.3962944555058,1509.49842431559,3.145716e6,0.6762833840405893,0.8970562543247212,0.125
2,12,banana,autoMALA_fixed,0.0625,578.1973555635343,537.6461879676141,1.3359023e7,0.30661074491103507,0.6612877076934693,0.023291214756611497
2,20,funnel,autoMALA_fixed,0.0078125,2262.818986427404,2316.816681784857,1.7115916e7,12.292411677979898,0.6143913072760165,0.26342747952972007
2,8,funnel,MALA,0.00390625,513.5993624700691,1268.4819225455449,3.145716e6,6.7144124077575e-5,0.9999999815345406,0.00390625
2,18,banana,mix_autoMALA,0.03125,582.480822370319,1004.481479590971,4.891063e6,0.09977246892768976,0.6437438290234889,0.11760532090787182
2,4,banana,MALA,0.03125,531.7949077800608,628.961507395159,3.145716e6,0.03963817776682571,0.9251045337383316,0.03125
2,18,funnel,mix_autoMALA,2.0,2134.2983936344317,2194.697452457288,5.952548e6,4.066506343727158,0.6019979693425223,0.7297888866232257
2,10,funnel,MALA,0.00390625,514.1348144387384,1270.3287432026025,3.145716e6,7.869773995230914e-5,0.9999999382316115,0.00390625
2,6,normal,mix_autoMALA,2.0,181594.83264027277,180180.29408834706,3.95629e6,3.4236381156196996,0.6612295158940141,1.2684829872943526
2,1,normal,autoMALA_fixed,0.001953125,251202.80917652856,250001.31858506767,1.1862271e7,3.961755493500806,0.6604641284969759,1.26945745833039
2,14,banana,autoMALA_fixed,0.25,560.5227856059226,470.34334077076886,1.4192251e7,0.21233303265418751,0.6356014033682545,0.03756379244977008
2,16,banana,autoMALA,0.00390625,556.6785836704121,460.58902116533835,1.5105837e7,0.17710518110088083,0.6448595742193725,0.09254892048475763
2,14,normal,autoMALA_fixed,1.0,254888.7313741295,256022.32366644146,1.1861357e7,3.9352164368367033,0.6612586309931165,1.269334310500965
2,4,banana,autoMALA_fixed,9.765625E-4,652.0390095789082,925.0456016496456,1.312689e7,0.3137666167536005,0.6576048586178403,0.026415432362624648
2,9,normal,mix_autoMALA,0.015625,180556.04248113625,179729.09621058876,3.955504e6,3.387811844442469,0.6618520661793902,1.2686821327985751
2,4,funnel,autoMALA,0.001953125,6219.499418472582,6761.241030806223,1.6150861e7,7.7073604283197295,0.606138259320434,0.7664621492649495
2,7,normal,mix_autoMALA,0.125,172100.20338361297,171481.03873478225,3.952147e6,3.404676252227026,0.660291422186613,1.2704432992384949
2,9,normal,autoMALA_fixed,0.0625,280302.2135376919,279391.27643054264,1.1868453e7,3.974990453147561,0.6614004498020285,1.2707320398261528
2,2,banana,autoMALA,9.765625E-4,573.5628673441497,639.2914980233314,1.4743451e7,0.17950880240002323,0.6448858284869993,0.10403156510388231
2,10,banana,autoMALA,0.0078125,546.3424675272355,301.40090843514673,1.600899e7,0.15927596529216256,0.642751361209846,0.08477424706001767
2,18,banana,autoMALA_fixed,0.0625,583.6513665322747,475.83820361500904,1.411252e7,0.2917714583088647,0.6578957999145097,0.03807311458090613
2,1,normal,MALA,0.125,6938.9538568245325,7023.8546207479885,3.145716e6,0.18380105145967554,0.9997590787808784,0.125
2,10,funnel,MALA,2.0,1541.0105305565223,1403.3731395626808,3.145716e6,8.703729235461086,0.16656640050044366,2.0
2,5,normal,autoMALA_fixed,0.001953125,252216.4803273183,252586.2690811506,1.1861041e7,3.96166730109533,0.6610891999912091,1.2704620386742485
2,5,banana,autoMALA,0.0625,633.9679368270803,1065.5324701254242,1.5051818e7,0.21841828762448193,0.6379410076942809,0.10362938758528598
2,6,normal,mix_autoMALA,1.0,181594.83264027277,180180.29408834706,3.956288e6,3.4236381156196996,0.6612295158940141,1.2684829872943526
2,18,funnel,autoMALA_fixed,0.0078125,3417.1964679288158,3740.754982255102,1.6667782e7,10.749723263504874,0.6122633470474372,0.2965517772896703
2,20,banana,MALA,1.0,670.9004856520711,1221.0998412019364,3.145716e6,0.12494225714250955,0.010162733358386111,1.0
2,8,funnel,autoMALA_fixed,9.765625E-4,1565.2614536289793,1567.7271679359335,1.7874978e7,20.17683215960715,0.62809614446219,0.20535740070933556
2,11,banana,autoMALA_fixed,0.125,585.3976020392683,580.2291384672002,1.3981485e7,0.23994060331237393,0.6490264466496032,0.029153609332880276
2,3,funnel,MALA,0.00390625,514.72166296111,866.9580918930839,3.145716e6,0.00011621969460966152,0.9999997999843226,0.00390625
2,16,funnel,MALA,0.03125,606.2217074280021,717.7101295434197,3.145716e6,0.02995026601819748,0.9921353795250041,0.03125
2,16,banana,MALA,0.03125,525.7438272710197,749.3621394815794,3.145716e6,0.021713308660597976,0.9649924748789358,0.03125
2,5,banana,autoMALA,0.001953125,633.9679368270803,1065.5324701254242,1.5051908e7,0.21841828762448193,0.6379410076942809,0.10362938758528598
2,7,normal,MALA,0.03125,763.587250913565,676.6516937036924,3.145716e6,0.012070168318481556,0.9999959815247657,0.03125
2,6,funnel,autoMALA,0.125,5110.294507209891,5327.583479282561,1.6356375e7,7.984377749745269,0.6066032971695,0.7427970729099661
2,9,normal,autoMALA,0.5,273506.68046801805,271052.0362224159,1.1862951e7,3.9823967984229056,0.6608188358820675,1.27069063156146
2,17,normal,autoMALA,0.015625,245674.71691043166,242141.16438175348,1.1858601e7,3.9660035058401903,0.6605763599211865,1.269111531553387
2,18,funnel,mix_autoMALA,0.001953125,2323.404178424375,2460.2511468387393,5.798574e6,4.583835766020654,0.6025492364142053,0.7325540145862374
2,2,banana,mix_autoMALA,0.03125,568.1052561787791,810.4785455443595,5.747233e6,0.11111315206911472,0.6359516640388715,0.09133759429367844
2,19,funnel,autoMALA,0.5,2773.5995758430527,2646.802686892254,1.6557241e7,7.756726521540416,0.6066256990577217,0.733228273975354
2,16,funnel,MALA,0.125,1474.7753746105907,1611.670790444459,3.145716e6,0.6326388366892766,0.8961135279646424,0.125
2,9,normal,MALA,0.0625,1722.0561931289833,1696.8647804505558,3.145716e6,0.047917238009208586,0.9999675564402535,0.0625
2,15,banana,autoMALA_fixed,0.00390625,574.2751394070827,462.47218929395314,1.373629e7,0.2677214288289294,0.6773502439341069,0.02581892426838524
2,4,normal,autoMALA,9.765625E-4,258453.56966765824,257378.43877816477,1.1866531e7,3.9486520880446987,0.6615605766540065,1.2694200505133277
2,6,banana,autoMALA_fixed,0.25,606.3821836529648,829.6228858399404,1.444376e7,0.2309834220994676,0.6300676509582439,0.03926592023382976
2,14,funnel,autoMALA_fixed,0.03125,1959.758015853871,1861.9866240896818,1.7213786e7,11.481434766922025,0.6191623306332796,0.26572131568116475
2,17,normal,autoMALA,0.0625,245674.71691043166,242141.16438175348,1.1858565e7,3.9660035058401903,0.6605763599211865,1.269111531553387
2,19,normal,mix_autoMALA,0.015625,185106.40052872137,184267.78626753026,3.953337e6,3.4033550692533847,0.6604594474849812,1.268554782566418
2,2,banana,autoMALA_fixed,0.5,616.3826412811275,782.752144086003,1.310045e7,0.28263561609835774,0.6753140405663964,0.03345895164609465
2,20,banana,autoMALA_fixed,0.125,595.6354024259489,579.8390061573291,1.346826e7,0.3142349964225395,0.661628180460306,0.026682916459873966
2,7,funnel,mix_autoMALA,2.0,2149.6360677053226,2233.6944801243653,5.799539e6,3.726087050641599,0.5995841384503812,0.7396108502534391
2,14,normal,mix_autoMALA,9.765625E-4,173006.8766053242,172577.56393397247,3.956031e6,3.3973113547691933,0.6615761986512095,1.269357678111151
2,12,funnel,mix_autoMALA,2.0,1854.6935255491933,1825.3826684138269,5.700376e6,3.9104808014947237,0.6024725319855947,0.7380506194561298
2,4,normal,autoMALA,0.0078125,258453.56966765824,257378.43877816477,1.1866477e7,3.9486520880446987,0.6615605766540065,1.2694200505133277
2,6,funnel,mix_autoMALA,2.0,2061.4795011998553,2096.152456917643,5.959076e6,4.0836490071966365,0.6021829734747927,0.729387887957777
2,6,banana,autoMALA_fixed,1.0,624.8443881127041,819.6359131832284,1.3456061e7,0.29193367622355015,0.6671528730438363,0.034597366182545705
2,6,normal,autoMALA_fixed,2.0,249692.37438567687,248709.2207490464,1.1860286e7,3.9426434629041176,0.6608547255276808,1.2692451160619747
2,1,banana,MALA,0.5,614.8609343208781,784.1354357758734,3.145716e6,0.12463928735096734,0.037341091779963656,0.5
2,4,funnel,MALA,0.03125,597.1014250924984,745.9106122747681,3.145716e6,0.026051981269740968,0.9940728357524672,0.03125
2,9,funnel,autoMALA,0.125,2257.391439033325,2035.0222663320685,1.6803509e7,8.686423088071273,0.6077299119187135,0.711757518618434
2,8,normal,MALA,0.001953125,514.4681411330483,963.6591161861957,3.145716e6,4.173391313442235e-6,0.9999999998996508,0.001953125
2,15,funnel,autoMALA,2.0,5242.011740441634,5577.685232018013,1.6445349e7,8.075975536334292,0.6070695212278452,0.7314811838145561
2,9,banana,autoMALA,0.0078125,609.5579067627709,876.5960440434943,1.476058e7,0.21007179556237865,0.6421580587958189,0.10640599841900245
2,20,normal,MALA,0.00390625,517.3904834169542,551.4543328040994,3.145716e6,0.0001686587984977953,0.9999999932743245,0.00390625
2,18,normal,MALA,9.765625E-4,514.7176289658435,38884.33673631967,3.145716e6,2.473019515786175e-7,0.9999999999997926,0.0009765625
2,10,normal,autoMALA_fixed,0.5,261863.22961302247,261189.56614869417,1.1857808e7,3.958221399724674,0.6605959567823323,1.2663103153374216
2,6,funnel,MALA,0.0078125,528.6770518239928,908.9407362569247,3.145716e6,0.0004286481799324605,0.9999997116518657,0.0078125
2,12,normal,MALA,0.0078125,532.0219291979333,634.6946873309323,3.145716e6,0.0007170312173296935,0.9999999468993568,0.0078125
2,14,banana,autoMALA,0.015625,650.4000484733098,1152.7588832972215,1.4465606e7,0.23592307429624287,0.6440440092631476,0.11470308621266116
2,15,funnel,autoMALA,0.03125,4368.39418224797,4545.85423907692,1.6567534e7,8.176787761323663,0.6060935777331456,0.7314757703595388
2,14,normal,mix_autoMALA,0.25,173006.8766053242,172577.56393397247,3.955983e6,3.3973113547691933,0.6615761986512095,1.269357678111151
2,8,funnel,mix_autoMALA,0.5,2057.5787054718194,2011.767842734083,5.683112e6,3.809916365998697,0.6013639086192779,0.7675864367133315
2,6,banana,autoMALA,9.765625E-4,585.4194196594923,755.0646667071286,1.524037e7,0.1952371666630863,0.636621329715729,0.09303638239862104
2,17,normal,MALA,0.03125,836.0781573877778,908.2766128479062,3.145716e6,0.012050755009509286,0.9999960778533633,0.03125
2,20,banana,autoMALA,0.125,545.0321623020662,412.0830025406644,1.5242132e7,0.16164016123110617,0.6428673323387943,0.08149025534791669
2,5,normal,autoMALA,0.001953125,266305.0075097831,265314.5117294055,1.1861654e7,3.9607876789430914,0.661325006850702,1.2693888229701045
2,9,funnel,autoMALA_fixed,0.03125,2330.1747372472196,2457.6869886664485,1.7461207e7,14.182884393097051,0.6170542494802406,0.23809750421159737
2,7,banana,mix_autoMALA,1.0,587.452433106883,981.1905605055189,4.911297e6,0.10944334422517638,0.6449083463722375,0.12564179002380446
2,1,funnel,mix_autoMALA,9.765625E-4,2522.3987894677575,2674.369067143392,6.200859e6,6.683181845848211,0.6067677934576604,0.6790228627646276
2,5,normal,MALA,0.0625,2052.92493431378,2113.7266810075007,3.145716e6,0.046511019420490324,0.9999700358333592,0.0625
2,4,normal,autoMALA_fixed,0.015625,254202.1435486375,249601.87498774382,1.1865919e7,3.9591140998092027,0.6614057360519533,1.2702258766290024
2,11,normal,autoMALA,9.765625E-4,234274.7990141311,233709.27816506542,1.1861093e7,3.957928984205744,0.6605340783604231,1.2696201304256498
2,5,banana,autoMALA,0.00390625,633.9679368270803,1065.5324701254242,1.505189e7,0.21841828762448193,0.6379410076942809,0.10362938758528598
2,18,funnel,autoMALA_fixed,0.015625,3417.1964679288158,3740.754982255102,1.6667764e7,10.749723263504874,0.6122633470474372,0.2965517772896703
2,7,funnel,autoMALA_fixed,0.001953125,3667.618148798845,3921.476858374117,1.6715549e7,9.666862027743983,0.6152786865847535,0.30113390674714874
2,9,funnel,autoMALA_fixed,9.765625E-4,2330.1747372472196,2457.6869886664485,1.7461297e7,14.182884393097051,0.6170542494802406,0.23809750421159737
2,14,funnel,autoMALA,9.765625E-4,4442.328790303413,4510.1169085454485,1.6518644e7,7.473079440517144,0.6054394746953596,0.7373108342587859
2,12,banana,MALA,0.00390625,516.9593773084098,1697.0036051517602,3.145716e6,4.760247402031991e-5,0.9999990264804314,0.00390625
2,3,normal,autoMALA,0.00390625,259646.40448863225,256940.51858243876,1.1865027e7,3.9743181726845638,0.6620644587663016,1.2687290005485874
2,6,funnel,autoMALA_fixed,0.00390625,2623.5955938383418,2598.4770103296432,1.6797331e7,9.558311603648502,0.6164565736529078,0.3041052531167811
2,3,normal,MALA,0.015625,577.6707796877619,522.8659813176856,3.145716e6,0.0030241143399827182,0.9999994976930892,0.015625
2,13,funnel,mix_autoMALA,0.0625,2141.534473885224,2194.824577166995,5.825602e6,4.789756722042656,0.6026056604976626,0.714358895240118
2,16,normal,MALA,0.015625,591.2721223761575,677.4339221925718,3.145716e6,0.0027946563134173285,0.9999995665445809,0.015625
2,7,normal,mix_autoMALA,0.001953125,172100.20338361297,171481.03873478225,3.952183e6,3.404676252227026,0.660291422186613,1.2704432992384949
2,13,banana,autoMALA_fixed,0.125,607.8362164130673,716.1939509970372,1.3270598e7,0.317510632073608,0.662010920744258,0.02625869302332667
2,11,normal,MALA,0.00390625,523.058952231574,1118.8622115852245,3.145716e6,5.363850838707616e-5,0.9999999982560815,0.00390625
2,19,normal,autoMALA_fixed,0.0625,258040.65524806708,258112.5353795713,1.1864021e7,3.9424690322286335,0.6606630314303236,1.267559698605733
2,8,banana,autoMALA,0.03125,594.0938203097696,723.7313007123921,1.4749626e7,0.199229726114577,0.6423144959094177,0.10117112568378293
2,2,banana,autoMALA,0.03125,573.5628673441497,639.2914980233314,1.4743361e7,0.17950880240002323,0.6448858284869993,0.10403156510388231
2,8,banana,mix_autoMALA,0.125,582.2701734279533,953.2742757642297,5.16997e6,0.11906954334418449,0.6421401965021721,0.10263070948075936
2,20,normal,autoMALA,0.125,251720.2730438612,250674.64504835077,1.1863967e7,3.957502763625243,0.6611589884803862,1.2686727141496974
2,11,normal,mix_autoMALA,0.0625,182849.65781053388,181486.7876263259,3.954501e6,3.4049031229248783,0.6607542071653195,1.2697591373735673
2,17,normal,mix_autoMALA,2.0,180306.31399996395,179423.46311415857,3.953442e6,3.400269984307638,0.6602674049235148,1.2706387481230337
2,6,normal,MALA,1.0,232126.90875698268,230530.3818540281,3.145716e6,3.9476582002540406,0.8750702917203699,1.0
2,12,normal,mix_autoMALA,0.001953125,187966.90071987011,185207.41509514564,3.955446e6,3.391116639534733,0.6619888498620305,1.2708648634505515
2,20,banana,autoMALA,1.0,558.1828249788908,427.0159283567312,1.4897652e7,0.18944165614873154,0.6422245846016011,0.10016124191184492
2,8,normal,MALA,0.5,107705.61561460618,108348.186723957,3.145716e6,2.2509693423918122,0.9844874903759617,0.5
2,12,normal,MALA,0.015625,578.4082823652247,640.1750531569548,3.145716e6,0.002911764747863548,0.999999551264999,0.015625
2,1,banana,MALA,0.03125,517.5114431482442,333.98690430722235,3.145716e6,0.027207529893804483,0.8508203300623874,0.03125
2,19,funnel,mix_autoMALA,0.0625,2065.811284281309,2067.365737987653,5.875967e6,4.128753857501994,0.6022240142623198,0.7138378311589869
2,17,banana,autoMALA_fixed,0.015625,574.0810003994758,487.9480617186542,1.3638538e7,0.25075714588967396,0.669068652134199,0.03923446033769814
2,17,normal,autoMALA,0.001953125,245674.71691043166,242141.16438175348,1.1858655e7,3.9660035058401903,0.6605763599211865,1.269111531553387
2,10,funnel,MALA,0.015625,536.5039357367639,583.6272182474635,3.145716e6,0.009512846693685338,0.9943620633198594,0.015625
2,9,normal,MALA,0.125,5940.383556811284,6007.680424398165,3.145716e6,0.18660253686639425,0.999749371436041,0.125
2,5,normal,autoMALA,0.015625,266305.0075097831,265314.5117294055,1.18616e7,3.9607876789430914,0.661325006850702,1.2693888229701045
2,8,funnel,autoMALA_fixed,2.0,3607.8475390637245,3849.3850245056587,1.7252754e7,10.044304612021483,0.6093227939867082,0.29675433476984125
2,4,banana,mix_autoMALA,0.015625,537.002802961814,369.27921660824103,5.383546e6,0.10259241848357895,0.6353825240583326,0.0815989044317235
2,11,funnel,mix_autoMALA,9.765625E-4,2275.847695456484,2250.362733565777,5.633371e6,3.4305314692551607,0.6010076531342166,0.7493756296083602
2,6,banana,autoMALA_fixed,0.0625,602.4892882245556,732.6475272621358,1.4500222e7,0.23300737992136128,0.6289617775097684,0.04229973929046301
2,17,banana,MALA,0.5,829.2699889836247,2429.291817824057,3.145716e6,0.20289111572031773,0.0629719268667848,0.5
2,18,banana,mix_autoMALA,0.0078125,582.480822370319,1004.481479590971,4.891075e6,0.09977246892768976,0.6437438290234889,0.11760532090787182
2,19,normal,autoMALA,9.765625E-4,273720.3880401481,275677.99964426795,1.1860527e7,3.9266970327580326,0.6607944984908432,1.2688488431388893
2,2,normal,autoMALA,0.0625,268628.233977928,268314.9091388991,1.1861269e7,3.9409509575600556,0.6613453984121358,1.2698019005949457
2,19,banana,autoMALA,0.0078125,609.4112076625885,834.747015503133,1.4849946e7,0.20939721989434565,0.6432802421433462,0.10796918409974525
2,6,banana,autoMALA,0.001953125,585.4194196594923,755.0646667071286,1.5240352e7,0.1952371666630863,0.636621329715729,0.09303638239862104
2,10,funnel,mix_autoMALA,0.25,1797.2186861020907,1729.1082850947812,5.921076e6,4.991920238195627,0.6043769215942884,0.6947815643818371
2,11,banana,autoMALA,2.0,634.7750846383678,1071.9634696980645,1.5268355e7,0.22025087761762754,0.6386979874849026,0.10539124627905329
2,17,banana,MALA,2.0,513.0019569471624,41783.937221223736,3.145716e6,0.0,0.0,2.0
2,14,banana,autoMALA_fixed,9.765625E-4,634.0040238157229,786.1016199093239,1.3169696e7,0.27042101175151956,0.6727195514752127,0.04319762434403678
2,16,normal,autoMALA_fixed,0.25,242561.3915422209,243250.22112284074,1.1866582e7,3.942140482177628,0.662435686505908,1.2698280695559545
2,19,banana,autoMALA,0.00390625,609.4112076625885,834.747015503133,1.4849964e7,0.20939721989434565,0.6432802421433462,0.10796918409974525
2,2,banana,mix_autoMALA,0.0625,568.1052561787791,810.4785455443595,5.747227e6,0.11111315206911472,0.6359516640388715,0.09133759429367844
2,2,normal,MALA,1.0,247555.13259108,244939.63534454128,3.145716e6,3.93683015772852,0.8759916766758368,1.0
2,4,funnel,autoMALA,1.0,6219.499418472582,6761.241030806223,1.6150699e7,7.7073604283197295,0.606138259320434,0.7664621492649495
2,10,normal,autoMALA_fixed,1.0,263305.0856493982,262661.41027533734,1.1856292e7,3.957315691664127,0.6604565013275316,1.2663443572815265
2,9,banana,autoMALA_fixed,1.0,662.2933020694838,1088.400782285494,1.4145224e7,0.2602444989039017,0.6527666403265735,0.0482926931277935
2,7,funnel,mix_autoMALA,9.765625E-4,2149.6360677053226,2233.6944801243653,5.799601e6,3.726087050641599,0.5995841384503812,0.7396108502534391
2,20,banana,mix_autoMALA,0.5,544.2218378020475,621.5158740662133,4.984631e6,0.08698178651995925,0.6453737368783835,0.10251483932735213
2,6,normal,autoMALA,0.015625,253208.30026991418,253727.96796840854,1.1863628e7,3.9455934844341356,0.6620515423431739,1.2683235830003927
2,19,banana,MALA,0.125,530.902431941283,194.3967744653337,3.145716e6,0.06280025433088665,0.17442349566628185,0.125
2,15,normal,autoMALA_fixed,0.03125,272788.99359914113,271814.346980669,1.186135e7,3.941688107959693,0.6607453117047615,1.268524276453343
2,16,banana,MALA,9.765625E-4,515.1092181133154,2.1758104760882083e7,3.145716e6,8.623072008566677e-8,0.9999999999775759,0.0009765625
2,6,normal,mix_autoMALA,0.25,181616.89972067607,180181.94154303055,3.956726e6,3.423550203046567,0.6611953202922212,1.2684821270329554
2,13,banana,autoMALA,0.5,562.2037541788064,509.90699954537865,1.5014367e7,0.1867149079826624,0.6408788634950678,0.0927735547718702
2,1,funnel,MALA,2.0,3360.9537147624305,3314.287038127864,3.145716e6,8.750574943013444,0.16666801402892056,2.0
2,16,funnel,mix_autoMALA,1.0,2454.5513880338244,2617.7905116140273,5.680698e6,3.7571172338596486,0.6010174115043695,0.7440817758741581
2,12,normal,autoMALA_fixed,0.5,261927.68265856968,262499.8171077882,1.1857754e7,3.9594352715765173,0.6603588959210632,1.2666130579154662
2,12,banana,autoMALA_fixed,2.0,588.3283462215969,628.7206611313923,1.3271306e7,0.2843793591028175,0.6630957649875185,0.03539150277518169
2,12,funnel,mix_autoMALA,0.00390625,2396.3397448310366,2443.2123841887255,5.962917e6,6.114833077906917,0.6054074578444985,0.7060253760343591
2,11,banana,autoMALA_fixed,0.015625,585.3976020392683,580.2291384672002,1.3981539e7,0.23994060331237393,0.6490264466496032,0.029153609332880276
2,9,funnel,autoMALA_fixed,0.015625,2330.1747372472196,2457.6869886664485,1.7461225e7,14.182884393097051,0.6170542494802406,0.23809750421159737
2,13,funnel,autoMALA,0.0078125,5763.8032459496235,6198.772331097258,1.6425948e7,8.485509257812366,0.607170232732073,0.7276100424840235
2,3,normal,mix_autoMALA,0.001953125,177208.6925948691,176683.46755973037,3.953152e6,3.410890256905992,0.6614577454255695,1.2698543423483812
2,20,banana,autoMALA,0.015625,545.0321623020662,412.0830025406644,1.5242186e7,0.16164016123110617,0.6428673323387943,0.08149025534791669
2,16,banana,MALA,0.015625,519.7380943697025,1637.7999938530804,3.145716e6,0.0043236127460804,0.9993285584803632,0.015625
2,12,funnel,MALA,0.0625,807.5686103561043,927.0891936966235,3.145716e6,0.13706699076292303,0.9738124279683633,0.0625
2,2,normal,autoMALA,1.0,268753.9648637211,268442.6136009042,1.1861399e7,3.9408759960380038,0.661354511879595,1.2698172516411455
2,10,funnel,autoMALA_fixed,0.0078125,2641.563949377463,2767.537147266861,1.6867278e7,11.638406345636824,0.619233285759729,0.28289906262766235
2,15,banana,MALA,0.25,536.434835583595,253.20919099609722,3.145716e6,0.04565738129838904,0.04732167161267548,0.25
2,15,normal,autoMALA_fixed,1.0,273807.2194137918,272802.4789434389,1.1862584e7,3.941405470458689,0.6607014666492269,1.268105746845704
2,4,normal,autoMALA,2.0,257948.20442447238,256976.675777108,1.186606e7,3.9482905472602132,0.6615459865488886,1.26951726490404
2,6,normal,mix_autoMALA,0.015625,181616.89972067607,180181.94154303055,3.95675e6,3.423550203046567,0.6611953202922212,1.2684821270329554
2,4,normal,MALA,1.0,262606.5240878398,259323.10640026312,3.145716e6,3.9378122366175217,0.8755968030791219,1.0
2,10,normal,autoMALA_fixed,9.765625E-4,262706.4379388482,261971.92119207664,1.1858183e7,3.9591364496444967,0.6606589732113266,1.2663861329947286
2,18,banana,mix_autoMALA,1.0,525.5703582842482,292.7323775117246,5.230093e6,0.05543204623993438,0.6482063754915572,0.07589948052021267
2,8,banana,mix_autoMALA,0.25,582.2701734279533,953.2742757642297,5.169964e6,0.11906954334418449,0.6421401965021721,0.10263070948075936
2,7,funnel,MALA,0.001953125,513.942185906522,67672.79525395988,3.145716e6,3.5506385782685737e-6,0.9999999999368756,0.001953125
2,14,funnel,mix_autoMALA,0.25,1716.0943033521803,1662.3905059988103,6.177927e6,4.262431033441313,0.6032374049723749,0.7242775936553559
2,18,funnel,autoMALA,0.125,4263.177644905443,4374.069826545199,1.649793e7,8.127752965083019,0.605653136482348,0.7362348553110638
2,8,banana,MALA,0.25,718.8662888206067,2082.5392018063544,3.145716e6,0.2289430718477553,0.26889389754579207,0.25
2,7,normal,MALA,0.125,5583.332750607589,5479.9332559956965,3.145716e6,0.18418459782595156,0.9997579101854893,0.125
2,3,normal,autoMALA_fixed,0.25,249531.72369654843,248840.03739489175,1.1861342e7,3.9548198949969113,0.6618652640740534,1.2673906126012549
2,6,normal,mix_autoMALA,0.125,181616.89972067607,180181.94154303055,3.956732e6,3.423550203046567,0.6611953202922212,1.2684821270329554
2,18,normal,autoMALA_fixed,1.0,273709.28567405225,274087.8557958203,1.185977e7,3.954596367362445,0.6611821061439427,1.2684046154664985
2,1,banana,autoMALA_fixed,0.5,581.8748816552583,571.4602524293331,1.3730565e7,0.33395290197226735,0.6512741756159444,0.019552091088537
2,2,banana,MALA,2.0,955.4419998464682,5892.558837410581,3.145716e6,0.07271209793816844,0.002166595073574737,2.0
2,12,funnel,autoMALA_fixed,1.0,3214.610359821672,3371.7261798996933,1.6826413e7,10.68082609218011,0.6171044239548921,0.30082003373209404
2,14,funnel,mix_autoMALA,2.0,1776.5302698031637,1713.0198286922093,5.872032e6,4.236733204164738,0.6022112412869483,0.7341383141276666
2,4,banana,autoMALA,0.0078125,673.433598676427,1366.7088596357448,1.4970212e7,0.2279732525081625,0.6384766188632597,0.11289445914279436
2,15,funnel,MALA,9.765625E-4,515.0092293470149,1.2176494260155065e7,3.145716e6,1.4754228920101445e-8,0.9999999999996654,0.0009765625
2,8,banana,MALA,2.0,558.6138756683472,629.5576183203412,3.145716e6,0.047892147212149724,0.0013842296661643457,2.0
2,7,banana,mix_autoMALA,0.0625,591.8035865106008,1160.2608817427842,4.80991e6,0.10966737623244999,0.642476003117425,0.130191980321179
2,17,banana,autoMALA,9.765625E-4,583.4623547719622,646.1240792687162,1.4745421e7,0.19255581003926403,0.6432453730837003,0.10027594591093494
2,11,funnel,autoMALA_fixed,0.25,2583.603879685373,2748.478535864034,1.7621637e7,13.09588822722183,0.6152575861827122,0.2406396157336335
2,4,banana,autoMALA_fixed,2.0,648.6601121055178,891.3691118496585,1.3839983e7,0.33705102957279515,0.6655184109514233,0.016992672651679613
2,11,banana,mix_autoMALA,0.03125,536.6039347040734,309.2711536570991,5.123207e6,0.058973486829183366,0.6491049299147498,0.0873860754779407
2,16,banana,MALA,0.0078125,516.1482746679503,2593.534287602543,3.145716e6,0.0006799425417912407,0.9999779891837788,0.0078125
2,2,banana,MALA,0.125,619.8714350102556,1123.950701057615,3.145716e6,0.16056998323432375,0.44291879648946036,0.125
2,17,banana,mix_autoMALA,1.0,567.8596657556216,929.7250011513305,4.81432e6,0.10022553039770428,0.6427113390047293,0.12768351753253168
2,2,banana,autoMALA,2.0,597.8437714723746,816.746355415195,1.4581748e7,0.1977330869357739,0.64367165928346,0.10839757414095391
2,14,funnel,MALA,2.0,822.1852572281871,563.8924113660194,3.145716e6,6.531106084101653,0.1321361191820122,2.0
2,12,funnel,mix_autoMALA,0.125,2396.3397448310366,2443.2123841887255,5.962887e6,6.114833077906917,0.6054074578444985,0.7060253760343591
2,4,funnel,autoMALA_fixed,0.00390625,2414.233129889231,2486.617178898729,1.7434552e7,13.071442200632898,0.6231409966318795,0.2538845103281603
2,18,normal,autoMALA_fixed,0.001953125,272614.35081216483,273086.3264964805,1.1860936e7,3.9546247188164605,0.6613623858191172,1.2682784388272184


==> deliverables/AM_two_component_normal_scale/aggregated/summary.csv <==
dim,seed,model,sampler,ess,ess_exact,n_leapfrog,msjd,margin1_mean,margin1_var,KS,ks_pval,mala
0,2,two_component_normal_scale,autoMALA_fixed,964132.8820290959,1.0092531107049824e6,4.7457186e7,3.9497388854722812,-0.00024994733945008256,0.9999558602454374,0.4387595003477145,0.9905879273612777,false
6,2,two_component_normal_scale,NUTS,1.0309382405452654e6,112800.96465872001,278895912,4.252546053713968e11,414.27941065653704,1.0047719734092385e12,1.3742530239420603,0.04577544086892282,false
4,14,two_component_normal_scale,autoMALA_fixed,1.0747112836142168e6,1.0044819140023423e6,4.7435062e7,1.9747214910934007e8,2.8488867164771814,1.0002803805901381e8,0.5654133295926158,0.9065088899129606,false
5,13,two_component_normal_scale,mix_autoMALA,658698.2753108949,98872.48383985975,5.9887759e7,4.208309145360807e9,563.62498165033,9.968570704765121e9,2.5226209522957106,5.938311303415823e-6,false
3,5,two_component_normal_scale,mix_autoMALA,663582.1365833154,96313.19874206779,4.1372224e7,422465.0041267159,2.806083159861836,1.007016990506079e6,2.152376784326293,0.00018927596740978857,false
6,11,two_component_normal_scale,autoMALA_fixed,1.0027036552294013e6,1.0127655608149854e6,4.7407077e7,1.978158895644082e12,577.3146697992495,9.999051693933555e11,0.7305824541670063,0.6599041919186294,false
8,5,two_component_normal_scale,mix_autoMALA,687124.0880699384,99221.58080125939,8.7873586e7,4.227235534763806e15,150931.4542216832,1.0006204203149854e16,2.9460126544020113,5.788347266972941e-8,false
7,17,two_component_normal_scale,NUTS,938422.5904928324,1088.7290214962409,1393852988,1.196327730535116e10,608751.5583748554,9.586073683206269e13,51.740247238697975,0.0,false
6,3,two_component_normal_scale,autoMALA,1.0135722206865485e6,2022.4829140104812,6.2676454e7,3.560036231749702e6,119070.48685573407,4.93241026735629e11,168.6503553584646,0.0,false
2,16,two_component_normal_scale,autoMALA_fixed,1.0364317173564389e6,978933.7655414146,4.7452697e7,19774.28421342394,-0.016757176327893537,9981.87413603591,0.7032084957285178,0.705887508557735,false
2,11,two_component_normal_scale,NUTS,789195.5435255574,848142.9670859537,7016047,17795.0246919618,-0.1030912459462967,9999.190685009362,0.7222091676494529,0.6740161850611734,false
1,15,two_component_normal_scale,autoMALA_fixed,1.04111312356882e6,1.0407643476659537e6,4.7447609e7,197.62396961266776,-0.009353219913478806,100.0195830055341,0.6188102033193275,0.8384397224484175,false
3,12,two_component_normal_scale,autoMALA,1.0321874362981619e6,2554.738225874676,6.2482279e7,5690.0194303315675,-7.842727084314273,942909.7557466389,11.732096575373475,5.5799411629607856e-120,false
7,3,two_component_normal_scale,NUTS,919457.5655002943,1096.482684049683,1411816234,1.9083346532926876e10,-896816.3054702589,9.58998763077011e13,25.657571587532544,0.0,false
5,13,two_component_normal_scale,autoMALA,1.052920095061768e6,1322.5181968729758,6.2722952e7,327861.3200243227,9928.67210285485,7.7081529762507305e9,60.19064878493623,0.0,false
8,5,two_component_normal_scale,autoMALA,1.0754587045082299e6,3.7633102531104023e6,6.2706157e7,5.031085306133734e6,747249.6935053256,2.1662538192866992e12,504.34757682242827,0.0,false
8,8,two_component_normal_scale,mix_autoMALA,650568.0055846653,96923.89181366388,8.7903373e7,4.1894530083910755e15,-374881.9678152931,9.992614395914864e15,2.2881754453670737,5.666541166012212e-5,false
6,9,two_component_normal_scale,NUTS,954851.3237008227,120517.07288399024,253257768,4.5375481059597797e11,-857.9664869385979,1.0052271134847936e12,1.0855214286480646,0.1893010200667578,false
5,14,two_component_normal_scale,mix_autoMALA,677143.034804481,66247.13385512878,5.9983106e7,4.1548254982302794e9,-201.45619593882884,1.0126089826695368e10,2.367897589000222,2.6971473071139797e-5,false
2,5,two_component_normal_scale,mix_autoMALA,657520.3426286168,99316.23266920839,3.1949991e7,4296.747999835568,-0.036923419951870706,10180.650972920796,2.3726864261846004,2.577425136619994e-5,false
7,1,two_component_normal_scale,autoMALA_fixed,996595.1422048801,1.0156134994057288e6,4.737627e7,1.98165584197031e14,7116.98799048771,1.0024786631908647e14,0.9257444722359196,0.35817972242448703,false
4,11,two_component_normal_scale,autoMALA,1.0933744430402918e6,1105.1306983443335,6.2655312e7,56740.15514526377,241.49319064178346,1.0136728382605316e8,28.114208996402112,0.0,false
7,3,two_component_normal_scale,autoMALA_fixed,1.0321876953882701e6,1.099066013017885e6,4.7426363e7,1.9854777499864594e14,-7210.203954581839,1.0026081749581402e14,1.224483734872308,0.0996892386343699,false
0,11,two_component_normal_scale,NUTS,852039.8848034226,898085.488589461,6761481,3.72586625021655,-0.0003461941972229863,0.9999961084917325,0.7304364976173758,0.6601503375029363,false
3,17,two_component_normal_scale,autoMALA_fixed,1.0326442181064305e6,998411.5036306934,4.7439181e7,1.9751133018648755e6,1.661599117524491,997750.1887548214,1.545981053108676,0.01679005983390481,false
8,18,two_component_normal_scale,autoMALA_fixed,1.0195647885070406e6,989612.9699110071,4.7359864e7,1.978626988634589e16,66650.72348258879,1.001366106161246e16,0.8045240227597787,0.5367996164382183,false
2,18,two_component_normal_scale,mix_autoMALA,679678.5680090755,108552.62433726268,3.1970405e7,4258.189793561594,-0.6551411282475992,10024.970302877271,3.150070102197276,4.809195045917837e-9,false
0,17,two_component_normal_scale,NUTS,844602.2760527793,824178.4199674282,6960252,3.5541493823546393,0.0009003930974279047,1.0007265879595326,1.0832740489339585,0.19115056408095593,false
1,8,two_component_normal_scale,autoMALA,1.0246095513789364e6,114270.3472394277,5.5648034e7,38.0213850288177,0.0458105887486136,100.05823499438958,2.717564188280562,7.697784780836785e-7,false
7,13,two_component_normal_scale,mix_autoMALA,596581.6932130194,108738.27644987103,7.8392871e7,4.210891509886105e13,21849.059553091505,9.979286170624236e13,2.457809701856604,1.1324864169605148e-5,false
0,10,two_component_normal_scale,NUTS,1.0091153077188021e6,1.0343311706064242e6,6490976,3.969393088715763,-0.00016534598515150053,0.9998133885292831,0.8469987409283704,0.46989004277305446,false
5,3,two_component_normal_scale,mix_autoMALA,632743.9451901119,89646.00244526086,5.9951158e7,4.1554774693710613e9,349.8103913357021,9.975717767873322e9,4.246088235688944,4.3753129905708644e-16,false
6,17,two_component_normal_scale,NUTS,993346.7203446074,115777.63395346141,258464741,4.3539102442100134e11,-381.0502751793374,1.0001375689212655e12,1.2972871779967932,0.06905844956457366,false
1,8,two_component_normal_scale,NUTS,1.0594179746302231e6,1.0491115327951193e6,6600853,194.6071300209662,-0.004050586252700494,99.47843028890982,1.2530816514826029,0.08652161123126169,false
6,9,two_component_normal_scale,autoMALA_fixed,1.0460342838255599e6,1.0293159118380173e6,4.7424709e7,1.970288618698606e12,-893.9902330700343,9.971423555145054e11,1.063042093468539,0.2084395282607255,false
4,19,two_component_normal_scale,mix_autoMALA,679734.4610292144,50545.02096603995,5.0555274e7,4.211963316168466e7,-17.840828386934778,1.0245218017402036e8,1.728312409115233,0.005087440605365357,false
3,3,two_component_normal_scale,mix_autoMALA,594523.0475401098,105875.58108311059,4.1382302e7,414256.6661775209,3.8834558265383734,992948.6285227087,3.9513939563809686,5.4866072949321913e-14,false
6,16,two_component_normal_scale,autoMALA,1.033353656948735e6,13921.16579315824,6.2718537e7,896916.6796894706,114147.16172664874,6.078376605931366e10,381.45335354248107,0.0,false
4,13,two_component_normal_scale,autoMALA_fixed,1.0626006543009325e6,1.126184021477137e6,4.7444177e7,1.9791901000309536e8,14.739470139821435,1.0010143852572975e8,0.9199231634294165,0.3658165054015603,false
3,13,two_component_normal_scale,mix_autoMALA,667553.0268596747,93632.71978757865,4.1342461e7,420086.7773131843,-0.7056089374763299,1.0038079323213758e6,1.5189009033715593,0.019821784843727538,false
2,17,two_component_normal_scale,mix_autoMALA,671811.9079808109,108269.92086905093,3.1937917e7,4284.136313296333,0.10837119015701827,10079.716908435863,1.916617972450922,0.0012892408472361414,false
1,3,two_component_normal_scale,autoMALA_fixed,1.0353180173281209e6,1.094581432809429e6,4.7460529e7,198.56157722795777,-0.006668713670864255,100.2798215737844,1.2448103206028236,0.09017076999920715,false
6,17,two_component_normal_scale,mix_autoMALA,635241.2862590924,104168.789874566,6.9200093e7,4.213197129086919e11,-434.68906555462695,1.0002205560055922e12,1.7743094250856757,0.003686046894100681,false
8,12,two_component_normal_scale,NUTS,934886.9674626612,1.666810180296343e16,1417370086,0.0003605862688320972,21.391509513924362,157.41552780065606,511.9999889873241,0.0,false
2,16,two_component_normal_scale,NUTS,1.0976888792689834e6,1.0049269878268202e6,6272101,20132.500632454092,0.023180594063475633,9985.781245759172,0.5683094387818528,0.9032637359472185,false
8,18,two_component_normal_scale,NUTS,929976.0315223106,1.039431855480006e16,1410106231,0.0020503233176196126,25.66992315222564,327.51829792517185,511.9999654406962,0.0,false
3,13,two_component_normal_scale,NUTS,1.0956904603563896e6,1.0625437229807307e6,6345090,2.0145035500928941e6,0.17135496096174718,997641.8709692378,0.8540779894514685,0.4591450759123602,false
7,2,two_component_normal_scale,mix_autoMALA,673640.1021325331,94254.79355716244,7.8474119e7,4.190309494415249e13,-13512.627265723786,1.0046777841787644e14,1.6332521399110647,0.009639577140128593,false
7,6,two_component_normal_scale,autoMALA,994518.0979477614,45258.21810440738,6.2698363e7,6.148912897540507e6,1.4344791597608728e6,2.0840675486002457e11,532.1360829361261,0.0,false
1,14,two_component_normal_scale,mix_autoMALA,711101.2116557225,129851.67534202797,2.210835e7,50.41504894999921,-0.03400027750410336,99.76001828085792,2.271375095072244,6.604709799365937e-5,false
4,2,two_component_normal_scale,autoMALA,1.1076628910673931e6,1015.4269524285371,6.2669598e7,54898.802877518734,-689.9240046211523,1.0932010307251777e8,51.5513238274562,0.0,false
1,10,two_component_normal_scale,autoMALA_fixed,987552.9859058342,1.0316143340948381e6,4.74578e7,197.4702884706753,0.005026862984545481,99.61323569871648,0.8355010060688528,0.4876050198829749,false
8,10,two_component_normal_scale,autoMALA,954296.6119701725,3.447375651031474e6,6.2712425e7,1.8690034403574923e6,1.6624623612305026e6,2.098268131144079e11,514.212990924462,0.0,false
2,4,two_component_normal_scale,autoMALA_fixed,961463.3069257578,976184.7292704252,4.7449621e7,19731.035805261294,-0.18544740315593275,9987.501907658709,0.914425664120813,0.3731234476469629,false
0,11,two_component_normal_scale,autoMALA,1.0788401849204318e6,954414.8459283126,4.7443235e7,3.9567112634918953,0.0015506445724087527,1.0005466517732404,1.2536070314207564,0.08629407441480157,false
7,19,two_component_normal_scale,autoMALA_fixed,1.0426627709819012e6,1.0623500444732332e6,4.7420782e7,1.97506876225838e14,-6762.9118528715435,9.991053407249336e13,0.8746644057739559,0.4286450859437355,false
2,12,two_component_normal_scale,autoMALA,1.0412708920287641e6,14115.305820219997,6.1235628e7,502.8801435418516,0.7320356714741141,9862.66241007634,4.819542447602089,1.3349184875380908e-20,false
7,13,two_component_normal_scale,autoMALA_fixed,1.0667046726348158e6,1.1326119280128852e6,4.7414973e7,1.979434418658997e14,15146.74655720163,1.0010218557089297e14,0.9385014686860131,0.34180890305743683,false
5,3,two_component_normal_scale,autoMALA,1.0114108645506519e6,1199.9248830672552,6.2669402e7,478854.034304037,-20271.667299869892,8.22446190169668e9,185.38541652056165,0.0,false
8,12,two_component_normal_scale,autoMALA,1.0362675878002454e6,1.4179664313674357e7,6.2712942e7,2.5674182132324283e6,262406.11989625334,6.544937354662234e11,508.27973521198896,0.0,false
1,8,two_component_normal_scale,mix_autoMALA,691098.0490423831,128761.85233859486,2.2105723e7,50.2456336984275,0.019345822016642727,99.9144129138929,1.9137875181293111,0.0013175014870996347,false
5,4,two_component_normal_scale,autoMALA_fixed,957802.7784087699,977496.7784029635,4.7426482e7,1.9730374555737003e10,-183.7321205584697,9.98563048783096e9,0.9026586320087517,0.38907034231440174,false
3,4,two_component_normal_scale,NUTS,872952.4629031852,1.0138258118785701e6,6660899,1.9653765239774042e6,-0.7334878547167397,1.0021955436423596e6,1.0267675964308296,0.2424044121292954,false
6,14,two_component_normal_scale,NUTS,1.0143327420301334e6,133571.21333448365,251963815,4.9071093226373505e11,727.1273389937498,9.976618330261437e11,1.441289094848571,0.031383117402359606,false
0,4,two_component_normal_scale,autoMALA,1.0733451881295142e6,1.0196281220320143e6,4.7449763e7,3.9546330497814157,-0.0012700787976045254,0.9996654107957176,1.2952466722360896,0.06979288523158582,false
4,10,two_component_normal_scale,autoMALA,965867.404480914,1180.8124727083007,6.2683328e7,47969.45000168997,-795.3763755695003,9.373345907478976e7,42.76584938545227,0.0,false
6,11,two_component_normal_scale,autoMALA,1.067237990072298e6,409.4431167927788,6.2689352e7,7.52675295091119e6,640969.151090494,2.0940495396468584e12,469.02749034166914,0.0,false
5,9,two_component_normal_scale,NUTS,1.0672526741964142e6,175683.53477084418,33959545,6.076626614350865e9,-363.6585858228733,1.0004926213226942e10,2.136272496675929,0.00021731271049916934,false
5,10,two_component_normal_scale,autoMALA_fixed,989185.691273277,1.031782426919233e6,4.7444807e7,1.9744924431924988e10,44.13703273090972,9.960772272021555e9,0.8289150617289351,0.49789249288732695,false
3,6,two_component_normal_scale,NUTS,894218.3440438373,774287.1697299579,7458706,1.7088075476495973e6,0.6919012092716483,1.0039244016644193e6,1.04365225691879,0.2261119010841485,false
5,10,two_component_normal_scale,mix_autoMALA,685361.7832311728,91207.80767219268,5.9889485e7,4.208368494087352e9,93.69728269311376,1.0128956375336767e10,2.9709228146615487,4.310539986501941e-8,false
5,7,two_component_normal_scale,autoMALA_fixed,1.1093969253841417e6,1.0490627234571832e6,4.743373e7,1.97693731812311e10,-215.2712851351123,1.0002961471671642e10,1.314250794709551,0.06320355777279912,false
7,16,two_component_normal_scale,mix_autoMALA,600119.3723343106,113609.122327755,7.8399605e7,4.19865421990662e13,49393.9887240131,1.008107563557437e14,3.541711025840982,2.5450472671073437e-11,false
0,5,two_component_normal_scale,mix_autoMALA,739839.8259386928,680353.8370922398,1.5815153e7,3.397103159994904,0.0010675280706918073,1.0009699882088516,0.8683482755475325,0.43788132286337045,false
5,1,two_component_normal_scale,autoMALA_fixed,1.0193254454055472e6,1.0215834543868392e6,4.7421597e7,1.981817702381723e10,72.91011132804181,1.002479683390723e10,0.8427127969457615,0.4764561633302701,false
3,9,two_component_normal_scale,autoMALA_fixed,1.0465950584745306e6,1.0289458198135247e6,4.7445962e7,1.9701223994465761e6,-1.0088537752299735,997137.5384388241,1.0716291639935207,0.20096007333215923,false
4,17,two_component_normal_scale,mix_autoMALA,595217.6599557807,104760.9510524185,5.0520654e7,4.208851134707814e7,-8.362279285700316,1.0012681816526376e8,1.585173439857499,0.013135946860276554,false
2,17,two_component_normal_scale,NUTS,871814.8967295554,814030.051502349,6906595,18146.831793468453,-0.05246431185724668,10004.270269479342,0.6394303080160171,0.8081837483791544,false
8,17,two_component_normal_scale,autoMALA_fixed,1.0371657207581644e6,996442.1235737005,4.7366078e7,1.975428040338199e16,165407.77190852733,9.980412413843294e15,1.5633386395294906,0.01507211922038692,false
0,11,two_component_normal_scale,mix_autoMALA,729376.2710315593,709331.8547948572,1.5816343e7,3.3982530097201895,0.00021913945750455744,0.9993614325375434,0.7583355273012558,0.6131532867671925,false
3,14,two_component_normal_scale,mix_autoMALA,630525.0124358686,95638.10689217612,4.1383774e7,417179.90742867836,1.2024569956547757,999654.5332899695,1.7918559009131059,0.0032524459587388536,false
7,19,two_component_normal_scale,mix_autoMALA,640265.4077156712,92629.71516763773,7.8464019e7,4.216030019307936e13,-6024.4228268009865,9.998976137317503e13,1.517522137643141,0.019988449561443532,false
8,11,two_component_normal_scale,autoMALA_fixed,979932.3984723423,1.0151945091093885e6,4.7362211e7,1.979642284563171e16,72828.80026084869,9.998792798566598e15,0.8303263810483941,0.4956796531104153,false
0,19,two_component_normal_scale,autoMALA,1.03369212968945e6,1.0683357126464224e6,4.7448505e7,3.952895081330032,0.0015452504727067478,0.9975610747896213,1.3959772826317476,0.040584611031920535,false
5,3,two_component_normal_scale,autoMALA_fixed,1.0244728024313537e6,1.0970728776511424e6,4.7441805e7,1.985213425611144e10,-74.62443388695192,1.0027051437619244e10,1.2493211533212616,0.08816500199817441,false
6,1,two_component_normal_scale,autoMALA_fixed,1.0204597345441655e6,1.0219050362555877e6,4.7423898e7,1.981807091858724e12,724.979353190459,1.0024150798104532e12,0.8432441602546987,0.4756396605079861,false
1,6,two_component_normal_scale,autoMALA_fixed,965787.4749698992,923321.2728964253,4.7448388e7,197.94071532627765,0.004452868830761235,100.18100655634186,0.8107361685371188,0.5267775704106326,false
7,2,two_component_normal_scale,autoMALA,1.107471384455132e6,54858.727036924894,6.270267e7,966617.2011941795,1.349122613684659e6,4.848019438217721e10,549.7712439139995,0.0,false
6,4,two_component_normal_scale,autoMALA,1.0825046806922106e6,1280.994774518773,6.2690789e7,3.694258060994331e6,-713856.8848031227,2.9128233029812665e11,449.8212786034991,0.0,false
6,8,two_component_normal_scale,mix_autoMALA,606592.066045658,86032.41451074701,6.9309567e7,4.1774342825770703e11,-2328.091773509117,9.974405145467379e11,1.438317751024897,0.031924779225209934,false
4,10,two_component_normal_scale,mix_autoMALA,638955.9003480002,89968.02942555171,5.0522338e7,4.184168052954821e7,-32.76853966050018,1.0065651313739869e8,2.7149911539934237,7.916022728870267e-7,false
2,18,two_component_normal_scale,autoMALA_fixed,992766.4307680202,1.0074822785405547e6,4.745685e7,19768.414654977052,0.05038250166547087,10005.348027153277,0.8777478092038109,0.4241762921193082,false
4,1,two_component_normal_scale,autoMALA,1.0473149983548066e6,1092.502521041446,6.2651577e7,60311.52527767043,-527.3116120298164,1.0340512510028005e8,26.64729033883043,0.0,false
3,9,two_component_normal_scale,autoMALA,1.012403097685922e6,2384.1807411668433,6.2457396e7,5390.149710109139,-2.209329411573063,947015.4947605924,12.00400807096264,1.3824596522279534e-125,false
6,18,two_component_normal_scale,mix_autoMALA,624858.0959392836,107574.79371297876,6.9306985e7,4.168513778554489e11,-6805.21856286751,9.93545199562226e11,3.6241628527122884,7.807271402510899e-12,false
2,3,two_component_normal_scale,autoMALA_fixed,1.0383844082587106e6,1.0920127056092822e6,4.7459311e7,19854.862668098278,-0.06522348437882337,10028.51989957128,1.251281206040403,0.08730519250819242,false
4,9,two_component_normal_scale,autoMALA,1.0275499983500848e6,1126.6011449574517,6.2660308e7,55239.463097887965,-147.4237666696184,9.963395993138167e7,34.53145263009844,0.0,false
7,11,two_component_normal_scale,autoMALA_fixed,996606.0714463292,1.0183735347057671e6,4.7393535e7,1.9783114802750622e14,6736.805365166731,9.996558621309134e13,0.8050262633992133,0.535986696001322,false
1,1,two_component_normal_scale,NUTS,811511.2328353155,790296.4501255696,7009073,175.68240139662598,-0.0025806941054927843,99.73952815969399,0.7730031601643077,0.5886220749595947,false
4,2,two_component_normal_scale,mix_autoMALA,677267.3840158957,100725.39370094855,5.0574931e7,4.193448276948431e7,-27.81167947635059,1.0003370468058953e8,1.6019419837806055,0.011804325299804004,false
8,9,two_component_normal_scale,autoMALA_fixed,1.0426916084989026e6,1.0287950846481522e6,4.7320943e7,1.970781019305162e16,-91620.05563038652,9.969491243124426e15,1.1396236126654458,0.14885989755633938,false
2,19,two_component_normal_scale,NUTS,1.0420066686901561e6,1.03639995690726e6,6218942,20242.28957728684,-0.07718617388759233,10006.329992679739,0.7463935564801432,0.6332410909419095,false
4,7,two_component_normal_scale,autoMALA_fixed,1.1116758085858743e6,1.0482126679883035e6,4.7439511e7,1.9770552629812294e8,-21.5048653048484,1.0003240062392367e8,1.3160925859270947,0.06259418679119945,false
3,15,two_component_normal_scale,mix_autoMALA,614658.6282410825,100662.61426087956,4.1375813e7,418087.79136945313,-6.38777746224264,997532.7895769593,3.57448187957948,1.5963851446378575e-11,false
1,17,two_component_normal_scale,NUTS,949251.0012243721,996055.9937072055,6591486,194.901897074706,-0.004062396297170259,99.94728735716956,0.6642308987348997,0.7696505483457932,false
6,14,two_component_normal_scale,autoMALA_fixed,1.0694609459727665e6,1.0106673220122436e6,4.7417337e7,1.9747622285763586e12,272.0961031184537,1.0002375965675822e12,0.5738007701407923,0.8969582795728474,false
7,8,two_component_normal_scale,mix_autoMALA,597719.7090258121,90816.91011428297,7.851106e7,4.193886022081504e13,-29821.943642902144,9.948639571940855e13,1.7349051995937543,0.0048603494666006435,false
6,20,two_component_normal_scale,autoMALA_fixed,1.0227747968570333e6,967988.2239855063,4.743861e7,1.9738735769458472e12,48.171929312752354,9.973664115117695e11,0.6375241250841555,0.8110555772170709,false
8,17,two_component_normal_scale,mix_autoMALA,657891.931687582,107089.26162643048,8.7772565e7,4.199179400902858e15,-279840.5233439071,1.0085728595110396e16,2.504830105164956,7.101528389750313e-6,false
1,9,two_component_normal_scale,mix_autoMALA,734450.9111652157,137825.44253972024,2.2093069e7,49.80794468150913,0.03894016563988355,99.8694655603955,2.028318834736524,0.0005340573060011659,false
4,13,two_component_normal_scale,autoMALA,1.071661586376627e6,934.6937665253162,6.2697906e7,54047.01779172082,782.3523084475185,1.1784391299701793e8,52.909113633732204,0.0,false
5,16,two_component_normal_scale,NUTS,980646.2569917825,172408.15788011797,34552276,6.216010400112861e9,-257.037920133844,1.0009950353230547e10,1.2912961362064834,0.07123368764094827,false
6,13,two_component_normal_scale,mix_autoMALA,690085.2332519942,98106.12714903362,6.9205298e7,4.196006723964383e11,3941.6546717420038,1.005020322671698e12,3.107729807347482,8.16979573361886e-9,false
0,3,two_component_normal_scale,autoMALA_fixed,1.0314357629697834e6,1.0917131977144822e6,4.7459398e7,3.963187489107172,-0.000611249557681767,1.0028913079506931,1.2364432406149035,0.0939924865922111,false
1,2,two_component_normal_scale,autoMALA,1.0966579284147748e6,113121.37308454287,5.5651797e7,38.111113814285694,-0.02321729902724605,100.01491208809362,2.3280577569234993,3.9210787465341705e-5,false
5,6,two_component_normal_scale,NUTS,1.1598479668491401e6,154267.27068746634,34875293,5.626977206056697e9,83.96985705432229,1.0036876875093813e10,1.04114338264867,0.22847908140177747,false
5,7,two_component_normal_scale,mix_autoMALA,656367.7546819964,90554.93203500788,5.9978616e7,4.1529631765512195e9,-638.5240189793801,1.0020810962386204e10,3.4443592121682514,9.918110591582167e-11,false
5,12,two_component_normal_scale,autoMALA_fixed,996897.2232039034,1.0158165741546677e6,4.7444797e7,1.9813208515403076e10,-32.54294950505867,1.0005706554711283e10,0.6544005260439008,0.7851656331830817,false
0,8,two_component_normal_scale,mix_autoMALA,705389.8465307336,833701.7627036768,1.5814043e7,3.409657297059763,-0.0006625715403941702,1.00056001827816,0.49359233791102497,0.9678959825976652,false
2,13,two_component_normal_scale,mix_autoMALA,700422.5016537658,108533.82543202654,3.1934552e7,4275.820934518168,0.21681579712758892,9990.10931382163,2.536083168299683,5.182160558043157e-6,false
8,12,two_component_normal_scale,mix_autoMALA,657531.3488716815,105903.92081422874,8.7843309e7,4.1796483625001655e15,211071.56498799755,1.000736005068698e16,2.7347328105517477,6.383494925269372e-7,false
6,2,two_component_normal_scale,autoMALA,1.1016353016723236e6,2330.8558273153735,6.2703185e7,799595.7459378367,609835.8933166831,6.800177222367407e10,535.1664380014278,0.0,false
8,5,two_component_normal_scale,autoMALA_fixed,1.0364351822203832e6,996465.6761610911,4.7321644e7,1.9773648014791124e16,190866.82738648826,1.0000608503605146e16,1.2093366157859577,0.10731385804359468,false
6,1,two_component_normal_scale,autoMALA,1.0721519124732856e6,4334.752143135845,6.2684917e7,2.5572804318609866e6,219261.96110778977,1.88577475924036e11,309.9652066902016,0.0,false
1,1,two_component_normal_scale,autoMALA,1.0807945833608762e6,111217.37023734032,5.5654048e7,38.212123770914594,0.008564113981647532,100.53344555441244,1.066529244472406,0.20537678068692508,false
3,8,two_component_normal_scale,autoMALA,1.0352769356027717e6,2173.931970666477,6.2482207e7,5443.819748028419,-8.495911563759446,999911.996758871,11.206476654634514,1.6564624847025422e-109,false
4,18,two_component_normal_scale,autoMALA,970171.2556328626,1056.7938091733593,6.2690317e7,59102.60802477598,-173.01540182732384,1.0634539313344383e8,24.14261173896554,0.0,false
0,14,two_component_normal_scale,mix_autoMALA,716486.5977579384,760834.7374711483,1.5818607e7,3.404457444682279,-0.0008533944127781205,1.0031147323080571,0.8387120234832537,0.48262574115077106,false
0,2,two_component_normal_scale,autoMALA,1.0405978897705724e6,1.0215411815091425e6,4.7444255e7,3.947505158894598,0.0007576288056507823,0.9966008744447116,0.9645981886982327,0.3098951379179653,false
5,16,two_component_normal_scale,autoMALA,1.0184757675414034e6,1240.2507767478517,6.2712831e7,499190.5963521469,-15655.783485647757,8.107689787472406e9,120.65955355895198,0.0,false
8,19,two_component_normal_scale,autoMALA_fixed,1.0502110968369127e6,1.0549911009499037e6,4.7383133e7,1.9747766162241184e16,-83695.72370305048,9.990543278659926e15,0.9606221070386027,0.3146201914342531,false
4,11,two_component_normal_scale,NUTS,929721.1993569967,502066.8513083235,9030334,1.3241913149001686e8,9.815973705940323,1.0012869339015265e8,0.645201603507985,0.7994043756182935,false
2,15,two_component_normal_scale,NUTS,907989.7992982719,861154.1006084133,6763121,18783.780421572665,-0.06281493627033773,10029.430053191945,0.7075982073073419,0.698551982291284,false
2,17,two_component_normal_scale,autoMALA,1.0358734421600905e6,14034.227672951247,6.1232031e7,510.8806543090064,0.5109726677992239,9946.315040941861,3.19612607151214,2.6804087123601337e-9,false
5,15,two_component_normal_scale,NUTS,1.070771355306928e6,164738.81338283664,35286309,5.588483943261089e9,102.1302370271397,9.968244395603765e9,1.0574959788222031,0.21338271089031283,false
6,1,two_component_normal_scale,mix_autoMALA,639464.4136659155,108665.49584445899,6.9307033e7,4.1911595537566907e11,-3355.006748864783,9.89760602092806e11,2.8041532455795277,2.958528398763764e-7,false
7,19,two_component_normal_scale,NUTS,1.0060629257025382e6,1635.089222901382,1403627140,3.09052181293403e11,159129.0326277468,1.0057693664014773e14,9.767571320641707,2.7096267409021674e-83,false
4,10,two_component_normal_scale,NUTS,1.0905898403168423e6,550696.4409079863,8681602,1.4038729136774722e8,14.293900066224966,9.983974378603181e7,1.11561473582816,0.16585907968743666,false
8,4,two_component_normal_scale,mix_autoMALA,692940.9014965564,95868.43586944972,8.7889443e7,4.209060563304823e15,-266881.4849886064,9.947584147021688e15,1.4655224076600462,0.02725911806195882,false
1,15,two_component_normal_scale,mix_autoMALA,656675.0918605604,137285.94603183842,2.2089687e7,50.374190899893335,-0.03529485356676851,100.3956430846661,1.6313933596167942,0.0097572808075299,false
2,16,two_component_normal_scale,mix_autoMALA,643607.1939518645,106825.71063547701,3.1933674e7,4280.899144413326,0.5686180238185299,10040.772317541394,3.063327798904936,1.4132238563202368e-8,false
5,11,two_component_normal_scale,autoMALA,1.0774839782948205e6,1403.5674577612938,6.268412e7,292843.34340556845,37819.80354488744,5.922974578947656e9,225.32073121410315,0.0,false
2,4,two_component_normal_scale,autoMALA,1.0692271295706958e6,13903.989405918293,6.1225142e7,508.17386492124746,-0.5550945532127625,9936.153502150692,4.631149219606073,4.698192023841701e-19,false
4,16,two_component_normal_scale,autoMALA,1.034979009789977e6,1070.5640144485067,6.2686062e7,50701.13157558248,-890.9303863789871,1.028081666608459e8,46.92357139647157,0.0,false
1,20,two_component_normal_scale,NUTS,1.07619701491645e6,1.0334764444251732e6,6026411,203.8606795929068,-0.0003126342861473103,100.13384278254611,0.7139496544407393,0.6879053045979528,false
5,19,two_component_normal_scale,autoMALA_fixed,1.0458681435898778e6,1.0596554947694226e6,4.7448705e7,1.97588791292572e10,-77.13472041051813,9.995889674785593e9,0.8577233856744897,0.4536620788235771,false
4,5,two_component_normal_scale,NUTS,1.0907434816596464e6,530423.688735546,8925874,1.371304622665979e8,20.02441978046446,9.9909346086404e7,1.1390099352148582,0.1492762761002295,false
3,2,two_component_normal_scale,autoMALA_fixed,965758.4816337189,1.010205379370865e6,4.7456836e7,1.9767122466681374e6,-0.24410325529127463,999965.8232982274,0.4404768847945775,0.9901451696152234,false
0,6,two_component_normal_scale,NUTS,1.0953941537945285e6,1.134352484873827e6,5791377,4.088448107959348,0.0004985877141654876,1.0032170638403874,0.7579830696896579,0.6137449711495535,false
8,6,two_component_normal_scale,autoMALA,1.0023836221610883e6,5.838579050547989e6,6.2694795e7,5.934979443842941e6,1.2568485148543182e6,1.7719797142905283e11,513.4050547692495,0.0,false
3,11,two_component_normal_scale,autoMALA_fixed,995357.7914439732,1.0091724066978621e6,4.7435876e7,1.9785443310986368e6,0.5432725463683732,999936.5311380754,0.7293594422317824,0.66196659892729,false
4,16,two_component_normal_scale,mix_autoMALA,651227.5396155613,102957.13569811487,5.0538965e7,4.171082625691625e7,66.32234306700529,1.0071376067138126e8,3.647431290301256,5.565897577900731e-12,false
1,19,two_component_normal_scale,NUTS,1.0740655218647798e6,1.1343927760464447e6,5586363,206.00418240648483,0.028149178264366047,100.0723182243413,1.69645918315274,0.006327814448032658,false
1,16,two_component_normal_scale,NUTS,1.082667712134307e6,1.0356907684360686e6,6307215,201.65965259178844,-0.020525837671480175,100.03993308192923,1.0580117761629708,0.21291923924025366,false
4,8,two_component_normal_scale,NUTS,1.1421372879421334e6,767243.1050028394,7929472,1.7290675061323965e8,-17.607024925967085,1.0003051546528813e8,0.930514096483023,0.35200014648210354,false
6,7,two_component_normal_scale,autoMALA,961493.3156771848,3133.541639627048,6.2691947e7,2.681416831116097e6,301133.89532028284,2.3694088543631516e11,407.71254923032706,0.0,false
1,19,two_component_normal_scale,autoMALA,1.0515897623590494e6,115003.86473736799,5.5646796e7,38.17525723439003,0.04135359547009461,99.5559438340073,2.402021257946103,1.9477218319432638e-5,false
8,3,two_component_normal_scale,autoMALA,1.0122607796305496e6,3.070569775002257e7,6.2676751e7,2.2604264988148557e6,-244818.18121078602,2.7429175143578815e11,509.84067542047103,0.0,false
4,7,two_component_normal_scale,mix_autoMALA,606403.2157647989,96931.0992582937,5.058246e7,4.148366602554097e7,-97.5499250642832,9.96157386012943e7,4.809075066805178,1.633039568262176e-20,false
2,12,two_component_normal_scale,NUTS,810698.1990114235,870934.6743034909,6938597,18169.133949051888,0.1343064649213007,10034.646000933428,1.4621188722233,0.027807800604295666,false
7,14,two_component_normal_scale,autoMALA_fixed,1.0711203755561507e6,1.0111609827856119e6,4.7425722e7,1.974834858844741e14,2822.8205346079553,1.0002310725865055e14,0.558192773658277,0.9143528733241295,false
3,6,two_component_normal_scale,autoMALA_fixed,967241.8216180305,922048.5223626363,4.7445902e7,1.9790616887972096e6,0.47310942515447074,1.0018754301127315e6,0.8485624097296522,0.4675058072690462,false
7,18,two_component_normal_scale,autoMALA,974107.7808541503,62034.44382179501,6.2721247e7,4.2818185227093445e6,-1.1835605035561519e6,2.5241453132303616e11,526.8782728917678,0.0,false
0,1,two_component_normal_scale,autoMALA_fixed,1.0220796859516234e6,1.0163088983244797e6,4.7448068e7,3.9622203987775464,0.0006354681724294476,1.0022867992111704,0.8299459922388337,0.4962756326317198,false
2,11,two_component_normal_scale,autoMALA,1.0681466486847524e6,13957.261696696409,6.1215798e7,511.3643490320252,0.8828690033814157,9891.942667114008,5.608590074169655,9.515904381844993e-28,false
7,4,two_component_normal_scale,autoMALA,1.0662871504741514e6,49099.795379546194,6.2692091e7,3.221217974079079e6,-1.3889319971810519e6,1.5911115831587982e11,526.4522384742702,0.0,false
7,16,two_component_normal_scale,NUTS,997564.4753099123,1128.5607408204226,1416956826,1.116050472274507e11,-138130.6564572774,1.0737332783389623e14,16.1773806174524,9.652926169184027e-228,false
0,13,two_component_normal_scale,autoMALA,1.0354161866753288e6,1.0289372087602402e6,4.7443931e7,3.9545113579407647,-0.0016580202600784558,0.9997304955347841,1.3706810985817128,0.046681894658072653,false
5,8,two_component_normal_scale,autoMALA,999311.6306482248,1006.497441474191,6.2702723e7,576334.9797033923,25517.32223649437,9.626837061558226e9,127.51569068113668,0.0,false
7,6,two_component_normal_scale,mix_autoMALA,543336.5346182517,99893.83819231334,7.8497166e7,4.170600253380201e13,35735.17990120216,9.960337036660311e13,2.621823733528572,2.1398556192912714e-6,false
4,9,two_component_normal_scale,mix_autoMALA,645154.6152065411,100377.09783998513,5.062511e7,4.170526734628022e7,-17.718042796730078,9.989253811356963e7,1.8761259608083947,0.0017527837129378196,false
1,4,two_component_normal_scale,NUTS,923380.0348114716,955485.8536043611,6558748,196.39580755447776,-0.015359954638880518,99.94173976994936,1.0941002138795284,0.18236893041819294,false
4,12,two_component_normal_scale,mix_autoMALA,562870.8222070101,100971.95955151635,5.0565911e7,4.165783990323261e7,17.408284972878086,1.0031425750663406e8,2.8652212532128942,1.4803183585801237e-7,false
2,4,two_component_normal_scale,NUTS,1.066914538650838e6,1.033329968401144e6,6056466,20302.34274069915,0.17888452539114763,9962.868603898049,1.2053305927975089,0.10940919997151916,false
2,18,two_component_normal_scale,NUTS,998120.5386748615,1.072168517515497e6,6479133,20029.759993621246,-0.02616516779620072,10017.99955610041,0.7733835223801862,0.5879887144457111,false
2,20,two_component_normal_scale,autoMALA,954140.0669018766,12842.664547875165,6.1228045e7,505.92516184723246,-0.975043406527336,9983.67228368232,6.000088974728783,1.0737419036712325e-31,false
2,3,two_component_normal_scale,NUTS,947784.99809164,845836.5142193058,6852557,18447.558010972312,0.03076641800057342,10010.939553554288,0.7711493546684096,0.5917111892676608,false
6,10,two_component_normal_scale,mix_autoMALA,669747.5957317041,91922.461063013,6.9189663e7,4.194145094225136e11,-759.2226420155093,1.0061828407764998e12,2.4641748900673974,1.0637036927232385e-5,false
1,6,two_component_normal_scale,autoMALA,1.0651109761024327e6,106673.17369340175,5.565485e7,38.164196630764124,-0.011107915329604132,100.26270459705734,1.2600680373940918,0.08353674995442072,false
3,7,two_component_normal_scale,mix_autoMALA,650683.16026146,91205.08510708691,4.1376424e7,417023.18511402706,-8.328169795068806,1.0021660822950539e6,3.938706897120028,6.702726873456813e-14,false
1,5,two_component_normal_scale,NUTS,1.0768514819937318e6,1.07425467622632e6,6126610,203.39296196360593,0.0022176362358706514,100.08493505746314,0.8513916770076548,0.4632074378213711,false
1,11,two_component_normal_scale,mix_autoMALA,685375.2876560178,132309.69806501843,2.2093007e7,50.29120937381487,0.029787057156367692,99.72637432864126,2.2564291196638067,7.561940985836418e-5,false
3,20,two_component_normal_scale,mix_autoMALA,590962.4364013174,99527.35332086364,4.1340839e7,422307.0359518072,4.369781266639492,999627.5416656317,2.4361428182393183,1.4000234462636512e-5,false
5,1,two_component_normal_scale,autoMALA,1.0772539270563186e6,1271.0420343662106,6.2682397e7,576800.2415264951,20191.51066909614,7.740648622066944e9,139.33235263218967,0.0,false
0,18,two_component_normal_scale,autoMALA,1.0463590662319493e6,1.0471265127849649e6,4.7446081e7,3.9622303867472186,-0.0011000742004089574,1.0021943268560631,0.7582621199122457,0.6132765114733412,false
3,3,two_component_normal_scale,autoMALA_fixed,1.0338574517143996e6,1.0955377257199024e6,4.745629e7,1.98567348792777e6,-0.6383751449012995,1.0029385496877771e6,1.2516445234988964,0.08714659315971106,false
2,3,two_component_normal_scale,mix_autoMALA,671576.8046351626,104088.52654347464,3.1951196e7,4265.908432501889,0.46075079564264076,10033.008358187531,3.3054015280021645,6.472999406419079e-10,false
3,2,two_component_normal_scale,autoMALA,1.0781982024357596e6,2081.3727919328217,6.2467941e7,5665.252296859643,23.823586958902467,1.0444443919516461e6,18.629460267248646,7.101212660877305e-302,false
4,13,two_component_normal_scale,NUTS,1.18853809568665e6,621625.42859374,8325499,1.483697455638354e8,9.018669821026675,1.0010947611086757e8,1.0907914296659555,0.18501865972944698,false
3,17,two_component_normal_scale,NUTS,1.0578440294281451e6,1.0851731711616681e6,6183520,2.023625543473927e6,0.22642855068969228,997053.5730865552,0.7725394139455943,0.5893944972499677,false
2,16,two_component_normal_scale,autoMALA,993355.8696956368,14212.150363102472,6.1247614e7,508.1258792530913,-0.8600543386347616,10101.110003682748,6.345756022306887,2.1093639278870849e-35,false
3,16,two_component_normal_scale,autoMALA,1.0410182491040113e6,2212.3617172126196,6.2486948e7,5297.432871495374,-9.342788464993626,957510.7425394732,10.208736044620196,6.000287504897137e-91,false
1,16,two_component_normal_scale,autoMALA,1.0906374636944027e6,103894.48542666886,5.5658686e7,38.133652650913874,-0.03651291501166094,100.46998206398746,2.0577225908012338,0.00041998257281859134,false
0,8,two_component_normal_scale,autoMALA,997706.1772768903,1.0330805654501108e6,4.7455848e7,3.961764896801268,0.0002728562445205108,1.0001310710541007,0.5193680768632589,0.9501895434142669,false
1,1,two_component_normal_scale,autoMALA_fixed,1.0229000713030112e6,1.0158223355763073e6,4.7446062e7,198.20001037979196,0.006694592868983971,100.22959158255861,0.8486051550116827,0.4674407164059168,false
4,5,two_component_normal_scale,autoMALA,1.0606374095343815e6,1023.2699604951869,6.2674418e7,63049.87301423296,461.29347990312306,1.0949798020019151e8,46.80409214126007,0.0,false
7,9,two_component_normal_scale,NUTS,1.0240981740223733e6,33900.42278224626,1301934809,1.2863291235585773e13,31391.086241289704,1.0021035236766236e14,1.9290043189791959,0.001172088422420278,false
6,5,two_component_normal_scale,NUTS,943370.3878218539,111529.12839537427,274332148,4.3493863324897455e11,-5221.102711344805,1.0038073522859768e12,2.4386047295793105,1.3668196137453432e-5,false
6,5,two_component_normal_scale,mix_autoMALA,633873.815736186,102145.6812759348,6.9284825e7,4.1895939790417645e11,985.4908944281647,9.991849986560979e11,2.043427894296201,0.0004722283307174087,false
1,6,two_component_normal_scale,NUTS,788495.7269134881,737522.8843896511,7281222,171.72555363806472,0.0006953380456502928,100.0098018022597,0.831591289280027,0.4937001936190244,false
8,18,two_component_normal_scale,mix_autoMALA,642173.0824219447,102533.00054158208,8.7912594e7,4.1863918036755795e15,-321324.40958778403,9.992584847610524e15,2.3082886578404214,4.709960820839803e-5,false
7,20,two_component_normal_scale,autoMALA_fixed,1.0217528270080319e6,977316.1783235949,4.7404968e7,1.9740555912134953e14,332.47704163996605,9.975154497721594e13,0.6544220390608189,0.7851320025331526,false
1,2,two_component_normal_scale,autoMALA_fixed,968127.8097750074,1.012851844466797e6,4.7456277e7,197.69783914026615,-0.002444961548858893,99.99623805236301,0.4523316306498941,0.9866658077817452,false
3,6,two_component_normal_scale,mix_autoMALA,627426.8971057374,98949.64537082711,4.1361655e7,418723.7575903781,0.4567686173425787,997447.7013419201,1.4557424551758231,0.02886204074079578,false
6,3,two_component_normal_scale,mix_autoMALA,611102.67284279,95734.22838139265,6.9292386e7,4.1472160087079065e11,4838.20579005209,1.0009188302156002e12,3.664866288107362,4.313193051660567e-12,false
6,8,two_component_normal_scale,autoMALA,1.0111410810037768e6,2292.665077893995,6.2706987e7,9.90156460470971e6,-174189.5912554758,4.1813251042108136e11,334.3037472738779,0.0,false
3,13,two_component_normal_scale,autoMALA,1.0907081737312956e6,2238.468107416824,6.2493738e7,5342.087192853079,48.15616271327167,985950.4533289366,31.474114878995294,0.0,false
4,6,two_component_normal_scale,NUTS,1.106893972688437e6,654549.4690991717,8220999,1.5320787865709788e8,-0.006801272346201204,9.995831459092297e7,0.5864994430486377,0.8816381222633176,false
7,3,two_component_normal_scale,mix_autoMALA,624237.5249446153,108268.39615509515,7.8467127e7,4.158093381505944e13,68540.61817281526,9.922237863780312e13,4.216712217891711,7.193550145597568e-16,false
5,8,two_component_normal_scale,mix_autoMALA,636745.5976740274,96622.44122297733,5.9991775e7,4.193762171789989e9,-431.8331158914936,9.963134559228336e9,3.0089445378237656,2.7355525948469763e-8,false
6,13,two_component_normal_scale,NUTS,961300.3906971159,127899.3265370355,251609527,5.003411363282167e11,1844.780804241133,9.973289065155214e11,1.2448322915115,0.09016090862113127,false
3,3,two_component_normal_scale,autoMALA,1.0577876754685722e6,2049.7229685155994,6.2449751e7,5563.069972065939,-17.219372020907166,1.0182501682356391e6,15.684803127745056,4.138191137476334e-214,false
7,10,two_component_normal_scale,NUTS,1.0089121631353322e6,1083.5632740810877,1400464362,8.449075670263705e10,-941975.4544755106,1.069735395332565e14,55.34591221372477,0.0,false
1,16,two_component_normal_scale,mix_autoMALA,661531.2024925746,127443.25052577189,2.2090374e7,50.56144625512897,0.04116113902582537,100.92950259956558,2.868895661830493,1.419235284596746e-7,false
8,20,two_component_normal_scale,NUTS,972517.5228283925,1.9087561681338258e18,1422706056,2.388055580413979e-5,-0.22446065500839985,5.323675682236095,511.9999827131174,0.0,false
0,16,two_component_normal_scale,autoMALA,1.0311249608697892e6,1.0782263182637726e6,4.7448164e7,3.9590513502938802,-0.0004563039610619622,0.9996520602374155,1.0221748698517104,0.2469840501265282,false
6,2,two_component_normal_scale,mix_autoMALA,618329.5180598871,95145.11753066171,6.928506e7,4.179441463020711e11,-788.3069991224797,9.931260748032601e11,1.2607046602577157,0.08326912145632916,false
4,7,two_component_normal_scale,NUTS,1.094122075905104e6,536934.1560264691,8785125,1.380694759932547e8,-5.85088773080675,9.954608032179113e7,0.8604959376921215,0.44951514237806856,false
5,9,two_component_normal_scale,autoMALA_fixed,1.0456841783096314e6,1.0291956592831946e6,4.7430415e7,1.9699558713981956e10,-90.85188766944485,9.96996877565865e9,1.102125045148341,0.1760660763058012,false
2,9,two_component_normal_scale,autoMALA_fixed,1.046860136381979e6,1.026818767271628e6,4.7448546e7,19703.431407811397,-0.09813512265716436,9972.780166874312,1.0306601199431498,0.23857277656474046,false
8,20,two_component_normal_scale,mix_autoMALA,716904.892363479,89931.86106324887,8.7775574e7,4.188882363410043e15,180771.59421749192,9.973138806410862e15,1.3351738728111968,0.05657127150578898,false
5,19,two_component_normal_scale,autoMALA,939236.4721398121,836.4171419121352,6.2702372e7,761374.8114253725,41879.67575829951,1.0623757365799246e10,200.0237746186201,0.0,false
2,2,two_component_normal_scale,NUTS,1.0462066940222023e6,1.0336525143881077e6,6068113,20402.47279441071,-0.05842877898457964,10012.11470241074,0.9677402735042051,0.30619614574383236,false
6,12,two_component_normal_scale,mix_autoMALA,618666.884095182,100161.87499897351,6.9272355e7,4.170432558404743e11,-248.24389843264566,1.0068750876734204e12,2.132357473351874,0.00022469882504954508,false
0,18,two_component_normal_scale,NUTS,941853.2834751273,1.0995851525262739e6,6165483,4.060989783324323,0.0009633730268956424,1.0003718851340384,0.9935390389319991,0.2769900135045552,false
4,9,two_component_normal_scale,autoMALA_fixed,1.0444306723121322e6,1.0315183221837868e6,4.7440333e7,1.9700299393447658e8,-9.258693814712053,9.970858241287583e7,1.0779288016298096,0.19560608338371183,false
7,8,two_component_normal_scale,autoMALA,988481.9729800262,256508.51553188206,6.2706102e7,7.971797642851374e6,298025.991430881,3.116118972632264e11,471.66346845400244,0.0,false
0,2,two_component_normal_scale,NUTS,744591.141328632,787312.7441103925,7233230,3.428990357538,-0.0020713144630267718,0.9970884698443099,1.1758030635874093,0.12591750831602422,false
2,19,two_component_normal_scale,autoMALA,961599.3824453681,14392.022511686444,6.1234964e7,507.76524144176193,2.8614301277857717,9911.632154388784,12.536854828533023,6.060831108657577e-137,false
1,12,two_component_normal_scale,NUTS,750144.1181803168,780452.4576429102,7538369,168.24816375393632,0.004418073369024995,100.09823573832472,0.6954665538071367,0.7187683711844631,false
0,12,two_component_normal_scale,mix_autoMALA,721870.9172123467,688591.910519462,1.5814864e7,3.4028139961405977,0.0006209136631928086,1.0008639805767365,0.6611355875672871,0.7745666958953381,false
0,14,two_component_normal_scale,autoMALA_fixed,1.0743778908547827e6,1.0041364671418181e6,4.7444449e7,3.95334957860758,0.00030618224434476177,1.0002899977299509,0.5840323098108229,0.8846931458189291,false
6,6,two_component_normal_scale,mix_autoMALA,661406.4523912913,97717.64984772749,6.9284831e7,4.160386166648404e11,-3007.17382588305,9.974084921570394e11,1.9560326350471087,0.0009500649965529266,false
3,19,two_component_normal_scale,NUTS,1.0860499395566357e6,1.101734541671982e6,6040662,2.0375603233933556e6,-1.1216793260648938,997048.5567323929,1.1969408356629856,0.113907062137484,false
0,20,two_component_normal_scale,mix_autoMALA,745034.321081947,744893.4350728935,1.5815578e7,3.405681219463265,-0.0010324865332650352,0.9996906814979243,0.9375685466912955,0.3429890467205463,false
3,11,two_component_normal_scale,NUTS,1.1415226986853871e6,1.0581872653226843e6,5851296,2.0400060129020666e6,-0.3683146998393354,998721.6778982342,0.6849701533561756,0.7360883281770068,false
0,13,two_component_normal_scale,autoMALA_fixed,1.0677909579649812e6,1.1261343960304584e6,4.744524e7,3.9535143520946114,0.0014669829322461864,1.0010476567607172,0.9297322645829809,0.3530082954202275,false
3,7,two_component_normal_scale,autoMALA,909457.1213071895,2291.1043012760597,6.2461928e7,5652.511641040015,21.282825058793346,1.0038593689280071e6,15.86877957894012,3.7544878944757814e-219,false
0,1,two_component_normal_scale,NUTS,800857.214976482,814062.6978379464,6990668,3.5330661739403704,-0.0011503137843649543,0.9979481887249716,1.4344510467514056,0.032641957506833894,false
3,18,two_component_normal_scale,mix_autoMALA,664358.5262577442,105548.04343983007,4.1386945e7,418078.03907296655,-6.208300202628843,998615.0167565123,3.1180998972538703,7.180141418220564e-9,false
1,4,two_component_normal_scale,autoMALA,1.1032827565170333e6,105625.79281098413,5.5654497e7,38.29089563019601,-0.06548805007766711,100.6073526315525,3.718119000562524,1.9647214740729993e-12,false
6,3,two_component_normal_scale,NUTS,901019.5813899384,125322.85224766251,253081176,4.438742237622539e11,558.5343877596929,1.0044037674441349e12,1.1995298627356306,0.11250307699586123,false
0,5,two_component_normal_scale,autoMALA_fixed,1.0528142234051642e6,999790.0689213959,4.7440648e7,3.9505972637428672,0.001977758552343128,0.9996369959339751,1.2368776085320974,0.09379080785790456,false
3,19,two_component_normal_scale,autoMALA_fixed,1.0518528852661664e6,1.0643805698412638e6,4.7461255e7,1.9758582362041464e6,-0.7498289507692524,999678.6888942263,0.8509043305423347,0.4639463970615325,false
0,9,two_component_normal_scale,autoMALA,975394.078562487,1.0930079050885516e6,4.7440538e7,3.9505715458665525,-0.001154146586677898,0.9989178492619785,0.9623346482574107,0.3125789999645614,false
8,15,two_component_normal_scale,autoMALA,1.0820022751985935e6,5.8223820457089245e7,6.2707395e7,717668.2726042322,25180.537118841952,1.7552910696118323e11,509.4866692174201,0.0,false
3,2,two_component_normal_scale,mix_autoMALA,628169.751738002,100427.31148456602,4.1367819e7,419350.0311972194,-2.7111455799711712,999487.7004121647,1.6005832445929968,0.011907504156453304,false
6,4,two_component_normal_scale,mix_autoMALA,629824.506395377,99484.05577454396,6.9276341e7,4.21482206530782e11,-3838.3945997416226,1.0017816484461461e12,2.0803415393870637,0.00034828318453358265,false
7,15,two_component_normal_scale,autoMALA,1.0803949517720449e6,559267.22590724,6.2707742e7,649255.3858167258,74181.4326316828,1.778822892913225e11,489.85853137780896,0.0,false
5,8,two_component_normal_scale,NUTS,1.0295068374648797e6,167906.80633463716,35018876,5.903719650633385e9,-385.84959902479693,9.984899078856844e9,2.2089864632127956,0.00011551672783430476,false
0,13,two_component_normal_scale,NUTS,856033.7480131079,841426.8848731165,7072911,3.4917465441896276,-0.0011958314924734156,0.9960051308308492,0.9965653178049934,0.2736996972977146,false
7,12,two_component_normal_scale,mix_autoMALA,603551.9099201633,99519.43667425589,7.8461369e7,4.1972526629139305e13,5493.040001926898,1.0064247382757558e14,2.678126250023979,1.1781404626798693e-6,false
7,5,two_component_normal_scale,NUTS,953785.2996972367,1147.4601503194754,1393660991,1.18535458208959e11,-208400.1740890267,1.0714743075405472e14,21.399892539109942,0.0,false
2,14,two_component_normal_scale,NUTS,1.066120131286225e6,1.0968015429747044e6,6470359,19981.486209804323,-0.015490419843155828,10009.851910844467,0.630524296353542,0.8214759087700708,false
2,12,two_component_normal_scale,mix_autoMALA,667967.2682819087,108784.7884574666,3.1959929e7,4255.548461043408,0.18591816693239438,9980.393947198594,1.505118256252672,0.021544903214945576,false
3,18,two_component_normal_scale,NUTS,948045.0901723937,924224.0088831144,6748692,1.908143882505601e6,-0.26701897627040927,1.0018685518427913e6,0.7279453239605118,0.6643508892070884,false
4,16,two_component_normal_scale,NUTS,1.0442408242421034e6,570456.237023812,8801585,1.3754411230785903e8,9.916271740653702,9.99814444656436e7,1.0325037425637333,0.236773875386294,false
7,7,two_component_normal_scale,mix_autoMALA,628938.3518347805,82429.36810817619,7.8487671e7,4.1600745285351016e13,-101133.34252169785,1.0084053689098108e14,5.15324135615856,1.7173997432846544e-23,false
0,14,two_component_normal_scale,NUTS,1.1047086971357518e6,1.1147472224710158e6,6200215,4.050832093611126,-0.0008000227661249554,1.0004299133655858,0.9167027742335279,0.370085701393126,false
3,20,two_component_normal_scale,NUTS,1.0587507456512214e6,1.1142388559731115e6,5825365,2.0349835704297475e6,0.35698223424538544,998450.685172792,0.6403543915138243,0.8067864604967019,false
3,10,two_component_normal_scale,NUTS,1.1046203619520906e6,1.0613160303959672e6,6400887,2.0113956837196748e6,-0.6272028366415874,1.001461930652643e6,0.8267607718334204,0.501278824183574,false
1,15,two_component_normal_scale,autoMALA,1.1394803615686859e6,119203.82992870346,5.565887e7,38.40210145979913,-0.016048095168393395,100.01209002695839,1.8885814320944974,0.00159587600950528,false
6,19,two_component_normal_scale,NUTS,952501.8355236269,119420.92404916562,257274207,4.214722820368698e11,-287.65343971067523,9.936261754999872e11,1.2434522989819357,0.09078205809805831,false
0,15,two_component_normal_scale,autoMALA_fixed,1.0442484467909852e6,1.040522602492637e6,4.7449503e7,3.95263104745617,-0.0009282261784015092,1.000126720704928,0.6096361328713016,0.8512719029968694,false
2,13,two_component_normal_scale,NUTS,1.060384139343268e6,1.0012897866646969e6,5773810,20428.816661459587,-0.0417504459589343,10003.280254072419,0.789902973193648,0.5606545419378997,false
8,7,two_component_normal_scale,autoMALA,931801.8750986996,1.2034643554466648e7,6.2695045e7,3.6323566906274557e6,875418.2577618601,8.606071939888081e10,512.7933203715925,0.0,false
2,10,two_component_normal_scale,autoMALA,976630.098188621,13483.564602594563,6.1232635e7,512.0004148338062,0.10256922510529143,9952.858911950954,3.5997251080715387,1.11131221872586e-11,false
4,10,two_component_normal_scale,autoMALA_fixed,988116.4683159777,1.0342726427509959e6,4.7457973e7,1.974492008921406e8,3.766375111593932,9.961808069491088e7,0.790179010475498,0.5602009860925747,false
7,15,two_component_normal_scale,mix_autoMALA,610856.8299351372,101855.8107076246,7.8484798e7,4.1766725686244336e13,-48154.07802243323,1.0050923956139652e14,2.922816104654544,7.599785029167548e-8,false
8,9,two_component_normal_scale,NUTS,970118.6939143335,4.63158324610516e15,1426123830,0.008001609268933106,40.79176948641712,550.4990947099077,511.99994221977886,0.0,false
2,18,two_component_normal_scale,autoMALA,1.0064103941154648e6,13768.166508873348,6.1251708e7,513.1816091158089,-0.07929838103202513,10085.767230446338,3.11557039483273,7.410183828685929e-9,false
4,8,two_component_normal_scale,autoMALA,1.0094639014409091e6,1153.6447976781747,6.2674935e7,50617.13149636358,947.2053345202332,9.635199295312099e7,52.83022075974475,0.0,false
5,10,two_component_normal_scale,autoMALA,972032.8444369624,1027.5005554172178,6.2710838e7,514728.3960493488,29430.08338484964,9.175125549333124e9,183.4071833890614,0.0,false
1,11,two_component_normal_scale,NUTS,868930.2145037972,841429.4200278936,6927408,179.0195884945473,-0.004130101397814848,99.80823205093603,0.8443154530993979,0.47399558817514553,false
4,18,two_component_normal_scale,autoMALA_fixed,998865.9169827076,1.002567776762817e6,4.7447291e7,1.9768736952097115e8,4.805452816086811,1.0006331740857106e8,0.8649277602734173,0.4429287127172624,false
7,4,two_component_normal_scale,mix_autoMALA,561672.140468732,101848.03700529053,7.8487745e7,4.219504022552768e13,-48254.47048245382,9.898931737101597e13,2.663899395654198,1.3715448855339492e-6,false
4,2,two_component_normal_scale,autoMALA_fixed,967289.1184225244,1.0145644098243606e6,4.7451117e7,1.9766278084228858e8,-2.0266322931660588,9.999613673817493e7,0.44128371918134235,0.9899319967272956,false
3,12,two_component_normal_scale,autoMALA_fixed,995335.1276944383,1.017028151524325e6,4.7457303e7,1.9816167552414997e6,-0.314983525029489,1.0007051156101326e6,0.6130936971499068,0.846484855230166,false
4,4,two_component_normal_scale,autoMALA,1.0941754377950458e6,1058.9170889068002,6.2660999e7,52354.20908735857,72.63220360892524,1.055873658019392e8,28.777498051815314,0.0,false
8,14,two_component_normal_scale,autoMALA_fixed,1.0651970082950082e6,1.027019692618263e6,4.7340487e7,1.97356378596107e16,45282.89889649618,9.998845084733304e15,0.6307254238050746,0.8211793398501248,false
5,14,two_component_normal_scale,autoMALA_fixed,1.0715313428313625e6,1.0141816495826408e6,4.7417585e7,1.9746960732986343e10,25.437143402230557,1.000178326486276e10,0.5506087287016044,0.9222041241840475,false
4,13,two_component_normal_scale,mix_autoMALA,631328.1737327237,99338.58265920483,5.0517094e7,4.2044294650769755e7,6.054516229914578,1.003262610754829e8,2.0111199577629577,0.0006136659774613352,false
1,1,two_component_normal_scale,mix_autoMALA,711910.9111785076,138550.09542678806,2.2095923e7,50.50934200598901,-0.0619408596500913,99.91927429117071,2.06949687121363,0.0003810852634190728,false
6,20,two_component_normal_scale,NUTS,987724.8671466578,111368.59390314446,265872082,4.332368251966885e11,4843.375947869054,9.938078115647336e11,2.1863685081195285,0.0001409271699745867,false
0,13,two_component_normal_scale,mix_autoMALA,755937.948454812,753522.9721409684,1.5822239e7,3.408963641732198,-0.00036765137035087197,1.0004726355385225,0.8093883674343374,0.52894581219374,false
6,11,two_component_normal_scale,NUTS,992300.6550090327,127378.57350834007,253662014,4.624937303669964e11,-1328.8318000739607,9.959711706381698e11,1.1979641300309822,0.11335043158989774,false
0,17,two_component_normal_scale,autoMALA_fixed,1.0347088012575123e6,999440.9893481599,4.7442843e7,3.95389823855945,0.0016596066040414487,0.9975491611039118,1.574901303772947,0.014017042098092652,false
8,10,two_component_normal_scale,mix_autoMALA,655961.8449758724,91566.97105150545,8.7721135e7,4.226501583749758e15,-304475.0154571237,1.011202762287105e16,3.288946921273862,8.04181182029992e-10,false
6,15,two_component_normal_scale,autoMALA_fixed,1.0492483055233087e6,1.032269878268561e6,4.7388242e7,1.977056011325585e12,-920.3696738858403,1.0001241765991832e12,0.6365949831820643,0.8124502231844892,false
8,18,two_component_normal_scale,autoMALA,962336.4200098829,3.833928130899309e6,6.2721578e7,4.99334765094877e6,-1.54394040747301e6,2.9081665214523047e11,514.8586120071778,0.0,false
8,13,two_component_normal_scale,NUTS,920957.940869045,6.378563913425518e15,1411082253,0.005858500354598443,34.355303459168724,427.66023558977406,511.9999741661269,0.0,false
5,17,two_component_normal_scale,autoMALA,1.0340768677832913e6,953.8005857899217,6.2700112e7,605927.5758310667,45532.74576773,8.782059001927208e9,194.20693417157543,0.0,false
0,17,two_component_normal_scale,autoMALA,1.086927102071951e6,1.0271328599593684e6,4.7445609e7,3.9560084671464026,-0.0005225656755236247,0.998389657748216,0.8038282000849222,0.5379266199551138,false
2,15,two_component_normal_scale,autoMALA,1.0708873007181848e6,14977.18468093077,6.1231578e7,503.85142126806664,0.3086471431894094,9877.31710714397,3.507609819644017,4.116197950593749e-11,false
2,20,two_component_normal_scale,NUTS,837849.2107778216,880374.2672559627,6857320,18380.272820794486,-0.04996917528089523,10003.003389053798,1.197608122078691,0.11354383064654837,false
6,11,two_component_normal_scale,mix_autoMALA,612620.607055722,100928.20876469479,6.9277798e7,4.221279839795302e11,1152.2853456362914,1.0081051852930073e12,1.9915775612261086,0.0007175878460936247,false
0,16,two_component_normal_scale,mix_autoMALA,725430.99146626,706907.8906893502,1.5817234e7,3.407045119064185,0.0026122405533036677,1.0012686535193491,1.5631963306150283,0.015085537362921167,false
2,6,two_component_normal_scale,NUTS,992996.9611040659,952290.0968688531,6360737,20080.712500065336,0.07057928986965223,9988.09198941223,0.7557412769010909,0.6175103164498791,false
4,15,two_component_normal_scale,mix_autoMALA,617703.6911616152,106717.83162238826,5.058731e7,4.176790245627296e7,-37.408026078560155,9.974185286307453e7,2.4862775329676197,8.54636286593483e-6,false
4,17,two_component_normal_scale,autoMALA,1.0154130838788478e6,1371.2340865874792,6.2674283e7,52947.12221365066,2105.8956357588972,7.885317833994824e7,110.31363816710484,0.0,false
5,11,two_component_normal_scale,autoMALA_fixed,999269.9050891991,1.0096213320825876e6,4.7430649e7,1.978537350002153e10,53.66700050914959,9.999316436461208e9,0.7132863187972021,0.6890188111103921,false
6,12,two_component_normal_scale,autoMALA,1.0366869753085767e6,1014.8959225012329,6.2712369e7,4.959898550931611e6,14006.115880933474,1.0107125625324628e12,303.4874627957955,0.0,false
7,10,two_component_normal_scale,autoMALA,951944.6837042796,37504.964960466,6.271402e7,2.129618223734563e6,1.5755437165842224e6,2.5101192797023886e11,525.6898022558131,0.0,false
4,6,two_component_normal_scale,mix_autoMALA,596056.812241773,91839.08239389051,5.0574134e7,4.181787622194446e7,12.536812073141135,1.000419982581193e8,1.649266790556851,0.008677560883664419,false
6,20,two_component_normal_scale,mix_autoMALA,585252.1532689627,97126.42493594892,6.9214564e7,4.1950414388647485e11,5002.7890981342,9.98121456635076e11,2.3784910760882667,2.439109582422789e-5,false
7,19,two_component_normal_scale,autoMALA,933966.5223820893,44682.01174688767,6.2707346e7,1.900756607608592e6,1.450716476838316e6,1.8979153753632092e11,520.7403499095025,0.0,false
5,2,two_component_normal_scale,mix_autoMALA,675028.7976780599,96675.558001403,5.9954042e7,4.177321318462773e9,-180.31185135100748,1.0026074042643694e10,1.5044631130861603,0.021630031089344023,false
8,14,two_component_normal_scale,mix_autoMALA,675479.086899366,102144.78257360638,8.7930471e7,4.1699062198448625e15,-104817.58151979034,9.946848846452482e15,2.6862476895860254,1.0798308828400242e-6,false
3,10,two_component_normal_scale,autoMALA,965918.7548985541,2151.3985834704345,6.2489704e7,5346.148194766971,-24.26026621751923,997939.3165358561,11.975035873598472,5.547322932453067e-125,false
8,13,two_component_normal_scale,mix_autoMALA,687530.1257325781,98467.5649055393,8.7742359e7,4.2393349060168485e15,393638.9194406603,1.0003482852317526e16,2.3351349500427148,3.6706258384205366e-5,false
1,16,two_component_normal_scale,autoMALA_fixed,1.0330121605023289e6,981495.0593057729,4.7452711e7,197.76255287292133,-0.002283566270413322,99.81998474829138,0.732945165183537,0.6559192341541089,false
4,12,two_component_normal_scale,NUTS,1.1634503657602377e6,698988.5296297697,8082141,1.6276931139086577e8,32.85708972970848,1.0017802772387865e8,2.0014373707854247,0.0006632517557026429,false
3,8,two_component_normal_scale,NUTS,1.045509504407121e6,1.0658606206524905e6,5720437,2.030649274914561e6,-0.11499689060186014,998416.9338992845,0.8879214810888243,0.4096220269708636,false
4,20,two_component_normal_scale,mix_autoMALA,653977.0505473863,87296.76097573017,5.0536258e7,4.200864690339823e7,50.86375767092605,9.98572977384551e7,2.3058406330387697,4.817574547913493e-5,false
8,8,two_component_normal_scale,NUTS,992684.7275468698,1.6601410813876173e17,1410103584,0.0001593766061305437,3.65890165581016,48.382821968593696,511.9999749694754,0.0,false
7,4,two_component_normal_scale,autoMALA_fixed,964938.9750992683,980306.2762486312,4.7415989e7,1.972620347849185e14,-17890.767062729,9.983848332512303e13,0.8685432161454401,0.4375946198864661,false
8,6,two_component_normal_scale,NUTS,1.0607779779242487e6,2.3253002043784964e16,1397206509,0.00069572065280637,19.2798784240406,69.20907184590261,511.99999450291494,0.0,false
3,16,two_component_normal_scale,mix_autoMALA,641579.5230245399,100472.46065224614,4.1344327e7,421250.1363618457,7.291457240789569,1.0075167462358419e6,4.022730155918225,1.758784011673718e-14,false
2,8,two_component_normal_scale,autoMALA,1.056438910991074e6,12469.940725967499,6.122889e7,498.5368282618424,-0.5091151903419081,10145.580583829733,3.9594464859578693,4.830285289882236e-14,false
0,15,two_component_normal_scale,mix_autoMALA,706868.2225650513,730383.1281482086,1.5816452e7,3.3987892706001137,-0.00029043158196388123,1.0016523864090308,1.0668763193367568,0.20507385133318648,false
2,10,two_component_normal_scale,NUTS,811486.169610332,818672.5412188863,7131699,17435.417797833466,-0.2778269497943531,10012.796124848328,1.4886761102518449,0.02377388376651274,false
7,17,two_component_normal_scale,autoMALA,1.0297700535374952e6,46113.69119251261,6.2704251e7,1.6923524542626464e6,1.3434691801037877e6,4.181492074607348e11,522.3000155467507,0.0,false
6,6,two_component_normal_scale,autoMALA,1.0005899863642185e6,1618.8850173054716,6.2696423e7,2.817669563207407e6,461472.84301093855,4.207448685835298e11,424.0980035856261,0.0,false
5,19,two_component_normal_scale,NUTS,1.126931155264641e6,178853.80109556345,34001261,6.166394847647106e9,206.3773185738354,1.0004783969340858e10,1.468285548575409,0.026820731275113526,false
2,1,two_component_normal_scale,autoMALA,1.0730206516947642e6,13972.471549418835,6.1206166e7,507.7097582620198,1.3512140245317346,9959.919615217255,6.826602503469871,6.646779904817547e-41,false
7,16,two_component_normal_scale,autoMALA,995963.0699125747,1.0176203477404389e6,6.271605e7,1.0678261909192023e6,-101304.38542516084,9.068631479088153e10,487.1031302810325,0.0,false
5,15,two_component_normal_scale,autoMALA,1.0882035214126077e6,1131.02381072714,6.2703708e7,397821.4799820316,26796.389123136156,8.411949238739961e9,126.4094361345471,0.0,false
4,8,two_component_normal_scale,autoMALA_fixed,1.0972221654840375e6,1.0334509024878659e6,4.7443117e7,1.9782551490807405e8,0.9430523870354368,9.989804446244259e7,0.6600912790177631,0.7762191020083528,false
2,11,two_component_normal_scale,autoMALA_fixed,994921.0652794621,1.0089702776590562e6,4.7439776e7,19785.342316315022,0.058190290882930526,9999.218711453537,0.7351749789501127,0.6521579848415406,false
7,18,two_component_normal_scale,mix_autoMALA,580091.9378371582,105184.75805796117,7.8500611e7,4.178462690667722e13,-41880.83072793512,9.956706670041714e13,3.0021001813242947,2.970163278108452e-8,false
2,20,two_component_normal_scale,autoMALA_fixed,1.0230726105755997e6,967649.6769621844,4.7449006e7,19741.29460301741,-0.0034788546568603265,9974.141157621454,0.6715580769006237,0.7579095254354281,false
3,15,two_component_normal_scale,NUTS,1.0795159425447965e6,1.1003811649654345e6,5997569,2.0377916555928679e6,0.46273927693149564,998759.9272748099,0.6447297109206147,0.8001268565276822,false
3,19,two_component_normal_scale,autoMALA,969554.3670377475,2423.0073400767337,6.2478118e7,5251.528357100731,31.303687393384777,919136.9233119767,21.80610010602544,0.0,false
3,17,two_component_normal_scale,mix_autoMALA,577732.2987643973,100634.09836719983,4.1331736e7,423037.60061190726,-0.13831147691344248,1.0095355167757102e6,3.0096569454366318,2.7121944465339577e-8,false
5,18,two_component_normal_scale,NUTS,1.0877521146899685e6,140810.32708800494,35548214,5.177794876009822e9,-256.0687133354282,1.0036222349827765e10,2.03061596273011,0.0005241906019269338,false
0,7,two_component_normal_scale,NUTS,1.1417410717706154e6,1.0417658417730881e6,5894164,4.085276491307997,1.3560846085112777e-5,1.001263235369131,0.6034859485045558,0.8596335470739327,false
6,16,two_component_normal_scale,mix_autoMALA,596245.4593809794,103934.01227826907,6.9224279e7,4.203274435123187e11,4844.876522966277,1.0075464865099559e12,3.2871698855224167,8.231978591870019e-10,false
2,10,two_component_normal_scale,autoMALA_fixed,988472.3369962007,1.0340251291788971e6,4.7457146e7,19743.968894439484,0.049472662540399115,9961.045517547356,0.8421593871413506,0.47730727336651013,false
2,19,two_component_normal_scale,autoMALA_fixed,1.0483889967014494e6,1.0608323263134775e6,4.7463662e7,19761.22644037715,-0.07584759399623708,9997.432576250638,0.860202797039392,0.4499526392759855,false
5,2,two_component_normal_scale,autoMALA,1.0697739040588131e6,1402.3536033899563,6.2697496e7,373041.27262479515,-21907.92484809701,6.892833145788623e9,173.06869190845418,0.0,false
0,4,two_component_normal_scale,autoMALA_fixed,961503.4579327467,975331.4448539697,4.7449524e7,3.9542946820369784,-0.00183170025168867,0.9987101029829478,0.9154730769228081,0.3717242069366068,false
6,7,two_component_normal_scale,mix_autoMALA,675068.5965887955,94622.68336106415,6.9304577e7,4.149262702706521e11,-6837.269348049337,1.005886908525193e12,3.4545759674036844,8.614036073236217e-11,false
7,7,two_component_normal_scale,NUTS,980399.6543755473,1099.8907950765492,1395069374,9.409380709201033e10,-109928.06107664516,1.0684977244102006e14,9.781809679435241,1.5528759909334592e-83,false
4,20,two_component_normal_scale,autoMALA,966392.685986864,1055.5867171867508,6.2672689e7,58912.00855899303,-369.2504014290587,1.0689772015236811e8,34.74577328413119,0.0,false
4,6,two_component_normal_scale,autoMALA,994343.4628845113,863.7319403772736,6.2664485e7,57809.82592721396,-617.1349602051137,1.2776129580339298e8,67.73743321029144,0.0,false
4,3,two_component_normal_scale,NUTS,1.156705632410104e6,613720.142230949,8318923,1.4618405558738017e8,-8.365537465399841,9.992356239124273e7,0.7447480288231816,0.6360141149327174,false
7,12,two_component_normal_scale,autoMALA,1.0401354155333381e6,166849.02868047112,6.2713893e7,2.630623555071471e6,58846.073482340726,6.1136181796084e11,467.66628153875786,0.0,false
2,1,two_component_normal_scale,mix_autoMALA,639228.5885988738,112494.38903442968,3.1969533e7,4238.6733150384825,-0.49963908471489915,9899.261360426548,2.4187393367146797,1.6577689420925124e-5,false
2,3,two_component_normal_scale,autoMALA,1.002696986448582e6,13427.987949658655,6.1209076e7,511.0951818818863,-0.4486595649083296,9887.218150804378,3.8174477829672924,4.3970692441497923e-13,false
1,4,two_component_normal_scale,mix_autoMALA,653322.3870302228,133845.00416288094,2.209826e7,49.87790304883497,0.015880137940728282,98.75436089953037,2.168389413399211,0.00016481645194237087,false
7,1,two_component_normal_scale,NUTS,946897.6892607565,3186.603147041455,1379897782,1.006770707950872e12,31085.441115974274,1.0267883880103731e14,3.287265910100132,8.221591332454955e-10,false
3,1,two_component_normal_scale,mix_autoMALA,627537.6470946545,109382.81563099576,4.1382154e7,419825.5144056895,-4.619547574937606,998333.6750287722,3.183405007030558,3.1527596224537748e-9,false
5,18,two_component_normal_scale,autoMALA,979373.6652134982,985.8828580776691,6.271739e7,526052.9232472578,-32516.49753883041,9.437347369478235e9,187.24476144323182,0.0,false
2,6,two_component_normal_scale,mix_autoMALA,661505.1466277441,92349.21796362514,3.1947752e7,4264.056695768087,0.05912263133561255,10045.18325108587,1.4320219914620793,0.033099691379207985,false
2,11,two_component_normal_scale,mix_autoMALA,658367.9079621836,108124.56909740511,3.194145e7,4268.822323438718,0.008362917292175226,10000.726384235393,1.7876784260903378,0.0033511854356136576,false
3,1,two_component_normal_scale,NUTS,831600.1164154055,735035.3264460053,7263059,1.722711109403019e6,2.010134064903007,998146.8466168485,1.1212825586466408,0.16171308837042256,false
8,2,two_component_normal_scale,NUTS,940847.7767517421,7.269555153994199e17,1406384367,7.94214483163194e-5,-1.585648330415113,11.598890979871348,511.99998052673493,0.0,false
1,12,two_component_normal_scale,mix_autoMALA,700420.5029820276,144444.9519705241,2.2100669e7,50.02084993884321,0.03750906141359182,99.95883475389272,1.320373267951993,0.061197275737569556,false
0,3,two_component_normal_scale,mix_autoMALA,752513.0224031534,794251.9135489675,1.5815968e7,3.3970050157998704,0.0013158561157205644,0.9990359878230086,1.4089750647314077,0.03773070726036156,false
6,6,two_component_normal_scale,autoMALA_fixed,964327.7072006571,922160.2663615498,4.7435204e7,1.9791473585617766e12,502.896767692352,1.0018231346834453e12,0.8580377055657777,0.45319093296745416,false
3,1,two_component_normal_scale,autoMALA_fixed,1.0198322178085248e6,1.0150129962235627e6,4.7444222e7,1.9818367864000455e6,0.6265004594808865,1.0023058785150592e6,0.8452479160856683,0.47256686435259665,false
0,15,two_component_normal_scale,autoMALA,1.0588930811832624e6,1.0175990656923251e6,4.7449493e7,3.9516976878901353,0.0005957137465165584,0.9997586359722147,0.7630915331475876,0.6051782261250644,false
4,3,two_component_normal_scale,autoMALA_fixed,1.0378275737264646e6,1.0948163559018327e6,4.7457583e7,1.9854911542568028e8,-6.537044414242963,1.0028350126844372e8,1.2430182062338417,0.09097818730345576,false
8,3,two_component_normal_scale,NUTS,931274.3628319816,3.857037346964072e15,1410484858,0.009700656400812979,-35.916026814500256,1369.2490291226045,511.9998465994548,0.0,false
4,1,two_component_normal_scale,NUTS,1.0665536940161544e6,538729.371615917,8758993,1.369077615143128e8,-15.147761979440578,9.988439457645513e7,1.3024584818149378,0.06722655161117015,false
6,8,two_component_normal_scale,autoMALA_fixed,1.0971549136454037e6,1.0344537021116244e6,4.7436863e7,1.9782130065844885e12,95.7188948067361,9.989793630352583e11,0.6611993407719865,0.7744657161421322,false
8,6,two_component_normal_scale,mix_autoMALA,633692.4509178106,95910.62062645312,8.788475e7,4.1750098402750315e15,69816.23329106183,9.973396722725506e15,1.891219797226995,0.0015643615980771256,false
5,5,two_component_normal_scale,mix_autoMALA,659873.9143968471,104385.39875342532,5.99391e7,4.2014874600826554e9,391.2595709602111,1.0003824735696098e10,2.487399198306207,8.451535958229006e-6,false
2,8,two_component_normal_scale,NUTS,1.1323648117592502e6,1.1505559630726057e6,5814859,20465.683415441286,0.13573726032070274,10023.861891694427,1.1336719546516747,0.15293766309431722,false
1,12,two_component_normal_scale,autoMALA_fixed,995039.3083100508,1.015668361925577e6,4.7451264e7,198.17721480779116,-0.0030164721234611867,100.06894705008392,0.6320009826226851,0.8192944981246897,false
0,7,two_component_normal_scale,autoMALA,1.0237352055070298e6,1.0630590362446026e6,4.7447794e7,3.9534497784196048,-0.0014682933689145932,0.9988433217832663,1.4200787108645727,0.035433220364727104,false
7,10,two_component_normal_scale,mix_autoMALA,695123.0667119991,87021.95715162072,7.834819e7,4.1881845758387375e13,8658.314779790053,1.012212952491328e14,1.9835953374723658,0.0007646030519236698,false
8,2,two_component_normal_scale,autoMALA_fixed,971970.5208519022,1.0173449341150896e6,4.738416e7,1.9771602138279844e16,-40741.080888837525,1.000050132042122e16,0.4656579878807747,0.9817989833104076,false
3,18,two_component_normal_scale,autoMALA_fixed,996721.1848871094,1.0056406130055125e6,4.7451814e7,1.9768774905957875e6,0.5078272938570463,1.0006141650906509e6,0.8835235399130852,0.41587746743417675,false
4,20,two_component_normal_scale,autoMALA_fixed,1.0250939697554304e6,969824.6627852984,4.7449296e7,1.9742976177217296e8,-0.4695499583823839,9.974665716469167e7,0.656902380659858,0.7812447299261982,false
2,6,two_component_normal_scale,autoMALA,1.042015009940884e6,13195.204653887859,6.1227124e7,514.1332519396992,0.5979622571177926,10085.949695365953,3.4287146301771827,1.229773591043147e-10,false
2,15,two_component_normal_scale,autoMALA_fixed,1.0419862299334052e6,1.0406841444859812e6,4.7445368e7,19760.13342121708,-0.09424655284406472,10001.913247730912,0.6208365279078265,0.8355501556949061,false
8,1,two_component_normal_scale,mix_autoMALA,725187.6184766162,87816.57188422905,8.7888718e7,4.182090552954403e15,-526910.6830622264,1.002024757149652e16,3.572331342601956,1.6462183704852953e-11,false
2,7,two_component_normal_scale,NUTS,802286.2196373871,764557.399162451,7396294,17111.03388062629,-0.08724191435859131,10036.177735848609,1.0243063088017834,0.24485075841719378,false
6,18,two_component_normal_scale,NUTS,1.0306644558683697e6,116080.40471018084,261583414,4.209677923905833e11,-1976.7619890555875,1.0026060943039946e12,1.3832856609341064,0.04355104482082952,false
3,16,two_component_normal_scale,autoMALA_fixed,1.0333259451017675e6,981408.2771976882,4.745015e7,1.9773607537810714e6,-0.20933837288770485,998171.1488255885,0.7268886661977376,0.6661321539297776,false
7,14,two_component_normal_scale,mix_autoMALA,615209.1074213219,100613.79421653681,7.8515003e7,4.18975429065631e13,-2303.873363484443,9.950893001317356e13,1.9436006912449102,0.0010467971461229533,false
1,17,two_component_normal_scale,mix_autoMALA,669142.9532501248,128288.95460074964,2.2085903e7,50.94206260821345,0.001049045609641799,101.36538178102535,2.0894721765753275,0.00032274733907548293,false
4,14,two_component_normal_scale,NUTS,1.066496706580664e6,510748.77010323614,8563087,1.4114798024467975e8,7.791432596640629,1.0005112943202938e8,0.5334726683380495,0.9384359499361505,false
6,6,two_component_normal_scale,NUTS,970343.0293169016,108562.7314244002,256649018,4.337859190735814e11,-3716.541199468629,1.0000384253249552e12,1.8895346837308864,0.0015844222296607612,false
8,19,two_component_normal_scale,NUTS,974991.8048538697,3.6827927126555096e16,1422521210,0.007677602913061287,1.9164961444790025,275.9649291629689,511.9998577797452,0.0,false
0,6,two_component_normal_scale,autoMALA,1.0968743183627566e6,938147.2310398128,4.7451922e7,3.958945095382602,0.0002454806266219289,1.0013595580140384,0.8680426875438911,0.4383309653483072,false
0,12,two_component_normal_scale,autoMALA,1.0606336726642512e6,1.0100298193047749e6,4.7451104e7,3.949317667774186,0.001991224637493508,0.9996591811432658,0.9502475333922575,0.32718166719784103,false
5,20,two_component_normal_scale,mix_autoMALA,716914.8444570318,90941.31807986074,5.989529e7,4.2070774958871927e9,-17.270789265562826,9.984318609812456e9,1.0772182497189533,0.19620438143524008,false
1,9,two_component_normal_scale,NUTS,835107.6038175442,861669.9794445378,6862600,182.04126781474545,0.0032972771111472155,100.17984520665834,0.8084466119353237,0.5304628920013792,false
0,2,two_component_normal_scale,mix_autoMALA,712310.2632351725,787781.7916061198,1.5817302e7,3.4024025407655984,-0.002142943469458179,0.9999753755444002,1.1666423320849049,0.13143464051750345,false
2,2,two_component_normal_scale,autoMALA,1.125376333454287e6,13425.257280303747,6.1223811e7,514.4818768073341,0.3823802911756623,10053.65403148552,2.255650842849377,7.615237663965741e-5,false
6,13,two_component_normal_scale,autoMALA,1.0566812468872808e6,5547.290834593096,6.2728934e7,660125.4962352209,401494.8590419236,2.3701717932857517e10,531.2307215094894,0.0,false
6,16,two_component_normal_scale,autoMALA_fixed,1.0373472798232366e6,981092.237292766,4.741635e7,1.9769322838978008e12,-215.3175591197023,9.981790271108439e11,0.6427107351405539,0.8032087733967836,false
6,8,two_component_normal_scale,NUTS,922798.700273367,112707.18520234674,258997798,4.1977364828296e11,2231.802546445074,9.988288164481056e11,1.920056542434736,0.0012556686342475782,false
4,17,two_component_normal_scale,NUTS,1.1724208293891787e6,577732.5391174598,8351118,1.4776416710824746e8,-6.774840273231113,9.977936250628194e7,0.7708097507952516,0.5922774889844125,false
8,2,two_component_normal_scale,autoMALA,1.1135748456319002e6,4.944753665444324e6,6.2703043e7,925398.988287816,1.4243488903544042e6,4.4306122996373436e10,516.1398750192955,0.0,false
7,12,two_component_normal_scale,NUTS,923475.545724923,1294.1212247442047,1401487274,4.8686324306132515e10,1.0711705983729386e6,8.564483201838033e13,47.24040276539125,0.0,false
2,9,two_component_normal_scale,mix_autoMALA,681731.013742053,110695.61763033255,3.1968703e7,4269.097940040416,0.30343918236149275,9993.86457812248,1.9443575382865674,0.0010406546497339537,false
8,12,two_component_normal_scale,autoMALA_fixed,985680.8723568327,1.0127578246509065e6,4.740205e7,1.9804688906927252e16,-29456.49718908315,1.0001219128495608e16,0.6919724359365773,0.7245541720081876,false
2,9,two_component_normal_scale,autoMALA,998991.5214539702,14639.681696734324,6.1218226e7,510.23727146047975,-0.8253072713112786,9854.979797192926,5.652548576004847,3.535727142461025e-28,false
1,9,two_component_normal_scale,autoMALA_fixed,1.0451937139747216e6,1.0283936563078426e6,4.7449607e7,197.05695597663663,-0.00974131415373702,99.7274268352687,1.0278441029757914,0.24134018372690194,false
7,9,two_component_normal_scale,mix_autoMALA,630164.3644749484,99873.71675015472,7.8577094e7,4.1610344049158555e13,12225.33186721718,1.0006700381467327e14,1.704198028095334,0.006003367696804563,false
0,16,two_component_normal_scale,NUTS,937545.8378331267,976090.1831392682,6603313,3.8853310588485197,0.002037600149238654,0.9987579725258633,1.346415524691679,0.05326151586432043,false
1,14,two_component_normal_scale,autoMALA,1.107837517450512e6,111681.63711402635,5.5644345e7,38.17218736526814,0.015291372359038054,100.52887657106731,2.1232172314353193,0.000242876944731494,false
5,8,two_component_normal_scale,autoMALA_fixed,1.098223467785909e6,1.0331831571260669e6,4.7433597e7,1.978140718317212e10,9.879460776819396,9.989225520208652e9,0.6400107530653827,0.8073064527115756,false
7,1,two_component_normal_scale,mix_autoMALA,638496.9536276712,101138.93248361789,7.8502527e7,4.195105451795054e13,-52446.935419185895,9.918812362267597e13,3.3402035919207265,4.0758448059109526e-10,false
1,11,two_component_normal_scale,autoMALA,1.0410922064165493e6,108465.55716037095,5.564136e7,38.06476695973302,0.06089557946715302,100.49881888079742,2.485899811901163,8.57852501376207e-6,false
2,13,two_component_normal_scale,autoMALA_fixed,1.0638090022515939e6,1.1252338798713153e6,4.7448094e7,19789.941536599217,0.14737984298627943,10009.742198920563,0.9286211919857124,0.35444423169335637,false
0,8,two_component_normal_scale,NUTS,758238.90224868,771916.2969191433,7082338,3.485021262511277,0.0016277602847445927,0.9988172312575686,1.3407759010782456,0.05490046069751404,false
4,8,two_component_normal_scale,mix_autoMALA,581981.0228146539,98336.2689615873,5.0606797e7,4.169582723680845e7,-60.606272493851904,9.957114515056609e7,3.101984636578038,8.774024950044804e-9,false
4,12,two_component_normal_scale,autoMALA_fixed,994431.6846445822,1.0154530675411497e6,4.7449373e7,1.981614147595535e8,-2.8886465457170227,1.000719654629088e8,0.6257622483443583,0.8284465718518376,false
0,1,two_component_normal_scale,mix_autoMALA,716335.7786740019,772497.612639382,1.5820232e7,3.4046231190727037,-0.00023355648744096639,1.0006749265685837,0.8330023257741459,0.4914963559644815,false
8,1,two_component_normal_scale,autoMALA_fixed,1.0117255206019428e6,1.0115335507380535e6,4.7347963e7,1.9813120573717268e16,71538.93093584276,1.00190397084881e16,0.9832935117655097,0.28834044302859063,false
0,3,two_component_normal_scale,autoMALA,1.0025344438516573e6,1.0503336902519097e6,4.7453077e7,3.9661703222505014,0.0006363931722030605,1.0017362568677015,0.815037172928669,0.5198820712881759,false
5,12,two_component_normal_scale,mix_autoMALA,669123.5665749415,97463.31513369997,5.9956094e7,4.1618336677352176e9,-32.21866374958981,1.0023120492509068e10,1.9993869067786818,0.0006742235500082242,false
1,19,two_component_normal_scale,autoMALA_fixed,1.0476643493313502e6,1.0602544484708991e6,4.7462825e7,197.61781209265655,-0.007770537951750094,99.97048997964565,0.8729664366712768,0.4311172627003078,false
6,19,two_component_normal_scale,autoMALA_fixed,1.0436941810938083e6,1.062176888705975e6,4.7432282e7,1.9755565620142146e12,-705.6618048890152,9.994590701754808e11,0.8440605713951754,0.4743864907358134,false
1,11,two_component_normal_scale,autoMALA_fixed,1.0005947266933474e6,1.010477594870781e6,4.7438222e7,197.88676376074352,0.005786573655581319,99.99419861818478,0.7201055597721506,0.6775573294578978,false
4,20,two_component_normal_scale,NUTS,1.0466169940212413e6,518726.54747368675,8504083,1.4197918884816006e8,1.6060325803807185,9.99318063092443e7,0.663822123713885,0.7703013390106195,false
4,15,two_component_normal_scale,autoMALA_fixed,1.0449644967591139e6,1.0355470908887007e6,4.7427726e7,1.9760983702215567e8,-8.850157587662107,1.0000835597744095e8,0.5832050183708617,0.8857092324683485,false
0,9,two_component_normal_scale,autoMALA_fixed,1.0453759430029272e6,1.0280908524045994e6,4.7453264e7,3.948043849225633,-0.0009387214024262351,0.9973408382887169,0.9816411124503475,0.2902016220669621,false
1,19,two_component_normal_scale,mix_autoMALA,697711.1992582608,130599.93360131752,2.2100526e7,50.37797411915996,-0.02264196851750492,99.50929850051023,1.7219134791620263,0.00531711243866951,false
7,16,two_component_normal_scale,autoMALA_fixed,1.0051112686542969e6,976250.0166233751,4.7379374e7,1.976624012344371e14,-1386.8062824436056,9.984923924302377e13,0.6369952522918538,0.8118498380926016,false
5,4,two_component_normal_scale,autoMALA,1.0870046948539133e6,2030.7052341877263,6.2687112e7,379143.48312019627,-1727.013605607708,5.111321893645209e9,94.0735995238548,0.0,false
4,14,two_component_normal_scale,autoMALA,996717.8258763492,1302.8918168518683,6.2652042e7,53454.6409050178,-102.12796959462995,8.644395585897939e7,26.966905382061213,0.0,false
5,20,two_component_normal_scale,NUTS,1.0181470791595802e6,168010.70514515092,33981139,6.016618205102764e9,200.82823308422888,9.985295421862696e9,1.3691864503872466,0.047065787387681066,false
5,16,two_component_normal_scale,mix_autoMALA,647798.5345049718,94367.03020533617,5.9919087e7,4.198519834725817e9,739.602136961019,1.0094974918986439e10,3.392901403158021,2.0045873866723897e-10,false
1,13,two_component_normal_scale,autoMALA_fixed,1.062903067702914e6,1.127742855219523e6,4.7445627e7,197.92686221940102,0.014559733125884834,100.10074034062974,0.9215192022666088,0.3637123956598387,false
1,14,two_component_normal_scale,NUTS,1.0028603697465443e6,1.0185621646769631e6,6456765,198.48874489558517,-0.0005394357388744456,99.97128770025998,0.6095272136756194,0.8514217110320433,false
4,14,two_component_normal_scale,mix_autoMALA,644177.0442048707,96660.9976863153,5.0590072e7,4.182101494580484e7,-13.235468549378679,9.99490045691292e7,2.23183332176518,9.430156507254751e-5,false
4,1,two_component_normal_scale,autoMALA_fixed,1.0233376837725006e6,1.0171800315629626e6,4.7441118e7,1.9817865586313882e8,6.793859141531069,1.0022762088396487e8,0.8516763122843258,0.46277612694314896,false
3,6,two_component_normal_scale,autoMALA,1.0045169545992541e6,2190.7301343594613,6.24635e7,5409.937316337413,-8.392396834308407,987451.5240546343,8.19706843544202,8.686810115470939e-59,false
5,17,two_component_normal_scale,mix_autoMALA,667169.2348050076,101880.31011526832,5.9897615e7,4.2097722212424903e9,183.76932908666845,1.008082444003699e10,3.4649865915926057,7.458236884047412e-11,false
0,6,two_component_normal_scale,mix_autoMALA,813464.1424006241,795830.2160952735,1.5817973e7,3.39893621818296,-0.00013063675565568863,0.9982622019381671,0.7392448050288749,0.6452931362640123,false
6,18,two_component_normal_scale,autoMALA,946850.9812463663,1402.4212019672295,6.2723008e7,3.87678378321276e6,-404701.52759377623,5.67802190077351e11,365.16023632321276,0.0,false
6,10,two_component_normal_scale,NUTS,990928.3453707288,117880.89331843464,269060135,4.1748308285714636e11,-1525.6606795854416,9.980109829863097e11,1.845684484511139,0.002198554338456033,false
8,8,two_component_normal_scale,autoMALA_fixed,1.1008812650924819e6,1.0368366158797016e6,4.7408996e7,1.978154564929871e16,22879.355399145254,9.9884256948552e15,0.619638691130092,0.8372606331811719,false
8,11,two_component_normal_scale,NUTS,951733.8464037861,4.2398986462020875e15,1427226926,0.003101535402016677,-39.414971220255744,864.487721692795,511.99989867678005,0.0,false
8,16,two_component_normal_scale,NUTS,986029.716876054,9.767569390619805e17,1416675379,2.1443088958855454e-5,2.236427439123164,5.495916615297646,511.9999869033977,0.0,false
6,20,two_component_normal_scale,autoMALA,961668.5147535439,2577.08096262225,6.2702507e7,1.3139264892112731e6,238419.51372705578,3.411210971938812e11,189.88391920553727,0.0,false
5,12,two_component_normal_scale,NUTS,1.0929059142611132e6,176504.24199293958,34127568,5.902654610225995e9,142.49858372041143,1.0038845509455439e10,1.4322694617859497,0.033052801341583615,false
3,20,two_component_normal_scale,autoMALA_fixed,1.0214733890439384e6,964684.4494236144,4.7451399e7,1.9741395936169862e6,-0.2008252491367324,997463.3129129753,0.7069743611288004,0.699595712817595,false
0,19,two_component_normal_scale,NUTS,957595.4523208006,1.043059279322206e6,6335974,4.007723223871944,-0.000302490685843659,0.9964708433659372,0.646552818672717,0.7973311941135675,false
4,4,two_component_normal_scale,NUTS,1.116379366001232e6,576196.3586615497,8756762,1.386556322035129e8,-11.095907058483498,9.998751849028404e7,0.7483818344112478,0.6298917387834813,false
5,1,two_component_normal_scale,mix_autoMALA,689758.2386135904,100598.10562661206,5.9978351e7,4.1758012336575284e9,-304.09264430872787,9.913330840523453e9,2.6743661795187563,1.2265297178421584e-6,false
7,17,two_component_normal_scale,autoMALA_fixed,1.0263938546437384e6,997648.6883718376,4.7424522e7,1.9750211906976344e14,16662.6085512691,9.97711181207758e13,1.5782878853455031,0.01372085363416464,false
3,9,two_component_normal_scale,mix_autoMALA,619892.2779866474,103153.705643484,4.1401914e7,418516.7286498808,3.333017647298603,1.0011864736590581e6,2.0603239228877896,0.0004110802307438742,false
5,19,two_component_normal_scale,mix_autoMALA,665785.6072345545,90115.34474240636,5.9939427e7,4.1988591421891665e9,-336.7928936717883,1.0046809635641792e10,2.6656250494341407,1.3465475281323809e-6,false
1,7,two_component_normal_scale,NUTS,1.089002152085046e6,1.0864414084887633e6,6075512,202.62515841988454,-0.009659933956720155,99.89516476574919,0.8226720173471449,0.5077339148712976,false
4,15,two_component_normal_scale,NUTS,1.0580690736877637e6,629317.7078860897,8241394,1.5060970617132792e8,-10.39528739430156,1.0000636225311184e8,0.9688549594238793,0.3048913086887691,false
7,13,two_component_normal_scale,NUTS,978017.5043346595,1307.8370984277947,1405383689,1.8046971126601047e11,114259.42686687113,1.0369303845669088e14,10.62405765845915,1.8317724196387742e-98,false
2,7,two_component_normal_scale,mix_autoMALA,642195.3920650984,102068.20784655456,3.1950037e7,4238.125021998486,-0.8222079631360726,9966.085168643787,4.449896684233636,1.2635595285584946e-17,false
5,6,two_component_normal_scale,mix_autoMALA,604341.947430432,96029.80841317882,5.9957356e7,4.1767005191216526e9,-221.04035125015446,1.0018802434733862e10,1.9184484894253444,0.001271265989562528,false
5,5,two_component_normal_scale,autoMALA_fixed,1.048333493286093e6,997421.3805776483,4.7425927e7,1.9761710412639465e10,198.05906838473192,9.995514205200905e9,1.2203750349677875,0.10171150448488978,false
5,6,two_component_normal_scale,autoMALA_fixed,966433.2428491215,923803.9446401357,4.7441258e7,1.9790577374864594e10,51.997074761507626,1.0018218310067785e10,0.8538713492311558,0.4594569101902909,false
8,5,two_component_normal_scale,NUTS,966722.8849182203,1.2948951370658738e16,1396985208,0.0003436305679248264,23.868069301496035,221.94741928920106,511.99997551741905,0.0,false
5,6,two_component_normal_scale,autoMALA,985085.9617660507,914.6456057983746,6.2688671e7,472071.408084789,-54728.94793794769,8.301259682793412e9,301.37554658390945,0.0,false
0,18,two_component_normal_scale,autoMALA_fixed,994577.1027692492,1.0063115609080319e6,4.745263e7,3.9493800812307622,0.000526555419937085,1.000632027376652,0.8721064342477121,0.4323724367323202,false
7,8,two_component_normal_scale,autoMALA_fixed,1.1011966077679882e6,1.0358082515381923e6,4.7419381e7,1.9783751084537734e14,2468.744471859264,9.98944408595118e13,0.6119983095056796,0.8480079996771717,false
0,10,two_component_normal_scale,autoMALA_fixed,987891.6996278005,1.032869367486911e6,4.7455701e7,3.953490227152275,0.00045041342790989717,0.996094288900302,0.818810548407356,0.513862984952038,false
3,5,two_component_normal_scale,NUTS,1.0264579697550673e6,1.011316352653629e6,6204279,2.0308061005882283e6,-0.22348507560306197,999885.5832390531,0.6982311959232561,0.7141777388785144,false
3,8,two_component_normal_scale,autoMALA_fixed,1.1026133645451285e6,1.0349914946750932e6,4.7452077e7,1.9782792450681315e6,0.13533867984560793,999002.6923763508,0.6524578420993521,0.7881964034488309,false
5,18,two_component_normal_scale,mix_autoMALA,656814.0684291914,105240.00080816369,5.9963398e7,4.1686967765732946e9,-511.5363549590611,9.970094284192478e9,3.0820681356905197,1.122479343720974e-8,false
6,2,two_component_normal_scale,autoMALA_fixed,971282.0180406127,1.0099216797632523e6,4.7411349e7,1.977061481472574e12,-272.23111224440754,1.0001683501471135e12,0.46534713275769946,0.9819247893626287,false
8,15,two_component_normal_scale,NUTS,973803.2420499963,2.2255030772530483e17,1403205410,0.00018546443147847183,-6.203468002832901,7.605628889257024,511.9999925918729,0.0,false
7,5,two_component_normal_scale,mix_autoMALA,588968.1239965835,96105.31040569585,7.846215e7,4.218236222573808e13,51204.16466289989,1.0107870442066608e14,3.7408666908610257,1.3993405625474602e-12,false
8,15,two_component_normal_scale,autoMALA_fixed,1.0372961624621752e6,1.0351147598025973e6,4.729879e7,1.975522379613287e16,-52812.40106034286,1.0003407323704282e16,0.6353673201814729,0.8142876586032604,false
3,10,two_component_normal_scale,autoMALA_fixed,988854.0531747547,1.032913392721131e6,4.7458431e7,1.9745589408073898e6,0.46700057906265324,996105.0915720533,0.822861285028722,0.5074343130875592,false
0,20,two_component_normal_scale,autoMALA,920628.5499660701,1.0102398693057377e6,4.7452276e7,3.9486514875941925,0.0005750492761790666,1.0007701953705224,0.7579813453651241,0.613747866052964,false
3,16,two_component_normal_scale,NUTS,1.0662400140955772e6,984875.6543525928,6456777,2.0021151048581041e6,-0.7261069386391354,1.0012139465353314e6,1.009658402875516,0.25979001569798027,false
5,1,two_component_normal_scale,NUTS,1.0251390774043391e6,155747.56149061993,35360350,5.320987416016761e9,199.7207246255897,1.0026478504511717e10,1.3005379846508731,0.06790198177849255,false
2,20,two_component_normal_scale,mix_autoMALA,695837.7598115748,88824.66849284482,3.1939777e7,4295.760157498918,0.15380971640520075,10101.786773539076,2.4126528420681552,1.7581905310919532e-5,false
2,14,two_component_normal_scale,autoMALA,1.0032691041921716e6,14994.005636624832,6.1212668e7,512.5897084772535,-0.33680483248918675,10150.844747605779,3.60846749822619,9.79716369568273e-12,false
1,9,two_component_normal_scale,autoMALA,959419.7083592105,114185.07540286181,5.5640762e7,38.087097519186806,-0.023768867652379698,99.8039407126122,1.7443713565769485,0.004550511246283802,false
5,17,two_component_normal_scale,NUTS,1.0886597815217082e6,163892.09298507107,33960141,5.821896793058682e9,-30.294608149317014,1.0077698212755108e10,1.710323898687193,0.005757404461601492,false
0,9,two_component_normal_scale,mix_autoMALA,755022.0390550847,738476.0287516582,1.5819837e7,3.394002838410084,-0.00023601609226296812,0.9982161498277728,0.668168427486421,0.7633585028056498,false
1,2,two_component_normal_scale,mix_autoMALA,715126.2831785517,132664.7607105133,2.2090828e7,50.20536009952461,0.027229338546884526,99.37266356883117,2.4533847829554247,1.1827933172692734e-5,false
6,10,two_component_normal_scale,autoMALA,954431.1517496085,997.8000537281423,6.2713936e7,2.7007889401737326e6,802909.0566019721,3.829428451509005e11,508.1756901838395,0.0,false
0,7,two_component_normal_scale,mix_autoMALA,745815.6652263158,782922.4142071161,1.581296e7,3.397095679182643,-0.001366984702027054,0.9997723341012398,0.7650748733527735,0.6018578920834754,false
3,20,two_component_normal_scale,autoMALA,959664.3713097301,2080.680007678111,6.2474967e7,5510.611186027068,3.6042149602614453,1.0268407762731481e6,6.969957219500657,1.2726658602235771e-42,false
0,9,two_component_normal_scale,NUTS,809247.6630239524,816990.0675507591,6753232,3.733922969924207,-0.0018389622972045869,1.0027453575525347,0.8095005078876909,0.5287652765579531,false
5,4,two_component_normal_scale,NUTS,949424.4666161723,182388.7358226923,33337976,6.50882231838271e9,92.61112087690822,9.946607570405338e9,1.3070169127510667,0.0656462627648474,false
1,7,two_component_normal_scale,autoMALA_fixed,1.1149227936890682e6,1.0431800201398772e6,4.7442821e7,197.72381332741088,-0.021233960233922582,100.03227675541149,1.3205432016998202,0.06114237676301426,false
4,11,two_component_normal_scale,autoMALA_fixed,999006.3206580324,1.011381459963294e6,4.7431496e7,1.9785870547708127e8,5.694443848338875,9.999445311304946e7,0.7338678444216384,0.6543628884143169,false
3,4,two_component_normal_scale,mix_autoMALA,619234.8526634211,93171.86347822387,4.1361834e7,420995.01726400194,0.9636804135964097,991203.270304718,1.7258753552013388,0.005173818266874747,false
5,3,two_component_normal_scale,NUTS,1.046866882108e6,181841.61149075173,33494571,6.424932122209648e9,-168.1547827347992,9.957333411510395e9,1.9687231696836989,0.0008599858200054438,false
4,19,two_component_normal_scale,autoMALA,937529.6830010907,1211.109148320296,6.2674023e7,52340.45020933459,836.8190928760974,9.256639039242008e7,67.91537768501752,0.0,false
2,14,two_component_normal_scale,autoMALA_fixed,1.0745306681122172e6,1.005901758528441e6,4.7444165e7,19747.86922742686,0.03398552710893746,10003.056242746725,0.59030078252988,0.87685905590935,false
7,11,two_component_normal_scale,NUTS,1.056187315035784e6,1801.3158033179711,1385545829,3.8565406340791364e11,-171066.63521403866,1.0048428454759303e14,10.329644201411668,4.180630922278739e-93,false
4,5,two_component_normal_scale,mix_autoMALA,585316.9932874531,103790.80158616147,5.0562792e7,4.233130491895422e7,35.68260429436455,1.0094573451225054e8,2.7830332129730095,3.7460243433650345e-7,false
3,15,two_component_normal_scale,autoMALA,1.0639147157291796e6,2110.535139986176,6.2473385e7,5514.424042625975,-39.6641292847153,1.0231016910223999e6,27.986697030425887,0.0,false
8,7,two_component_normal_scale,autoMALA_fixed,1.0977080497077967e6,1.060022484077403e6,4.7329677e7,1.977728880561742e16,-196925.52942965954,1.0006062693910916e16,1.1467535512116456,0.14409036022722263,false
6,18,two_component_normal_scale,autoMALA_fixed,1.000078228728959e6,1.0063210952265762e6,4.7442166e7,1.9770124464534485e12,534.6973061451826,1.0007887430049362e12,0.8319436283085224,0.49314946418000527,false
5,13,two_component_normal_scale,autoMALA_fixed,1.0679906778126846e6,1.124929998280163e6,4.7437553e7,1.9791271937497543e10,145.02770098230525,1.0010008818278193e10,0.9042668095004274,0.3868664270054658,false
0,19,two_component_normal_scale,mix_autoMALA,778608.4636175594,741886.9221115189,1.5817462e7,3.409193093895821,-0.0019094987356579626,1.000803421994075,1.16193773229719,0.13434356922879453,false
1,5,two_component_normal_scale,mix_autoMALA,680920.4880697863,145181.6484739912,2.2096936e7,50.82419418102842,-0.0012129975406140782,100.22709353576364,1.7673642268568983,0.0038719173806292255,false
1,17,two_component_normal_scale,autoMALA_fixed,1.0335401900617911e6,999088.3785878232,4.7441567e7,197.50530125316388,0.016844674796766247,99.75744862030861,1.5847423397206057,0.01317189782200059,false
5,12,two_component_normal_scale,autoMALA,1.0393921623969172e6,1096.8104229925184,6.2709645e7,683070.4046808968,4553.803383956309,9.434119675668648e9,44.04221186222503,0.0,false
6,12,two_component_normal_scale,autoMALA_fixed,987211.444403568,1.0159502122456358e6,4.7435244e7,1.980904075930343e12,-361.33552728111135,1.0004333474025494e12,0.6650904330238063,0.7682806174771097,false
0,16,two_component_normal_scale,autoMALA_fixed,1.0337599947837349e6,981343.0278884644,4.7452719e7,3.9565988394457348,-0.00021510878685903945,0.998203269382028,0.7349091028297607,0.6526064743261776,false
1,5,two_component_normal_scale,autoMALA,1.0062004718471833e6,111830.3747760843,5.5643317e7,38.02993507471493,0.004795923223470281,100.84709674182521,1.6908199327306193,0.006574235740923996,false
0,20,two_component_normal_scale,autoMALA_fixed,1.022030831404893e6,967619.1721085821,4.7449164e7,3.949928600265696,-9.622138709697704e-5,0.9974761357714582,0.6658392601570995,0.7670854834086048,false
4,1,two_component_normal_scale,mix_autoMALA,616443.4021155958,97858.54727515146,5.0601197e7,4.182131975177779e7,-67.5673857541026,9.9744865289531e7,4.123752717889715,3.3914264644662333e-15,false
4,19,two_component_normal_scale,NUTS,1.1351168329741356e6,728666.5108923545,8131346,1.6727236649137446e8,-14.669674220289894,1.000680723028266e8,0.945787873514405,0.3326846475335271,false
1,5,two_component_normal_scale,autoMALA_fixed,1.0533182592099658e6,1.0001207568819361e6,4.7440291e7,197.62423366036825,0.019565268219956963,99.96635621134513,1.2293519599526803,0.09733655909130513,false
6,5,two_component_normal_scale,autoMALA_fixed,1.0466747792300856e6,996891.7600198343,4.7425618e7,1.9761270221414658e12,1969.5025785513465,9.995445539910278e11,1.2162447085017902,0.1037786532808527,false
6,17,two_component_normal_scale,autoMALA,1.0416578650583287e6,796.8980235771108,6.2703146e7,1.218113549272065e6,1.036510413490539e6,2.1208691213623975e11,590.4492551448967,0.0,false
3,2,two_component_normal_scale,NUTS,1.071633569310911e6,1.1230846843570692e6,6049368,2.035025744213406e6,-0.3307993636775328,997625.9849709711,0.6308731913905632,0.8209613421662696,false
6,12,two_component_normal_scale,NUTS,1.015744462052233e6,104298.08659044871,276001405,4.2679900281081616e11,1012.6123891464613,1.0063684321886559e12,1.3843659688013759,0.04329140195979681,false
2,6,two_component_normal_scale,autoMALA_fixed,965947.9618712172,922510.6450322913,4.7446011e7,19791.090422934845,0.0443812847198544,10018.755587822634,0.8344955998405226,0.4891690568956979,false
7,15,two_component_normal_scale,autoMALA_fixed,1.0454818131383081e6,1.0343343835143844e6,4.7384897e7,1.976760312188113e14,-7578.24973083537,1.0000697050803208e14,0.6074113069691265,0.8543197320065609,false
5,20,two_component_normal_scale,autoMALA_fixed,1.0249322704075061e6,966373.658015965,4.7447684e7,1.9741681955008793e10,-0.6544037502583109,9.973864086742975e9,0.6571366341933071,0.7808766056142183,false
2,13,two_component_normal_scale,autoMALA,1.031652228265775e6,13985.840188770231,6.1242741e7,511.9611334011356,0.3932115538904733,10154.788277270225,3.495047774410068,4.907994040848633e-11,false
8,1,two_component_normal_scale,autoMALA,1.0617778522756936e6,6.225480764158462e7,6.2685349e7,2.1977805164613854e6,101883.18437191308,1.5443213862895477e11,509.72440234246363,0.0,false
2,19,two_component_normal_scale,mix_autoMALA,640180.3456558231,97690.65960838064,3.1951785e7,4286.909399567249,-0.002744497200461854,10004.86698236494,1.5449150889149905,0.016901064230431893,false
8,3,two_component_normal_scale,mix_autoMALA,635481.29706318,101382.30701766432,8.7862267e7,4.157270281337203e15,599251.994162746,1.0004566974372112e16,4.369026391511738,5.2609443350102484e-17,false
6,14,two_component_normal_scale,mix_autoMALA,641366.5811443327,102355.03877495357,6.9311911e7,4.167825883715413e11,-2423.413575059314,9.91734281911784e11,3.0838180259174806,1.0985165630031515e-8,false
0,15,two_component_normal_scale,NUTS,1.0766759834837953e6,1.0079083135134864e6,6229194,4.04025323637732,0.0008511425939771449,1.0005437267318793,0.7657426067446522,0.600740808101502,false
1,17,two_component_normal_scale,autoMALA,1.0706920572737432e6,109749.09362923045,5.5646389e7,37.80305170574766,-0.018345098196449357,100.06968836053817,1.3509151830215842,0.05198427323079722,false
2,7,two_component_normal_scale,autoMALA,958834.9790562068,14238.037297233286,6.1222848e7,509.3188352686264,1.8602527574856662,9946.034943958553,8.673305075400094,9.127770376046012e-66,false
6,5,two_component_normal_scale,autoMALA,1.0550385632046892e6,646.0440424882321,6.270558e7,3.0242337037139516e6,779482.8227342758,9.79524413866568e11,467.4403299825186,0.0,false
5,9,two_component_normal_scale,mix_autoMALA,697494.0461369951,93282.23783053085,6.0014393e7,4.1497551332712684e9,-252.59279757282624,1.0024608062047365e10,1.882353436841754,0.00167262380898138,false
3,14,two_component_normal_scale,autoMALA_fixed,1.0729177093816039e6,1.0067681534413043e6,4.7443395e7,1.9747239322520967e6,0.3313156400613467,1.0002715020120565e6,0.588684235338178,0.878901948637329,false
6,4,two_component_normal_scale,autoMALA_fixed,958761.6186717582,979946.6951597796,4.7423109e7,1.9726871607145088e12,-1743.535318961519,9.983989482837335e11,0.8793588838688038,0.42185194837691653,false
7,13,two_component_normal_scale,autoMALA,1.0571892375544396e6,261705.73335326562,6.2729692e7,606894.5832570415,592646.2588617876,4.054815717856556e10,513.7542489508927,0.0,false
8,4,two_component_normal_scale,autoMALA_fixed,980145.8632214908,959042.7313333326,4.735675e7,1.972016051694564e16,-152208.35923241085,9.980215341462014e15,0.7872877551186548,0.5649572126013387,false
8,16,two_component_normal_scale,mix_autoMALA,639217.1225572445,99268.57351875275,8.7804822e7,4.188438959139113e15,488935.3829877478,1.001081412179095e16,3.318960860774439,5.40862942536877e-10,false
7,10,two_component_normal_scale,autoMALA_fixed,989626.2893856713,1.0402928765493665e6,4.7418829e7,1.9744904166604088e14,4589.303024902258,9.960877338330683e13,0.8132048762190323,0.5228152111826143,false
6,15,two_component_normal_scale,autoMALA,1.0790862187215614e6,3515.3063725935067,6.2708545e7,1.1100428779615408e6,314266.23676174704,1.9299550725205304e11,374.74265201057653,0.0,false
8,14,two_component_normal_scale,autoMALA,1.0187972110059052e6,6.8277995952982325e6,6.2685069e7,1.266550706262595e6,-1.1254270430863032e6,2.3481621376297327e11,513.1519143607597,0.0,false
3,12,two_component_normal_scale,mix_autoMALA,595505.508707011,106115.97878580498,4.1370445e7,418690.62767285126,-0.6456998037558146,1.0010490475103578e6,1.5825645793736953,0.0133548667106762,false
6,19,two_component_normal_scale,autoMALA,935909.0294523137,997.4552032688542,6.2705976e7,1.8318452770594952e6,977904.4760349153,7.167818572527328e10,672.2627575222473,0.0,false
2,14,two_component_normal_scale,mix_autoMALA,655711.0913871287,94047.09607295757,3.1956254e7,4272.153578145803,0.07534363350216447,10021.4017330932,1.8553358143113314,0.0020469696719918567,false
7,14,two_component_normal_scale,NUTS,970450.001902601,1200.7205627028904,1396132948,7.097943267890683e10,-152690.02992054142,9.623686274973553e13,21.087572111661473,0.0,false
1,20,two_component_normal_scale,autoMALA_fixed,1.0204930951535808e6,966755.0077144527,4.7449944e7,197.43220733654167,-0.001371969986336992,99.7465653492838,0.6823155939357548,0.7404374450928335,false
3,3,two_component_normal_scale,NUTS,951236.5803566307,872339.2231276309,6826804,1.868323908474003e6,-0.8226179346749746,1.0009205864113423e6,1.0601237239588954,0.2110295687409092,false
6,7,two_component_normal_scale,NUTS,978965.76745504,106812.45568653345,258447350,4.264789115080518e11,430.6316858314607,1.0009251257558016e12,0.9393431552057336,0.3407464892477282,false
3,14,two_component_normal_scale,NUTS,1.1010834458595696e6,1.0309325935893052e6,6148309,2.0357987702092768e6,-1.551692668842002,1.001909039053852e6,1.1075027645394186,0.17193919832592136,false
0,5,two_component_normal_scale,NUTS,729332.2189619954,750448.6521542916,7560334,3.3475501212802325,0.0009527244822523126,0.998897768384662,0.7404680509259833,0.6432301040133505,false
0,14,two_component_normal_scale,autoMALA,1.0640728560016504e6,1.0179053819652941e6,4.7447229e7,3.959653727444713,3.0875772744875987e-5,1.0010488825092159,0.7773101987638711,0.5814598277827523,false
4,11,two_component_normal_scale,mix_autoMALA,660823.4113194239,105059.19410241557,5.0571057e7,4.199245377105106e7,1.134746733450017,1.0079214808687103e8,1.9951687048528584,0.0006973318552090543,false
8,15,two_component_normal_scale,mix_autoMALA,629683.7397711177,108933.4356555366,8.7900926e7,4.2028130563447985e15,-383842.6122091042,9.943134491192708e15,2.4232319723394085,1.587191753637832e-5,false
2,5,two_component_normal_scale,autoMALA,1.0401116960238486e6,13747.488569095882,6.1234667e7,510.78891056662195,0.6987760272977903,9950.300565970041,4.579828998043013,1.2092635667733575e-18,false
2,2,two_component_normal_scale,mix_autoMALA,627853.5249758562,102648.78995014574,3.1946421e7,4287.602413850918,-0.3928533610079212,10003.213666866339,2.637237811604848,1.8195899774776553e-6,false
5,11,two_component_normal_scale,mix_autoMALA,616434.5558692851,114669.57625909855,5.9943564e7,4.2077861555815907e9,328.0289837663777,9.992310800765682e9,1.7788870778749697,0.003568066963014999,false
5,17,two_component_normal_scale,autoMALA_fixed,1.0334697549935838e6,999187.8789482466,4.7433948e7,1.975068306120639e10,168.40998868477934,9.977333425754786e9,1.5544072397834725,0.01593532303238765,false
5,7,two_component_normal_scale,autoMALA,923346.8112937993,837.0136229164419,6.2690764e7,771898.591100643,9878.12603215114,1.2285838324796322e10,137.68087980574455,0.0,false
7,3,two_component_normal_scale,autoMALA,1.0106405784414642e6,177177.2001085229,6.2677285e7,3.1328772672406877e6,-400756.3049470988,4.1847386022301416e11,489.1066522669365,0.0,false
7,4,two_component_normal_scale,NUTS,950851.9112312376,882.6160438417679,1441485435,1.3859212956490355e10,910572.7386286525,1.1754311471362358e14,49.36792709532642,0.0,false
5,15,two_component_normal_scale,autoMALA_fixed,1.045902788363223e6,1.0348335905583834e6,4.7429167e7,1.97613106112594e10,-89.52723231433853,1.000093634984588e10,0.5887491040164576,0.8788202711886166,false
6,1,two_component_normal_scale,NUTS,1.0297346899781221e6,125633.97598043024,271026176,4.2224155439605023e11,-1057.0438326224082,1.0040951611786261e12,1.2691946496584592,0.07976851533822443,false
8,10,two_component_normal_scale,autoMALA_fixed,996377.8276643145,1.0153243248879887e6,4.7396324e7,1.9740487428976456e16,42654.62757443385,9.96420793072051e15,0.7633557263087027,0.6047357427940758,false
8,16,two_component_normal_scale,autoMALA,997912.7292376225,1.0373855941864783e8,6.2718097e7,941030.4071858097,-113231.34728420344,8.617983315557828e10,509.85115691908675,0.0,false
1,18,two_component_normal_scale,mix_autoMALA,738415.2001388614,135497.06166436712,2.2103272e7,50.13516167439978,-0.053596683084767685,100.47530559788355,2.7586058555733644,4.910767772422933e-7,false
8,16,two_component_normal_scale,autoMALA_fixed,1.0220217901350535e6,982946.4376404004,4.7419123e7,1.9769121828829904e16,-22152.788337850958,9.981592141711594e15,0.671573671718761,0.7578843897070484,false
2,8,two_component_normal_scale,autoMALA_fixed,1.1022978209847866e6,1.0363421852779754e6,4.744896e7,19782.342224715394,0.017181467868137228,9989.912424476428,0.643883946994265,0.8014197177027604,false
8,17,two_component_normal_scale,autoMALA,1.0424171249237512e6,4.466892702189841e6,6.2703074e7,1.4593640900283593e6,1.3828018818761278e6,3.827709245409551e11,513.2644246099778,0.0,false
3,8,two_component_normal_scale,mix_autoMALA,606473.2574567342,85614.56141629531,4.1395275e7,419880.99889817496,-1.8264573434511435,1.0067358883758709e6,1.720383801904518,0.005373403939543477,false
7,6,two_component_normal_scale,NUTS,1.056548744063498e6,1443.207838595365,1388320672,1.881653844842758e11,336057.14220091444,9.612420032355372e13,19.78062219645858,0.0,false
8,2,two_component_normal_scale,mix_autoMALA,675593.5533756014,97795.8294692961,8.7902077e7,4.1860775011135685e15,159282.51294652733,1.0004157079050236e16,1.6302273359380024,0.009831780107832144,false
0,4,two_component_normal_scale,NUTS,1.0448856157211575e6,1.0912807302205244e6,6237919,4.035837337907775,0.0002787362331094666,1.000449169563762,1.038039499567276,0.23143348848070375,false
7,9,two_component_normal_scale,autoMALA,1.0152761158340663e6,5200.108746871954,6.2691984e7,1.168241695330373e7,4.1083632342797215e6,2.835000473592616e12,568.6143241533971,0.0,false
6,13,two_component_normal_scale,autoMALA_fixed,1.065982281179235e6,1.1234740904938157e6,4.74338e7,1.9791099838939844e12,1434.543326604378,1.0009848869352208e12,0.8849724624990358,0.4138104593032542,false
8,11,two_component_normal_scale,mix_autoMALA,633028.1039999521,112245.37126021822,8.7838296e7,4.1998895121545835e15,122249.50728891398,9.936124131194148e15,1.7872895930449886,0.0033605151342358435,false
7,14,two_component_normal_scale,autoMALA,1.027517342314556e6,59042.50505727568,6.2685742e7,1.362517543551477e6,-1.214752518166109e6,2.6061305895754227e11,526.0196287473325,0.0,false
8,14,two_component_normal_scale,NUTS,968943.8895909903,3.080355108334891e16,1416616440,0.0026501853252895143,15.206964351208422,101.95069115605617,511.9999662163881,0.0,false
3,11,two_component_normal_scale,autoMALA,1.058709259930182e6,2123.5302100652525,6.2457748e7,5423.976232108396,55.29513170613017,999538.0513947778,34.26389288296377,0.0,false
1,14,two_component_normal_scale,autoMALA_fixed,1.0742150681473678e6,1.0057776210302514e6,4.7442962e7,197.50202623261305,0.003274559449548954,100.03085768649406,0.5863165733379674,0.8818658382924554,false
1,10,two_component_normal_scale,mix_autoMALA,723844.6250397242,132723.19748005253,2.2109233e7,50.36076583099658,-0.00878762145005762,100.47983070570784,1.3769945318506416,0.0450901184047187,false
5,5,two_component_normal_scale,autoMALA,1.062126759957956e6,1269.9719829915957,6.270437e7,481578.0615885297,34218.96385907053,6.982309223559086e9,180.92281528156695,0.0,false
0,4,two_component_normal_scale,mix_autoMALA,674949.4949067481,744928.7442806272,1.5818123e7,3.3985064608348154,-0.0005912128728939869,0.9992279212901527,1.3848871205049136,0.043166629512096544,false
4,3,two_component_normal_scale,autoMALA,1.003727011867777e6,1178.3367186097566,6.264312e7,55905.053963425875,-1135.0661223237364,9.459057873338114e7,68.84459860986578,0.0,false
0,11,two_component_normal_scale,autoMALA_fixed,993744.5569547359,1.0103813219007762e6,4.7437821e7,3.9526491083267024,0.0005612724727132247,0.999959830533983,0.7245577491448216,0.6700603043706586,false
8,20,two_component_normal_scale,autoMALA,958740.1580002082,1.460651935207257e7,6.2702352e7,1.358836735865027e6,555616.045197313,3.9327041871340735e11,508.8832203752897,0.0,false
7,12,two_component_normal_scale,autoMALA_fixed,991732.2919989328,1.0216711698599933e6,4.7420585e7,1.980751176823085e14,-4378.5859148693835,1.0004798822681931e14,0.6788374625997449,0.7461143996847057,false
7,7,two_component_normal_scale,autoMALA,950125.7501419575,65773.8669195651,6.2693583e7,3.5596966343536405e6,1.2195838760931285e6,7.16841386704797e10,527.6700319178968,0.0,false
6,16,two_component_normal_scale,NUTS,963386.1235656957,113334.0189184176,257550367,4.212070886469371e11,2146.0208173090555,9.981837336065675e11,1.242347995541138,0.09128169457886887,false
8,13,two_component_normal_scale,autoMALA_fixed,1.068543613943382e6,1.1278231705034182e6,4.7416687e7,1.9793592185280804e16,148533.6167028565,1.00100366832131e16,0.9132364410756963,0.3747161631294109,false
1,13,two_component_normal_scale,autoMALA,1.1039589619646608e6,110232.72134353104,5.5650801e7,38.22305576033357,-0.022085445787117276,100.13477598646945,2.1228722850003123,0.00024358945864314256,false
8,20,two_component_normal_scale,autoMALA_fixed,1.0237393615136184e6,976315.2920682164,4.738427e7,1.9742633051439324e16,-4862.851760497222,9.97499550311549e15,0.6948658730075294,0.7197643392319775,false
5,5,two_component_normal_scale,NUTS,1.1789835960209076e6,188859.58452041665,33105514,6.582826564902338e9,-186.15670773162265,1.0053460570595827e10,1.4518158066100568,0.029528649703667614,false
3,13,two_component_normal_scale,autoMALA_fixed,1.0646449695069133e6,1.127271592656136e6,4.7443815e7,1.9792115418866018e6,1.4598845986308864,1.0010503006221327e6,0.9309953327440326,0.35138054406598596,false
5,2,two_component_normal_scale,NUTS,997631.4493118393,168862.00064814137,33702422,6.098086683028167e9,540.4730025074696,1.0032104057134924e10,2.13659446646011,0.00021671560334413973,false
8,7,two_component_normal_scale,NUTS,1.0291236341630286e6,4.230456759947846e16,1406299057,0.002345002999670259,-1.5744086997327664,240.20480675437722,511.99987150264474,0.0,false
6,3,two_component_normal_scale,autoMALA_fixed,1.030105471143955e6,1.0914725368018912e6,4.7477189e7,1.9855545137600425e12,-610.5510344379884,1.0028933198744025e12,1.2380140971343963,0.09326484187824688,false
8,1,two_component_normal_scale,NUTS,928489.3479318116,4.8424825079171776e17,1401887536,9.538284606224843e-5,2.2618515705164137,16.067327745211237,511.9999767128212,0.0,false
5,18,two_component_normal_scale,autoMALA_fixed,1.0017161490181563e6,1.0070321671536006e6,4.7434223e7,1.976899094385096e10,64.7193953011201,1.0008318495167717e10,0.894342039598996,0.40059001467176947,false
1,10,two_component_normal_scale,autoMALA,1.038534848491353e6,100897.9829620225,5.5648639e7,37.99948930693336,-0.04949278086486261,100.0649626651928,2.4197358168059964,1.6418600882387024e-5,false
5,15,two_component_normal_scale,mix_autoMALA,645739.2284859853,98649.82972288494,5.9958769e7,4.1874197376981883e9,-718.4074202368774,1.0003626976804134e10,3.5630336316228295,1.8798009307637346e-11,false
1,13,two_component_normal_scale,mix_autoMALA,682686.5406954781,139347.81771425524,2.2088496e7,50.60310564296502,0.011713085890316974,100.25410801118845,1.230974980591327,0.09656255743748808,false
2,12,two_component_normal_scale,autoMALA_fixed,993461.9443392948,1.0154812777448753e6,4.7455403e7,19813.94592529241,-0.02885955079521032,10006.31509723546,0.6275276009334902,0.8258740250779151,false
3,17,two_component_normal_scale,autoMALA,1.056323276595733e6,2303.121443622661,6.2472231e7,5629.832270637118,42.91918319242433,974904.8455680952,18.395757042288608,2.328932953911821e-294,false
5,7,two_component_normal_scale,NUTS,1.0600305282131222e6,138743.11777007472,35296546,5.134112667645113e9,194.45711800567753,9.962697650286041e9,1.0500749217275995,0.2201365535033411,false
4,7,two_component_normal_scale,autoMALA,927893.0356629301,1053.6308568441416,6.2662516e7,61157.47515431406,-244.38476104988308,1.0587512853390375e8,28.40175043647315,0.0,false
0,1,two_component_normal_scale,autoMALA,1.0612209053756513e6,1.0518558418796482e6,4.7448441e7,3.957773753202859,0.0001087200261565752,1.000883818959082,0.7006699449883627,0.7101196284670849,false
1,3,two_component_normal_scale,autoMALA,1.030677815480282e6,109381.4083626806,5.5637596e7,38.24501790728699,-0.025620935465664123,99.8358106639507,2.4589736653568934,1.1195979769222261e-5,false
0,12,two_component_normal_scale,autoMALA_fixed,996088.53803048,1.0185959808048445e6,4.7452942e7,3.9595702743598595,-0.0002832474757663125,1.000729377085018,0.6102211667338224,0.8504661993317223,false
8,13,two_component_normal_scale,autoMALA,1.0768874872109022e6,6.1185655683360256e7,6.2730603e7,551104.1990533331,382875.1426701804,2.103060286509122e10,511.91979033415436,0.0,false
0,10,two_component_normal_scale,mix_autoMALA,774453.1152170827,743952.1434876984,1.5815662e7,3.394547448950039,-0.002271782202520268,0.9970924361386765,1.8316502218759751,0.0024376083815693755,false
1,6,two_component_normal_scale,mix_autoMALA,690196.5456595017,125562.85605961453,2.2083853e7,50.28839848372624,-0.015447072627700053,100.78248801863126,1.9412643528197577,0.0010659728798014987,false
3,7,two_component_normal_scale,NUTS,1.0873722615232682e6,1.075805966494028e6,6215381,2.0241404190713712e6,-0.5778372816361222,999142.5377381028,0.8456803193952283,0.4719050610660742,false
2,5,two_component_normal_scale,autoMALA_fixed,1.0513441047254656e6,999940.9157667215,4.743887e7,19761.274630121046,0.19584465324368022,9995.61173678832,1.2170525734690045,0.10337161262938678,false
8,6,two_component_normal_scale,autoMALA_fixed,967871.3512716912,925182.6209344203,4.7391382e7,1.9791167326874836e16,55538.339245023875,1.001841076919721e16,0.8583078173808758,0.4527862588254844,false
4,3,two_component_normal_scale,mix_autoMALA,618899.6023474478,105773.44329495446,5.0578479e7,4.1569719178076856e7,78.8353812590638,9.93787962956091e7,4.5449792457418425,2.2841778716232404e-18,false
4,15,two_component_normal_scale,autoMALA,1.077462799200857e6,1071.269172011303,6.2674238e7,47817.69859579533,898.2104318647471,1.024207232305914e8,55.74773286744556,0.0,false
1,8,two_component_normal_scale,autoMALA_fixed,1.099618875704769e6,1.0337032840708905e6,4.7452212e7,197.85249701443348,0.0009388662391826732,99.89917775021858,0.651718288428242,0.7893469305853299,false
7,6,two_component_normal_scale,autoMALA_fixed,969356.1702736297,926540.3413157788,4.7414874e7,1.979433074282142e14,4368.469649137152,1.0019991201791206e14,0.836502183070138,0.4860499057560652,false
1,20,two_component_normal_scale,autoMALA,1.0533317956751974e6,106008.52995835566,5.5656002e7,37.905794204267984,-0.008511551590304327,100.17956805578119,0.9115794621006614,0.37694247275616155,false
3,11,two_component_normal_scale,mix_autoMALA,574970.7155596798,89888.72211941407,4.1362543e7,422030.487543027,-0.7999538164261913,1.009081846006101e6,2.4823488549666166,8.886613675041438e-6,false
8,7,two_component_normal_scale,mix_autoMALA,706147.8692532444,85036.69740764907,8.7881349e7,4.154331351722654e15,-552443.6478027778,1.0087244666762346e16,3.5532195959712,2.161590317962762e-11,false
7,20,two_component_normal_scale,autoMALA,956161.832869294,107375.0261998051,6.2702048e7,1.50378226252055e6,724947.4315401242,4.293118510586958e11,487.6335752008964,0.0,false
4,2,two_component_normal_scale,NUTS,940516.6697746275,453813.7460627627,9109830,1.3247050557105723e8,2.265182169706401,9.977853595043802e7,0.6444737534774276,0.8005183965199957,false
8,19,two_component_normal_scale,mix_autoMALA,679301.9043630125,87814.90621839794,8.7817345e7,4.1945139931868375e15,-99612.45743481183,1.0048757591491674e16,1.8218542508880091,0.002618486906493352,false
5,11,two_component_normal_scale,NUTS,1.0892577798751034e6,144020.11799279496,35831359,5.13594198191555e9,-443.688674433899,9.968394714535128e9,2.5226644532758655,5.935705255332194e-6,false
8,19,two_component_normal_scale,autoMALA,939688.113686901,6.529660567426433e6,6.2705673e7,1.6997761212688829e6,1.2069109903723723e6,1.1346270249773764e11,512.6488010792017,0.0,false
2,10,two_component_normal_scale,mix_autoMALA,669618.819539656,84759.12039881846,3.1939817e7,4309.377798334022,-0.19398400955699185,10118.017061242708,2.819653265890338,2.485201522480623e-7,false
1,18,two_component_normal_scale,autoMALA_fixed,992788.5510611626,1.0073026702249757e6,4.7454445e7,197.7128854514261,0.00509079973237251,100.05685998523798,0.8963185165308687,0.397833844725059,false
6,15,two_component_normal_scale,NUTS,1.1096301507019883e6,120759.07263260451,265281810,4.2679250951607306e11,-488.0440157602318,9.914785486094342e11,1.2793456321610392,0.07574690841305957,false
2,15,two_component_normal_scale,mix_autoMALA,694506.6235770033,105863.9671694281,3.1955223e7,4272.198583476696,0.02125167922523205,10020.291876469197,1.7804255483008546,0.003529203428961167,false
4,12,two_component_normal_scale,autoMALA,1.0541140245223306e6,1005.893869597767,6.2682607e7,59958.587156280155,-1243.6350853729011,1.0985462372080064e8,49.9230677645088,0.0,false
6,10,two_component_normal_scale,autoMALA_fixed,990449.4537209768,1.0356426061529415e6,4.7444036e7,1.9745733065420452e12,424.6270129905636,9.961250817824237e11,0.8210107209143018,0.5103669396435812,false
3,4,two_component_normal_scale,autoMALA,1.083524554202314e6,2326.7161061356755,6.2459301e7,5405.031828611829,23.325136912179854,952632.282601972,15.56837743394874,5.988553819666601e-211,false
1,20,two_component_normal_scale,mix_autoMALA,714059.415308882,137582.94983705794,2.2087869e7,50.28068523705121,0.008655989951149107,99.81688959665642,1.2371393874950627,0.09366943757648273,false
5,10,two_component_normal_scale,NUTS,982617.5679279062,154870.3148738436,34962876,5.312555252811383e9,-201.97405615660108,1.0001159598305687e10,2.322834555664599,4.116288465888152e-5,false
3,9,two_component_normal_scale,NUTS,1.057556010952604e6,1.040626822676633e6,5973078,2.0335335892820857e6,0.5073823883669851,999473.6600491712,0.6219217246741664,0.8339947239295444,false
2,1,two_component_normal_scale,autoMALA_fixed,1.0200478261863876e6,1.0193354764117373e6,4.7442607e7,19818.432206049765,0.06673067520429284,10023.035979810493,0.8524510510716254,0.4616032021000259,false
5,14,two_component_normal_scale,NUTS,1.1166091804486352e6,167546.28760596117,34314731,6.160077346678272e9,267.40799332505503,1.0005022819801636e10,1.644734934786925,0.008940543296808897,false
6,14,two_component_normal_scale,autoMALA,1.0286164292583367e6,1038.7314863055615,6.2685568e7,1.2589695254755674e6,-867138.1812155975,2.350401855728411e11,538.5717745061562,0.0,false
8,17,two_component_normal_scale,NUTS,877741.1819565188,4.6321270077718317e17,1396442106,0.00017126113401956628,-1.8469477602607953,18.74492876681641,511.99997127010977,0.0,false
1,13,two_component_normal_scale,NUTS,1.1326581696990922e6,1.08020419794405e6,6137319,203.32904457082336,-0.003547173675931263,100.09740001310351,1.1169340124742462,0.1648865768614462,false
6,19,two_component_normal_scale,mix_autoMALA,642755.5491111258,87797.08535282216,6.9275774e7,4.183254218425062e11,-288.92164632588833,1.0042557530814916e12,1.6507277373891611,0.008594291933414929,false
7,15,two_component_normal_scale,NUTS,966343.8462467442,1366.9760919065275,1403388027,1.782242996261048e11,566694.9864238084,9.915168504232077e13,20.68397748798418,0.0,false
7,20,two_component_normal_scale,mix_autoMALA,608249.145917688,99719.4084179213,7.839141e7,4.196041027693472e13,52124.14593127216,9.988705553279981e13,2.1434701938487706,0.00020432845951405104,false
6,9,two_component_normal_scale,autoMALA,1.0149680962594372e6,592.9620072990609,6.2691289e7,8.405442441631962e6,1.1013540786514045e6,5.173644224050409e11,502.6188604751402,0.0,false
0,3,two_component_normal_scale,NUTS,984917.811526104,1.0151957004954135e6,6333588,4.014655941288525,-5.473074179664658e-5,0.9982505578046151,0.6974286638527474,0.7155114300780367,false
7,5,two_component_normal_scale,autoMALA,1.0597891900060577e6,37247.39561042485,6.2705561e7,4.368557957070729e6,925978.2285508334,1.8952693949627437e12,448.3268678573846,0.0,false
8,11,two_component_normal_scale,autoMALA,1.076589179062639e6,3.4418962447368135e6,6.2686281e7,1.3449471307881538e7,-295143.3325958763,2.8935180425877046e12,503.09194431798744,0.0,false
3,5,two_component_normal_scale,autoMALA,1.08355408132273e6,2160.7262825399735,6.2479201e7,5537.94478807734,27.264720577024356,1.0041280960955678e6,12.117878278392936,5.686478387137039e-128,false
3,18,two_component_normal_scale,autoMALA,943904.4837117215,2162.0110522844393,6.2492563e7,5517.837148958235,3.4727240362335694,1.0103393314646439e6,7.004560677686527,4.8383105724673576e-43,false
4,19,two_component_normal_scale,autoMALA_fixed,1.053178419753715e6,1.0623976154391062e6,4.7462316e7,1.9759733281507605e8,-7.8026308135293805,9.99668052744956e7,0.8665885763159622,0.4404740208470199,false
5,13,two_component_normal_scale,NUTS,1.1307019074864208e6,161485.96837360517,36992588,5.229827363179905e9,-250.5364746060815,9.987471387697994e9,1.6769054325343404,0.0072201718399346184,false
7,7,two_component_normal_scale,autoMALA_fixed,1.113597084410608e6,1.0534683774916762e6,4.7403572e7,1.977012629416335e14,-21409.782292608925,1.0002657181393506e14,1.2985423815073318,0.0686099418763636,false
0,17,two_component_normal_scale,mix_autoMALA,725993.9442859917,777063.1696181031,1.5813468e7,3.3994713250233173,-0.0003224775137699536,0.9982169641771642,0.6082997602881051,0.8531057129342079,false
4,9,two_component_normal_scale,NUTS,1.0486958058005094e6,576537.3416048705,8547258,1.423135121268192e8,-3.4429686288758896,9.99706269702003e7,0.6980020647505398,0.7145586112755091,false
0,5,two_component_normal_scale,autoMALA,1.0341152341718047e6,1.0867758048019032e6,4.7443053e7,3.960954528507816,0.0009035198089746664,0.9995047230680338,0.9773609371226257,0.29506217762165543,false
4,6,two_component_normal_scale,autoMALA_fixed,968284.4209874624,922321.5156132069,4.7438312e7,1.9789890499759525e8,4.557855926996776,1.0018696872394675e8,0.8359185746929825,0.48695613128165427,false
7,17,two_component_normal_scale,mix_autoMALA,573421.7559666467,103990.55711646206,7.8388291e7,4.190534564955665e13,-7983.371750891889,1.00590014629353e14,1.8177305346492858,0.002698278194621163,false
1,18,two_component_normal_scale,NUTS,1.048754513987941e6,1.1411357670593741e6,6044327,203.70298044141214,0.0016201109449247714,100.00988269412275,0.8936589146153437,0.4015452840582988,false
2,4,two_component_normal_scale,mix_autoMALA,600491.9525215505,96222.81512470178,3.1958425e7,4278.66221756213,-0.5436825164365194,10019.167750651497,2.6172370939659686,2.2452070103683174e-6,false
7,2,two_component_normal_scale,autoMALA_fixed,970988.17206132,1.0164037082297566e6,4.7408975e7,1.976762557381846e14,-4230.66520637866,1.0000580582075558e14,0.49646968555032345,0.9661582988115984,false
7,20,two_component_normal_scale,NUTS,915928.1212602282,1875.2922966481653,1384714684,4.1317240340292834e11,-211394.70926547272,9.731031880704566e13,11.121811558122829,7.264159183796529e-108,false
3,14,two_component_normal_scale,autoMALA,999136.8293671318,2152.152183198375,6.2458228e7,5540.472666105799,-6.330643226057475,995573.4597771866,3.6428520525228123,5.95020780018871e-12,false
0,10,two_component_normal_scale,autoMALA,1.0029320366236271e6,988459.0186691039,4.7454164e7,3.9580695692202696,-8.300713856752644e-5,1.003867721173238,0.7635667086946967,0.6043824216181586,false
7,11,two_component_normal_scale,mix_autoMALA,595783.8099689842,105174.39243858891,7.8469977e7,4.207825269892973e13,-19426.858179926665,1.0082962360073972e14,2.072873515109677,0.0003705722821505254,false
5,20,two_component_normal_scale,autoMALA,959049.199804833,657.9798024281336,6.2697239e7,700232.0176503676,1063.9914939567716,1.5708890731976822e10,91.75406332646708,0.0,false
0,12,two_component_normal_scale,NUTS,1.0842612222711635e6,1.0647774087590396e6,6108119,4.053245260740699,0.0007981000231396197,0.9978039849030725,0.7761141823426954,0.5834465440353914,false
8,4,two_component_normal_scale,autoMALA,1.0841367819901346e6,3.595746978829633e6,6.2693154e7,3.4288725029673413e6,-1.642263213623424e6,1.5425920259233792e11,514.3982832583544,0.0,false
1,3,two_component_normal_scale,mix_autoMALA,668637.7771841828,139514.79319868784,2.2090995e7,49.94059328407265,0.011594865748614031,100.26219473816401,1.5622210796551599,0.015177781560828272,false
1,7,two_component_normal_scale,mix_autoMALA,683306.3610451014,128161.38818147482,2.209618e7,50.4364478677874,-0.07239212524570726,100.61946364315074,2.761292096040279,4.767274472629287e-7,false
7,5,two_component_normal_scale,autoMALA_fixed,1.0230149540005855e6,989175.4632948436,4.7375033e7,1.9770462574468972e14,20439.59292625573,9.998068430087817e13,1.2052809513682519,0.10943537539586616,false
2,5,two_component_normal_scale,NUTS,803671.1568597484,723409.894884826,7089889,17527.894812236147,0.11039247439081407,9988.437095093946,0.7614524763276336,0.607924679820786,false
5,16,two_component_normal_scale,autoMALA_fixed,1.0347077384138146e6,981380.4473294062,4.7443894e7,1.9773743163480225e10,-22.251926462750404,9.98176863420289e9,0.7410559546129889,0.6422386737409835,false
7,18,two_component_normal_scale,autoMALA_fixed,1.0027834590111378e6,1.0023864399145981e6,4.7388154e7,1.97715737652403e14,5217.70266014361,1.0007869173961969e14,0.8392768080398127,0.4817524608842859,false
3,15,two_component_normal_scale,autoMALA_fixed,1.0434455101069605e6,1.0441062869702326e6,4.7447603e7,1.975932854167825e6,-0.976065489855893,1.0001773691963551e6,0.6298696934449879,0.822439946849192,false
4,4,two_component_normal_scale,mix_autoMALA,590954.3094567868,96102.20660338581,5.0565713e7,4.2270290655013785e7,-26.368197904885786,9.912912092558059e7,1.8545471148839852,0.002058983585215639,false
1,7,two_component_normal_scale,autoMALA,995585.265156054,117407.24626211367,5.5651352e7,38.28305341813292,0.004408253393567593,100.05229888888842,0.9859358864241585,0.28538187767064815,false
4,18,two_component_normal_scale,NUTS,1.0366838371162473e6,543009.9362445103,8772071,1.3910219162507695e8,-9.002984470845226,1.0017455573751476e8,0.8964516897424346,0.3976485488006005,false
1,2,two_component_normal_scale,NUTS,1.1582636358109051e6,1.0320713927770462e6,5925651,204.05685035209098,0.0065317965450669285,99.93094774143799,0.855994589982572,0.4562580424788003,false
0,6,two_component_normal_scale,autoMALA_fixed,964040.2974988769,922055.5504807178,4.7449307e7,3.9573258126189192,0.0004890405987611755,1.0018019731049421,0.8324031229890352,0.4924316689135715,false
5,9,two_component_normal_scale,autoMALA,1.0149057367134516e6,1228.445908431394,6.2688778e7,753567.649939762,733.6524708915749,8.488412558697536e9,57.53550730071754,0.0,false
6,9,two_component_normal_scale,mix_autoMALA,600012.2113020425,107471.57637652526,6.9363552e7,4.175472027516398e11,4342.659134988532,9.961958693545552e11,2.6156060629848525,2.283861350069679e-6,false
3,4,two_component_normal_scale,autoMALA_fixed,962176.2214760021,976194.629884324,4.7448709e7,1.9731546488416058e6,-1.830278130026798,998747.2377928835,0.9130183898963651,0.37500866149340295,false
1,4,two_component_normal_scale,autoMALA_fixed,961855.2978185616,978191.5036442562,4.7447999e7,197.34214514129175,-0.01847986779490164,99.870610965273,0.9187597968769978,0.3673551085355399,false
7,18,two_component_normal_scale,NUTS,928256.7340174179,1090.1896064255834,1407936164,8.884878178662436e10,39153.985932931886,1.0728121603263964e14,7.674946451568985,1.3707812795717885e-51,false
3,19,two_component_normal_scale,mix_autoMALA,606917.6519288875,91037.66515425972,4.1368274e7,421507.67310303,-2.5220266055291862,1.0030521010868294e6,2.030589651970786,0.0005243026369976211,false
4,18,two_component_normal_scale,mix_autoMALA,577318.8765681917,107320.10479490808,5.0583694e7,4.200667850692262e7,-84.26182748788767,1.0001212374861827e8,3.5728105537976944,1.6349834743027937e-11,false
4,4,two_component_normal_scale,autoMALA_fixed,963823.8040011209,976774.6858173433,4.7447443e7,1.973170056831345e8,-18.136241691986694,9.987307478868635e7,0.9081254878761911,0.3816098355382641,false
8,9,two_component_normal_scale,mix_autoMALA,674267.2570085421,98186.75970830557,8.7959156e7,4.166074357495756e15,265466.0658218117,9.929602022210796e15,2.4817002700012836,8.944021124523933e-6,false
6,15,two_component_normal_scale,mix_autoMALA,630221.6433744458,103935.3240247819,6.9306632e7,4.1698642236169257e11,-2200.1844336724985,9.941748976159958e11,2.8545954553648016,1.671652075075851e-7,false
1,18,two_component_normal_scale,autoMALA,1.01446617057229e6,119608.20850957227,5.5661756e7,37.89630836388141,-0.07486159000392346,99.56680150288824,3.762327522058513,1.0140493067881419e-12,false
5,4,two_component_normal_scale,mix_autoMALA,697699.8233034998,94206.0756638034,5.9945934e7,4.213031522488638e9,-633.3242102809417,9.982154501207182e9,3.136780891452986,5.683824283574522e-9,false
0,20,two_component_normal_scale,NUTS,723093.1939536297,798915.5410160223,7133259,3.467512876627561,-0.000523461234652519,0.9971009469947048,0.8912757467066967,0.40488852594515135,false
4,17,two_component_normal_scale,autoMALA_fixed,1.0361642236292629e6,998887.3166596416,4.7439791e7,1.9748578190025455e8,16.683523096796904,9.97536403395407e7,1.5738866228478514,0.014106898110773099,false
4,5,two_component_normal_scale,autoMALA_fixed,1.0486548994095998e6,997341.525772609,4.7433544e7,1.9759002132129595e8,20.117370772599777,9.995003808421892e7,1.23286604141299,0.09566721125324952,false
8,4,two_component_normal_scale,NUTS,973417.5778716094,5.922269154462879e15,1426564981,0.0009195784005915151,-39.00322683353424,209.65793519456565,512.0000076719882,0.0,false
3,1,two_component_normal_scale,autoMALA,1.0417768248891243e6,2112.952187034861,6.2453107e7,5548.44252382842,24.579066797004188,1.0070582287862669e6,11.74595052650102,2.9114487159258227e-120,false
7,8,two_component_normal_scale,NUTS,1.0768775493804333e6,1229.9029680496267,1394169872,1.124905286588631e11,-126508.84452947334,1.0015153526252064e14,14.406193481619766,1.0850680020842527e-180,false
1,12,two_component_normal_scale,autoMALA,1.061817323306807e6,112435.94404065252,5.5656142e7,38.047045718514624,0.01906114966765477,99.71167109136275,1.2565161315142177,0.085043252369361,false
2,9,two_component_normal_scale,NUTS,788851.7306662229,783428.4277586552,7148579,17411.13004341414,-0.17123972553254185,9984.444255517064,1.2724305836730991,0.07846737038868144,false
3,10,two_component_normal_scale,mix_autoMALA,636867.1414987853,88846.67251798736,4.1336941e7,421467.6031187627,-0.8089190087095474,1.012279491697293e6,2.290864307868901,5.528707656540883e-5,false
7,1,two_component_normal_scale,autoMALA,1.0587419736568807e6,69005.66427348208,6.2688048e7,3.301988115725232e6,1.0722463891170423e6,3.359409258623732e11,509.83641290830894,0.0,false
2,7,two_component_normal_scale,autoMALA_fixed,1.111192775899989e6,1.0426287040557917e6,4.7443258e7,19770.97479395396,-0.21556126244844467,10004.588001666005,1.3305693846893973,0.057977112603393624,false
3,5,two_component_normal_scale,autoMALA_fixed,1.0506346447060008e6,1.001527243215747e6,4.7437613e7,1.9760036549986252e6,1.9762956469998563,999614.6515107212,1.237849445604752,0.09334088940127028,false
2,1,two_component_normal_scale,NUTS,960948.7385900387,941201.6880959601,6730152,19128.23399577251,0.005902870784801208,10029.338826857174,0.9421039289949817,0.3372771622668689,false
6,4,two_component_normal_scale,NUTS,1.006203666454034e6,113276.44440707435,297088486,4.191380817148705e11,-3408.283927255507,9.982134329764214e11,2.1188054590402317,0.0002521400260212828,false
0,19,two_component_normal_scale,autoMALA_fixed,1.051740072889606e6,1.0625413517179338e6,4.7460653e7,3.953028305690426,-0.000733937565618752,0.9996384150728936,0.8570182093832273,0.45472003304258257,false
3,12,two_component_normal_scale,NUTS,811718.7177504842,785491.7688081295,7273331,1.721949569101376e6,0.26393470061397545,1.0001777426498288e6,0.835068272521255,0.4882779035773054,false
8,3,two_component_normal_scale,autoMALA_fixed,1.033109666406232e6,1.0998031864285667e6,4.7407512e7,1.9850158981817096e16,-65201.64393450253,1.002537122610674e16,1.1620378551941712,0.1342811216468307,false
5,2,two_component_normal_scale,autoMALA_fixed,966346.4227409987,1.0166199873112297e6,4.7444083e7,1.976713812618515e10,-15.512492272530203,9.99988727792729e9,0.43199486779013796,0.9921911537840366,false
2,17,two_component_normal_scale,autoMALA_fixed,1.0365256064855659e6,1.0005957879294968e6,4.7443676e7,19748.836769372832,0.1637379650621692,9975.414955771135,1.5555337958190876,0.01582405395195587,false
1,15,two_component_normal_scale,NUTS,909097.0477861962,880467.864212076,7024409,175.76386538029422,-0.0026432075707186605,99.72596785528646,0.5668068404582982,0.9049544241799188,false
5,14,two_component_normal_scale,autoMALA,1.0231811674213017e6,819.5524785823685,6.2678724e7,529424.2321823015,-27615.28203039111,1.1835758877117155e10,136.49381195876623,0.0,false
8,8,two_component_normal_scale,autoMALA,1.0034657169412939e6,2.221884034782847e7,6.2710236e7,5.29177579071371e6,-507937.58744289196,2.03919781871446e11,511.8431856419319,0.0,false
0,8,two_component_normal_scale,autoMALA_fixed,1.100922938222637e6,1.0323330180259252e6,4.7451206e7,3.9557372615683923,0.00017714564620001556,0.9989633670393508,0.6448993431725967,0.7998672376384318,false
7,9,two_component_normal_scale,autoMALA_fixed,1.0442135425567755e6,1.0274902786776794e6,4.7399746e7,1.969408619993058e14,-8859.542901889308,9.968716844040725e13,1.1144236331176671,0.16674100436872233,false
8,9,two_component_normal_scale,autoMALA,1.0363473204713502e6,2.2858089571407465e6,6.2693539e7,5.352460421558086e6,1.9230234838458686e6,7.872732768818108e11,511.42670600843485,0.0,false
0,18,two_component_normal_scale,mix_autoMALA,762915.0745176342,735121.8473826289,1.5814937e7,3.394241841727046,-0.0018984315288042397,0.9986059158906737,1.4098665930725929,0.03754154645371015,false
4,16,two_component_normal_scale,autoMALA_fixed,1.0352400397111422e6,981315.2683179133,4.7452366e7,1.9774778821443084e8,-2.34425587352135,9.982231841493545e7,0.7396743068156866,0.6445687476662163,false
0,7,two_component_normal_scale,autoMALA_fixed,1.11466700750874e6,1.0429547712519359e6,4.7441267e7,3.9558813250393987,-0.0021653094997917816,1.0003586430318192,1.3262191052825756,0.059332790783074865,false
2,2,two_component_normal_scale,autoMALA_fixed,966489.0532965743,1.0129520219480481e6,4.7456479e7,19767.56660132219,-0.023643346849938563,9999.490194554943,0.44294067387994573,0.9894837160296119,false
1,10,two_component_normal_scale,NUTS,938549.2937472694,953728.5023257458,6700498,189.7128211552089,0.009707550200107381,99.90752597279591,1.2380755583725431,0.09323646808365577,false
8,10,two_component_normal_scale,NUTS,912951.7336032996,5.141415307393521e15,1399405092,0.0017769268166288154,-39.91694760221029,400.54866818459993,511.9999672345756,0.0,false
6,17,two_component_normal_scale,autoMALA_fixed,1.0276647954717033e6,988806.369949354,4.7406309e7,1.9749421451962488e12,1667.0043014998253,9.977936762686329e11,1.5918430780215544,0.012590888783269952,false
3,7,two_component_normal_scale,autoMALA_fixed,1.1160287045103388e6,1.0448176845026618e6,4.744047e7,1.9770441597607944e6,-2.138212412045648,1.0003042848007436e6,1.3228657886471638,0.060396256760392016,false
7,11,two_component_normal_scale,autoMALA,1.080984065616981e6,29359.03424187032,6.2689619e7,1.4523733438187996e7,-298860.87525575026,3.404777299121797e12,416.75529482365675,0.0,false
6,7,two_component_normal_scale,autoMALA_fixed,1.110665187972651e6,1.0490944282667493e6,4.7407006e7,1.9771803100386287e12,-1980.0858382952467,1.0002572031491628e12,1.2553566855420968,0.08553993854961651,false
1,3,two_component_normal_scale,NUTS,1.0152721628663728e6,1.0248843503652791e6,6440626,198.9402127081108,-0.008163178934463729,100.01365140026324,1.5832433560613026,0.013297593999866086,false
2,8,two_component_normal_scale,mix_autoMALA,671168.929093037,100256.380891227,3.1967801e7,4293.469155477917,-0.230807511676492,10001.261114190636,1.680381381656474,0.007053607866520121,false
7,2,two_component_normal_scale,NUTS,1.0371664946269211e6,1141.7527145536649,1396028540,3.856559672848274e10,1.1929408376566116e6,9.44197920600872e13,66.09885097733638,0.0,false


==> deliverables/mala_stepsize_performance/aggregated/summary.csv <==
seed,model,dim,sampler,ess,ess_exact,n_leapfrog,msjd,mala,stepsize,acceptance
2,banana,2,autoMALA,597.8437714723746,816.746355415195,1.458173e7,0.1977330869357739,false,0.10839757414095391,0.64367165928346
2,banana,2,autoMALA,514.8331097092872,224250.58448310662,3.145716e6,1.5467975732489944e-6,true,0.0016937120959524049,0.9999999997379885
2,banana,2,autoMALA,515.7958667001575,17233.924602847233,3.145716e6,2.7736522748812465e-5,true,0.0033874241919048097,0.9999999506989553
2,banana,2,autoMALA,522.1916887541382,5438.705534918418,3.145716e6,0.0004052051312112554,true,0.0067748483838096195,0.9999923822201572
2,banana,2,autoMALA,520.8905530763079,1365.9140430725529,3.145716e6,0.004467722157936026,true,0.013549696767619239,0.9989799172879084
2,banana,2,autoMALA,538.1374247356143,1108.6559265527176,3.145716e6,0.025179636818267678,true,0.027099393535238478,0.9791323752347391
2,banana,2,autoMALA,577.7370061815018,914.6812376695297,3.145716e6,0.09603319999133762,true,0.054198787070476956,0.7600177451289206
2,banana,2,autoMALA,666.8881936200711,1527.154159030987,3.145716e6,0.15586606086410798,true,0.10839757414095391,0.5022949280244582
2,banana,2,autoMALA,700.6285199259486,1839.4858183724791,3.145716e6,0.20254011629447227,true,0.21679514828190782,0.2683355964534578
2,banana,2,autoMALA,586.2701276436222,765.6038845605743,3.145716e6,0.17450341015175003,true,0.43359029656381565,0.07758951279426071
2,banana,2,autoMALA,640.152469689944,896.1158748238279,3.145716e6,0.16354624288191524,true,0.8671805931276313,0.019057971849967475
18,normal,2,mix_autoMALA,183928.53563888857,184292.96412185178,3.953486e6,3.401309653366983,false,1.2696480150693823,0.6613976777438054
18,normal,2,mix_autoMALA,629.0459131748131,621.5680651554184,3.145716e6,0.004550139693786538,true,0.0198382502354591,0.9999990777906517
18,normal,2,mix_autoMALA,1000.5555762981578,980.5550583207041,3.145716e6,0.018387369617790115,true,0.0396765004709182,0.9999925406704739
18,normal,2,mix_autoMALA,2777.1916631170016,2701.278111356218,3.145716e6,0.07483516622024504,true,0.0793530009418364,0.9999378070243597
18,normal,2,mix_autoMALA,10246.370951873636,10099.58509322321,3.145716e6,0.29491663942252166,true,0.1587060018836728,0.9994991451698704
18,normal,2,mix_autoMALA,40914.28205335159,40682.886461109025,3.145716e6,1.0862504305272294,true,0.3174120037673456,0.9960013447002569
18,normal,2,mix_autoMALA,156530.16131946517,156511.16886182877,3.145716e6,3.0415007932912923,true,0.6348240075346911,0.9679370553020787
18,normal,2,mix_autoMALA,249241.38220179177,250787.3862529013,3.145716e6,3.985651039138658,true,1.2696480150693823,0.7513183277639561
18,normal,2,mix_autoMALA,100418.95932502866,100733.24617152063,3.145716e6,2.1941477887293415,true,2.5392960301387646,0.10184894126561779
18,normal,2,mix_autoMALA,908.7577913297026,1166.111999019835,3.145716e6,0.026797965255918297,true,5.078592060277529,0.0033422875271820348
18,normal,2,mix_autoMALA,513.0019569471624,172728.7434782906,3.145716e6,0.0,true,10.157184120555058,0.0
18,banana,2,mix_autoMALA,525.5703582842482,292.7323775117246,5.230093e6,0.05543204623993438,false,0.07589948052021267,0.6482063754915572
18,banana,2,mix_autoMALA,514.4274053079351,372684.5826345042,3.145716e6,7.247824374972347e-7,true,0.001185929383128323,0.9999999999133764
18,banana,2,mix_autoMALA,515.4816054251752,36622.78662774244,3.145716e6,1.4663023740159732e-5,true,0.002371858766256646,0.9999999877495932
18,banana,2,mix_autoMALA,517.4918104261377,2556.355057585623,3.145716e6,0.00014796301201437832,true,0.004743717532513292,0.9999955525493966
18,banana,2,mix_autoMALA,515.9861192553857,661.4750270483196,3.145716e6,0.0014156741377191538,true,0.009487435065026584,0.9992868252796675
18,banana,2,mix_autoMALA,514.6525676518802,212.7081468010439,3.145716e6,0.011451608494347773,true,0.018974870130053167,0.933684627368325
18,banana,2,mix_autoMALA,519.3482962756186,264.2736745367762,3.145716e6,0.028124664941252188,true,0.037949740260106335,0.7450830079944336
18,banana,2,mix_autoMALA,655.7610190227367,1468.1849935157059,3.145716e6,0.12710558744268735,true,0.07589948052021267,0.7307572591549709
18,banana,2,mix_autoMALA,668.7388451112656,1508.8707586332566,3.145716e6,0.18020095663519337,true,0.15179896104042534,0.3826250655119566
18,banana,2,mix_autoMALA,558.0751604147583,648.9437791907824,3.145716e6,0.13273287709715706,true,0.3035979220808507,0.10355654880694856
18,banana,2,mix_autoMALA,759.2103929424469,1147.7630679987192,3.145716e6,0.1649795998552006,true,0.6071958441617014,0.03197750615231378
3,funnel,2,mix_autoMALA,2445.293970699016,2713.0697487019024,5.964177e6,3.806558434483373,false,0.7427616909953905,0.6003543281332244
3,funnel,2,mix_autoMALA,517.75073853658,490.2665726655547,3.145716e6,0.0059299343627815145,true,0.011605651421802976,0.9957122237908155
3,funnel,2,mix_autoMALA,557.4102498336206,584.2046989556907,3.145716e6,0.016267828972874945,true,0.023211302843605952,0.9903886770861504
3,funnel,2,mix_autoMALA,655.2767016297341,651.0292972220772,3.145716e6,0.06711930537000622,true,0.046422605687211904,0.9695635463573498
3,funnel,2,mix_autoMALA,985.2072826333695,1027.1411799527277,3.145716e6,0.30474876501903353,true,0.09284521137442381,0.9390002534457432
3,funnel,2,mix_autoMALA,2017.2221785159318,2250.1679878875343,3.145716e6,1.0355527468389862,true,0.18569042274884762,0.8617860684094486
3,funnel,2,mix_autoMALA,1943.6244627342974,2028.0091258461666,3.145716e6,2.9590364943333514,true,0.37138084549769523,0.7198993894254195
3,funnel,2,mix_autoMALA,3175.1292536954375,3562.1038087248376,3.145716e6,7.076733194777996,true,0.7427616909953905,0.536142097795834
3,funnel,2,mix_autoMALA,5980.957365234229,5322.115333541115,3.145716e6,9.992175554994818,true,1.485523381990781,0.28225767221900483
3,funnel,2,mix_autoMALA,3485.209059825061,2884.295376978351,3.145716e6,6.175435125704748,true,2.971046763981562,0.06742185723813106
3,funnel,2,mix_autoMALA,1076.525008929611,1346.194232085438,3.145716e6,1.3770234183411973,true,5.942093527963124,0.004293568997888292
6,funnel,2,autoMALA_fixed,3191.1837205831034,3537.006210473145,1.7374543e7,11.771763360208695,false,0.25925854133799037,0.6123129247133572
6,funnel,2,autoMALA_fixed,521.9494368792122,843.9833833099377,3.145716e6,0.00010449699831671847,true,0.0040509147084060995,0.9999999163263118
6,funnel,2,autoMALA_fixed,529.9231429130145,963.7886230529167,3.145716e6,0.00048240702017394673,true,0.008101829416812199,0.9999996745902762
6,funnel,2,autoMALA_fixed,548.6014987347428,1081.6855619873072,3.145716e6,0.003693380024214816,true,0.016203658833624398,0.999981816656766
6,funnel,2,autoMALA_fixed,597.4534566216887,670.5576603468952,3.145716e6,0.021110462859641105,true,0.032407317667248796,0.9955579409117222
6,funnel,2,autoMALA_fixed,794.4743036949617,825.5291472793295,3.145716e6,0.11144453395275133,true,0.06481463533449759,0.9693417514603025
6,funnel,2,autoMALA_fixed,1342.4525836091648,1414.6191530935005,3.145716e6,0.5161875390541895,true,0.12962927066899518,0.9097162202011219
6,funnel,2,autoMALA_fixed,1983.117521307744,2128.10367993419,3.145716e6,1.7198659291048843,true,0.25925854133799037,0.814883875632419
6,funnel,2,autoMALA_fixed,4306.494393734688,4894.500326188716,3.145716e6,4.8389087333621426,true,0.5185170826759807,0.6540609949301619
6,funnel,2,autoMALA_fixed,744.4627831836045,429.1496363826767,3.145716e6,5.154050882793551,true,1.0370341653519615,0.2398269634621673
6,funnel,2,autoMALA_fixed,3012.9811216905405,2953.9138081985734,3.145716e6,8.806440409165626,true,2.074068330703923,0.15661945323468782
13,banana,2,autoMALA_fixed,607.8362164130673,716.1939509970372,1.3270575e7,0.317510632073608,false,0.02625869302332667,0.662010920744258
13,banana,2,autoMALA_fixed,514.8701072352303,8.69637529640822e9,3.145716e6,1.8218048033091348e-11,true,0.0004102920784894792,0.9999999999999998
13,banana,2,autoMALA_fixed,513.3284535793945,107658.5830271932,3.145716e6,3.64994847709961e-8,true,0.0008205841569789584,0.9999999999887467
13,banana,2,autoMALA_fixed,514.5794023499174,10920.10708156678,3.145716e6,3.5473519980496402e-6,true,0.0016411683139579169,0.999999988108502
13,banana,2,autoMALA_fixed,521.3051552668985,2779.345290652987,3.145716e6,6.69179280360253e-5,true,0.0032823366279158338,0.9999992500817138
13,banana,2,autoMALA_fixed,519.3729513621594,1011.3033031450141,3.145716e6,0.0006925576187064722,true,0.0065646732558316675,0.999937739158141
13,banana,2,autoMALA_fixed,521.1602502289267,665.6934259048312,3.145716e6,0.006727439774285419,true,0.013129346511663335,0.9975230965117474
13,banana,2,autoMALA_fixed,540.6440234737191,1020.2070025470579,3.145716e6,0.03837906825961773,true,0.02625869302332667,0.9724517897462417
13,banana,2,autoMALA_fixed,562.7553195938813,731.0660273481125,3.145716e6,0.08220543653614218,true,0.05251738604665334,0.7469485105340606
13,banana,2,autoMALA_fixed,602.5062343551514,888.1785328434808,3.145716e6,0.14049121319685706,true,0.10503477209330668,0.5239814242417097
13,banana,2,autoMALA_fixed,517.0921386466689,140.65800647641544,3.145716e6,0.006169089774192646,true,0.21006954418661336,0.00615649056050211
20,normal,2,mix_autoMALA,209991.68783670344,210218.18843354366,3.95186e6,3.394634128401335,false,1.2681048218198965,0.6602429809376854
20,normal,2,mix_autoMALA,637.5309094804167,704.4065380279017,3.145716e6,0.004705847856918253,true,0.019814137840935882,0.9999990382431292
20,normal,2,mix_autoMALA,1041.7374652297635,1096.40787931964,3.145716e6,0.01874104262149304,true,0.039628275681871765,0.9999923524134845
20,normal,2,mix_autoMALA,2903.164687751624,2907.4951483077166,3.145716e6,0.07481360075779457,true,0.07925655136374353,0.999938510321702
20,normal,2,mix_autoMALA,10669.681758620854,10616.96591428125,3.145716e6,0.29381605722285675,true,0.15851310272748706,0.9995054018698445
20,normal,2,mix_autoMALA,42449.11066821946,42465.041667967205,3.145716e6,1.0832133708536635,true,0.3170262054549741,0.9960213730554685
20,normal,2,mix_autoMALA,159235.6952070469,159056.71294428743,3.145716e6,3.0350634605299467,true,0.6340524109099482,0.9680297215420526
20,normal,2,mix_autoMALA,273227.0766294466,273581.8648466178,3.145716e6,3.9846713704104286,true,1.2681048218198965,0.7526043566022429
20,normal,2,mix_autoMALA,99145.86546625422,99439.81313425362,3.145716e6,2.178393727474755,true,2.536209643639793,0.10134670436274001
20,normal,2,mix_autoMALA,513.0019569471624,97.46469212332366,3.145716e6,0.0,true,5.072419287279586,5.602784804511545e-102
20,normal,2,mix_autoMALA,513.0019569471624,97.46469212332366,3.145716e6,0.0,true,10.144838574559172,0.0
3,funnel,2,autoMALA,3001.1553585723977,2996.895664066824,1.6750498e7,8.41273127937916,false,0.7143685507017903,0.6070398749978565
3,funnel,2,autoMALA,517.572482686427,502.8750610715784,3.145716e6,0.005283586842521435,true,0.011162008604715473,0.9965770154948579
3,funnel,2,autoMALA,553.9373563232349,576.8888601364878,3.145716e6,0.015111629553245135,true,0.022324017209430946,0.9895894374898322
3,funnel,2,autoMALA,656.5479167332901,694.7734109477242,3.145716e6,0.06318425859849484,true,0.04464803441886189,0.9784913336416012
3,funnel,2,autoMALA,912.5827939512819,895.7531609630545,3.145716e6,0.27676549703923253,true,0.08929606883772379,0.9313117762864663
3,funnel,2,autoMALA,2070.603681266354,2354.3057765212457,3.145716e6,1.0293547020665328,true,0.17859213767544757,0.8611855448660084
3,funnel,2,autoMALA,2183.7113220420047,2359.2267794225463,3.145716e6,2.833472479560274,true,0.35718427535089514,0.7529633151578228
3,funnel,2,autoMALA,4786.780022493789,5427.0551299266945,3.145716e6,6.99913965515753,true,0.7143685507017903,0.5462793662182572
3,funnel,2,autoMALA,6594.23572043147,5604.078811295782,3.145716e6,10.662812265091594,true,1.4287371014035806,0.29418854621965573
3,funnel,2,autoMALA,3137.696799007634,2895.864332743037,3.145716e6,6.8366500835869095,true,2.857474202807161,0.074388628521274
3,funnel,2,autoMALA,1002.2604669456261,925.4163254587628,3.145716e6,1.600916714024544,true,5.714948405614322,0.005243464698608308
10,funnel,2,mix_autoMALA,2634.4650332197225,2795.6919499504384,5.578275e6,3.8736348773326297,false,0.7543450720922077,0.600557192638191
10,funnel,2,mix_autoMALA,527.5378831582238,591.251151943492,3.145716e6,0.0036900344406810568,true,0.011786641751440745,0.999304041392275
10,funnel,2,mix_autoMALA,558.3481083235604,604.0241095377855,3.145716e6,0.022275829836161287,true,0.02357328350288149,0.988048947191942
10,funnel,2,mix_autoMALA,693.3038749041193,751.6965398920343,3.145716e6,0.08840113168908144,true,0.04714656700576298,0.9651646682554863
10,funnel,2,mix_autoMALA,1030.3634185479686,1078.16428956543,3.145716e6,0.24555779970184016,true,0.09429313401152596,0.9407467734153095
10,funnel,2,mix_autoMALA,1277.4766949313107,1111.518290036283,3.145716e6,1.6590464912774734,true,0.18858626802305192,0.7839033258347159
10,funnel,2,mix_autoMALA,3646.9714235945107,4246.498331910235,3.145716e6,3.094851250040044,true,0.37717253604610385,0.7356280368430786
10,funnel,2,mix_autoMALA,3615.2669728571714,4161.743874023743,3.145716e6,6.685698417147923,true,0.7543450720922077,0.536931303263711
10,funnel,2,mix_autoMALA,4960.253589693696,4369.623329452189,3.145716e6,9.8455884106897,true,1.5086901441844154,0.2819291244384174
10,funnel,2,mix_autoMALA,4031.6323856503245,3049.9323842209337,3.145716e6,6.264821917417466,true,3.0173802883688308,0.06738849257751854
10,funnel,2,mix_autoMALA,1036.6097522594962,976.3642753327533,3.145716e6,1.6357997576911818,true,6.0347605767376615,0.004489593664805676
11,banana,2,autoMALA,634.7750846383678,1071.9634696980645,1.5268341e7,0.22025087761762754,false,0.10539124627905329,0.6386979874849026
11,banana,2,autoMALA,518.032591000969,655516.5146082962,3.145716e6,7.447645850260527e-7,true,0.0016467382231102076,0.999999999794185
11,banana,2,autoMALA,519.2157002674728,65866.8518871022,3.145716e6,2.6015342111135445e-5,true,0.0032934764462204153,0.9999999775152617
11,banana,2,autoMALA,516.8848435680496,2256.819474795686,3.145716e6,0.000902538471888981,true,0.0065869528924408305,0.9999806678701942
11,banana,2,autoMALA,518.4898846521606,863.1868848349841,3.145716e6,0.010786805733427088,true,0.013173905784881661,0.9985002837460843
11,banana,2,autoMALA,537.219994321673,1103.954911486984,3.145716e6,0.03357257540053009,true,0.026347811569763322,0.9874321255445716
11,banana,2,autoMALA,620.835712300866,1537.120516098872,3.145716e6,0.09123647512913259,true,0.052695623139526644,0.8496886114493554
11,banana,2,autoMALA,621.4469729870782,1144.7303765875445,3.145716e6,0.14677831147137751,true,0.10539124627905329,0.5048052205079572
11,banana,2,autoMALA,645.1494811692564,1287.3819425191962,3.145716e6,0.18625358910352194,true,0.21078249255810658,0.26194741305114316
11,banana,2,autoMALA,752.4981482861817,2483.772169634348,3.145716e6,0.23111002023069155,true,0.42156498511621315,0.12361336139004547
11,banana,2,autoMALA,724.5550149659226,1593.0452709361757,3.145716e6,0.09544758496984264,true,0.8431299702324263,0.009235231851619934
15,funnel,2,autoMALA_fixed,3397.044136165377,3550.478578106265,1.7387999e7,9.027259389515441,false,0.28839159187636043,0.6076114364271797
15,funnel,2,autoMALA_fixed,515.0740242013349,782.049885216838,3.145716e6,0.00014200078629717088,true,0.004506118623068132,0.9999997387789011
15,funnel,2,autoMALA_fixed,525.7908993378683,962.4572072249516,3.145716e6,0.0016810376853971178,true,0.009012237246136263,0.9999920062570828
15,funnel,2,autoMALA_fixed,538.8540172541055,642.87526473833,3.145716e6,0.009612912971241758,true,0.018024474492272527,0.9957044005502385
15,funnel,2,autoMALA_fixed,620.0815732323007,722.292976854231,3.145716e6,0.055384409066910965,true,0.036048948984545054,0.9893846538600285
15,funnel,2,autoMALA_fixed,964.3841574826166,1063.6863702904952,3.145716e6,0.3472978675999073,true,0.07209789796909011,0.9379005779633943
15,funnel,2,autoMALA_fixed,1447.9095065496895,1410.7190028315083,3.145716e6,1.3713663951392177,true,0.14419579593818022,0.846648698632129
15,funnel,2,autoMALA_fixed,1471.972791107395,1291.2557635908638,3.145716e6,4.380654463395831,true,0.28839159187636043,0.6956270997352675
15,funnel,2,autoMALA_fixed,2677.4158812683645,2886.526224315463,3.145716e6,5.26740584893177,true,0.5767831837527209,0.613958720017605
15,funnel,2,autoMALA_fixed,2299.911759212728,2679.6537027022136,3.145716e6,8.673182780183344,true,1.1535663675054417,0.3663815085082033
15,funnel,2,autoMALA_fixed,2555.258858522065,2686.691568262696,3.145716e6,7.9809092502253245,true,2.3071327350108835,0.1254731538257743
7,funnel,2,mix_autoMALA,2149.6360677053226,2233.6944801243653,5.799541e6,3.726087050641599,false,0.7396108502534391,0.5995841384503812
7,funnel,2,mix_autoMALA,529.4488138707951,597.3266266214433,3.145716e6,0.0032280958513512524,true,0.011556419535209986,0.999480282389315
7,funnel,2,mix_autoMALA,568.4869884553888,624.7101869171762,3.145716e6,0.01597096522333117,true,0.02311283907041997,0.9898823640758664
7,funnel,2,mix_autoMALA,675.7889189041939,661.4323946857667,3.145716e6,0.10108442497098802,true,0.04622567814083994,0.9515593703945416
7,funnel,2,mix_autoMALA,1068.2277988628268,1128.3592160645856,3.145716e6,0.41452212938610944,true,0.09245135628167989,0.9286282662014735
7,funnel,2,mix_autoMALA,1701.167187513947,1766.2865641298147,3.145716e6,1.4408420483907378,true,0.18490271256335977,0.8249066455407739
7,funnel,2,mix_autoMALA,3215.432599571904,3600.0805123087107,3.145716e6,3.7445902345620583,true,0.36980542512671954,0.7157248077900309
7,funnel,2,mix_autoMALA,2147.4734532501575,2353.357479425623,3.145716e6,7.4480651767304495,true,0.7396108502534391,0.5044487785435093
7,funnel,2,mix_autoMALA,1792.5300439254559,1980.0045266306445,3.145716e6,9.453204763092755,true,1.4792217005068782,0.26302817620216806
7,funnel,2,mix_autoMALA,1898.0139073633923,2169.0511100876474,3.145716e6,5.722331566329898,true,2.9584434010137564,0.06403206468034599
7,funnel,2,mix_autoMALA,1144.7808959884376,1692.7191425937456,3.145716e6,1.1798179534994298,true,5.916886802027513,0.0036626183457173556
2,normal,2,autoMALA_fixed,246492.15094308727,247226.60380777737,1.186416e7,3.952376654350702,false,1.2693536587504795,0.662229213175121
2,normal,2,autoMALA_fixed,634.3560748590122,694.7048273548406,3.145716e6,0.0046820271149724466,true,0.01983365091797624,0.9999990347007159
2,normal,2,autoMALA_fixed,1047.3727257344794,1104.3640723302838,3.145716e6,0.01883038320261091,true,0.03966730183595248,0.9999922387534202
2,normal,2,autoMALA_fixed,2825.576956930624,2865.7836510759216,3.145716e6,0.07491308012473363,true,0.07933460367190497,0.9999379800506055
2,normal,2,autoMALA_fixed,10317.784761853607,10415.210480376876,3.145716e6,0.29283304295563034,true,0.15866920734380993,0.9995054313342783
2,normal,2,autoMALA_fixed,41747.723374768626,42043.93054663196,3.145716e6,1.075989620912952,true,0.31733841468761986,0.996047673330353
2,normal,2,autoMALA_fixed,165715.218408882,165627.95333142317,3.145716e6,3.0213610136521143,true,0.6346768293752397,0.9681819002149888
2,normal,2,autoMALA_fixed,241849.51865349236,241137.91264205685,3.145716e6,3.984838873919219,true,1.2693536587504795,0.7519280485105504
2,normal,2,autoMALA_fixed,101745.15249783252,102648.08445095587,3.145716e6,2.2295412743365763,true,2.538707317500959,0.10360734014786475
2,normal,2,autoMALA_fixed,1178.7184956907417,1489.9269846733223,3.145716e6,0.06068304689406604,true,5.077414635001918,0.0060587733098549324
2,normal,2,autoMALA_fixed,513.0019569471624,5732.445007458996,3.145716e6,0.0,true,10.154829270003836,0.0
8,normal,2,autoMALA_fixed,249413.55035102746,247344.14615302483,1.1864973e7,3.9653384212828335,false,1.270539597175384,0.6614496416655342
8,normal,2,autoMALA_fixed,617.6188419431834,678.1898632332039,3.145716e6,0.004562624607099497,true,0.019852181205865373,0.9999990949855425
8,normal,2,autoMALA_fixed,957.52345377797,1004.3919055045841,3.145716e6,0.018741214173821057,true,0.03970436241173075,0.9999923438970438
8,normal,2,autoMALA_fixed,2679.715404219936,2759.249952029774,3.145716e6,0.07447319302367734,true,0.0794087248234615,0.9999384232429251
8,normal,2,autoMALA_fixed,10323.145636954809,10406.928658526873,3.145716e6,0.2918527695438407,true,0.158817449646923,0.9995055713686527
8,normal,2,autoMALA_fixed,42647.21408239644,42957.74854992862,3.145716e6,1.078602897726171,true,0.317634899293846,0.9960312043877667
8,normal,2,autoMALA_fixed,162100.778877184,162957.3423218743,3.145716e6,3.02486844328864,true,0.635269798587692,0.968148112431207
8,normal,2,autoMALA_fixed,251221.64749819916,251901.85377142866,3.145716e6,3.9894648018657417,true,1.270539597175384,0.7520778556753859
8,normal,2,autoMALA_fixed,86401.45213967813,86268.20296507489,3.145716e6,2.176068589697562,true,2.541079194350768,0.10047197312236097
8,normal,2,autoMALA_fixed,1083.0229440398011,1902.123701387036,3.145716e6,0.03133645586060009,true,5.082158388701536,0.0039056732465090256
8,normal,2,autoMALA_fixed,513.0019569471624,800.2749801477248,3.145716e6,0.0,true,10.164316777403071,0.0
16,funnel,2,mix_autoMALA,2454.5513880338244,2617.7905116140273,5.680698e6,3.7571172338596486,false,0.7440817758741581,0.6010174115043695
16,funnel,2,mix_autoMALA,526.6621922041998,912.285077136145,3.145716e6,0.0019101863752905295,true,0.011626277748033721,0.9999935056472011
16,funnel,2,mix_autoMALA,560.6170052765306,678.931291220941,3.145716e6,0.013740211288313242,true,0.023252555496067442,0.9981198755037588
16,funnel,2,mix_autoMALA,687.8034212060116,776.1127528592541,3.145716e6,0.06958789970591632,true,0.046505110992134883,0.9820271891179532
16,funnel,2,mix_autoMALA,1083.394470450749,1174.421648094565,3.145716e6,0.3158927909136785,true,0.09301022198426977,0.9360811384345408
16,funnel,2,mix_autoMALA,1713.986208838271,1751.710863750669,3.145716e6,1.382286555421981,true,0.18602044396853953,0.8212004635814186
16,funnel,2,mix_autoMALA,3739.696656397014,4298.676695400843,3.145716e6,3.578844073601844,true,0.37204088793707907,0.7151954391836061
16,funnel,2,mix_autoMALA,2853.275763539548,3150.8616999490587,3.145716e6,7.276193203854299,true,0.7440817758741581,0.5185443826957844
16,funnel,2,mix_autoMALA,3454.0106205321013,3691.6230398847997,3.145716e6,9.901576307556443,true,1.4881635517483163,0.264604885027234
16,funnel,2,mix_autoMALA,2831.344273880223,2634.443196004961,3.145716e6,6.288997172520201,true,2.9763271034966325,0.06451148119857562
16,funnel,2,mix_autoMALA,789.6073168416029,1825.9584430139107,3.145716e6,0.6725019411377298,true,5.952654206993265,0.001967973068338139
9,funnel,2,autoMALA,5467.78662151945,5804.017330231407,1.674365e7,9.471104088954283,false,0.7032666666335897,0.6077907114489919
9,funnel,2,autoMALA,520.6943137436886,314.8953914922745,3.145716e6,0.003251270729540992,true,0.01098854166614984,0.9999848448930931
9,funnel,2,autoMALA,543.4879279511665,426.81547540731424,3.145716e6,0.018456052126061377,true,0.02197708333229968,0.991610986049711
9,funnel,2,autoMALA,690.7399168747113,796.8051669220806,3.145716e6,0.08993105626967254,true,0.04395416666459936,0.9752585672845407
9,funnel,2,autoMALA,1052.1793417442582,1143.6138963291587,3.145716e6,0.4046335921800508,true,0.08790833332919872,0.9236749964837876
9,funnel,2,autoMALA,2124.6010170964364,2407.0107788860355,3.145716e6,1.4217964325466148,true,0.17581666665839743,0.8530434734505816
9,funnel,2,autoMALA,1297.463205650253,1118.8389286902052,3.145716e6,2.975809828947144,true,0.35163333331679486,0.7348410298138512
9,funnel,2,autoMALA,3747.9975984160387,4167.013740086069,3.145716e6,6.813797818706502,true,0.7032666666335897,0.558420396551108
9,funnel,2,autoMALA,3295.4877507175224,3628.9043634947525,3.145716e6,10.029062223475583,true,1.4065333332671794,0.28851788168464926
9,funnel,2,autoMALA,2413.26450874427,2698.7192477176923,3.145716e6,6.559608353470758,true,2.813066666534359,0.07468878244760672
9,funnel,2,autoMALA,1097.629580611982,1113.5286990045192,3.145716e6,1.9066155269854512,true,5.626133333068718,0.0061529358392025625
1,banana,2,mix_autoMALA,542.1388013988333,492.01970378208233,5.40471e6,0.11251577694887997,false,0.08848601912610708,0.6360510424787942
1,banana,2,mix_autoMALA,515.6872497671297,2.4146032784607634e6,3.145716e6,9.111855772912262e-8,true,0.0013825940488454232,0.9999999999697393
1,banana,2,mix_autoMALA,515.8487924464487,25296.122187551446,3.145716e6,1.5817236927147295e-5,true,0.0027651880976908463,0.9999999860505777
1,banana,2,mix_autoMALA,518.6012794525159,4738.497279320821,3.145716e6,0.0002272933747596287,true,0.005530376195381693,0.9999966477561129
1,banana,2,mix_autoMALA,515.1187870695313,948.8816805019092,3.145716e6,0.0023485142899664804,true,0.011060752390763385,0.9993073369693326
1,banana,2,mix_autoMALA,517.3582616794333,409.85158114451724,3.145716e6,0.01957848473120114,true,0.02212150478152677,0.9541389663841522
1,banana,2,mix_autoMALA,534.933133041437,539.4179794075873,3.145716e6,0.06278457254338718,true,0.04424300956305354,0.7720645713208175
1,banana,2,mix_autoMALA,545.697544769515,431.88638067581394,3.145716e6,0.09487855559158148,true,0.08848601912610708,0.49248559001689746
1,banana,2,mix_autoMALA,626.2305032579154,1178.7087698280861,3.145716e6,0.18235185923599784,true,0.17697203825221416,0.36866563821389225
1,banana,2,mix_autoMALA,619.6425367155974,1304.5882156432494,3.145716e6,0.19926361857157165,true,0.35394407650442833,0.1401357916818597
1,banana,2,mix_autoMALA,1022.7837616524573,3521.5860882320744,3.145716e6,0.21288517920453326,true,0.7078881530088567,0.033294949243413856
5,banana,2,autoMALA,578.4248009018468,646.2852952992079,1.4655803e7,0.19379381837425802,false,0.10205998585998619,0.6442008046728127
5,banana,2,autoMALA,515.1324036812043,181111.27315299815,3.145716e6,1.0913043045197085e-6,true,0.0015946872790622841,0.9999999998468317
5,banana,2,autoMALA,516.5861191803793,8239.79969619076,3.145716e6,2.933127757369596e-5,true,0.0031893745581245683,0.9999999235846558
5,banana,2,autoMALA,516.1745401090487,3413.5983384203737,3.145716e6,0.00035685674015545745,true,0.006378749116249137,0.9999927623828343
5,banana,2,autoMALA,515.3957650646907,716.0219681901565,3.145716e6,0.0049996667768342625,true,0.012757498232498273,0.9978850372107293
5,banana,2,autoMALA,537.4542532851324,925.7923216978284,3.145716e6,0.03882134418222094,true,0.025514996464996546,0.9648687045674897
5,banana,2,autoMALA,590.0318171690502,1212.6675538014385,3.145716e6,0.08844613197161043,true,0.05102999292999309,0.855494209406724
5,banana,2,autoMALA,636.6324568512894,1202.0715395615448,3.145716e6,0.14807012058335817,true,0.10205998585998619,0.5779394517471305
5,banana,2,autoMALA,543.6199363447927,310.2678674048775,3.145716e6,0.1070024893595618,true,0.20411997171997237,0.1477622225924295
5,banana,2,autoMALA,658.5211871050018,1134.150797784109,3.145716e6,0.16517935142125587,true,0.40823994343994474,0.07749915435296706
5,banana,2,autoMALA,940.054354841667,2428.9525938254897,3.145716e6,0.1664603404140149,true,0.8164798868798895,0.01888056622554283
20,normal,2,autoMALA,249629.15847972693,248618.8375505146,1.1863515e7,3.957442703459582,false,1.2686752025416228,0.6611422919930879
20,normal,2,autoMALA,637.6427669836859,704.5183032924274,3.145716e6,0.004710011464159258,true,0.019823050039712856,0.9999990369601186
20,normal,2,autoMALA,1042.2537628178013,1096.907763363048,3.145716e6,0.01875790633656866,true,0.03964610007942571,0.999992342093213
20,normal,2,autoMALA,2905.4380524174994,2909.7108823252215,3.145716e6,0.07488078629692058,true,0.07929220015885143,0.9999384268178291
20,normal,2,autoMALA,10679.204013271179,10626.386174029487,3.145716e6,0.2940729115177556,true,0.15858440031770285,0.9995047337445174
20,normal,2,autoMALA,42493.35939041586,42509.37463521286,3.145716e6,1.0841035119244595,true,0.3171688006354057,0.9960159272673977
20,normal,2,autoMALA,159325.6163245041,159141.67703127186,3.145716e6,3.0365985605533217,true,0.6343376012708114,0.9679859585194229
20,normal,2,autoMALA,271713.21491613623,272093.67447762773,3.145716e6,3.9848498589378796,true,1.2686752025416228,0.7523413677840348
20,normal,2,autoMALA,87739.29891079546,87631.08123816544,3.145716e6,2.1761256718565454,true,2.5373504050832456,0.10020973314340019
20,normal,2,autoMALA,513.0019569471624,97.46469212332366,3.145716e6,0.0,true,5.074700810166491,1.4249943469228354e-102
20,normal,2,autoMALA,513.0019569471624,97.46469212332366,3.145716e6,0.0,true,10.149401620332982,0.0
4,banana,2,autoMALA,602.6631897789848,783.9094834709246,1.4845665e7,0.2166992776096862,false,0.11031955852006928,0.6396004059922367
4,banana,2,autoMALA,513.7796538196659,87709.6195889131,3.145716e6,8.926669832375465e-7,true,0.0017237431018760825,0.9999999998473773
4,banana,2,autoMALA,516.0558957653216,16195.275292884582,3.145716e6,2.6930314891808173e-5,true,0.003447486203752165,0.9999999420957459
4,banana,2,autoMALA,521.8426863381611,6539.437149278022,3.145716e6,0.00035638306470275893,true,0.00689497240750433,0.9999948995001424
4,banana,2,autoMALA,517.845478941492,978.9315269904605,3.145716e6,0.005926665828230929,true,0.01378994481500866,0.997418502488547
4,banana,2,autoMALA,526.5630052842347,590.5572443902981,3.145716e6,0.03182138238865879,true,0.02757988963001732,0.9384882839411456
4,banana,2,autoMALA,553.9989901383861,693.9984013857952,3.145716e6,0.08464932454700544,true,0.05515977926003464,0.6989904986213632
4,banana,2,autoMALA,612.345148139265,1052.371079644426,3.145716e6,0.14542322076414202,true,0.11031955852006928,0.47001233607347287
4,banana,2,autoMALA,644.1923611633699,1454.1476409939062,3.145716e6,0.19703445402453276,true,0.22063911704013855,0.2723732811156991
4,banana,2,autoMALA,607.6713721572605,1039.1175675547968,3.145716e6,0.16175734021896104,true,0.4412782340802771,0.06819221396590668
4,banana,2,autoMALA,788.483537573279,987.1517245129588,3.145716e6,0.1553456027601159,true,0.8825564681605542,0.013379182443394786
6,normal,2,mix_autoMALA,181594.83264027277,180180.29408834706,3.956288e6,3.4236381156196996,false,1.2684829872943526,0.6612295158940141
6,normal,2,mix_autoMALA,625.4010656905765,588.169888356317,3.145716e6,0.004660183286046782,true,0.01982004667647426,0.9999990341652386
6,normal,2,mix_autoMALA,979.1325971187678,914.4929099885859,3.145716e6,0.01902497323748075,true,0.03964009335294852,0.9999918323706598
6,normal,2,mix_autoMALA,2583.05764499579,2473.4977050190364,3.145716e6,0.07548686539842134,true,0.07928018670589704,0.9999356150807202
6,normal,2,mix_autoMALA,9465.077280171668,9251.34343031739,3.145716e6,0.2954666968114053,true,0.15856037341179408,0.9994925909735961
6,normal,2,mix_autoMALA,37900.79941703727,37538.750928666006,3.145716e6,1.0863034084353416,true,0.31712074682358815,0.9959785008416079
6,normal,2,mix_autoMALA,149776.2420505968,149254.29130425997,3.145716e6,3.040773056791376,true,0.6342414936471763,0.9679455706193193
6,normal,2,mix_autoMALA,258606.07315352728,257473.18330070062,3.145716e6,3.9938918921605238,true,1.2684829872943526,0.7516275093233262
6,normal,2,mix_autoMALA,89567.2878389695,89273.15142689331,3.145716e6,2.2471657180397364,true,2.536965974588705,0.10474783630472785
6,normal,2,mix_autoMALA,1216.2514748849644,1921.389448131801,3.145716e6,0.040181072917680194,true,5.07393194917741,0.004692750997127913
6,normal,2,mix_autoMALA,513.0019569471624,1195.0695056000925,3.145716e6,0.0,true,10.14786389835482,0.0
14,funnel,2,mix_autoMALA,1684.0450696573753,1594.95629327936,5.929475e6,4.766772270487002,false,0.7009994036059637,0.6041779655396403
14,funnel,2,mix_autoMALA,525.5774022667111,709.6997777267563,3.145716e6,0.002390777537031223,true,0.010953115681343183,0.9999655494135747
14,funnel,2,mix_autoMALA,542.1128897962816,500.8717000524125,3.145716e6,0.012378239789614541,true,0.021906231362686365,0.9983424869429958
14,funnel,2,mix_autoMALA,639.7462124608762,682.2317493465141,3.145716e6,0.054257563371199864,true,0.04381246272537273,0.9895021951066115
14,funnel,2,mix_autoMALA,1021.4277446125241,1111.1890707915188,3.145716e6,0.35903408965410627,true,0.08762492545074546,0.9282155374862427
14,funnel,2,mix_autoMALA,1137.84285107867,994.7740521392182,3.145716e6,0.9826624234814625,true,0.17524985090149092,0.8360905429020912
14,funnel,2,mix_autoMALA,2893.5017587521897,3229.760230306988,3.145716e6,2.638678678062268,true,0.35049970180298184,0.7610576223162829
14,funnel,2,mix_autoMALA,3704.9106052246175,4102.032863069693,3.145716e6,6.549718263911843,true,0.7009994036059637,0.5597188559130791
14,funnel,2,mix_autoMALA,3798.4469251802193,4167.75214696425,3.145716e6,9.795425200847331,true,1.4019988072119274,0.29507004731273245
14,funnel,2,mix_autoMALA,1382.7290261149656,1521.3197162900462,3.145716e6,6.443913200764329,true,2.8039976144238548,0.07412227307239261
14,funnel,2,mix_autoMALA,1138.1621475500672,1223.7556603501275,3.145716e6,1.6525578897210524,true,5.6079952288477095,0.0054892883573758895
17,funnel,2,autoMALA,4026.574725641689,4134.458296914163,1.6438774e7,8.63753426410746,false,0.7282779342773804,0.6077791748243996
17,funnel,2,autoMALA,533.9476810658407,811.1017494312729,3.145716e6,0.004300574719958829,true,0.011379342723084069,0.9996678775743086
17,funnel,2,autoMALA,564.7671060445681,749.9217715678773,3.145716e6,0.014279170722925224,true,0.022758685446168138,0.9981261749021473
17,funnel,2,autoMALA,671.0238550106188,744.5967247013313,3.145716e6,0.06824095338592392,true,0.045517370892336276,0.9800953244868635
17,funnel,2,autoMALA,1093.3871765804836,1213.0937497107072,3.145716e6,0.29420173330702293,true,0.09103474178467255,0.9473048173358547
17,funnel,2,autoMALA,1596.2665194088065,1590.6142269741008,3.145716e6,0.9124847654502107,true,0.1820694835693451,0.8586524602593388
17,funnel,2,autoMALA,2578.1547180137786,2737.225851814589,3.145716e6,2.9693047168513336,true,0.3641389671386902,0.7405474718704245
17,funnel,2,autoMALA,3380.232895009784,3776.2663044628916,3.145716e6,6.99085717256874,true,0.7282779342773804,0.5388872411470119
17,funnel,2,autoMALA,3944.352162565031,3791.415265591762,3.145716e6,10.119225524526893,true,1.4565558685547608,0.29237334835279916
17,funnel,2,autoMALA,1616.4469854552278,1938.9975212187464,3.145716e6,5.183797366651108,true,2.9131117371095216,0.061187962792506885
17,funnel,2,autoMALA,1050.2941642943713,1238.8036331522626,3.145716e6,1.53823810865466,true,5.826223474219043,0.004522597356515011
8,funnel,2,mix_autoMALA,2494.514794944771,2669.507592281826,5.80293e6,4.307133798194705,false,0.7360744218416071,0.6028227908813627
8,funnel,2,mix_autoMALA,520.4556140831099,424.93794582030245,3.145716e6,0.002507314510623159,true,0.011501162841275111,0.9999570237368268
8,funnel,2,mix_autoMALA,535.7418260824376,334.78584855721795,3.145716e6,0.013371665090193122,true,0.023002325682550222,0.9936281453490938
8,funnel,2,mix_autoMALA,661.1095445887867,731.9286854958351,3.145716e6,0.060529738236228,true,0.046004651365100444,0.983518166644221
8,funnel,2,mix_autoMALA,1129.7627885261174,1323.6007814941788,3.145716e6,0.2874110508884196,true,0.09200930273020089,0.9492360791790767
8,funnel,2,mix_autoMALA,2262.1652704013036,2658.287785227447,3.145716e6,0.9321747745552298,true,0.18401860546040177,0.8842533569227706
8,funnel,2,mix_autoMALA,3583.764710290665,4035.243334591167,3.145716e6,3.0625391394349566,true,0.36803721092080355,0.7564412552382571
8,funnel,2,mix_autoMALA,2649.873999264351,2883.7139499988943,3.145716e6,6.5721639944087356,true,0.7360744218416071,0.5367292102168711
8,funnel,2,mix_autoMALA,2275.137894355427,2273.7430467542895,3.145716e6,9.894539552228524,true,1.4721488436832142,0.27726820266149443
8,funnel,2,mix_autoMALA,3603.5220210937614,3028.7251986595957,3.145716e6,6.539423741894379,true,2.9442976873664284,0.0704814715860893
8,funnel,2,mix_autoMALA,1066.8331173105012,1259.7126988668244,3.145716e6,1.4351798563949165,true,5.888595374732857,0.004412668807784673
17,banana,2,autoMALA_fixed,601.6840271246396,647.6475791587496,1.3490963e7,0.29717542098101624,false,0.037993149644744914,0.6541854200809311
17,banana,2,autoMALA_fixed,513.5477917241803,1.218082690699735e9,3.145716e6,1.758896122401451e-10,true,0.0005936429631991393,0.999999999999997
17,banana,2,autoMALA_fixed,516.7732381362654,3.934573458466252e6,3.145716e6,6.21576683397944e-7,true,0.0011872859263982786,0.9999999999126665
17,banana,2,autoMALA_fixed,516.4689750857594,39322.31215619109,3.145716e6,1.2623280474021408e-5,true,0.002374571852796557,0.9999999895605421
17,banana,2,autoMALA_fixed,517.8676025373875,1872.6558840556174,3.145716e6,0.00010405459413668827,true,0.004749143705593114,0.9999964133484982
17,banana,2,autoMALA_fixed,516.1881985793526,620.1413482251747,3.145716e6,0.0008538622651788224,true,0.009498287411186229,0.9997126258730922
17,banana,2,autoMALA_fixed,515.5103730044234,500.6784882025933,3.145716e6,0.008830653852776973,true,0.018996574822372457,0.9881091463326142
17,banana,2,autoMALA_fixed,524.4055041281927,363.4459303695334,3.145716e6,0.03608806301208987,true,0.037993149644744914,0.8028811895966558
17,banana,2,autoMALA_fixed,572.6500313177961,641.2225850967811,3.145716e6,0.09990865540957629,true,0.07598629928948983,0.5352765975403257
17,banana,2,autoMALA_fixed,590.7544887451126,910.6754769811314,3.145716e6,0.1560565681303657,true,0.15197259857897966,0.32357851133606313
17,banana,2,autoMALA_fixed,516.2570437287919,222.034622921169,3.145716e6,0.003230372804855,true,0.3039451971579593,0.0011103990475343373
11,normal,2,autoMALA_fixed,250204.88849162406,250191.88381553793,1.1858172e7,3.954331722629917,false,1.269659931718252,0.6594329180925008
11,normal,2,autoMALA_fixed,619.4658813995486,590.4561278845416,3.145716e6,0.00462183567647621,true,0.019838436433097687,0.9999990452835796
11,normal,2,autoMALA_fixed,973.4923283370871,917.941730984472,3.145716e6,0.018508741196406327,true,0.039676872866195374,0.9999922493410142
11,normal,2,autoMALA_fixed,2572.8491681678356,2515.7885778140753,3.145716e6,0.07377050869671137,true,0.07935374573239075,0.9999386930726333
11,normal,2,autoMALA_fixed,9291.154759669427,9291.030487713706,3.145716e6,0.2915954282754139,true,0.1587074914647815,0.9995087108425679
11,normal,2,autoMALA_fixed,38284.57088356111,38411.13440847945,3.145716e6,1.082037122097154,true,0.317414982929563,0.9960311848029108
11,normal,2,autoMALA_fixed,158859.76336279607,158429.53086871226,3.145716e6,3.043224129128766,true,0.634829965859126,0.9680058301167188
11,normal,2,autoMALA_fixed,256006.95629525388,256953.30956001743,3.145716e6,3.9802333522458597,true,1.269659931718252,0.7516440830003793
11,normal,2,autoMALA_fixed,89444.15755198093,89320.00565166817,3.145716e6,2.1927152339595954,true,2.539319863436504,0.10081640491000457
11,normal,2,autoMALA_fixed,1063.2977399299996,1595.0111648050267,3.145716e6,0.045372442283061254,true,5.078639726873008,0.004693343627534962
11,normal,2,autoMALA_fixed,526.1530202431769,1075.4674620895637,3.145716e6,4.8705268355999486e-5,true,10.157279453746016,3.7734525183463356e-5
6,normal,2,autoMALA,252555.53278586268,253091.11931098576,1.186398e7,3.9456719285065835,false,1.2682077342836986,0.6620546191999747
6,normal,2,autoMALA,625.3530183094808,588.145512415237,3.145716e6,0.0046580575684597655,true,0.01981574584818279,0.9999990348481845
6,normal,2,autoMALA,978.9197559242727,914.2843227775909,3.145716e6,0.019016719777544527,true,0.03963149169636558,0.9999918376756141
6,normal,2,autoMALA,2582.0880099221035,2472.5579764276695,3.145716e6,0.07545439881694256,true,0.07926298339273116,0.9999356566999039
6,normal,2,autoMALA,9460.498762206827,9246.744424179773,3.145716e6,0.29534171847327023,true,0.15852596678546232,0.999492916884291
6,normal,2,autoMALA,37884.28185310618,37522.5875462718,3.145716e6,1.0858780753997044,true,0.31705193357092465,0.9959811188588537
6,normal,2,autoMALA,149641.91567480323,149117.8708431996,3.145716e6,3.040178852913966,true,0.6341038671418493,0.9679653997576468
6,normal,2,autoMALA,258259.11115455604,257128.85121069683,3.145716e6,3.9937769705970694,true,1.2682077342836986,0.7517703660856268
6,normal,2,autoMALA,91606.1982810092,92577.25830704489,3.145716e6,2.2040711203040777,true,2.536415468567397,0.10208131528957935
6,normal,2,autoMALA,533.008842604814,92.70290523544561,3.145716e6,0.0038410866266890115,true,5.072830937134794,0.00033342707902399814
6,normal,2,autoMALA,513.0019569471624,1195.0695056000925,3.145716e6,0.0,true,10.145661874269589,0.0
3,banana,2,autoMALA_fixed,559.4750643157653,341.3408603027444,1.3448835e7,0.23788517328147743,false,0.031312813952581085,0.663544493411245
3,banana,2,autoMALA_fixed,515.1086135551108,1.433594002982373e12,3.145716e6,4.691944306935921e-12,true,0.0004892627180090795,0.9999999999999997
3,banana,2,autoMALA_fixed,515.3207347093393,1.0300206345802473e7,3.145716e6,1.2719812082470157e-7,true,0.000978525436018159,0.9999999999725612
3,banana,2,autoMALA_fixed,516.1404490516458,12134.229091767946,3.145716e6,5.889914803480849e-6,true,0.001957050872036318,0.999999990649881
3,banana,2,autoMALA_fixed,516.5973027311661,8373.908736920652,3.145716e6,0.00010161807444398285,true,0.003914101744072636,0.9999995076167738
3,banana,2,autoMALA_fixed,514.7971252895403,1387.1655430651554,3.145716e6,0.001913624768604583,true,0.007828203488145271,0.9999296068576905
3,banana,2,autoMALA_fixed,517.3685958550741,812.3540304393935,3.145716e6,0.015967978456035176,true,0.015656406976290543,0.9977017254124868
3,banana,2,autoMALA_fixed,527.3586877194335,635.867567485894,3.145716e6,0.05441702886013879,true,0.031312813952581085,0.956344981712117
3,banana,2,autoMALA_fixed,566.2280601356271,877.6944901691086,3.145716e6,0.0850420303646432,true,0.06262562790516217,0.7584570273855575
3,banana,2,autoMALA_fixed,608.3736422139518,1055.7796978913923,3.145716e6,0.15395919819397083,true,0.12525125581032434,0.4339181413932703
3,banana,2,autoMALA_fixed,616.1652667366975,1010.1891211248602,3.145716e6,0.19165227637982266,true,0.2505025116206487,0.2241477072921301
5,funnel,2,autoMALA,4247.030909265823,4333.635598235654,1.6688792e7,8.224240388756375,false,0.7270956756308756,0.6072064706537819
5,funnel,2,autoMALA,519.6752366543604,592.550379861925,3.145716e6,0.003033566139990832,true,0.011360869931732432,0.9998505849005351
5,funnel,2,autoMALA,553.2961996163399,625.510200566915,3.145716e6,0.01737006924372332,true,0.022721739863464863,0.9967764156977077
5,funnel,2,autoMALA,658.6039384871609,713.839848741806,3.145716e6,0.06362339876831387,true,0.04544347972692973,0.9851755604351802
5,funnel,2,autoMALA,1021.2598358430971,1094.41804666027,3.145716e6,0.2729138457627951,true,0.09088695945385945,0.948058033088197
5,funnel,2,autoMALA,1908.6452239055266,2127.5770738551746,3.145716e6,1.0488074800033655,true,0.1817739189077189,0.8718358147158572
5,funnel,2,autoMALA,2440.068634784238,2646.8198060412356,3.145716e6,3.3646566453511246,true,0.3635478378154378,0.7157548198618214
5,funnel,2,autoMALA,2306.5180140207362,2356.0094962646604,3.145716e6,6.949510822208089,true,0.7270956756308756,0.5370567780471937
5,funnel,2,autoMALA,2354.64273761572,2710.516959601905,3.145716e6,9.48117703129956,true,1.4541913512617513,0.25925115483836125
5,funnel,2,autoMALA,3913.7206358728736,2860.497367820838,3.145716e6,6.448044632889704,true,2.9083827025235025,0.07243329892813921
5,funnel,2,autoMALA,1017.6276531153782,865.887853898139,3.145716e6,1.710899374349867,true,5.816765405047005,0.005237018856912635
17,banana,2,mix_autoMALA,567.8596657556216,929.7250011513305,4.81432e6,0.10022553039770428,false,0.12768351753253168,0.6427113390047293
17,banana,2,mix_autoMALA,517.9250972461471,177551.13395638487,3.145716e6,6.915432002156498e-6,true,0.0019950549614458075,0.9999999963549615
17,banana,2,mix_autoMALA,517.0977199166493,2852.8769629447415,3.145716e6,5.749135458427709e-5,true,0.003990109922891615,0.9999991340396455
17,banana,2,mix_autoMALA,516.7328102305363,837.7795908170709,3.145716e6,0.0004578855857777123,true,0.00798021984578323,0.9999146442631596
17,banana,2,mix_autoMALA,514.475824727675,591.6090434996712,3.145716e6,0.005029113562237999,true,0.01596043969156646,0.9961917136104445
17,banana,2,mix_autoMALA,525.6478468267495,562.4348291012966,3.145716e6,0.0344033267896609,true,0.03192087938313292,0.9101906533327363
17,banana,2,mix_autoMALA,598.0840259631882,1175.060594544675,3.145716e6,0.09827323212783813,true,0.06384175876626584,0.7886517627236104
17,banana,2,mix_autoMALA,567.2050361655356,702.3424257426467,3.145716e6,0.13174439308109454,true,0.12768351753253168,0.3991645593440156
17,banana,2,mix_autoMALA,558.1070402170225,626.9593920195571,3.145716e6,0.13755452801219945,true,0.25536703506506336,0.14042026435306681
17,banana,2,mix_autoMALA,673.5640144352362,1164.6446839293799,3.145716e6,0.1545348959737246,true,0.5107340701301267,0.044062562563544
17,banana,2,mix_autoMALA,749.9048290089953,1491.4737756364484,3.145716e6,0.1336700832425311,true,1.0214681402602535,0.010067122336199863
1,banana,2,autoMALA,567.6479128890787,630.2507230261338,1.4761257e7,0.1706978133633961,false,0.09355287613667596,0.6423294278763604
1,banana,2,autoMALA,517.2489960903902,2.10140464441292e6,3.145716e6,1.6888927837063634e-7,true,0.0014617636896355618,0.9999999999537434
1,banana,2,autoMALA,517.1541137641476,14598.41889711805,3.145716e6,2.2043572779081203e-5,true,0.0029235273792711236,0.9999999665069415
1,banana,2,autoMALA,518.8414272344551,4390.832740110218,3.145716e6,0.0002611239901767027,true,0.005847054758542247,0.9999954217551846
1,banana,2,autoMALA,515.1221355022669,848.1941444231667,3.145716e6,0.0028582504398149194,true,0.011694109517084494,0.9989365707552452
1,banana,2,autoMALA,518.0040848885484,412.31285840323454,3.145716e6,0.021331130050940998,true,0.02338821903416899,0.94417806443765
1,banana,2,autoMALA,524.3166099500862,232.36809847542975,3.145716e6,0.045903002218781054,true,0.04677643806833798,0.5705879082660134
1,banana,2,autoMALA,646.1067150200655,1450.4358712932997,3.145716e6,0.141178212134622,true,0.09355287613667596,0.5511665510032588
1,banana,2,autoMALA,643.7313526182265,1395.4318388013191,3.145716e6,0.17398879624182795,true,0.1871057522733519,0.2755780912770809
1,banana,2,autoMALA,563.2335448463409,681.884555982985,3.145716e6,0.09523599545837655,true,0.3742115045467038,0.05289847228013324
1,banana,2,autoMALA,758.2578829048459,2360.0916124616933,3.145716e6,0.18474993594581587,true,0.7484230090934076,0.029239126522488612
17,funnel,2,mix_autoMALA,1933.833473370135,1889.4852428802199,5.958851e6,4.375333482427157,false,0.7095721234097863,0.6020465952871253
17,funnel,2,mix_autoMALA,533.433476360014,825.2060787378987,3.145716e6,0.004041449103121522,true,0.01108706442827791,0.9997575449110582
17,funnel,2,mix_autoMALA,562.7250198467075,751.4896395121912,3.145716e6,0.013465292366572974,true,0.02217412885655582,0.9980251755743182
17,funnel,2,mix_autoMALA,674.1320375070017,791.6940788152368,3.145716e6,0.06449403228067795,true,0.04434825771311164,0.9871603686969349
17,funnel,2,mix_autoMALA,1029.7240252072795,1093.3927349986109,3.145716e6,0.2806519536314591,true,0.08869651542622328,0.9418751835458925
17,funnel,2,mix_autoMALA,2041.0881901362984,2246.9361062790435,3.145716e6,0.8827838521354662,true,0.17739303085244656,0.8754524765580756
17,funnel,2,mix_autoMALA,3093.0532779369,3435.6158916090053,3.145716e6,2.729839723641485,true,0.35478606170489313,0.7498597585094088
17,funnel,2,mix_autoMALA,2475.841252120263,2595.3386111949308,3.145716e6,6.80734341466903,true,0.7095721234097863,0.5494028549703154
17,funnel,2,mix_autoMALA,4675.976223904948,4586.187027105466,3.145716e6,10.120346975544372,true,1.4191442468195725,0.28978505244022074
17,funnel,2,mix_autoMALA,2037.1574317920335,2397.4510706473316,3.145716e6,6.0771168514368785,true,2.838288493639145,0.06976890844282617
17,funnel,2,mix_autoMALA,832.3739208827499,1234.8971794942452,3.145716e6,1.2547592265232694,true,5.67657698727829,0.004090528593682151
2,normal,2,mix_autoMALA,171786.72412879887,171409.14287306086,3.95467e6,3.4088015344660354,false,1.2691753388281226,0.6606712900952892
2,normal,2,mix_autoMALA,634.3184081379312,694.6559435342556,3.145716e6,0.004680712675881235,true,0.019830864669189416,0.9999990351036081
2,normal,2,mix_autoMALA,1047.216010136351,1104.2157733184788,3.145716e6,0.01882507387716419,true,0.03966172933837883,0.9999922420446943
2,normal,2,mix_autoMALA,2824.8902762819234,2865.0941769691603,3.145716e6,0.07489221380291203,true,0.07932345867675766,0.999938006119615
2,normal,2,mix_autoMALA,10315.5538555318,10412.868349742888,3.145716e6,0.29275229130857056,true,0.15864691735351533,0.9995056385313341
2,normal,2,mix_autoMALA,41729.279084249734,42025.46249742189,3.145716e6,1.0757223869239376,true,0.31729383470703065,0.9960493586864806
2,normal,2,mix_autoMALA,165734.39749821153,165655.55387180284,3.145716e6,3.0209120822252324,true,0.6345876694140613,0.9681949520941373
2,normal,2,mix_autoMALA,240413.84306354672,239756.5944561134,3.145716e6,3.9853271064501565,true,1.2691753388281226,0.7520427756053766
2,normal,2,mix_autoMALA,93979.07528853082,93546.50620887363,3.145716e6,2.1951678792355778,true,2.5383506776562452,0.10117643701398824
2,normal,2,mix_autoMALA,513.0019569471624,167.77978134366143,3.145716e6,0.0,true,5.0767013553124904,2.5412760625510082e-20
2,normal,2,mix_autoMALA,513.0019569471624,5732.445007458996,3.145716e6,0.0,true,10.153402710624981,0.0
12,normal,2,mix_autoMALA,188246.0128812192,185544.9113671182,3.955589e6,3.3910458802614767,false,1.27091739559108,0.662018920229003
12,normal,2,mix_autoMALA,620.9764082537095,692.840987833624,3.145716e6,0.004727572700273427,true,0.019858084306110625,0.9999990692140056
12,normal,2,mix_autoMALA,1024.817061834843,1126.4510113495196,3.145716e6,0.01900212118376319,true,0.03971616861222125,0.9999923057784925
12,normal,2,mix_autoMALA,3028.6552951438625,3183.897565897794,3.145716e6,0.07479220189785901,true,0.0794323372244425,0.9999387711000552
12,normal,2,mix_autoMALA,11669.87482377666,11821.815416602412,3.145716e6,0.29303824848612403,true,0.158864674448885,0.9995071270899085
12,normal,2,mix_autoMALA,47231.841207882375,47262.279531788205,3.145716e6,1.0856628871526,true,0.31772934889777,0.9960109415916465
12,normal,2,mix_autoMALA,186004.51029764765,186037.8467349471,3.145716e6,3.0444789799608234,true,0.63545869779554,0.9679699621676191
12,normal,2,mix_autoMALA,288191.23542356683,288674.8723796215,3.145716e6,3.9987575452899575,true,1.27091739559108,0.7508413733106772
12,normal,2,mix_autoMALA,92231.69310920264,90787.86913273307,3.145716e6,2.236707042157682,true,2.54183479118216,0.10244375695181171
12,normal,2,mix_autoMALA,1438.4968319025106,2214.80290031907,3.145716e6,0.0364013499928316,true,5.08366958236432,0.0045119915352161075
12,normal,2,mix_autoMALA,513.0019569471624,247.28224424548532,3.145716e6,0.0,true,10.16733916472864,0.0
1,normal,2,autoMALA,264022.37341219676,264545.61804777617,1.1863408e7,3.9537125740815964,false,1.2692046946286204,0.6609202898533809
1,normal,2,autoMALA,633.0276044859683,674.2916664088115,3.145716e6,0.004711050866071468,true,0.019831323353572194,0.9999990625594658
1,normal,2,autoMALA,1075.6833324474799,1124.9067215321936,3.145716e6,0.018899989044982277,true,0.03966264670714439,0.9999923553660917
1,normal,2,autoMALA,3080.2422982192206,3124.984808695885,3.145716e6,0.07508721188776886,true,0.07932529341428878,0.9999381793263681
1,normal,2,autoMALA,10846.139858624121,10978.493142908947,3.145716e6,0.2930422926188707,true,0.15865058682857755,0.9995071140616283
1,normal,2,autoMALA,42662.103024772776,42944.2179937831,3.145716e6,1.0797008635899281,true,0.3173011736571551,0.9960316588381121
1,normal,2,autoMALA,150645.50200377218,150469.61387097777,3.145716e6,3.027278547070632,true,0.6346023473143102,0.9681433606430684
1,normal,2,autoMALA,241375.61845893954,241017.555607281,3.145716e6,3.9969946903515083,true,1.2692046946286204,0.752297714153598
1,normal,2,autoMALA,94234.60995555732,93821.47638061077,3.145716e6,2.227556537827195,true,2.538409389257241,0.10318525038903038
1,normal,2,autoMALA,675.1152128028089,660.2532936802038,3.145716e6,0.01986453754098629,true,5.076818778514482,0.002711825583809078
1,normal,2,autoMALA,524.3624442540539,1986.4526463759619,3.145716e6,0.00010843165763354925,true,10.153637557028963,6.396901064149063e-5
17,funnel,2,autoMALA_fixed,2790.0465834555553,2904.0055847932185,1.7409368e7,10.905338529594038,false,0.2681206363816523,0.6137039351989154
17,funnel,2,autoMALA_fixed,517.4625074664626,3885.6017469624844,3.145716e6,0.00014412117602586745,true,0.004189384943463317,0.9999999690863313
17,funnel,2,autoMALA_fixed,525.4841809894388,910.1683356994643,3.145716e6,0.0017158119180978259,true,0.008378769886926634,0.9999788844601362
17,funnel,2,autoMALA_fixed,544.4799188987865,748.7770416071598,3.145716e6,0.007375722777514507,true,0.016757539773853268,0.9983225562654345
17,funnel,2,autoMALA_fixed,613.4589551330022,762.9121642383926,3.145716e6,0.0344222028192028,true,0.033515079547706536,0.9960248963224039
17,funnel,2,autoMALA_fixed,874.1861277580776,1016.4023532253202,3.145716e6,0.15829027335816234,true,0.06703015909541307,0.9701768757125536
17,funnel,2,autoMALA_fixed,1542.8038791737088,1660.683496075656,3.145716e6,0.557739257623127,true,0.13406031819082614,0.908401976401222
17,funnel,2,autoMALA_fixed,2159.889723337413,2247.020335600729,3.145716e6,1.703818808553946,true,0.2681206363816523,0.8110450973855037
17,funnel,2,autoMALA_fixed,3462.3265923616004,3932.0068722426777,3.145716e6,4.963928753778306,true,0.5362412727633046,0.6376742651716223
17,funnel,2,autoMALA_fixed,4032.3133602808894,4397.672962920523,3.145716e6,9.005670399597754,true,1.0724825455266092,0.4009741233768029
17,funnel,2,autoMALA_fixed,2651.9316663284817,2726.1467792948492,3.145716e6,8.969398048204752,true,2.1449650910532183,0.14538289985858693
16,banana,2,mix_autoMALA,547.2747700482254,620.0123485350424,5.189429e6,0.09616250426315907,false,0.09297160522105881,0.6371289057212036
16,banana,2,mix_autoMALA,513.4021144908795,20654.943853492536,3.145716e6,1.7578216763372385e-6,true,0.0014526813315790439,0.9999999990292366
16,banana,2,mix_autoMALA,514.2484398732383,8253.400516641672,3.145716e6,3.311773787872342e-5,true,0.0029053626631580878,0.999999902578808
16,banana,2,mix_autoMALA,515.7977947672418,3830.4180431337945,3.145716e6,0.00025266385945782466,true,0.0058107253263161756,0.9999964535914201
16,banana,2,mix_autoMALA,517.6649073760387,1987.7679832057602,3.145716e6,0.00213664016886819,true,0.011621450652632351,0.9998342626347737
16,banana,2,mix_autoMALA,524.3929124101599,989.35195755053,3.145716e6,0.01643460798155595,true,0.023242901305264702,0.9902577061570036
16,banana,2,mix_autoMALA,544.3691108040709,870.2255209108203,3.145716e6,0.049277234749476075,true,0.046485802610529404,0.8950966991292688
16,banana,2,mix_autoMALA,585.8166394493987,860.6618847056423,3.145716e6,0.12298532763512061,true,0.09297160522105881,0.48930677808634865
16,banana,2,mix_autoMALA,556.4419685405219,564.5586429603487,3.145716e6,0.1343607144835069,true,0.18594321044211762,0.22619568133360293
16,banana,2,mix_autoMALA,538.4265122396095,309.7900037921173,3.145716e6,0.11273893275831633,true,0.37188642088423524,0.06446792880784323
16,banana,2,mix_autoMALA,787.1699570754473,1522.5863114913273,3.145716e6,0.1597042069750721,true,0.7437728417684705,0.019995797111658074
7,funnel,2,autoMALA,4982.475429206575,5294.804345723744,1.6642963e7,7.584888180684075,false,0.7410105265942771,0.6047721164230014
7,funnel,2,autoMALA,529.5417801781348,599.4486218459206,3.145716e6,0.003242307867728984,true,0.01157828947803558,0.9994808774813476
7,funnel,2,autoMALA,565.4158417456437,611.0531429985099,3.145716e6,0.01552918089910678,true,0.02315657895607116,0.9876354991488233
7,funnel,2,autoMALA,695.7644950020655,735.1454383775587,3.145716e6,0.10127645768944253,true,0.04631315791214232,0.9597589840844633
7,funnel,2,autoMALA,1014.9220692942762,1030.585574661001,3.145716e6,0.4200695909570834,true,0.09262631582428464,0.9227600439762859
7,funnel,2,autoMALA,1523.1996029832605,1479.690434929715,3.145716e6,1.417990499364002,true,0.18525263164856928,0.816109421627186
7,funnel,2,autoMALA,1974.9771524072623,1989.8931738287763,3.145716e6,3.618001983160281,true,0.37050526329713857,0.6817187993568076
7,funnel,2,autoMALA,2657.575411591061,2764.9726787739937,3.145716e6,9.72139062366814,true,0.7410105265942771,0.4871284705000811
7,funnel,2,autoMALA,3905.844966636109,4161.47066106217,3.145716e6,9.879759241389692,true,1.4820210531885543,0.27800498700703397
7,funnel,2,autoMALA,3332.570257051081,3101.265424032835,3.145716e6,5.977311395286447,true,2.9640421063771085,0.0669113353377886
7,funnel,2,autoMALA,1064.1490162694372,1276.4059655487533,3.145716e6,1.3771225241185712,true,5.928084212754217,0.003972886896676588
5,normal,2,autoMALA,266561.1356632802,265520.9173521239,1.1861341e7,3.961289891100041,false,1.2694256040694023,0.6613076639633804
5,normal,2,autoMALA,612.4248297953565,611.1449464896356,3.145716e6,0.004672529355840645,true,0.01983477506358441,0.9999990547738317
5,normal,2,autoMALA,1035.297590841471,1081.9572168786935,3.145716e6,0.01868419679337494,true,0.03966955012716882,0.9999924641180427
5,normal,2,autoMALA,3124.169759891064,3183.060207930749,3.145716e6,0.0749332789076504,true,0.07933910025433764,0.9999381601476184
5,normal,2,autoMALA,11713.560562538149,11672.464645801867,3.145716e6,0.29430532393313247,true,0.1586782005086753,0.9995011961944343
5,normal,2,autoMALA,47034.02569186809,46519.32617711279,3.145716e6,1.0840747428108581,true,0.3173564010173506,0.9959992258434268
5,normal,2,autoMALA,173231.3030787922,172029.14763387205,3.145716e6,3.0313719703289235,true,0.6347128020347012,0.9680230205544144
5,normal,2,autoMALA,269977.64551996446,269534.4439836872,3.145716e6,4.002126157210732,true,1.2694256040694023,0.7525014912727458
5,normal,2,autoMALA,93270.26185037568,93918.24938074328,3.145716e6,2.233784262160593,true,2.5388512081388046,0.10396351529701067
5,normal,2,autoMALA,827.5549942534767,1218.4670166866126,3.145716e6,0.0247551831799309,true,5.077702416277609,0.003237360215718847
5,normal,2,autoMALA,513.0019569471624,554.213004976438,3.145716e6,0.0,true,10.155404832555218,0.0
4,funnel,2,autoMALA,6219.499418472582,6761.241030806223,1.6150699e7,7.7073604283197295,false,0.7664621492649495,0.606138259320434
4,funnel,2,autoMALA,525.3660153053933,713.6709930123116,3.145716e6,0.002633076373799543,true,0.011975971082264836,0.9997619890521835
4,funnel,2,autoMALA,558.2282841115623,664.3121850686883,3.145716e6,0.01339644858583853,true,0.02395194216452967,0.9979894628119897
4,funnel,2,autoMALA,684.4569231091108,797.3687062698556,3.145716e6,0.06637421691923234,true,0.04790388432905934,0.9833904505811557
4,funnel,2,autoMALA,1077.8615961453665,1135.125879152038,3.145716e6,0.4026523300406505,true,0.09580776865811869,0.9218667043847845
4,funnel,2,autoMALA,2312.3585135871226,2699.1079055751716,3.145716e6,0.9646583068352037,true,0.19161553731623737,0.8797056158390615
4,funnel,2,autoMALA,3060.785086557547,3373.2843123963066,3.145716e6,3.395522564977103,true,0.38323107463247474,0.7212049863615018
4,funnel,2,autoMALA,5559.311305928745,5596.8273055403715,3.145716e6,7.764387378177204,true,0.7664621492649495,0.5291484967228948
4,funnel,2,autoMALA,3518.23186137574,3400.482480923219,3.145716e6,9.628585632713493,true,1.532924298529899,0.2748349598706782
4,funnel,2,autoMALA,2002.0184416715763,2274.2292556360394,3.145716e6,5.631250218847108,true,3.065848597059798,0.05708529045781565
4,funnel,2,autoMALA,1036.2803627893527,1041.4376024021872,3.145716e6,1.3094275078886946,true,6.131697194119596,0.003811079970832337
15,funnel,2,mix_autoMALA,2079.696229827242,2150.4693115669575,6.288329e6,7.730135789574691,false,0.6679454821319812,0.6068613352265304
15,funnel,2,mix_autoMALA,527.750166368266,881.6031681051575,3.145716e6,0.0024905718787181664,true,0.010436648158312207,0.9999557257034765
15,funnel,2,mix_autoMALA,531.672092655957,374.03048852719917,3.145716e6,0.013590165192663132,true,0.020873296316624414,0.9499136874673472
15,funnel,2,mix_autoMALA,647.0045744498152,719.6741257317607,3.145716e6,0.07400910042547856,true,0.04174659263324883,0.9806166470999746
15,funnel,2,mix_autoMALA,992.3568160344604,1012.2059881778889,3.145716e6,0.41222994311754635,true,0.08349318526649765,0.9193659321751751
15,funnel,2,mix_autoMALA,1382.3154549784053,1298.5979735023143,3.145716e6,1.7318633833501471,true,0.1669863705329953,0.8028331621687591
15,funnel,2,mix_autoMALA,3001.452785119975,3196.588353572078,3.145716e6,4.2159754875489215,true,0.3339727410659906,0.7061298684371122
15,funnel,2,mix_autoMALA,4463.896747397048,4941.9478448144455,3.145716e6,6.209529271121723,true,0.6679454821319812,0.5774881907519663
15,funnel,2,mix_autoMALA,714.2950751287219,346.303375935971,3.145716e6,6.3951716311934845,true,1.3358909642639625,0.2289246479875291
15,funnel,2,mix_autoMALA,3252.434760266478,3263.850748537312,3.145716e6,7.02906141420567,true,2.671781928527925,0.09018937844902637
15,funnel,2,mix_autoMALA,1094.6904725480483,1370.559874286719,3.145716e6,1.8041711636973212,true,5.34356385705585,0.006592419590257615
7,banana,2,autoMALA_fixed,560.9563426346393,423.8742785386676,1.3568173e7,0.233773822189839,false,0.04534062134636604,0.6627549332459572
7,banana,2,autoMALA_fixed,513.9084294923709,3.886427006308584e10,3.145716e6,5.608919960080238e-11,true,0.0007084472085369693,0.9999999999999992
7,banana,2,autoMALA_fixed,513.7766866861109,878894.8923856992,3.145716e6,3.655894161840014e-7,true,0.0014168944170739387,0.9999999999326061
7,banana,2,autoMALA_fixed,517.6762066358746,41328.430305218244,3.145716e6,2.02921438648459e-5,true,0.0028337888341478774,0.9999999797592759
7,banana,2,autoMALA_fixed,521.9626363089766,8470.673870622117,3.145716e6,0.0002632295057127869,true,0.005667577668295755,0.999997542904688
7,banana,2,autoMALA_fixed,526.6234587921097,3156.503072308302,3.145716e6,0.0028772086006062843,true,0.01133515533659151,0.999830693386663
7,banana,2,autoMALA_fixed,545.2045420135955,1654.3961533934682,3.145716e6,0.021318965759058176,true,0.02267031067318302,0.9922443513077357
7,banana,2,autoMALA_fixed,580.9828793779869,1142.169053387208,3.145716e6,0.07136949817876617,true,0.04534062134636604,0.8786978716772097
7,banana,2,autoMALA_fixed,569.1789524358335,598.3955022901451,3.145716e6,0.11045766991982552,true,0.09068124269273208,0.47118835461356845
7,banana,2,autoMALA_fixed,603.7782813467561,884.414456722868,3.145716e6,0.17988818641188845,true,0.18136248538546415,0.30831422126287267
7,banana,2,autoMALA_fixed,546.7776910226139,586.6144961799088,3.145716e6,0.13092104278120853,true,0.3627249707709283,0.08364770290527902
15,normal,2,autoMALA,239997.36440817552,238481.4527248673,1.1862377e7,3.966061094246685,false,1.2690510185592578,0.6604199145808157
15,normal,2,autoMALA,624.3180714039528,633.7212288953958,3.145716e6,0.004965780651975141,true,0.019828922164988404,0.9999989126720308
15,normal,2,autoMALA,1020.9566046116339,1039.7679642089918,3.145716e6,0.019417538269010232,true,0.03965784432997681,0.999991762220599
15,normal,2,autoMALA,2963.861005287911,2964.087390927167,3.145716e6,0.07539862778157042,true,0.07931568865995361,0.9999371018886785
15,normal,2,autoMALA,11124.336362316775,11128.214084749156,3.145716e6,0.2931892602372013,true,0.15863137731990723,0.9995035181153531
15,normal,2,autoMALA,44310.099449643036,44424.652025885334,3.145716e6,1.0756026537314056,true,0.31726275463981446,0.9960433791835792
15,normal,2,autoMALA,164969.40074447138,165419.14282684014,3.145716e6,3.0216329332209515,true,0.6345255092796289,0.9682333659306762
15,normal,2,autoMALA,271419.5979941813,271241.58563301334,3.145716e6,3.994077066822099,true,1.2690510185592578,0.7523607339846824
15,normal,2,autoMALA,94566.56062286552,93801.64555036972,3.145716e6,2.2125372688701432,true,2.5381020371185157,0.10155571221671156
15,normal,2,autoMALA,513.0019569471624,182.40944957965746,3.145716e6,0.0,true,5.076204074237031,1.056188444294517e-15
15,normal,2,autoMALA,513.0019569471624,150.25081877654276,3.145716e6,0.0,true,10.152408148474063,0.0
3,normal,2,autoMALA,258838.01884160674,256234.74000534374,1.1864593e7,3.9743460655877687,false,1.268764540577108,0.6620466305553852
3,normal,2,autoMALA,618.7344925861527,570.355200877767,3.145716e6,0.004802678145944368,true,0.019824445946517312,0.9999989875223796
3,normal,2,autoMALA,955.0186818314094,920.0893334418942,3.145716e6,0.018712272408566377,true,0.039648891893034624,0.9999922320457135
3,normal,2,autoMALA,2566.414704644398,2563.59877044018,3.145716e6,0.07418750245386344,true,0.07929778378606925,0.9999388641523634
3,normal,2,autoMALA,9571.90077487094,9585.580797399158,3.145716e6,0.2910409904861046,true,0.1585955675721385,0.999510066368598
3,normal,2,autoMALA,38940.79001177265,39028.99286472574,3.145716e6,1.079619850074556,true,0.317191135144277,0.9960393453088505
3,normal,2,autoMALA,154132.87161582662,153762.50914381523,3.145716e6,3.0365665953069105,true,0.634382270288554,0.9681983789339785
3,normal,2,autoMALA,260025.55715880895,258351.1520050624,3.145716e6,4.007404356432501,true,1.268764540577108,0.7525870685156973
3,normal,2,autoMALA,98890.21758968114,98914.26503646527,3.145716e6,2.2073817297477896,true,2.537529081154216,0.10234189105391621
3,normal,2,autoMALA,975.240091509852,1297.9993930596395,3.145716e6,0.031294248124127365,true,5.075058162308432,0.0036375766610960295
3,normal,2,autoMALA,513.0019569471624,1043.8636860159063,3.145716e6,0.0,true,10.150116324616864,1.6691301795066765e-14
10,normal,2,autoMALA,240109.51428840673,240593.91340162823,1.1864353e7,3.951145079160852,false,1.2687470160918874,0.6621780487870368
10,normal,2,autoMALA,609.3748805429994,555.8762747252061,3.145716e6,0.0046901796959075955,true,0.01982417212643574,0.9999990038772563
10,normal,2,autoMALA,980.742199008451,935.9909062984592,3.145716e6,0.018567795638127417,true,0.03964834425287148,0.999992316171974
10,normal,2,autoMALA,2833.9969035173517,2758.285533627647,3.145716e6,0.07469137184699443,true,0.07929668850574297,0.9999379390002018
10,normal,2,autoMALA,10449.116200210141,10359.308665023294,3.145716e6,0.29396459599538843,true,0.15859337701148593,0.9995031317481907
10,normal,2,autoMALA,42594.38007079501,42226.142942282626,3.145716e6,1.087357203556196,true,0.31718675402297186,0.9960022388703512
10,normal,2,autoMALA,171848.62150713048,170669.50119230163,3.145716e6,3.043402549310154,true,0.6343735080459437,0.968044269727352
10,normal,2,autoMALA,259082.17013569668,259866.13019344737,3.145716e6,3.9968435369224196,true,1.2687470160918874,0.751680538968937
10,normal,2,autoMALA,94116.0386157087,95707.76867087279,3.145716e6,2.167627957657912,true,2.537494032183775,0.1023607119478467
10,normal,2,autoMALA,1035.1813841036621,1142.9435331563066,3.145716e6,0.050109219536936346,true,5.07498806436755,0.004449585488296868
10,normal,2,autoMALA,513.0019569471624,333.97996402106753,3.145716e6,0.0,true,10.1499761287351,0.0
6,banana,2,mix_autoMALA,610.7036205708481,1320.7931940992871,5.077006e6,0.11371991486533499,false,0.11035632976937645,0.6342394755142583
6,banana,2,mix_autoMALA,517.7573943960069,118913.13183225601,3.145716e6,2.730358226744375e-6,true,0.001724317652646507,0.9999999991808685
6,banana,2,mix_autoMALA,523.3398877856566,53635.917163531776,3.145716e6,3.339858838087965e-5,true,0.003448635305293014,0.999999971397529
6,banana,2,mix_autoMALA,535.2497301207277,18081.309435308485,3.145716e6,0.0003854114707891281,true,0.006897270610586028,0.9999981308817073
6,banana,2,mix_autoMALA,532.3171673844869,3755.109862036148,3.145716e6,0.0036350908214347164,true,0.013794541221172057,0.9998446828426525
6,banana,2,mix_autoMALA,536.1735180315496,1096.1094935172728,3.145716e6,0.025436222518931503,true,0.027589082442344114,0.9793926603341304
6,banana,2,mix_autoMALA,574.0690684083743,846.927281721392,3.145716e6,0.099609021509431,true,0.05517816488468823,0.7733571003778968
6,banana,2,mix_autoMALA,578.0026092932787,785.9041721725512,3.145716e6,0.12122894897104247,true,0.11035632976937645,0.5071977949154538
6,banana,2,mix_autoMALA,552.4808507109494,468.36456718799656,3.145716e6,0.12105771537763857,true,0.2207126595387529,0.15189558320392707
6,banana,2,mix_autoMALA,689.5586950870801,1567.7254620432582,3.145716e6,0.18720083749117666,true,0.4414253190775058,0.07774741888297282
6,banana,2,mix_autoMALA,996.1677352931001,5223.764800833044,3.145716e6,0.14088357382775687,true,0.8828506381550116,0.016141028951529534
8,funnel,2,autoMALA_fixed,1127.3217795393768,827.136690216427,2.2396911e7,10.530180453586322,false,0.22229007142524307,0.5842579842856843
8,funnel,2,autoMALA_fixed,513.5800249336713,1999.7654174494776,3.145716e6,4.071728720339163e-5,true,0.003473282366019423,0.9999999942258134
8,funnel,2,autoMALA_fixed,515.3238441870462,548.7064268123398,3.145716e6,0.0005955681392548073,true,0.006946564732038846,0.9999953472630894
8,funnel,2,autoMALA_fixed,523.3241681831626,385.8096169174857,3.145716e6,0.003956792350902939,true,0.013893129464077692,0.9997421542060076
8,funnel,2,autoMALA_fixed,544.8212891646577,341.1590327952631,3.145716e6,0.02005722815799395,true,0.027786258928155384,0.9967654636491854
8,funnel,2,autoMALA_fixed,753.3713772677089,918.9840422745267,3.145716e6,0.09236800463136129,true,0.05557251785631077,0.9860223235036761
8,funnel,2,autoMALA_fixed,1355.4664004521853,1607.8524268843294,3.145716e6,0.4049428846850673,true,0.11114503571262153,0.9370788372332609
8,funnel,2,autoMALA_fixed,1783.3242358076616,1862.7214587135793,3.145716e6,1.3854920352084141,true,0.22229007142524307,0.8281168216176995
8,funnel,2,autoMALA_fixed,2510.0957075725296,2710.599494981348,3.145716e6,3.8690277580717227,true,0.44458014285048614,0.6876746053228519
8,funnel,2,autoMALA_fixed,2881.003026811431,3140.6431866436637,3.145716e6,8.082620081061917,true,0.8891602857009723,0.47700232117209057
8,funnel,2,autoMALA_fixed,4229.498338123764,4097.022731323972,3.145716e6,10.135155785787427,true,1.7783205714019445,0.20373753617198087
5,funnel,2,autoMALA_fixed,1997.3063967099417,2103.7723132775172,1.734587e7,15.405544312286299,false,0.2364894076176502,0.6217051020076879
5,funnel,2,autoMALA_fixed,515.9799626920767,1243.4116580118487,3.145716e6,6.178123489053249e-5,true,0.0036951469940257843,0.9999999996965305
5,funnel,2,autoMALA_fixed,515.2367853653508,786.0372629437564,3.145716e6,0.0008236337413433107,true,0.0073902939880515685,0.9999993944378789
5,funnel,2,autoMALA_fixed,527.723560422027,599.0473370557414,3.145716e6,0.0069726458102387446,true,0.014780587976103137,0.9991577589764266
5,funnel,2,autoMALA_fixed,581.4532908332187,674.3210794929563,3.145716e6,0.025823049702944106,true,0.029561175952206274,0.9962059282759513
5,funnel,2,autoMALA_fixed,776.5258076709939,882.7827180382127,3.145716e6,0.11416572779012313,true,0.05912235190441255,0.9768116321548334
5,funnel,2,autoMALA_fixed,1279.4472080111796,1389.5508147247972,3.145716e6,0.45741639576267107,true,0.1182447038088251,0.9253058292841063
5,funnel,2,autoMALA_fixed,2696.558051865898,3061.0223794107596,3.145716e6,1.5330581021117333,true,0.2364894076176502,0.8404435028879934
5,funnel,2,autoMALA_fixed,2703.8613481494504,2915.0563718746444,3.145716e6,4.434691072071108,true,0.4729788152353004,0.6642457217938786
5,funnel,2,autoMALA_fixed,4793.134301884537,4942.6279707559515,3.145716e6,8.346186126983854,true,0.9459576304706008,0.46520732284163696
5,funnel,2,autoMALA_fixed,1427.1782857831956,1661.1488591496282,3.145716e6,7.911653538089934,true,1.8919152609412015,0.16287497995044517
10,funnel,2,autoMALA,3947.742341898273,4010.0986685443154,1.6313657e7,8.089003213378087,false,0.7524712953923144,0.6062971175889865
10,funnel,2,autoMALA,527.4681594355932,589.6375946807574,3.145716e6,0.003659773258505817,true,0.011757363990504912,0.9993061110362823
10,funnel,2,autoMALA,557.2229378106225,580.9898471178591,3.145716e6,0.022089447515121832,true,0.023514727981009825,0.9865041751175608
10,funnel,2,autoMALA,656.356017769785,627.1720750775205,3.145716e6,0.08729979801830402,true,0.04702945596201965,0.9494901212887482
10,funnel,2,autoMALA,1101.6708755057236,1144.8804027865228,3.145716e6,0.4881137827067139,true,0.0940589119240393,0.8986396741629908
10,funnel,2,autoMALA,1944.0980526779551,2062.582081841229,3.145716e6,1.6538814088747846,true,0.1881178238480786,0.8113491278093802
10,funnel,2,autoMALA,2359.356225546141,2550.669475484853,3.145716e6,3.048181542651474,true,0.3762356476961572,0.7130529940236265
10,funnel,2,autoMALA,2808.758181666798,3367.3488766802097,3.145716e6,6.722728627165162,true,0.7524712953923144,0.5216158091725908
10,funnel,2,autoMALA,2722.64859844057,3142.757484095458,3.145716e6,9.869897046702988,true,1.5049425907846288,0.262304228071179
10,funnel,2,autoMALA,2264.0546793029994,2335.312490406535,3.145716e6,5.87452400442138,true,3.0098851815692576,0.06389810648801797
10,funnel,2,autoMALA,1006.0027446931085,1289.905299712636,3.145716e6,1.2415352556660744,true,6.019770363138515,0.0036924774554595147
5,banana,2,mix_autoMALA,543.7890941043939,533.7886733456065,5.513495e6,0.0943750446232183,false,0.09009912496018836,0.6394408361340611
5,banana,2,mix_autoMALA,514.9009427354342,647540.3591093555,3.145716e6,4.1368216721296204e-7,true,0.0014077988275029432,0.999999999926513
5,banana,2,mix_autoMALA,517.0852384386902,9791.362498907396,3.145716e6,1.9956640349915173e-5,true,0.0028155976550058863,0.9999999683859074
5,banana,2,mix_autoMALA,516.9934736174572,5840.2674810366825,3.145716e6,0.00018357663981914248,true,0.005631195310011773,0.9999983366179428
5,banana,2,mix_autoMALA,515.481833853421,925.8542746602311,3.145716e6,0.0032190021032517365,true,0.011262390620023545,0.9992107842428034
5,banana,2,mix_autoMALA,529.33876911217,831.1157961343225,3.145716e6,0.022478217280539566,true,0.02252478124004709,0.9821876336865943
5,banana,2,mix_autoMALA,525.611314724505,409.2975301578265,3.145716e6,0.050224777330411266,true,0.04504956248009418,0.7450868179204524
5,banana,2,mix_autoMALA,561.5394726732359,550.6843278016318,3.145716e6,0.11338750792610543,true,0.09009912496018836,0.5173106639663644
5,banana,2,mix_autoMALA,573.2207745474877,691.9962674930188,3.145716e6,0.15603334853994136,true,0.18019824992037672,0.2689877941183937
5,banana,2,mix_autoMALA,601.7058955014061,1116.2344946896806,3.145716e6,0.18172857977056636,true,0.36039649984075345,0.11780522806897309
5,banana,2,mix_autoMALA,1069.8271787329247,2642.2941620385714,3.145716e6,0.17149497657168047,true,0.7207929996815069,0.022372404234732513
12,funnel,2,mix_autoMALA,1854.6935255491933,1825.3826684138269,5.700377e6,3.9104808014947237,false,0.7380506194561298,0.6024725319855947
12,funnel,2,mix_autoMALA,525.3467211951802,669.87072302348,3.145716e6,0.003183806059109234,true,0.011532040929002028,0.999972335011061
12,funnel,2,mix_autoMALA,555.0969793875039,646.775915732714,3.145716e6,0.015112366868751115,true,0.023064081858004057,0.9973909870634098
12,funnel,2,mix_autoMALA,699.8513588941217,890.7415113399788,3.145716e6,0.06438888126946538,true,0.046128163716008114,0.9898452605552178
12,funnel,2,mix_autoMALA,1030.6094749954548,1098.8842958406558,3.145716e6,0.34029037915513927,true,0.09225632743201623,0.9451356776124958
12,funnel,2,mix_autoMALA,1548.9984064486753,1548.6012575471455,3.145716e6,1.1128371483457191,true,0.18451265486403245,0.8769518161013699
12,funnel,2,mix_autoMALA,3755.1522908202837,4178.069304335206,3.145716e6,3.9429970621287445,true,0.3690253097280649,0.7163454086200761
12,funnel,2,mix_autoMALA,2846.3796896968147,3119.527301765152,3.145716e6,7.153486346672266,true,0.7380506194561298,0.5258398569490802
12,funnel,2,mix_autoMALA,3516.3944288087073,3826.401254767903,3.145716e6,9.494520301773068,true,1.4761012389122596,0.28684626670633007
12,funnel,2,mix_autoMALA,1032.1376050748036,1472.061914962917,3.145716e6,3.7474084069668576,true,2.9522024778245193,0.037528610616948205
12,funnel,2,mix_autoMALA,1010.6063622116543,860.4696776831311,3.145716e6,1.7696319826152926,true,5.9044049556490386,0.005209772845499602
18,normal,2,autoMALA,240485.67261351258,240003.65992230808,1.1859388e7,3.9487098372691083,false,1.26818263922014,0.660580782343449
18,normal,2,autoMALA,628.7868351153351,621.3306045096147,3.145716e6,0.004539738779297156,true,0.01981535373781469,0.9999990809091641
18,normal,2,autoMALA,999.3241842728067,979.3719538128145,3.145716e6,0.018344151751407568,true,0.03963070747562938,0.99999256710818
18,normal,2,autoMALA,2771.518613512714,2695.74252654442,3.145716e6,0.07466144767831083,true,0.07926141495125875,0.9999380253296147
18,normal,2,autoMALA,10220.72230372876,10074.112908252722,3.145716e6,0.2942614174828017,true,0.1585228299025175,0.9995008527487343
18,normal,2,autoMALA,40816.05825532407,40584.98139925559,3.145716e6,1.0840387875085484,true,0.317045659805035,0.9960150434325581
18,normal,2,autoMALA,156398.26909710615,156377.18357168508,3.145716e6,3.0378098462879106,true,0.63409131961007,0.9680488742397005
18,normal,2,autoMALA,249685.91507850637,251198.68266652816,3.145716e6,3.9844776501604287,true,1.26818263922014,0.752070033839127
18,normal,2,autoMALA,92197.92341616869,90808.4978783819,3.145716e6,2.1947666778867796,true,2.53636527844028,0.10081464860925501
18,normal,2,autoMALA,816.4789659733285,794.6556775996918,3.145716e6,0.043752156917940724,true,5.07273055688056,0.004642694713111234
18,normal,2,autoMALA,513.0019569471624,66285.383822289,3.145716e6,0.0,true,10.14546111376112,0.0
1,banana,2,autoMALA_fixed,581.8748816552583,571.4602524293331,1.3730577e7,0.33395290197226735,false,0.019552091088537,0.6512741756159444
1,banana,2,autoMALA_fixed,514.6389646874323,2.3845416519434475e10,3.145716e6,1.9852938668709998e-22,true,0.00030550142325839064,1.0
1,banana,2,autoMALA_fixed,514.6445692123051,6.015382132864017e9,3.145716e6,6.313845739615002e-15,true,0.0006110028465167813,1.0
1,banana,2,autoMALA_fixed,513.88310471329,4.427015826879892e6,3.145716e6,1.793315412244322e-8,true,0.0012220056930335626,0.9999999999915036
1,banana,2,autoMALA_fixed,515.5129510950544,59440.31192252007,3.145716e6,7.2888775328755585e-6,true,0.002444011386067125,0.9999999962370882
1,banana,2,autoMALA_fixed,518.166327674416,7090.333482147947,3.145716e6,0.00015494323572147372,true,0.00488802277213425,0.9999987835352033
1,banana,2,autoMALA_fixed,515.3063393983188,1267.824961828145,3.145716e6,0.00151491630438748,true,0.0097760455442685,0.9997526362779556
1,banana,2,autoMALA_fixed,515.7938498306306,407.9651362608775,3.145716e6,0.014800023299489052,true,0.019552091088537,0.9723244751799746
1,banana,2,autoMALA_fixed,520.4093975142923,286.5097241133569,3.145716e6,0.03202440706351078,true,0.039104182177074,0.7618417802729193
1,banana,2,autoMALA_fixed,592.7631981121172,938.1017996340992,3.145716e6,0.1200878704159604,true,0.078208364354148,0.5891042458521983
1,banana,2,autoMALA_fixed,596.7804096522887,954.2054105081912,3.145716e6,0.1558078461892567,true,0.156416728708296,0.35936661263486536
18,funnel,2,autoMALA_fixed,3258.9697892708737,3462.7468403365697,1.7045923e7,9.059636139647042,false,0.28784481319034266,0.6100645258173135
18,funnel,2,autoMALA_fixed,517.8158414999789,3490.561891867889,3.145716e6,0.0001810725966911648,true,0.004497575206099104,0.9999999809196481
18,funnel,2,autoMALA_fixed,524.5669454948587,716.1395742246809,3.145716e6,0.0019303364316508235,true,0.008995150412198208,0.9999869184600467
18,funnel,2,autoMALA_fixed,529.0695541806414,302.99547038834123,3.145716e6,0.008036453007027437,true,0.017990300824396416,0.9823351063320587
18,funnel,2,autoMALA_fixed,560.9754508129333,304.6521731599786,3.145716e6,0.034835978567996674,true,0.03598060164879283,0.9909021087785398
18,funnel,2,autoMALA_fixed,839.7577916965668,926.5543250408847,3.145716e6,0.15382812258059145,true,0.07196120329758567,0.9658502885045047
18,funnel,2,autoMALA_fixed,1476.2641976416728,1540.9157681592953,3.145716e6,0.7153758196591138,true,0.14392240659517133,0.8789056853893231
18,funnel,2,autoMALA_fixed,2634.687443602732,2892.2119195725422,3.145716e6,2.051522748631857,true,0.28784481319034266,0.7872753692376956
18,funnel,2,autoMALA_fixed,4318.135385877518,4829.39264897972,3.145716e6,5.5366684318617505,true,0.5756896263806853,0.6231179633942328
18,funnel,2,autoMALA_fixed,6184.495141162939,6032.864285214385,3.145716e6,9.209507186593624,true,1.1513792527613707,0.3864655805200501
18,funnel,2,autoMALA_fixed,2993.477158398989,2917.3596947411934,3.145716e6,8.37194962986321,true,2.3027585055227413,0.13009681501019954
10,banana,2,autoMALA,567.3009665296997,600.9245670957882,1.4723902e7,0.17639678018722607,false,0.10040685838801527,0.6443254011324153
10,banana,2,autoMALA,516.3218226417658,1.46187691014505e6,3.145716e6,4.7492389468377853e-7,true,0.0015688571623127387,0.999999999913288
10,banana,2,autoMALA,518.7237506720334,33151.66391156038,3.145716e6,2.6913480899170466e-5,true,0.0031377143246254773,0.9999999715989015
10,banana,2,autoMALA,523.2505549527002,4227.755227797872,3.145716e6,0.0003760432611047298,true,0.006275428649250955,0.9999916410792679
10,banana,2,autoMALA,522.0272438274859,1313.2364062125544,3.145716e6,0.0037019246647025865,true,0.01255085729850191,0.9990784552507715
10,banana,2,autoMALA,529.2784352682581,735.4149726877667,3.145716e6,0.037680300159185436,true,0.02510171459700382,0.9485439796480506
10,banana,2,autoMALA,572.8109314447888,916.7942473788015,3.145716e6,0.08862461613396648,true,0.05020342919400764,0.7920835249682735
10,banana,2,autoMALA,597.1079834556601,947.6887712075962,3.145716e6,0.13552880935448786,true,0.10040685838801527,0.5642760698067311
10,banana,2,autoMALA,596.3310126080362,929.6301433771093,3.145716e6,0.18070580731404925,true,0.20081371677603055,0.2780474307677256
10,banana,2,autoMALA,629.1313554361742,1234.2079310070171,3.145716e6,0.18671469350566702,true,0.4016274335520611,0.10664539308041042
10,banana,2,autoMALA,762.2659451095141,2039.5727646627583,3.145716e6,0.12496430079098662,true,0.8032548671041222,0.014530041195936611
5,normal,2,mix_autoMALA,172316.55674061246,172972.06359534807,3.953441e6,3.3996831088241963,false,1.2688930777498693,0.6597995542570346
5,normal,2,mix_autoMALA,612.3275946536693,611.0072416452281,3.145716e6,0.004668605197579965,true,0.019826454339841707,0.9999990559586117
5,normal,2,mix_autoMALA,1034.7696173655972,1081.4135984848815,3.145716e6,0.018668481024126445,true,0.039652908679683414,0.9999924736295656
5,normal,2,mix_autoMALA,3121.8009105134497,3180.709368573008,3.145716e6,0.07487052984007099,true,0.07930581735936683,0.9999382388622207
5,normal,2,mix_autoMALA,11705.169493206036,11664.393468572654,3.145716e6,0.2940645234098038,true,0.15861163471873366,0.9995018351245234
5,normal,2,mix_autoMALA,47017.56318329257,46505.104005012116,3.145716e6,1.0832963861572076,true,0.3172232694374673,0.9960041362970182
5,normal,2,mix_autoMALA,173152.21437430318,171947.27998053352,3.145716e6,3.030071327657703,true,0.6344465388749346,0.9680615828838709
5,normal,2,mix_autoMALA,269302.17693128483,268894.3342195451,3.145716e6,4.001445406492906,true,1.2688930777498693,0.75278698243461
5,normal,2,mix_autoMALA,82505.52240927645,81933.53790357582,3.145716e6,2.1736324941987775,true,2.5377861554997385,0.10055730773819196
5,normal,2,mix_autoMALA,797.9946051572281,1275.6267385618999,3.145716e6,0.01705943717854071,true,5.075572310999477,0.002604742243592313
5,normal,2,mix_autoMALA,513.0019569471624,8969.673145213743,3.145716e6,0.0,true,10.151144621998954,0.0
2,funnel,2,autoMALA_fixed,1876.245128020616,1949.7424378835885,1.7603741e7,18.322312806913693,false,0.21536743696530172,0.627051503434178
2,funnel,2,autoMALA_fixed,513.6849068364812,1673.1409587462979,3.145716e6,3.0169935120673626e-5,true,0.0033651162025828394,0.999999992785139
2,funnel,2,autoMALA_fixed,515.199497846597,313.31114339251315,3.145716e6,0.0005714718291045234,true,0.006730232405165679,0.9998001426739412
2,funnel,2,autoMALA_fixed,525.3634656258783,440.2157364735521,3.145716e6,0.0037320973524888747,true,0.013460464810331358,0.9985074004740059
2,funnel,2,autoMALA_fixed,583.3700467702221,673.203966106015,3.145716e6,0.025528538363666777,true,0.026920929620662715,0.9904660454746225
2,funnel,2,autoMALA_fixed,709.1327393827157,717.5472216085119,3.145716e6,0.1264221988323752,true,0.05384185924132543,0.9529792310048577
2,funnel,2,autoMALA_fixed,1118.696959262375,1147.1285324565113,3.145716e6,0.5063729661414011,true,0.10768371848265086,0.9046148342561902
2,funnel,2,autoMALA_fixed,1956.1432691967823,2159.9801314131882,3.145716e6,1.2362236781261426,true,0.21536743696530172,0.8441566414827586
2,funnel,2,autoMALA_fixed,3267.886335718394,3740.585292195891,3.145716e6,3.4417190401581363,true,0.43073487393060345,0.719417536277969
2,funnel,2,autoMALA_fixed,3383.9244220796745,3974.4918321045598,3.145716e6,7.302434133951349,true,0.8614697478612069,0.4782447641439416
2,funnel,2,autoMALA_fixed,4381.485422949976,3789.697492304026,3.145716e6,9.615837659191094,true,1.7229394957224138,0.232412223143799
17,normal,2,autoMALA,246224.66597274295,242780.29381290879,1.1858328e7,3.965932304788689,false,1.2690927066153561,0.6605909957235543
17,normal,2,autoMALA,632.2051025274991,684.6278042915293,3.145716e6,0.004858312274742173,true,0.01982957354086494,0.9999989934456558
17,normal,2,autoMALA,1056.2635928747413,1126.7609076132962,3.145716e6,0.019228500176243824,true,0.03965914708172988,0.9999920666880094
17,normal,2,autoMALA,3043.0457411110965,3036.1936937709406,3.145716e6,0.07567042726494368,true,0.07931829416345976,0.9999368336396361
17,normal,2,autoMALA,11567.465993848582,11357.736757473336,3.145716e6,0.297548465522542,true,0.15863658832691951,0.9994927503248077
17,normal,2,autoMALA,47048.01913615447,46193.99238171807,3.145716e6,1.090699104644552,true,0.31727317665383903,0.9959590571280061
17,normal,2,autoMALA,170339.42922613895,168956.70187113117,3.145716e6,3.0448450659839206,true,0.6345463533076781,0.9678817528019065
17,normal,2,autoMALA,252520.71023214274,251344.5665907091,3.145716e6,4.007637521353631,true,1.2690927066153561,0.7526063206599589
17,normal,2,autoMALA,92319.93595228213,90998.24235568376,3.145716e6,2.1569799232692817,true,2.5381854132307122,0.10044557361007508
17,normal,2,autoMALA,513.0019569471624,383.08761336099684,3.145716e6,0.0,true,5.0763708264614245,2.446045339981721e-45
17,normal,2,autoMALA,513.0019569471624,138.16337998496599,3.145716e6,0.0,true,10.152741652922849,0.0
18,banana,2,autoMALA_fixed,581.4175300180457,524.003059642536,1.3269699e7,0.29460865084094456,false,0.026237509549373032,0.657350353649405
18,banana,2,autoMALA_fixed,514.177303614216,7.462020243251987e9,3.145716e6,4.851169798167277e-12,true,0.00040996108670895363,0.9999999999999998
18,banana,2,autoMALA_fixed,520.0815291095379,3.3502659168934632e7,3.145716e6,6.945527531756257e-8,true,0.0008199221734179073,0.9999999999860177
18,banana,2,autoMALA_fixed,514.456229325896,70942.64900282904,3.145716e6,3.646870103908597e-6,true,0.0016398443468358145,0.9999999985272221
18,banana,2,autoMALA_fixed,515.0066215091404,8624.833985691199,3.145716e6,4.834999906019493e-5,true,0.003279688693671629,0.9999998270993983
18,banana,2,autoMALA_fixed,516.4963496491985,1151.7178594818388,3.145716e6,0.0004834325585760837,true,0.006559377387343258,0.9999256399167401
18,banana,2,autoMALA_fixed,516.3559731723982,467.3088486018687,3.145716e6,0.002876425715179466,true,0.013118754774686516,0.9965213162655373
18,banana,2,autoMALA_fixed,515.1008727926213,219.25343748014626,3.145716e6,0.014399675433840702,true,0.026237509549373032,0.8800741535703931
18,banana,2,autoMALA_fixed,516.8595185189228,168.6919678863603,3.145716e6,0.03394134787164449,true,0.052475019098746065,0.5102691285844544
18,banana,2,autoMALA_fixed,527.3516823274159,150.5425342631273,3.145716e6,0.062152896568330535,true,0.10495003819749213,0.2510864174234104
18,banana,2,autoMALA_fixed,514.5406651076288,83.8386147488197,3.145716e6,0.00305883329169503,true,0.20990007639498426,0.0029455255867481436
9,normal,2,mix_autoMALA,180518.97365157178,179697.7695293919,3.955473e6,3.387964127700563,false,1.268820311178393,0.661801644145149
9,normal,2,mix_autoMALA,617.7764748505049,547.5982366358294,3.145716e6,0.005163161849242359,true,0.01982531736216239,0.9999988204601162
9,normal,2,mix_autoMALA,950.582882576074,898.7499454923504,3.145716e6,0.019639022103540748,true,0.03965063472432478,0.999991403440622
9,normal,2,mix_autoMALA,2559.4746740184555,2556.4684446340125,3.145716e6,0.07641603865335198,true,0.07930126944864956,0.9999347690853515
9,normal,2,mix_autoMALA,9462.183598620628,9587.085436672605,3.145716e6,0.2968033485556644,true,0.1586025388972991,0.9994910889114067
9,normal,2,mix_autoMALA,38821.374284198886,39169.587528210206,3.145716e6,1.085682685073599,true,0.3172050777945982,0.9959844511768097
9,normal,2,mix_autoMALA,151738.96925710028,152058.87044340977,3.145716e6,3.0300686795385956,true,0.6344101555891964,0.9681299587027822
9,normal,2,mix_autoMALA,264324.96164224343,263953.4751129287,3.145716e6,4.016248578386533,true,1.268820311178393,0.7531100606821686
9,normal,2,mix_autoMALA,101246.5951773753,102949.49985977968,3.145716e6,2.197740953505844,true,2.537640622356786,0.10258826829924972
9,normal,2,mix_autoMALA,1022.5313860645239,1472.534893936359,3.145716e6,0.037738081171637565,true,5.075281244713572,0.004378758937731582
9,normal,2,mix_autoMALA,513.0019569471624,5781.764757995909,3.145716e6,0.0,true,10.150562489427143,0.0
1,funnel,2,autoMALA_fixed,2765.8190140364163,2896.9105540276846,1.7336112e7,13.84580169972749,false,0.24411164665651436,0.624370597209854
1,funnel,2,autoMALA_fixed,514.7235625450994,1862.0596255502014,3.145716e6,0.00010348585183690912,true,0.003814244479008037,0.9999999970695289
1,funnel,2,autoMALA_fixed,517.7603010095461,943.2852043500902,3.145716e6,0.0011180283812699773,true,0.007628488958016074,0.9999824445135059
1,funnel,2,autoMALA_fixed,539.2793804127062,764.1175688317102,3.145716e6,0.007859136132660002,true,0.015256977916032147,0.9978273617307479
1,funnel,2,autoMALA_fixed,597.4680053561134,771.3983114719971,3.145716e6,0.02143325867201878,true,0.030513955832064295,0.9934987328126367
1,funnel,2,autoMALA_fixed,809.3978728673892,960.5168512513864,3.145716e6,0.10442409895286522,true,0.06102791166412859,0.9806395708270467
1,funnel,2,autoMALA_fixed,1147.2348486098012,1122.984051391875,3.145716e6,0.4523376520425434,true,0.12205582332825718,0.9278446326251961
1,funnel,2,autoMALA_fixed,2068.127668143892,2205.1491710374034,3.145716e6,1.5528158768872478,true,0.24411164665651436,0.8143114034078659
1,funnel,2,autoMALA_fixed,3188.7430881658433,3547.692923148416,3.145716e6,3.980042701084091,true,0.4882232933130287,0.6853989223379403
1,funnel,2,autoMALA_fixed,1734.9711118589075,1903.9185750537597,3.145716e6,7.406409416599324,true,0.9764465866260574,0.4186382216467265
1,funnel,2,autoMALA_fixed,4146.590213566134,3641.961779996133,3.145716e6,9.315980269349392,true,1.9528931732521149,0.17931382319775765
8,normal,2,mix_autoMALA,185439.99398302726,185861.30491447574,3.953335e6,3.37490925164741,false,1.2698734640480578,0.6616087792677349
8,normal,2,mix_autoMALA,617.5066684662786,678.1097395165899,3.145716e6,0.004557664077231434,true,0.019841772875750903,0.9999990964809103
8,normal,2,mix_autoMALA,957.0091055157346,1003.8606234011329,3.145716e6,0.01872149653858861,true,0.039683545751501806,0.9999923560229094
8,normal,2,mix_autoMALA,2677.157720234485,2756.685009630204,3.145716e6,0.07439572685638636,true,0.07936709150300361,0.999938520379448
8,normal,2,mix_autoMALA,10312.98812632669,10396.750685393366,3.145716e6,0.291554587748127,true,0.15873418300600722,0.99950634944379
8,normal,2,mix_autoMALA,42608.45127204524,42919.31349563141,3.145716e6,1.0775697584920148,true,0.31746836601201445,0.9960375874479136
8,normal,2,mix_autoMALA,162017.97045173633,162873.57847073488,3.145716e6,3.0230904857282193,true,0.6349367320240289,0.9682003988956058
8,normal,2,mix_autoMALA,252235.8028954595,252962.3640354833,3.145716e6,3.9893529168241044,true,1.2698734640480578,0.7524055222229532
8,normal,2,mix_autoMALA,95964.61560804053,94545.54905273182,3.145716e6,2.234492644573068,true,2.5397469280961156,0.10324400545553385
8,normal,2,mix_autoMALA,943.8337759464246,1436.1785597949934,3.145716e6,0.033571226266423095,true,5.079493856192231,0.003758377780990196
8,normal,2,mix_autoMALA,513.0019569471624,800.2749801477248,3.145716e6,0.0,true,10.158987712384462,0.0
20,banana,2,mix_autoMALA,544.2218378020475,621.5158740662133,4.984635e6,0.08698178651995925,false,0.10251483932735213,0.6453737368783835
20,banana,2,mix_autoMALA,516.2548922833155,291237.7365028685,3.145716e6,1.430957040096807e-6,true,0.001601794364489877,0.9999999997145408
20,banana,2,mix_autoMALA,515.2150978730125,9077.952146905976,3.145716e6,6.502754567238571e-5,true,0.003203588728979754,0.9999997674210849
20,banana,2,mix_autoMALA,516.1236736904685,2327.177903109556,3.145716e6,0.000696901955311156,true,0.006407177457959508,0.999969832135338
20,banana,2,mix_autoMALA,516.5881847293741,992.1242117915124,3.145716e6,0.004473640072305902,true,0.012814354915919016,0.9989361211232147
20,banana,2,mix_autoMALA,522.771899297095,481.41230572889975,3.145716e6,0.02325753423787259,true,0.025628709831838032,0.9396381683235087
20,banana,2,mix_autoMALA,571.3651996988494,898.9612215796682,3.145716e6,0.08866448335412583,true,0.051257419663676064,0.808486245906866
20,banana,2,mix_autoMALA,664.828176307483,1432.1036444658967,3.145716e6,0.15022077817655308,true,0.10251483932735213,0.5796007322546874
20,banana,2,mix_autoMALA,619.1020307211214,1194.3248483334587,3.145716e6,0.1673150740312768,true,0.20502967865470426,0.23532340206102523
20,banana,2,mix_autoMALA,748.6657509402826,2314.2709383939605,3.145716e6,0.22133083149141408,true,0.4100593573094085,0.12672692969988184
20,banana,2,mix_autoMALA,761.0121532149778,1955.9742997561343,3.145716e6,0.15398690072914512,true,0.820118714618817,0.0173596386905714
17,banana,2,autoMALA,557.3322523647786,409.56176239121163,1.5093852e7,0.18457616816349753,false,0.0952550603192175,0.6439396200392029
17,banana,2,autoMALA,518.4551174647576,1.3500451461606356e6,3.145716e6,2.1998322154025653e-6,true,0.0014883603174877735,0.9999999992992574
17,banana,2,autoMALA,516.0013586476397,10048.16719378919,3.145716e6,2.264620177990106e-5,true,0.002976720634975547,0.9999999390711436
17,banana,2,autoMALA,518.1468836168108,1329.4060285596504,3.145716e6,0.00020575770145436144,true,0.005953441269951094,0.9999835303786019
17,banana,2,autoMALA,516.4960263356339,460.1187773032014,3.145716e6,0.0018242855480580166,true,0.011906882539902188,0.9987995040986881
17,banana,2,autoMALA,515.7888492791952,393.6211613012829,3.145716e6,0.017523338784635335,true,0.023813765079804376,0.9459399616295245
17,banana,2,autoMALA,527.9777530128404,403.79494366490894,3.145716e6,0.05601419457910482,true,0.04762753015960875,0.7068224087655192
17,banana,2,autoMALA,583.5498794340854,799.0893560187943,3.145716e6,0.1197231023928175,true,0.0952550603192175,0.5328199705404185
17,banana,2,autoMALA,621.2907745793046,1182.20328501379,3.145716e6,0.17550909611602036,true,0.190510120638435,0.2806424430882456
17,banana,2,autoMALA,633.9597998276062,1152.8521784177506,3.145716e6,0.17026384189567753,true,0.38102024127687,0.0958803625199802
17,banana,2,autoMALA,537.8916212656363,384.33807548109684,3.145716e6,0.05509810270485253,true,0.76204048255374,0.00712884551077437
13,funnel,2,autoMALA_fixed,3336.539178783311,3488.1992705712846,1.7094579e7,9.986687277057582,false,0.285756701500785,0.6124508529597882
13,funnel,2,autoMALA_fixed,514.0914001998323,213.1136176312837,3.145716e6,0.00020514047525840916,true,0.004464948460949766,0.9999999985160338
13,funnel,2,autoMALA_fixed,518.220551093893,423.1298693180897,3.145716e6,0.001785069776509104,true,0.008929896921899532,0.9999975056964
13,funnel,2,autoMALA_fixed,531.2719686519754,394.51975881098696,3.145716e6,0.006333663905835494,true,0.017859793843799064,0.9998682540558879
13,funnel,2,autoMALA_fixed,591.0784226038779,545.6217748359852,3.145716e6,0.032360890732808685,true,0.03571958768759813,0.9895226114238248
13,funnel,2,autoMALA_fixed,832.203531049522,853.12766570918,3.145716e6,0.15818611351621634,true,0.07143917537519626,0.9627743202781598
13,funnel,2,autoMALA_fixed,1645.7520668055417,1814.4243405813254,3.145716e6,0.589039333132323,true,0.1428783507503925,0.9260699642657523
13,funnel,2,autoMALA_fixed,2564.5752813084277,2669.3459355560644,3.145716e6,2.2262973419358967,true,0.285756701500785,0.7941485636599833
13,funnel,2,autoMALA_fixed,1820.9341867575085,1847.0548993663779,3.145716e6,5.203322434345611,true,0.57151340300157,0.6011043543857086
13,funnel,2,autoMALA_fixed,2184.199584186251,2060.6573031379617,3.145716e6,9.229504794776865,true,1.14302680600314,0.3882989212277763
13,funnel,2,autoMALA_fixed,860.0207652638353,787.5029994030418,3.145716e6,3.5738327658058227,true,2.28605361200628,0.11600540826465001
19,funnel,2,autoMALA,3684.2437143504176,3683.169465298857,1.6402381e7,7.704512939282409,false,0.7409039565017478,0.6069511016844564
19,funnel,2,autoMALA,522.7342024354941,597.9561228708991,3.145716e6,0.0018463500930325563,true,0.01157662432033981,0.9985110187687666
19,funnel,2,autoMALA,551.1651481460581,581.4840573470209,3.145716e6,0.013051607514142778,true,0.02315324864067962,0.997443866031292
19,funnel,2,autoMALA,650.1393341434277,624.394907041157,3.145716e6,0.07257949048342888,true,0.04630649728135924,0.977310091524336
19,funnel,2,autoMALA,1066.728040512752,1139.329618994174,3.145716e6,0.31934400863304846,true,0.09261299456271847,0.9279671227504636
19,funnel,2,autoMALA,2122.7546199067583,2345.3945127832667,3.145716e6,1.0259856968704018,true,0.18522598912543695,0.8588331953079722
19,funnel,2,autoMALA,2524.169181402137,2688.1126971846934,3.145716e6,3.36090357839434,true,0.3704519782508739,0.7176942645157091
19,funnel,2,autoMALA,4073.8304375793373,4352.565924932461,3.145716e6,6.988445953980983,true,0.7409039565017478,0.5339376198666637
19,funnel,2,autoMALA,4403.687630931391,4095.1365552241364,3.145716e6,10.20706202137559,true,1.4818079130034956,0.27549765376717483
19,funnel,2,autoMALA,1495.9769283768023,1773.6723280080969,3.145716e6,5.689957699462019,true,2.963615826006991,0.06014244597183677
19,funnel,2,autoMALA,947.3993564255993,1317.1067654381384,3.145716e6,1.2674462528182624,true,5.927231652013982,0.003808038689860956
4,banana,2,mix_autoMALA,533.1806899740526,262.36113268156737,5.475907e6,0.08935326189468465,false,0.07679163387715471,0.6414049255487463
4,banana,2,mix_autoMALA,514.0182170443743,5.202105204750769e6,3.145716e6,4.2614000417555195e-8,true,0.0011998692793305423,0.9999999999865157
4,banana,2,mix_autoMALA,514.3395982587843,26333.06816629545,3.145716e6,6.718989973242594e-6,true,0.0023997385586610846,0.9999999946812339
4,banana,2,mix_autoMALA,522.75873070943,14809.494992042912,3.145716e6,0.00012994702556024941,true,0.004799477117322169,0.9999994369174816
4,banana,2,mix_autoMALA,517.0031850749814,1688.1821752848598,3.145716e6,0.0018967636873377005,true,0.009598954234644339,0.9997902730489246
4,banana,2,mix_autoMALA,521.504881097468,853.4510149593871,3.145716e6,0.01336839706943167,true,0.019197908469288677,0.9890683656864755
4,banana,2,mix_autoMALA,523.4842807025162,273.55821463370387,3.145716e6,0.03791869236565588,true,0.038395816938577354,0.7299688488274566
4,banana,2,mix_autoMALA,559.5652204776179,658.4655094180204,3.145716e6,0.10018258921983259,true,0.07679163387715471,0.591355218896112
4,banana,2,mix_autoMALA,601.741034853854,801.2843227622934,3.145716e6,0.16152253527572566,true,0.15358326775430942,0.35394294733306886
4,banana,2,mix_autoMALA,544.847914102379,456.97989270512,3.145716e6,0.12416390752630192,true,0.30716653550861883,0.09853285937103469
4,banana,2,mix_autoMALA,736.3916837943277,1392.8605391141975,3.145716e6,0.16852477503066546,true,0.6143330710172377,0.03133495991321975
11,normal,2,mix_autoMALA,183515.9604903673,182157.6105195915,3.95449e6,3.404203623183065,false,1.2697311860184908,0.6606851824885103
11,normal,2,mix_autoMALA,619.4780898002905,590.4648821727038,3.145716e6,0.00462235880316213,true,0.01983954978153892,0.9999990451191014
11,normal,2,mix_autoMALA,973.5485150119365,917.9968006946297,3.145716e6,0.01851081516578805,true,0.03967909956307784,0.9999922480400906
11,normal,2,mix_autoMALA,2573.095799041406,2516.035792725694,3.145716e6,0.07377878599723112,true,0.07935819912615567,0.9999386827616235
11,normal,2,mix_autoMALA,9292.177474007474,9292.050536294768,3.145716e6,0.29162765658638096,true,0.15871639825231135,0.9995086272618752
11,normal,2,mix_autoMALA,38289.10777189309,38415.50866576606,3.145716e6,1.0821495750336991,true,0.3174327965046227,0.9960304971954348
11,normal,2,mix_autoMALA,158869.3438829339,158437.5386262845,3.145716e6,3.043399358628824,true,0.6348655930092454,0.9680009189259775
11,normal,2,mix_autoMALA,256069.6641852009,257020.38731547561,3.145716e6,3.9803547774552137,true,1.2697311860184908,0.7516126608421523
11,normal,2,mix_autoMALA,99445.14276413167,98161.92968863584,3.145716e6,2.1904056369845675,true,2.5394623720369816,0.1016474634231
11,normal,2,mix_autoMALA,513.0019569471624,84.56434212420496,3.145716e6,0.0,true,5.078924744073963,1.467568300811867e-56
11,normal,2,mix_autoMALA,513.4969484018114,1077.8029424232489,3.145716e6,1.0860001626537864e-5,true,10.157849488147926,7.125845839956584e-7
13,normal,2,mix_autoMALA,174490.90401096502,174036.71638330992,3.954841e6,3.3899060209137697,false,1.266266101678236,0.6618201750059641
13,normal,2,mix_autoMALA,606.7916266838969,522.8331174887253,3.145716e6,0.0045617148351207865,true,0.019785407838722437,0.9999990413352718
13,normal,2,mix_autoMALA,980.7978178149483,934.9511818750444,3.145716e6,0.018673232776286165,true,0.03957081567744487,0.9999922380489009
13,normal,2,mix_autoMALA,2785.1455598355146,2721.471051140763,3.145716e6,0.0753846511044361,true,0.07914163135488975,0.9999369770974748
13,normal,2,mix_autoMALA,10123.846913464959,9996.754307585823,3.145716e6,0.29577707915058393,true,0.1582832627097795,0.9994976158621062
13,normal,2,mix_autoMALA,40029.791221154985,39525.50943187347,3.145716e6,1.0857577979783273,true,0.316566525419559,0.9960063482981628
13,normal,2,mix_autoMALA,156460.95549287254,154721.72378662945,3.145716e6,3.0307377539884905,true,0.633133050839118,0.9682468160921482
13,normal,2,mix_autoMALA,256389.42569283902,257064.42855057848,3.145716e6,3.9898781627278157,true,1.266266101678236,0.754094089669291
13,normal,2,mix_autoMALA,102815.37599385093,103195.71894384037,3.145716e6,2.2275890307320307,true,2.532532203356472,0.10391171463816651
13,normal,2,mix_autoMALA,513.0019569471624,64.12310966171246,3.145716e6,0.0,true,5.065064406712944,1.2545859278406772e-218
13,normal,2,mix_autoMALA,513.0019569471624,451.9902182086274,3.145716e6,0.0,true,10.130128813425888,1.2041890547086e-310
19,normal,2,autoMALA,272552.7606325038,274442.26042413904,1.1860304e7,3.9268843923343573,false,1.268897141996988,0.6607144610203415
19,normal,2,autoMALA,625.4973685275677,641.5984442040871,3.145716e6,0.004640089259868827,true,0.01982651784370294,0.9999990428484807
19,normal,2,autoMALA,1039.4665234393174,1078.7200263689238,3.145716e6,0.01907304705537844,true,0.03965303568740588,0.9999921613191738
19,normal,2,autoMALA,2901.277897512238,2936.3130511162813,3.145716e6,0.07552294148348927,true,0.07930607137481176,0.9999371245748511
19,normal,2,autoMALA,10605.201254429992,10545.279300752318,3.145716e6,0.29480366191203583,true,0.1586121427496235,0.9994983088102625
19,normal,2,autoMALA,42740.444317346875,42465.53912853611,3.145716e6,1.0832064954758647,true,0.317224285499247,0.9960024148995373
19,normal,2,autoMALA,173314.41562992474,172098.70500836073,3.145716e6,3.0283664589387187,true,0.634448570998494,0.9680126843287052
19,normal,2,autoMALA,256100.62264260006,255333.13427195334,3.145716e6,3.980196173710453,true,1.268897141996988,0.7513668583760063
19,normal,2,autoMALA,109313.17651833595,108387.86347044815,3.145716e6,2.248052247098664,true,2.537794283993976,0.1034089674905547
19,normal,2,autoMALA,513.0019569471624,1591.2347869207308,3.145716e6,0.0,true,5.075588567987952,3.508737304945817e-17
19,normal,2,autoMALA,513.0019569471624,1591.2347869207308,3.145716e6,0.0,true,10.151177135975905,0.0
19,banana,2,autoMALA_fixed,609.3052722119903,993.697699032811,1.3558006e7,0.32550701291708745,false,0.015213230267975808,0.6540914560630728
19,banana,2,autoMALA_fixed,513.600126756332,7.15217500163544e7,3.145716e6,2.2008183632586993e-10,true,0.000237706722937122,0.9999999999999934
19,banana,2,autoMALA_fixed,514.5201441870925,4.082950893453973e10,3.145716e6,1.3715480050068327e-19,true,0.000475413445874244,0.9999999999999999
19,banana,2,autoMALA_fixed,514.5162814174785,1.0260917827391712e10,3.145716e6,1.2198846924860836e-10,true,0.000950826891748488,0.9999999999999991
19,banana,2,autoMALA_fixed,513.5781886786738,2.0847286451309796e6,3.145716e6,1.5214140951546195e-6,true,0.001901653783496976,0.9999999994130935
19,banana,2,autoMALA_fixed,515.8094353981942,29342.042741509944,3.145716e6,2.8653515341804917e-5,true,0.003803307566993952,0.9999999639702547
19,banana,2,autoMALA_fixed,536.2285469790348,1366.8772297353694,3.145716e6,0.000489024473549441,true,0.007606615133987904,0.9999472039205135
19,banana,2,autoMALA_fixed,518.3862561926376,311.0506842553988,3.145716e6,0.003923280566645367,true,0.015213230267975808,0.9918050422823776
19,banana,2,autoMALA_fixed,529.7060642941758,565.4302278434676,3.145716e6,0.03710605136339033,true,0.030426460535951615,0.9169491172749697
19,banana,2,autoMALA_fixed,543.1669095676929,440.404023773325,3.145716e6,0.08076334858612391,true,0.06085292107190323,0.6233955127506892
19,banana,2,autoMALA_fixed,590.2161609303972,912.535702898737,3.145716e6,0.13919946004808825,true,0.12170584214380646,0.44824745877043476
6,banana,2,autoMALA_fixed,624.8443881127041,819.6359131832284,1.3456061e7,0.29193367622355015,false,0.034597366182545705,0.6671528730438363
6,banana,2,autoMALA_fixed,514.741025365223,3.3505356299260416e9,3.145716e6,4.7043876254680244e-12,true,0.0005405838466022766,0.9999999999999999
6,banana,2,autoMALA_fixed,517.0282309909759,3.769826110887598e6,3.145716e6,7.826589525696306e-8,true,0.0010811676932045533,0.9999999999754514
6,banana,2,autoMALA_fixed,518.7497740248374,74407.02473062309,3.145716e6,7.915968906124182e-6,true,0.0021623353864091066,0.9999999967013176
6,banana,2,autoMALA_fixed,529.9001631707188,43263.065757405566,3.145716e6,7.811313809633724e-5,true,0.004324670772818213,0.9999998869700423
6,banana,2,autoMALA_fixed,532.4892097910944,9840.900278321567,3.145716e6,0.0008065009525730733,true,0.008649341545636426,0.9999918209641347
6,banana,2,autoMALA_fixed,536.0577605179706,2768.9250858947894,3.145716e6,0.006148391204457583,true,0.017298683091272853,0.9994023252369627
6,banana,2,autoMALA_fixed,556.4010076881253,978.8137965571074,3.145716e6,0.05876560953619399,true,0.034597366182545705,0.909046396287434
6,banana,2,autoMALA_fixed,607.9851165821244,1062.6526567129652,3.145716e6,0.11538962954411927,true,0.06919473236509141,0.6513368469689914
6,banana,2,autoMALA_fixed,574.7789569230148,800.2552051979521,3.145716e6,0.13596568554111846,true,0.13838946473018282,0.3563115949764
6,banana,2,autoMALA_fixed,764.6115888138396,2483.7463402000567,3.145716e6,0.222125852514739,true,0.27677892946036564,0.2138875686381889
14,banana,2,autoMALA_fixed,564.7806185410574,474.11715661449364,1.3812503e7,0.2347165450112649,false,0.03162315375761163,0.6501565683057005
14,banana,2,autoMALA_fixed,514.5226114001263,3.305725119321078e11,3.145716e6,2.9204315856524486e-10,true,0.0004941117774626817,0.9999999999999888
14,banana,2,autoMALA_fixed,513.4016370887491,288144.50302118424,3.145716e6,1.8122681365954546e-7,true,0.0009882235549253634,0.9999999999537799
14,banana,2,autoMALA_fixed,516.3552686006838,56355.09083198688,3.145716e6,5.415020641729909e-6,true,0.0019764471098507267,0.999999996526338
14,banana,2,autoMALA_fixed,517.4218657980921,9567.298943127787,3.145716e6,8.18062206021439e-5,true,0.003952894219701453,0.999999606657618
14,banana,2,autoMALA_fixed,519.4030188887264,2669.6783333805674,3.145716e6,0.0006123095189840578,true,0.007905788439402907,0.9999681998887784
14,banana,2,autoMALA_fixed,519.3580529278522,1032.5196245420252,3.145716e6,0.006349367198292813,true,0.015811576878805814,0.9975262124101013
14,banana,2,autoMALA_fixed,540.2750203499644,1048.5757442871081,3.145716e6,0.026888500556256436,true,0.03162315375761163,0.9714332845494232
14,banana,2,autoMALA_fixed,545.2678171376805,446.1825841526229,3.145716e6,0.07954390217963916,true,0.06324630751522325,0.6567189525278536
14,banana,2,autoMALA_fixed,621.2148050933563,1168.9813242841262,3.145716e6,0.15647345041414107,true,0.1264926150304465,0.46735509115313345
14,banana,2,autoMALA_fixed,684.2689199625797,1795.4486725549423,3.145716e6,0.21998843790577993,true,0.252985230060893,0.2560377848142003
12,normal,2,autoMALA_fixed,263352.34288421663,263990.7796598768,1.1859528e7,3.959250836493151,false,1.2666089939725105,0.6604787062962398
12,normal,2,autoMALA_fixed,620.1938481066642,691.9023721360363,3.145716e6,0.00469523496419123,true,0.019790765530820476,0.9999990787989389
12,normal,2,autoMALA_fixed,1020.8023898400328,1122.1676324113173,3.145716e6,0.018874559864350087,true,0.03958153106164095,0.9999923838668762
12,normal,2,autoMALA_fixed,3009.76362082366,3164.8119717648506,3.145716e6,0.07429196278500709,true,0.0791630621232819,0.9999393912987135
12,normal,2,autoMALA_fixed,11594.066336498507,11746.613376803918,3.145716e6,0.2911014959377992,true,0.1583261242465638,0.9995121427997583
12,normal,2,autoMALA_fixed,46886.78699617302,46913.48369280466,3.145716e6,1.0791770486148125,true,0.3166522484931276,0.996051377159415
12,normal,2,autoMALA_fixed,184430.74923329338,184479.36219917017,3.145716e6,3.0337382186835637,true,0.6333044969862552,0.9682932326926921
12,normal,2,autoMALA_fixed,290551.1491200404,291033.7878611538,3.145716e6,3.9988756987297447,true,1.2666089939725105,0.7531998041826824
12,normal,2,autoMALA_fixed,92618.07200592053,93379.57367081627,3.145716e6,2.2467382421310735,true,2.533217987945021,0.10418521771272782
12,normal,2,autoMALA_fixed,582.3766360911566,516.0031151629472,3.145716e6,0.005411021047772514,true,5.066435975890042,0.0007701525314847572
12,normal,2,autoMALA_fixed,513.0019569471624,247.28224424548532,3.145716e6,0.0,true,10.132871951780084,0.0
19,banana,2,mix_autoMALA,568.7217967934632,916.1664867681229,4.995671e6,0.1016917854122783,false,0.10311501699337249,0.6381436666035393
19,banana,2,mix_autoMALA,513.8133857718727,1.9895770566955682e7,3.145716e6,2.5891346487177e-7,true,0.001611172140521445,0.999999999912667
19,banana,2,mix_autoMALA,514.1247895077092,44636.54987187592,3.145716e6,1.3679147831485652e-5,true,0.00322234428104289,0.9999999889288954
19,banana,2,mix_autoMALA,543.7392621268228,2492.555680724975,3.145716e6,0.0002679829727358537,true,0.00644468856208578,0.9999903326247224
19,banana,2,mix_autoMALA,521.8823347835366,584.6441537763004,3.145716e6,0.0018802139505279293,true,0.01288937712417156,0.9987163861790882
19,banana,2,mix_autoMALA,521.4595381528379,441.57209371299894,3.145716e6,0.024629637760773582,true,0.02577875424834312,0.9386493471267325
19,banana,2,mix_autoMALA,566.6962415787337,973.7772455516564,3.145716e6,0.0745589603011671,true,0.05155750849668624,0.8398804462089895
19,banana,2,mix_autoMALA,617.8729506129838,1117.4238765841424,3.145716e6,0.1420895905497763,true,0.10311501699337249,0.5215975145423862
19,banana,2,mix_autoMALA,519.8736379241668,210.65377240602308,3.145716e6,0.06363980291766896,true,0.20623003398674497,0.09300951771510368
19,banana,2,mix_autoMALA,668.7968507360788,1066.2335512961397,3.145716e6,0.16985406777934564,true,0.41246006797348994,0.08026722320712858
19,banana,2,mix_autoMALA,1330.499026328691,5220.737515849895,3.145716e6,0.18300323737520452,true,0.8249201359469799,0.02067369646849681
16,normal,2,autoMALA_fixed,242315.72788032566,243029.14541256844,1.1868623e7,3.942307980456947,false,1.2695970845299434,0.6623354367452874
16,normal,2,autoMALA_fixed,637.2413070498139,694.0430986307182,3.145716e6,0.004606318246597013,true,0.019837454445780365,0.9999990784695257
16,normal,2,autoMALA_fixed,999.1183319889905,1005.0948935357345,3.145716e6,0.01889482113251635,true,0.03967490889156073,0.9999922383608957
16,normal,2,autoMALA_fixed,2766.2320909472187,2751.5814999058593,3.145716e6,0.07481550531655637,true,0.07934981778312146,0.9999380226919821
16,normal,2,autoMALA_fixed,10454.623104432709,10346.5629964381,3.145716e6,0.29297170887322066,true,0.15869963556624292,0.9995047588804614
16,normal,2,autoMALA_fixed,42736.41066127811,42246.476689206764,3.145716e6,1.081965557432236,true,0.31739927113248584,0.9960243608453326
16,normal,2,autoMALA_fixed,169882.4628717558,168830.65009745274,3.145716e6,3.0296668442357775,true,0.6347985422649717,0.968035815891414
16,normal,2,autoMALA_fixed,256182.4366284873,256193.04158273272,3.145716e6,3.996571604741697,true,1.2695970845299434,0.7525592423198089
16,normal,2,autoMALA_fixed,122828.79146944324,122962.20093263072,3.145716e6,2.2046473962377484,true,2.5391941690598867,0.10172153494116279
16,normal,2,autoMALA_fixed,783.6875252165021,663.8361420330494,3.145716e6,0.03709935226964387,true,5.078388338119773,0.0041001269736453275
16,normal,2,autoMALA_fixed,513.0019569471624,1575.16996020031,3.145716e6,0.0,true,10.156776676239547,0.0
8,banana,2,autoMALA_fixed,631.9897808621831,917.9032006392479,1.4389505e7,0.2600492824189069,false,0.032074114679829506,0.6346154867137488
8,banana,2,autoMALA_fixed,514.6844866900594,9.204669460601662e8,3.145716e6,2.9368014593561227e-13,true,0.000501158041872336,0.9999999999999999
8,banana,2,autoMALA_fixed,514.0559331560456,1.6556668977008104e7,3.145716e6,2.0746690600617e-8,true,0.001002316083744672,0.9999999999940709
8,banana,2,autoMALA_fixed,514.4593126426591,170400.82862690688,3.145716e6,3.996334948919457e-6,true,0.002004632167489344,0.9999999972946557
8,banana,2,autoMALA_fixed,520.7220980630127,25548.659535703082,3.145716e6,6.0960590769258775e-5,true,0.004009264334978688,0.999999863356576
8,banana,2,autoMALA_fixed,532.1908289057747,11541.502499703038,3.145716e6,0.00044694933529800006,true,0.008018528669957376,0.9999961135706609
8,banana,2,autoMALA_fixed,534.6887302889286,2548.4958161553304,3.145716e6,0.005725714239017552,true,0.016037057339914753,0.9991077235245345
8,banana,2,autoMALA_fixed,541.3094879408037,892.3457300029913,3.145716e6,0.04336343393445064,true,0.032074114679829506,0.9345305840537644
8,banana,2,autoMALA_fixed,582.576357971356,981.3351372912737,3.145716e6,0.10596471009451207,true,0.06414822935965901,0.7196016441280552
8,banana,2,autoMALA_fixed,625.8843330038776,1205.901339618833,3.145716e6,0.1605727078854521,true,0.12829645871931802,0.44672225438230945
8,banana,2,autoMALA_fixed,605.2025134867267,1098.8221445505174,3.145716e6,0.1859336492108549,true,0.25659291743863605,0.20124298484471906
12,funnel,2,autoMALA_fixed,3214.610359821672,3371.7261798996933,1.6826413e7,10.68082609218011,false,0.30082003373209404,0.6171044239548921
12,funnel,2,autoMALA_fixed,515.6019443338981,2541.6188135235348,3.145716e6,0.0001785692483708095,true,0.004700313027063969,0.9999999780430517
12,funnel,2,autoMALA_fixed,521.7292761611263,719.3166959379339,3.145716e6,0.0018964603214680297,true,0.009400626054127939,0.9999954984367591
12,funnel,2,autoMALA_fixed,541.3920810828204,638.4642789917593,3.145716e6,0.009474639031743818,true,0.018801252108255877,0.9986183547672841
12,funnel,2,autoMALA_fixed,643.448645284009,845.5721578597177,3.145716e6,0.04324940174385907,true,0.037602504216511755,0.9931402996029667
12,funnel,2,autoMALA_fixed,867.9739644129808,901.2794483936201,3.145716e6,0.21663770591684464,true,0.07520500843302351,0.9517649821727139
12,funnel,2,autoMALA_fixed,1269.6216536771833,1214.449666082278,3.145716e6,0.9417339048423473,true,0.15041001686604702,0.8755916046256641
12,funnel,2,autoMALA_fixed,1454.277835227184,1268.0474565365723,3.145716e6,2.8884658174219986,true,0.30082003373209404,0.7588046040656737
12,funnel,2,autoMALA_fixed,5798.4779046116055,6011.521038963772,3.145716e6,6.079955665661044,true,0.6016400674641881,0.6157835024749233
12,funnel,2,autoMALA_fixed,5644.187325710501,5375.159525723862,3.145716e6,9.859291309055678,true,1.2032801349283762,0.3615719670770836
12,funnel,2,autoMALA_fixed,2051.4758937904944,2353.033287837435,3.145716e6,7.389910408442007,true,2.4065602698567523,0.1115573410291797
10,normal,2,mix_autoMALA,183431.15287862183,182917.03802900275,3.95366e6,3.4204789425908246,false,1.267970794119501,0.6608905921847477
10,normal,2,mix_autoMALA,609.249945284073,555.7338281785773,3.145716e6,0.004684594108338311,true,0.019812043658117204,0.999999005627735
10,normal,2,mix_autoMALA,980.0559010575236,935.3174018861089,3.145716e6,0.018544848192203502,true,0.03962408731623441,0.9999923303569299
10,normal,2,mix_autoMALA,2830.9210453078285,2755.241470765814,3.145716e6,0.07460037366210764,true,0.07924817463246882,0.9999380528525591
10,normal,2,mix_autoMALA,10436.067552152224,10346.100095079615,3.145716e6,0.2936205289186718,true,0.15849634926493764,0.9995040287826774
10,normal,2,mix_autoMALA,42532.708835356854,42167.54307201623,3.145716e6,1.086152120669299,true,0.31699269852987527,0.9960096693442317
10,normal,2,mix_autoMALA,171494.52700447294,170331.35453704573,3.145716e6,3.041720890396341,true,0.6339853970597505,0.968101710038391
10,normal,2,mix_autoMALA,258345.87498323005,259174.4889291394,3.145716e6,3.995946964490814,true,1.267970794119501,0.7520947732112923
10,normal,2,mix_autoMALA,97980.58653738862,98455.8187557616,3.145716e6,2.2126675694770883,true,2.535941588239002,0.1028590516665875
10,normal,2,mix_autoMALA,829.0345853849178,1007.1811118003498,3.145716e6,0.026148086592915704,true,5.071883176478004,0.0033210076789960954
10,normal,2,mix_autoMALA,513.0019569471624,333.97996402106753,3.145716e6,0.0,true,10.143766352956009,0.0
17,normal,2,mix_autoMALA,180306.31399996395,179423.46311415857,3.953444e6,3.400269984307638,false,1.2706387481230337,0.6602674049235148
17,normal,2,mix_autoMALA,632.5257685322867,685.0244539147191,3.145716e6,0.004870341726918317,true,0.0198537304394224,0.9999989897181032
17,normal,2,mix_autoMALA,1057.7160492875535,1128.173670295066,3.145716e6,0.019274442600899905,true,0.0397074608788448,0.9999920379849935
17,normal,2,mix_autoMALA,3049.805131485802,3042.6988446409355,3.145716e6,0.07585434341731576,true,0.0794149217576896,0.9999366013874488
17,normal,2,mix_autoMALA,11596.274838709984,11386.445370981497,3.145716e6,0.29824162657250847,true,0.1588298435153792,0.9994909241236841
17,normal,2,mix_autoMALA,47197.60012899476,46341.60344236894,3.145716e6,1.0929888667117207,true,0.3176596870307584,0.9959443226145123
17,normal,2,mix_autoMALA,170876.7554743817,169504.93110956074,3.145716e6,3.048695613409494,true,0.6353193740615168,0.967763854314397
17,normal,2,mix_autoMALA,252882.36607901563,251543.62861929194,3.145716e6,4.008876037797428,true,1.2706387481230337,0.7517325640735245
17,normal,2,mix_autoMALA,96146.3128205199,95634.02030893881,3.145716e6,2.207994499611674,true,2.5412774962460674,0.10219198260942222
17,normal,2,mix_autoMALA,1057.6811353087517,1266.9843170614306,3.145716e6,0.044440558102589,true,5.082554992492135,0.004913880119508131
17,normal,2,mix_autoMALA,513.0019569471624,138.16337998496599,3.145716e6,0.0,true,10.16510998498427,0.0
4,normal,2,mix_autoMALA,181128.75307081602,180345.08541818135,3.953615e6,3.4055551818198055,false,1.269265277018993,0.6608199416425288
4,normal,2,mix_autoMALA,616.4106720045071,621.0546445610548,3.145716e6,0.00476174277910164,true,0.019832269953421765,0.9999990219749552
4,normal,2,mix_autoMALA,1006.8537253649255,1064.627075086668,3.145716e6,0.01878814446419461,true,0.03966453990684353,0.9999922981495645
4,normal,2,mix_autoMALA,2884.950667749936,2993.5810851291412,3.145716e6,0.07521968631723497,true,0.07932907981368706,0.9999376910633437
4,normal,2,mix_autoMALA,11014.978146317222,11188.83283487472,3.145716e6,0.2969648301360095,true,0.15865815962737412,0.9994951466016928
4,normal,2,mix_autoMALA,44137.639539666416,44149.83163112191,3.145716e6,1.089785490974523,true,0.31731631925474824,0.9959737617088337
4,normal,2,mix_autoMALA,163135.62169027264,162086.26206332515,3.145716e6,3.043570791667471,true,0.6346326385094965,0.96792960115783
4,normal,2,mix_autoMALA,238334.95958752345,237881.27245097776,3.145716e6,3.975903499442161,true,1.269265277018993,0.7517140344304039
4,normal,2,mix_autoMALA,98997.29495462887,98367.32183074113,3.145716e6,2.2049564109711843,true,2.538530554037986,0.10169985978211495
4,normal,2,mix_autoMALA,966.5199022662163,1329.4217021238696,3.145716e6,0.033867831907771824,true,5.077061108075972,0.004219662835984003
4,normal,2,mix_autoMALA,513.0019569471624,216.62287595445272,3.145716e6,0.0,true,10.154122216151944,0.0
13,banana,2,autoMALA,562.2037541788064,509.90699954537865,1.5014373e7,0.1867149079826624,false,0.0927735547718702,0.6408788634950678
13,banana,2,autoMALA,514.0542042841839,10722.520443148467,3.145716e6,2.0412560706214553e-6,true,0.0014495867933104719,0.9999999931338144
13,banana,2,autoMALA,521.3418426550982,3603.385469417969,3.145716e6,4.1232813544448165e-5,true,0.0028991735866209438,0.9999996852910084
13,banana,2,autoMALA,519.8422178253016,1189.8221317990192,3.145716e6,0.00046127986818102494,true,0.0057983471732418876,0.9999713966508753
13,banana,2,autoMALA,520.4609603095817,643.2657592527465,3.145716e6,0.004556730831596789,true,0.011596694346483775,0.9985497961062276
13,banana,2,autoMALA,527.6111899549197,760.4630705693612,3.145716e6,0.025188623811634985,true,0.02319338869296755,0.9792167676320697
13,banana,2,autoMALA,544.2715819805208,701.5781695018803,3.145716e6,0.06444586742559198,true,0.0463867773859351,0.810350180995505
13,banana,2,autoMALA,544.0397388593238,340.482377933907,3.145716e6,0.10613912128046504,true,0.0927735547718702,0.4318990192654264
13,banana,2,autoMALA,633.5535920434137,1290.9908237681304,3.145716e6,0.19046454223543313,true,0.1855471095437404,0.3078155989032482
13,banana,2,autoMALA,564.7774156234395,714.7284739463053,3.145716e6,0.15318097764658822,true,0.3710942190874808,0.09800119721724217
13,banana,2,autoMALA,700.0993062092829,1581.7034750608625,3.145716e6,0.19161873811996574,true,0.7421884381749616,0.029964408213364147
9,banana,2,autoMALA_fixed,662.2933020694838,1088.400782285494,1.4145224e7,0.2602444989039017,false,0.0482926931277935,0.6527666403265735
9,banana,2,autoMALA_fixed,514.3847900537193,5.071832247058119e6,3.145716e6,4.360993347435134e-8,true,0.0007545733301217735,0.9999999999881621
9,banana,2,autoMALA_fixed,514.0382265057774,45740.757700638955,3.145716e6,3.743278092128037e-6,true,0.001509146660243547,0.9999999985442803
9,banana,2,autoMALA_fixed,515.5839556186323,5839.98399626368,3.145716e6,4.448592133830923e-5,true,0.003018293320487094,0.9999998152317124
9,banana,2,autoMALA_fixed,520.8959534607787,5504.546334844706,3.145716e6,0.00036448843520545815,true,0.006036586640974188,0.9999946537972347
9,banana,2,autoMALA_fixed,516.3988891255912,876.9300170567732,3.145716e6,0.0030301358889902818,true,0.012073173281948376,0.9989353549934054
9,banana,2,autoMALA_fixed,530.0238080068344,790.6282004802861,3.145716e6,0.029469513834008584,true,0.02414634656389675,0.9711321312077618
9,banana,2,autoMALA_fixed,533.7432032617058,366.62020401526604,3.145716e6,0.06278511467859818,true,0.0482926931277935,0.6878946643644713
9,banana,2,autoMALA_fixed,624.313440471359,1193.9288598845362,3.145716e6,0.1386320441093395,true,0.096585386255587,0.5860990835330191
9,banana,2,autoMALA_fixed,658.4634418264711,1473.5052110265492,3.145716e6,0.20089175442092255,true,0.193170772511174,0.31335217855561953
9,banana,2,autoMALA_fixed,775.7062372370305,1239.194973710466,3.145716e6,0.23999652812359185,true,0.386341545022348,0.12108776301224372
6,funnel,2,mix_autoMALA,2785.093863258592,3015.18459433318,5.821275e6,4.787916956309128,false,0.7120844453694618,0.6033384862933555
6,funnel,2,mix_autoMALA,538.5207551741831,1257.8141192223043,3.145716e6,0.0012900612854147492,true,0.01112631945889784,0.9999985891277772
6,funnel,2,mix_autoMALA,564.765281383789,840.9395601032217,3.145716e6,0.008535642167713785,true,0.02225263891779568,0.9998276071347751
6,funnel,2,mix_autoMALA,657.6847641255947,689.0087233608232,3.145716e6,0.04520908170876546,true,0.04450527783559136,0.9857174066046104
6,funnel,2,mix_autoMALA,882.9587512658017,827.226562642818,3.145716e6,0.22513688324648926,true,0.08901055567118273,0.936653905204282
6,funnel,2,mix_autoMALA,1496.7805884173213,1516.9866395117717,3.145716e6,0.883150541524141,true,0.17802111134236545,0.8767514574126547
6,funnel,2,mix_autoMALA,3085.127482708575,3428.0825859471565,3.145716e6,2.7790905788714206,true,0.3560422226847309,0.7524655243370381
6,funnel,2,mix_autoMALA,2428.1077688715327,2595.3344197221627,3.145716e6,6.510949353763831,true,0.7120844453694618,0.5515986765154637
6,funnel,2,mix_autoMALA,5462.270435396489,4838.575178158354,3.145716e6,9.670357140940814,true,1.4241688907389236,0.3064284250538854
6,funnel,2,mix_autoMALA,3557.8551686916785,3050.172202591949,3.145716e6,7.148480198078055,true,2.848337781477847,0.07495798625025998
6,funnel,2,mix_autoMALA,934.2908399008813,979.2127983557831,3.145716e6,1.4611295595968359,true,5.696675562955694,0.004797179895388833
3,normal,2,autoMALA_fixed,248299.68427743058,247570.72895864164,1.1860723e7,3.9549699705288552,false,1.2673921585999242,0.6619443659312315
3,normal,2,autoMALA_fixed,618.5017673730924,570.1056048661047,3.145716e6,0.004792583264542672,true,0.019803002478123815,0.9999989907375723
3,normal,2,autoMALA_fixed,953.9918456714457,919.0244021996469,3.145716e6,0.01867227321254566,true,0.03960600495624763,0.999992256828234
3,normal,2,autoMALA_fixed,2561.5426544415677,2558.7095941173266,3.145716e6,0.0740278151321648,true,0.07921200991249526,0.999939062628283
3,normal,2,autoMALA_fixed,9549.490792837414,9563.141960923534,3.145716e6,0.290429608919886,true,0.15842401982499052,0.9995116557672782
3,normal,2,autoMALA_fixed,38878.12298479048,38968.056639709546,3.145716e6,1.0775143339034745,true,0.31684803964998104,0.996052226187697
3,normal,2,autoMALA_fixed,153628.0684353064,153259.73901640708,3.145716e6,3.0327954056109765,true,0.6336960792999621,0.9683025408566325
3,normal,2,autoMALA_fixed,261061.48467827225,259387.43984238393,3.145716e6,4.007792856368106,true,1.2673921585999242,0.7533079296552871
3,normal,2,autoMALA_fixed,90375.86149863205,90509.6568737271,3.145716e6,2.190678427943707,true,2.5347843171998483,0.10063190058564812
3,normal,2,autoMALA_fixed,953.13670699669,1389.685815480685,3.145716e6,0.03296167550842264,true,5.069568634399697,0.003957791738363365
3,normal,2,autoMALA_fixed,513.0019569471624,1043.8636860159063,3.145716e6,0.0,true,10.139137268799393,1.2825672667019264e-14
15,normal,2,mix_autoMALA,202781.68628584105,201802.21621711788,3.954541e6,3.410496049085858,false,1.2715881630281527,0.6610067872353311
15,normal,2,mix_autoMALA,624.8012073127848,634.264935119798,3.145716e6,0.00498572075482702,true,0.019868565047314886,0.9999989061864039
15,normal,2,mix_autoMALA,1023.2348238741777,1042.0230668656595,3.145716e6,0.019493444130813557,true,0.03973713009462977,0.9999917140186523
15,normal,2,mix_autoMALA,2974.6562194011867,2974.8341253671474,3.145716e6,0.07569499165187947,true,0.07947426018925954,0.9999367292199907
15,normal,2,mix_autoMALA,11168.238316578338,11172.498365296584,3.145716e6,0.29432454503104355,true,0.1589485203785191,0.9995005490112532
15,normal,2,mix_autoMALA,44466.167000246496,44579.48895170362,3.145716e6,1.0793823586398266,true,0.3178970407570382,0.9960198229065393
15,normal,2,mix_autoMALA,164928.45343185865,165370.53547507265,3.145716e6,3.02794458472251,true,0.6357940815140763,0.9680403921685733
15,normal,2,mix_autoMALA,270645.7296742733,270374.47398982954,3.145716e6,3.9950825947566004,true,1.2715881630281527,0.7508981981235137
15,normal,2,mix_autoMALA,93731.7675160076,94296.15999920061,3.145716e6,2.18453151992391,true,2.5431763260563054,0.10190069533191988
15,normal,2,mix_autoMALA,831.0100116868166,1345.6159576668808,3.145716e6,0.018620490303980462,true,5.086352652112611,0.002648393735704988
15,normal,2,mix_autoMALA,513.0019569471624,3.235607429596213e6,3.145716e6,0.0,true,10.172705304225222,0.0
9,funnel,2,autoMALA_fixed,1361.6478176684386,1475.126537780738,1.8640342e7,28.84970885659166,false,0.15379573037732888,0.6316045678882368
9,funnel,2,autoMALA_fixed,513.8068227042305,9546.255214778357,3.145716e6,2.3712384165908607e-5,true,0.0024030582871457638,0.9999999990148886
9,funnel,2,autoMALA_fixed,514.549959229006,741.8145077621601,3.145716e6,0.00022472909226997474,true,0.0048061165742915276,0.9999999838591526
9,funnel,2,autoMALA_fixed,519.5301431056764,336.1440841363936,3.145716e6,0.002272358403241897,true,0.009612233148583055,0.9999977467697506
9,funnel,2,autoMALA_fixed,529.7550479773478,313.3212694684824,3.145716e6,0.013420171635270596,true,0.01922446629716611,0.9615904666772794
9,funnel,2,autoMALA_fixed,654.6657060762423,768.851077642457,3.145716e6,0.06660200427491522,true,0.03844893259433222,0.9800590261238833
9,funnel,2,autoMALA_fixed,971.6858792622235,1072.5029264691007,3.145716e6,0.30554074223040184,true,0.07689786518866444,0.9383579051891503
9,funnel,2,autoMALA_fixed,1713.6981313688384,1887.108434234507,3.145716e6,0.9258440907215157,true,0.15379573037732888,0.8744192433033233
9,funnel,2,autoMALA_fixed,3002.2284169118166,3330.2333685425533,3.145716e6,2.425493166264966,true,0.30759146075465776,0.7783019300680382
9,funnel,2,autoMALA_fixed,4573.536734528519,4912.057286392907,3.145716e6,6.238027951948034,true,0.6151829215093155,0.6000424203338361
9,funnel,2,autoMALA_fixed,2195.072834424536,2762.262932283446,3.145716e6,8.514698551563885,true,1.230365843018631,0.32527855873648304
10,banana,2,autoMALA_fixed,633.4344547094252,889.1326479423495,1.333715e7,0.27057711271897156,false,0.038001246235498755,0.6664735465708657
10,banana,2,autoMALA_fixed,514.4784175640168,2.4389926641961053e7,3.145716e6,2.8529487554285194e-9,true,0.000593769472429668,0.9999999999992044
10,banana,2,autoMALA_fixed,516.5874840401277,1.5773787230255683e6,3.145716e6,1.288930324296917e-7,true,0.001187538944859336,0.9999999999688829
10,banana,2,autoMALA_fixed,516.5083474519807,82685.23813215525,3.145716e6,6.58113313998262e-6,true,0.002375077889718672,0.9999999960413158
10,banana,2,autoMALA_fixed,521.3404166256189,6596.983906364479,3.145716e6,0.00015437710837010635,true,0.004750155779437344,0.9999986185184003
10,banana,2,autoMALA_fixed,523.357996900343,2586.829508021641,3.145716e6,0.001028022450760114,true,0.009500311558874689,0.9999328490985877
10,banana,2,autoMALA_fixed,523.5515424504001,718.7996235901408,3.145716e6,0.01974708528112749,true,0.019000623117749377,0.9822756470291373
10,banana,2,autoMALA_fixed,548.8360710225157,948.9321740358861,3.145716e6,0.04992628887278252,true,0.038001246235498755,0.92245253409165
10,banana,2,autoMALA_fixed,569.8519428478967,776.1425200716384,3.145716e6,0.09771881874483816,true,0.07600249247099751,0.6535967173086603
10,banana,2,autoMALA_fixed,603.9768059262541,900.4680472887173,3.145716e6,0.16243428657353773,true,0.15200498494199502,0.35112966406856894
10,banana,2,autoMALA_fixed,630.878725773744,1378.6832710864278,3.145716e6,0.20103701740701332,true,0.30400996988399004,0.16644280544482368
10,funnel,2,autoMALA_fixed,3432.351863907568,3825.1011674782117,1.7121716e7,13.999776513542859,false,0.24732751762042604,0.6236010756060258
10,funnel,2,autoMALA_fixed,514.1200568425481,1327.1338428894944,3.145716e6,7.515388786879792e-5,true,0.003864492462819157,0.9999999470727611
10,funnel,2,autoMALA_fixed,521.2515527220527,576.9227707996108,3.145716e6,0.0011337916749974049,true,0.007728984925638314,0.999967968430252
10,funnel,2,autoMALA_fixed,535.9003814890946,580.0320124300508,3.145716e6,0.009213531076498286,true,0.015457969851276628,0.994538220649462
10,funnel,2,autoMALA_fixed,573.6617844251186,489.4406985027116,3.145716e6,0.03348221240350218,true,0.030915939702553255,0.9554938379309734
10,funnel,2,autoMALA_fixed,832.7850404082162,937.1233931683032,3.145716e6,0.18387626788230899,true,0.06183187940510651,0.9535089627208069
10,funnel,2,autoMALA_fixed,1396.6130486014476,1444.0954242531816,3.145716e6,0.9596751939491632,true,0.12366375881021302,0.8578945492233216
10,funnel,2,autoMALA_fixed,2090.0336342515684,2250.2477944469038,3.145716e6,1.5892002850352684,true,0.24732751762042604,0.8162755719376081
10,funnel,2,autoMALA_fixed,4239.021884276814,5040.9387461347405,3.145716e6,4.352399159160896,true,0.4946550352408521,0.6608817936138749
10,funnel,2,autoMALA_fixed,2566.148337805065,2852.294258471693,3.145716e6,8.548008251362473,true,0.9893100704817042,0.4320356475207167
10,funnel,2,autoMALA_fixed,3758.6691181765204,3454.4285762467466,3.145716e6,9.55359655385359,true,1.9786201409634083,0.17428430180185572
20,banana,2,autoMALA_fixed,641.8962600038882,878.5034816205008,1.3335377e7,0.2774357449253523,false,0.03815738805810778,0.6727120530223288
20,banana,2,autoMALA_fixed,513.8035523030555,2.268493312997786e8,3.145716e6,9.631619316983536e-11,true,0.0005962091884079341,0.9999999999999837
20,banana,2,autoMALA_fixed,516.9622857374019,1.9153693944657505e6,3.145716e6,2.0556558971283786e-7,true,0.0011924183768158682,0.9999999999492181
20,banana,2,autoMALA_fixed,514.7581500197997,20338.9663985512,3.145716e6,1.992454481144071e-5,true,0.0023848367536317364,0.9999999770858738
20,banana,2,autoMALA_fixed,515.1893353804837,2771.64977368806,3.145716e6,0.000269021901205144,true,0.004769673507263473,0.9999941563445529
20,banana,2,autoMALA_fixed,516.8160645661864,1574.345858641152,3.145716e6,0.0021358696282166383,true,0.009539347014526946,0.9997745881058121
20,banana,2,autoMALA_fixed,527.7960629259353,1028.2889266380014,3.145716e6,0.012045122058008761,true,0.01907869402905389,0.9926324702616567
20,banana,2,autoMALA_fixed,528.3553207101614,370.7011321837148,3.145716e6,0.04415405290533004,true,0.03815738805810778,0.7996133489895193
20,banana,2,autoMALA_fixed,565.3443427273813,627.6155483279475,3.145716e6,0.10830243166954927,true,0.07631477611621557,0.5871579195472258
20,banana,2,autoMALA_fixed,575.614776611337,667.5298616423491,3.145716e6,0.16310872230721066,true,0.15262955223243113,0.35404058434691954
20,banana,2,autoMALA_fixed,547.3802662685453,548.3549610911084,3.145716e6,0.1340956605769672,true,0.30525910446486226,0.10397968272102409
7,funnel,2,autoMALA_fixed,2696.394341566042,2778.5894765634202,1.7166633e7,12.03163892372452,false,0.25487347500941837,0.6167283668768894
7,funnel,2,autoMALA_fixed,514.727261153714,514.76303729207,3.145716e6,0.00012950194900370848,true,0.003982398047022162,0.9999997163346984
7,funnel,2,autoMALA_fixed,521.7423613804411,574.0129629027786,3.145716e6,0.0013746531852294934,true,0.007964796094044324,0.9999616330126846
7,funnel,2,autoMALA_fixed,543.5991058928212,622.5912722356245,3.145716e6,0.0067772387490103786,true,0.015929592188088648,0.9966750695166291
7,funnel,2,autoMALA_fixed,602.1200576431069,630.2397783262005,3.145716e6,0.03462451359244827,true,0.031859184376177296,0.9790134206588904
7,funnel,2,autoMALA_fixed,824.7574138211545,870.3131094798005,3.145716e6,0.20425838843479968,true,0.06371836875235459,0.946912964305997
7,funnel,2,autoMALA_fixed,1375.281911385692,1442.248319811451,3.145716e6,0.7022029747976483,true,0.12743673750470919,0.8893007862517242
7,funnel,2,autoMALA_fixed,2568.815756554306,2795.501424402103,3.145716e6,2.3280321974104443,true,0.25487347500941837,0.7816811732158468
7,funnel,2,autoMALA_fixed,4228.159449361691,4688.804464375698,3.145716e6,5.7258175944598815,true,0.5097469500188367,0.623784793659976
7,funnel,2,autoMALA_fixed,1021.2411645553408,922.8011674417893,3.145716e6,5.690514226295055,true,1.0194939000376735,0.2582493977435234
7,funnel,2,autoMALA_fixed,3214.252434865734,3216.7456230738744,3.145716e6,9.007043046249763,true,2.038987800075347,0.1669688984454473
16,banana,2,autoMALA,568.5031161724,572.1162050050656,1.4828783e7,0.186134804583598,false,0.09603947813361667,0.642645673511608
16,banana,2,autoMALA,513.4243782369999,19205.700278458837,3.145716e6,2.073021633590959e-6,true,0.0015006168458377605,0.9999999987070473
16,banana,2,autoMALA,514.294555671759,7778.942423198866,3.145716e6,3.651190447034941e-5,true,0.003001233691675521,0.9999998820310213
16,banana,2,autoMALA,515.8625869345223,3661.331194594803,3.145716e6,0.0002823113115597668,true,0.006002467383351042,0.999995641030569
16,banana,2,autoMALA,518.0640030936745,1983.6477550583033,3.145716e6,0.0023153905678297204,true,0.012004934766702084,0.9998104798523771
16,banana,2,autoMALA,525.4400934561247,1040.0377919765033,3.145716e6,0.01684395307140086,true,0.024009869533404168,0.9902893823532981
16,banana,2,autoMALA,541.6574357008782,776.8334149856048,3.145716e6,0.05342775128107897,true,0.048019739066808335,0.8621674798050281
16,banana,2,autoMALA,602.4497448113507,991.7955798282156,3.145716e6,0.13115661387554597,true,0.09603947813361667,0.5900754568208182
16,banana,2,autoMALA,566.0287734878704,642.3864262754055,3.145716e6,0.12694659061260172,true,0.19207895626723334,0.19109897018416952
16,banana,2,autoMALA,684.3131285026055,1802.0323535642228,3.145716e6,0.19172916002474807,true,0.3841579125344667,0.11101073384125841
16,banana,2,autoMALA,688.0972139815907,1662.8128037631166,3.145716e6,0.20029018171333232,true,0.7683158250689334,0.030869216916969987
14,funnel,2,autoMALA_fixed,1489.946927156469,1491.8961842803767,1.8035518e7,17.547020024122993,false,0.19048156349196982,0.6259485200244841
14,funnel,2,autoMALA_fixed,516.3781075773239,12223.56355547714,3.145716e6,3.273188996530471e-5,true,0.0029762744295620284,0.9999999979018674
14,funnel,2,autoMALA_fixed,517.4902860195683,1002.8611739384636,3.145716e6,0.00047885359558921413,true,0.005952548859124057,0.9999993960735747
14,funnel,2,autoMALA_fixed,527.0023659338513,684.0769246249265,3.145716e6,0.002883941220586428,true,0.011905097718248114,0.9999509801307761
14,funnel,2,autoMALA_fixed,547.7038204590681,513.6512918422983,3.145716e6,0.015134772851715933,true,0.023810195436496227,0.998244511710795
14,funnel,2,autoMALA_fixed,655.6486460425338,683.3933422909056,3.145716e6,0.06589332047830652,true,0.047620390872992455,0.9848069539196757
14,funnel,2,autoMALA_fixed,1000.738731868898,1045.7305289785718,3.145716e6,0.31912780015720416,true,0.09524078174598491,0.9301501041123001
14,funnel,2,autoMALA_fixed,2105.6482374443854,2361.0920717722806,3.145716e6,1.094704909507439,true,0.19048156349196982,0.8616734047989041
14,funnel,2,autoMALA_fixed,3469.3220387115807,3880.2881851232673,3.145716e6,3.0946906250473507,true,0.38096312698393964,0.7381691212684822
14,funnel,2,autoMALA_fixed,2018.4321800119158,2111.7444731742394,3.145716e6,6.92006012178921,true,0.7619262539678793,0.5193472081808781
14,funnel,2,autoMALA_fixed,2852.1852808768676,3162.913936811092,3.145716e6,9.529425900751374,true,1.5238525079357585,0.2667246750814441
7,normal,2,autoMALA,253840.24117478455,253839.58698801335,1.1859202e7,3.9420364375151817,false,1.269669539281369,0.6615647603277627
7,normal,2,autoMALA,620.9883292025941,563.380601562042,3.145716e6,0.00513275002092996,true,0.01983858655127139,0.9999989011347572
7,normal,2,autoMALA,924.1782571395554,829.2420997385294,3.145716e6,0.01909467420537429,true,0.03967717310254278,0.9999920172399832
7,normal,2,autoMALA,2444.9297765158785,2343.1188990377045,3.145716e6,0.07483956722105234,true,0.07935434620508557,0.9999382695551786
7,normal,2,autoMALA,8809.137039747813,8710.167144342744,3.145716e6,0.2942475875946356,true,0.15870869241017113,0.9995030041578992
7,normal,2,autoMALA,35603.631460562494,35527.537128402924,3.145716e6,1.08696935144014,true,0.31741738482034226,0.9960020119733588
7,normal,2,autoMALA,142756.82477947357,142553.37811644847,3.145716e6,3.0499150601207736,true,0.6348347696406845,0.9679922390829466
7,normal,2,autoMALA,251158.6690496344,251869.9839975893,3.145716e6,3.989501009500852,true,1.269669539281369,0.7517607025832308
7,normal,2,autoMALA,98326.69049864233,97244.73152267236,3.145716e6,2.209710186968506,true,2.539339078562738,0.10087037214407257
7,normal,2,autoMALA,942.9127965723458,1163.977780841224,3.145716e6,0.034190266445586655,true,5.078678157125476,0.004053431547597533
7,normal,2,autoMALA,513.0019569471624,2214.8440476664996,3.145716e6,0.0,true,10.157356314250952,0.0
4,normal,2,autoMALA_fixed,253354.08620133463,249112.35126539308,1.186507e7,3.9590156046173073,false,1.2703602058231311,0.6613518003332385
4,normal,2,autoMALA_fixed,616.6115670278741,621.3410328974439,3.145716e6,0.004769965675849272,true,0.019849378215986424,0.9999990194491543
4,normal,2,autoMALA_fixed,1007.8151597386585,1065.6305701477659,3.145716e6,0.018820307470522175,true,0.03969875643197285,0.999992278241226
4,normal,2,autoMALA_fixed,2889.518829694367,2998.2327453937714,3.145716e6,0.07535010184041643,true,0.0793975128639457,0.9999375277285533
4,normal,2,autoMALA_fixed,11034.131202662751,11207.943146488755,3.145716e6,0.2974672065298354,true,0.1587950257278914,0.9994938293403989
4,normal,2,autoMALA_fixed,44207.83982887034,44217.806986076714,3.145716e6,1.0914152997724647,true,0.3175900514557828,0.9959634949146112
4,normal,2,autoMALA_fixed,162991.43217833905,161955.36779583845,3.145716e6,3.0463192410517648,true,0.6351801029115656,0.9678449447272403
4,normal,2,autoMALA_fixed,237399.31873737945,237081.7945316148,3.145716e6,3.9761932377954,true,1.2703602058231311,0.7510749056471763
4,normal,2,autoMALA_fixed,88975.61875773338,88687.73245136748,3.145716e6,2.164285622557978,true,2.5407204116462623,0.1002246919677694
4,normal,2,autoMALA_fixed,513.0019569471624,8172.6920452086015,3.145716e6,0.0,true,5.0814408232925246,7.626128878954102e-139
4,normal,2,autoMALA_fixed,513.0019569471624,216.62287595445272,3.145716e6,0.0,true,10.162881646585049,0.0
16,funnel,2,autoMALA_fixed,2230.0359505887986,2041.102052708604,1.6973571e7,8.417115019423157,false,0.31133473750846513,0.6051760681185491
16,funnel,2,autoMALA_fixed,514.2471275132176,442.06363853200855,3.145716e6,0.00026464858758721736,true,0.004864605273569768,0.9999961101972822
16,funnel,2,autoMALA_fixed,521.8582355424682,875.1302585928007,3.145716e6,0.001178633799572354,true,0.009729210547139535,0.9999967126136173
16,funnel,2,autoMALA_fixed,547.7201607804618,709.7985073866722,3.145716e6,0.008199225961112954,true,0.01945842109427907,0.9996658425115091
16,funnel,2,autoMALA_fixed,637.4470393428427,718.9539407592057,3.145716e6,0.046673155046257776,true,0.03891684218855814,0.9860313424054779
16,funnel,2,autoMALA_fixed,908.8376661899117,962.4767223679285,3.145716e6,0.18244613775715385,true,0.07783368437711628,0.9570133254037041
16,funnel,2,autoMALA_fixed,1643.8018068876163,1711.3053248177519,3.145716e6,0.9582062455641541,true,0.15566736875423257,0.8564449080764713
16,funnel,2,autoMALA_fixed,3613.571950249884,4097.729934327375,3.145716e6,3.4923530207542095,true,0.31133473750846513,0.7339483223477672
16,funnel,2,autoMALA_fixed,5300.41719006819,5921.382910699323,3.145716e6,6.3075543690126175,true,0.6226694750169303,0.5917889809721499
16,funnel,2,autoMALA_fixed,4542.08055392225,4305.126983248726,3.145716e6,9.407198754269283,true,1.2453389500338605,0.3552957548962866
16,funnel,2,autoMALA_fixed,2313.939166456926,2548.5432041545887,3.145716e6,7.581926442309245,true,2.490677900067721,0.1041672984489244
18,funnel,2,mix_autoMALA,2134.2983936344317,2194.697452457288,5.952547e6,4.066506343727158,false,0.7297888866232257,0.6019979693425223
18,funnel,2,mix_autoMALA,526.1339354708952,530.0374512746992,3.145716e6,0.003089923576654837,true,0.011402951353487902,0.9998752516069822
18,funnel,2,mix_autoMALA,538.4055866226963,292.5718480847822,3.145716e6,0.013591398519676624,true,0.022805902706975804,0.9930192980707303
18,funnel,2,mix_autoMALA,631.353610526617,589.6752819159213,3.145716e6,0.05644353448136123,true,0.04561180541395161,0.9821472074123069
18,funnel,2,mix_autoMALA,955.1691329296734,949.1765774290989,3.145716e6,0.2737225194629931,true,0.09122361082790321,0.9299668532486848
18,funnel,2,mix_autoMALA,1954.7764848131933,2127.3991738265286,3.145716e6,1.081950510344874,true,0.18244722165580643,0.8565321199641207
18,funnel,2,mix_autoMALA,2644.6292410904257,2859.4311386478985,3.145716e6,3.507182840091423,true,0.36489444331161286,0.7071665758070923
18,funnel,2,mix_autoMALA,2839.5309744543224,3117.3321735022487,3.145716e6,7.376085748348385,true,0.7297888866232257,0.5217088413762324
18,funnel,2,mix_autoMALA,1327.0481886593677,1414.4042779379297,3.145716e6,9.030106452357767,true,1.4595777732464514,0.2418361374013904
18,funnel,2,mix_autoMALA,2273.233699023112,2355.5361603595316,3.145716e6,6.170256313796543,true,2.919155546492903,0.06560515734824929
18,funnel,2,mix_autoMALA,1025.9745614029248,1040.3030538900239,3.145716e6,1.7184919206226736,true,5.838311092985806,0.004912518438024478
10,normal,2,autoMALA_fixed,263305.0856493982,262661.41027533734,1.1856292e7,3.957315691664127,false,1.2663443572815265,0.6604565013275316
10,normal,2,autoMALA_fixed,608.9884972103838,555.4356871517613,3.145716e6,0.00467290116215099,true,0.01978663058252385,0.9999990092887828
10,normal,2,autoMALA_fixed,978.6198955081293,933.9080840537019,3.145716e6,0.018496817299772893,true,0.0395732611650477,0.9999923600186715
10,normal,2,autoMALA_fixed,2824.6137205773393,2749.0034204499875,3.145716e6,0.07440965171782746,true,0.0791465223300954,0.9999382902973565
10,normal,2,autoMALA_fixed,10408.768631942814,10318.821317243124,3.145716e6,0.2928768349702431,true,0.1582930446601908,0.9995059525148123
10,normal,2,autoMALA_fixed,42424.223643558515,42059.97192340893,3.145716e6,1.0836721312417346,true,0.3165860893203816,0.9960249417016899
10,normal,2,autoMALA_fixed,171268.6183457478,170116.8192121618,3.145716e6,3.0373155616917185,true,0.6331721786407633,0.9682223612847961
10,normal,2,autoMALA_fixed,259330.8050141107,260134.00975782133,3.145716e6,3.9954406827055564,true,1.2663443572815265,0.7530079017768905
10,normal,2,autoMALA_fixed,103210.3667115988,102722.67691238779,3.145716e6,2.2202084600662193,true,2.532688714563053,0.10264843817858306
10,normal,2,autoMALA_fixed,667.3708871676176,483.92048616062414,3.145716e6,0.037803224833820176,true,5.065377429126106,0.003839652948382807
10,normal,2,autoMALA_fixed,513.0019569471624,333.97996402106753,3.145716e6,0.0,true,10.130754858252212,0.0
7,banana,2,mix_autoMALA,587.452433106883,981.1905605055189,4.911297e6,0.10944334422517638,false,0.12564179002380446,0.6449083463722375
7,banana,2,mix_autoMALA,513.8688000543832,80056.13889345754,3.145716e6,3.3744211561748694e-6,true,0.0019631529691219447,0.9999999987546951
7,banana,2,mix_autoMALA,519.6366108173788,18464.216668937497,3.145716e6,6.610963700738303e-5,true,0.003926305938243889,0.9999998304842561
7,banana,2,mix_autoMALA,523.5793783204523,5067.81348695304,3.145716e6,0.0008410321461373349,true,0.007852611876487779,0.9999805920044447
7,banana,2,mix_autoMALA,530.9212291035165,2170.7936618996573,3.145716e6,0.00823862136061944,true,0.015705223752975558,0.998830675743293
7,banana,2,mix_autoMALA,541.402961735852,823.2399402054748,3.145716e6,0.04379705379173689,true,0.031410447505951115,0.9295789350615267
7,banana,2,mix_autoMALA,534.4744814134863,340.5578378689786,3.145716e6,0.06534681995088507,true,0.06282089501190223,0.5546484565388211
7,banana,2,mix_autoMALA,630.3987479558075,1218.1266258819596,3.145716e6,0.16246057421920027,true,0.12564179002380446,0.5138763892172655
7,banana,2,mix_autoMALA,680.3332397283251,1744.9695990323949,3.145716e6,0.2064151801547435,true,0.2512835800476089,0.21932884536536482
7,banana,2,mix_autoMALA,728.9697405902982,1665.4100035666775,3.145716e6,0.1907358713146549,true,0.5025671600952178,0.06042508148338875
7,banana,2,mix_autoMALA,513.0019569471624,880.6692748326441,3.145716e6,0.0,true,1.0051343201904357,0.0
3,normal,2,mix_autoMALA,176427.5993780658,175918.75526520485,3.95274e6,3.411007428495872,false,1.2702576523214455,0.6613103478567024
3,normal,2,mix_autoMALA,618.9879658374148,570.6269317733456,3.145716e6,0.004813673037537537,true,0.019847775817522586,0.9999989840168945
3,normal,2,mix_autoMALA,956.1374901533908,921.2496065226628,3.145716e6,0.01875583933601256,true,0.03969555163504517,0.9999922050231621
3,normal,2,mix_autoMALA,2571.786072510788,2569.004376459184,3.145716e6,0.07436107801323223,true,0.07939110327009034,0.9999386482723103
3,normal,2,mix_autoMALA,9591.4533860174,9605.696615036815,3.145716e6,0.29169440843881167,true,0.1587822065401807,0.9995083751031677
3,normal,2,mix_autoMALA,39037.095195117065,39125.932598524356,3.145716e6,1.0818580407525802,true,0.3175644130803614,0.9960253144771738
3,normal,2,mix_autoMALA,154542.8707616086,154170.83150332866,3.145716e6,3.040708760122778,true,0.6351288261607227,0.9680829602484574
3,normal,2,mix_autoMALA,259704.22511002875,257964.9626148676,3.145716e6,4.006781816378094,true,1.2702576523214455,0.7517220663662917
3,normal,2,mix_autoMALA,88084.03393555591,87877.0381609282,3.145716e6,2.2145142339727855,true,2.540515304642891,0.10205178787302058
3,normal,2,mix_autoMALA,513.0019569471624,3683.142840264765,3.145716e6,0.0,true,5.081030609285782,1.6165805422022648e-148
3,normal,2,mix_autoMALA,513.0019569471624,1043.8636860159063,3.145716e6,0.0,true,10.162061218571564,2.0886724858894032e-14
15,normal,2,autoMALA_fixed,273807.2194137918,272802.4789434389,1.1862584e7,3.941405470458689,false,1.268105746845704,0.6607014666492269
15,normal,2,autoMALA_fixed,624.1383684250673,633.518927669623,3.145716e6,0.004958361028402926,true,0.019814152294464125,0.9999989150821278
15,normal,2,autoMALA_fixed,1020.1093920474672,1038.9293051935942,3.145716e6,0.019389294990854795,true,0.03962830458892825,0.9999917801316132
15,normal,2,autoMALA_fixed,2959.828135519112,2960.0842323448737,3.145716e6,0.07528829832567296,true,0.0792566091778565,0.9999372404038357
15,normal,2,autoMALA_fixed,11108.085718718636,11112.066713945771,3.145716e6,0.2927631969250195,true,0.158513218355713,0.9995046308716065
15,normal,2,autoMALA_fixed,44241.24388956016,44353.9020718369,3.145716e6,1.0741753591279066,true,0.317026436711426,0.9960522281738735
15,normal,2,autoMALA_fixed,164480.78693317572,164925.58226886575,3.145716e6,3.0192639898900495,true,0.634052873422852,0.9683062545633848
15,normal,2,autoMALA_fixed,270986.15655318263,270779.76133145986,3.145716e6,3.9949578557669296,true,1.268105746845704,0.7528804355773031
15,normal,2,autoMALA_fixed,95900.68983995538,95664.14541760676,3.145716e6,2.20406606548467,true,2.536211493691408,0.10229208629366592
15,normal,2,autoMALA_fixed,513.0019569471624,71.78143318691745,3.145716e6,0.0,true,5.072422987382816,3.0139885412217393e-114
15,normal,2,autoMALA_fixed,513.0019569471624,581.3828540314869,3.145716e6,0.0,true,10.144845974765632,0.0
13,funnel,2,autoMALA,5021.118887936402,5232.508400218208,1.6521343e7,8.442891726919855,false,0.7293439430524575,0.6070975603285425
13,funnel,2,autoMALA,522.9977431255692,480.58313346264396,3.145716e6,0.00355267819877984,true,0.011395999110194649,0.9999732958337887
13,funnel,2,autoMALA,543.3772284386757,420.39214219094015,3.145716e6,0.01104066721530572,true,0.022791998220389298,0.9994552771675839
13,funnel,2,autoMALA,721.4036572069206,840.4304955328789,3.145716e6,0.06343842110455468,true,0.045583996440778596,0.9877657973691208
13,funnel,2,autoMALA,1107.4477653200436,1264.1035481058311,3.145716e6,0.2651158186233028,true,0.09116799288155719,0.9598803798882016
13,funnel,2,autoMALA,1871.3450163050302,2001.6328098077126,3.145716e6,0.9041243040999404,true,0.18233598576311438,0.890671054876326
13,funnel,2,autoMALA,1460.904532443663,1347.6164856876492,3.145716e6,3.00601813372651,true,0.36467197152622877,0.682385654210535
13,funnel,2,autoMALA,1431.688331070777,1317.610916838349,3.145716e6,6.92329121669113,true,0.7293439430524575,0.5160447159847324
13,funnel,2,autoMALA,2304.237016837182,2385.6234637344405,3.145716e6,10.940294200014415,true,1.458687886104915,0.27347852654976496
13,funnel,2,autoMALA,3712.8504039228683,3087.927527634595,3.145716e6,6.554144935506052,true,2.91737577220983,0.07071295751675852
13,funnel,2,autoMALA,1481.2706711002315,1479.739820554377,3.145716e6,1.9506224858662873,true,5.83475154441966,0.005755763315874596
16,funnel,2,autoMALA,4052.9162691276106,4077.076410254097,1.6638739e7,7.661733176851895,false,0.7274259516086244,0.6063344228029981
16,funnel,2,autoMALA,525.9807722523032,915.6399279400077,3.145716e6,0.0017875656964416568,true,0.011366030493884757,0.9999942733540461
16,funnel,2,autoMALA,558.8817523990359,678.2489515114712,3.145716e6,0.012927231159592949,true,0.022732060987769514,0.9983352270418447
16,funnel,2,autoMALA,668.2077534513405,704.319034223392,3.145716e6,0.06534015822223163,true,0.04546412197553903,0.9740571017714391
16,funnel,2,autoMALA,1048.47465192543,1150.5569863928802,3.145716e6,0.30266724229367087,true,0.09092824395107806,0.9406766456688749
16,funnel,2,autoMALA,1919.3648936446132,2051.373584276285,3.145716e6,1.3849039683729991,true,0.1818564879021561,0.8346607816636741
16,funnel,2,autoMALA,1715.9295557142657,1674.652333802283,3.145716e6,3.693493349676278,true,0.3637129758043122,0.6823019813346656
16,funnel,2,autoMALA,3098.7591512310105,3339.4789833429386,3.145716e6,7.410054601762032,true,0.7274259516086244,0.5329322093522677
16,funnel,2,autoMALA,2320.297617710177,2693.6873344040546,3.145716e6,9.574288458842277,true,1.4548519032172489,0.2768150568624419
16,funnel,2,autoMALA,2425.2893883109787,2572.8792450649207,3.145716e6,6.288952112353807,true,2.9097038064344978,0.07027128001898941
16,funnel,2,autoMALA,815.0109940630047,899.1664016128157,3.145716e6,1.3749552114811694,true,5.8194076128689955,0.004401472721582195
13,normal,2,autoMALA_fixed,237678.371711803,238011.73698747836,1.1858262e7,3.9566186635145617,false,1.2691851250728285,0.6596764365432322
13,normal,2,autoMALA_fixed,607.2662142210561,523.4415344605997,3.145716e6,0.004583004745198203,true,0.019831017579262946,0.9999990347264586
13,normal,2,autoMALA_fixed,983.3560822982688,937.5949476849347,3.145716e6,0.0187606067016331,true,0.03966203515852589,0.9999921838021979
13,normal,2,autoMALA_fixed,2796.5078474945863,2732.5989255792183,3.145716e6,0.07573270783578959,true,0.07932407031705178,0.9999365376523194
13,normal,2,autoMALA_fixed,10170.19443380263,10042.580405698356,3.145716e6,0.2971003485681114,true,0.15864814063410357,0.9994941485292471
13,normal,2,autoMALA_fixed,40232.23260033262,39731.855332217725,3.145716e6,1.0901409410740956,true,0.31729628126820714,0.9959790860199438
13,normal,2,autoMALA_fixed,157076.0184212936,155404.65234485347,3.145716e6,3.037976159477727,true,0.6345925625364143,0.9680267547021206
13,normal,2,autoMALA_fixed,257589.21225085284,258389.53576335293,3.145716e6,3.9891696429836814,true,1.2691851250728285,0.7524847947582056
13,normal,2,autoMALA_fixed,111664.53665918464,111416.06807970135,3.145716e6,2.1689339316442853,true,2.538370250145657,0.1009279072962077
13,normal,2,autoMALA_fixed,1309.2504304971665,1692.1657894485936,3.145716e6,0.0317027079564479,true,5.076740500291314,0.0037055911576748582
13,normal,2,autoMALA_fixed,513.0019569471624,451.9902182086274,3.145716e6,0.0,true,10.153481000582628,1.0e-323
6,normal,2,autoMALA_fixed,248639.57307861216,247864.46835343752,1.1857852e7,3.9418856402790254,false,1.2694651712727665,0.660634558695541
6,normal,2,autoMALA_fixed,625.5726122254921,588.2571621511945,3.145716e6,0.004667771961052133,true,0.019835393301136976,0.9999990317257722
6,normal,2,autoMALA_fixed,979.8925214494008,915.2376439449358,3.145716e6,0.019054438457453207,true,0.03967078660227395,0.9999918134223363
6,normal,2,autoMALA_fixed,2586.5194884378284,2476.852803616849,3.145716e6,0.07560277178041747,true,0.0793415732045479,0.9999354664263936
6,normal,2,autoMALA_fixed,9478.881845015767,9265.044588308741,3.145716e6,0.29591463850113936,true,0.1586831464090958,0.9994914129915415
6,normal,2,autoMALA_fixed,37981.848318994984,37619.85958899328,3.145716e6,1.0877818038757285,true,0.3173662928181916,0.9959692190338959
6,normal,2,autoMALA_fixed,149781.95935611278,149258.31406402047,3.145716e6,3.043344943707296,true,0.6347325856363832,0.9678691452334102
6,normal,2,autoMALA_fixed,257377.5726120347,256273.28519540327,3.145716e6,3.992805620677725,true,1.2694651712727665,0.751064491869103
6,normal,2,autoMALA_fixed,99701.71537736218,99919.41028266556,3.145716e6,2.178487388163289,true,2.538930342545533,0.1013558312431803
6,normal,2,autoMALA_fixed,1068.3918392339115,1324.158297195637,3.145716e6,0.04044926692932217,true,5.077860685091066,0.00447330618524347
6,normal,2,autoMALA_fixed,513.0019569471624,1195.0695056000925,3.145716e6,0.0,true,10.155721370182132,0.0
11,normal,2,autoMALA,234325.93819207535,233753.4214614863,1.1860702e7,3.9579478249503084,false,1.269611229789529,0.6605208498335691
11,normal,2,autoMALA,619.4575374589654,590.4501450793089,3.145716e6,0.0046214781386755025,true,0.01983767546546139,0.999999045395896
11,normal,2,autoMALA,973.4539272211325,917.9040934306146,3.145716e6,0.01850732371605052,true,0.03967535093092278,0.9999922502300527
11,normal,2,autoMALA,2572.680605774167,2515.61961634215,3.145716e6,0.07376485147441841,true,0.07935070186184556,0.9999387001194447
11,normal,2,autoMALA,9290.45577524288,9290.333323948205,3.145716e6,0.2915734013608336,true,0.15870140372369113,0.9995087679643239
11,normal,2,autoMALA,38281.58301115769,38408.335410939544,3.145716e6,1.0819689526377938,true,0.31740280744738225,0.9960316533837454
11,normal,2,autoMALA,158835.16048915248,158405.2451522065,3.145716e6,3.0431064911549126,true,0.6348056148947645,0.9680093343683154
11,normal,2,autoMALA,255759.71254120945,256697.974183424,3.145716e6,3.9802519529031053,true,1.269611229789529,0.751671362915108
11,normal,2,autoMALA,86284.65789340607,85414.23698232292,3.145716e6,2.247051141072797,true,2.539222459579058,0.102936709455787
11,normal,2,autoMALA,939.6276792654538,1366.246684199113,3.145716e6,0.028175947891257318,true,5.078444919158116,0.0036038321975788894
11,normal,2,autoMALA,513.8579470721609,1307.8752200336505,3.145716e6,8.848146464204477e-6,true,10.156889838316232,8.049054133651007e-7
8,banana,2,mix_autoMALA,582.2701734279533,953.2742757642297,5.169966e6,0.11906954334418449,false,0.10263070948075936,0.6421401965021721
8,banana,2,mix_autoMALA,514.3280148522715,413853.73327492684,3.145716e6,1.8046297437504386e-6,true,0.001603604835636865,0.9999999990938838
8,banana,2,mix_autoMALA,518.6979459799242,42319.32351413231,3.145716e6,2.8353241186849204e-5,true,0.00320720967127373,0.999999958848584
8,banana,2,mix_autoMALA,529.6433165586806,15135.4499832576,3.145716e6,0.00023974225465314152,true,0.00641441934254746,0.9999987221020623
8,banana,2,mix_autoMALA,535.339689116186,4793.3632244583105,3.145716e6,0.0021829430289782015,true,0.01282883868509492,0.9999067058628596
8,banana,2,mix_autoMALA,551.2039853972736,1660.3530046136323,3.145716e6,0.02705798374821046,true,0.02565767737018984,0.9857054866314486
8,banana,2,mix_autoMALA,554.7624669972247,690.5829554889274,3.145716e6,0.07524860611658964,true,0.05131535474037968,0.7658105438083254
8,banana,2,mix_autoMALA,568.9535642824055,532.8667839831371,3.145716e6,0.12308022711947555,true,0.10263070948075936,0.4386003319031129
8,banana,2,mix_autoMALA,551.4707805749557,514.3106795942538,3.145716e6,0.14579990922148803,true,0.20526141896151873,0.20946816833373663
8,banana,2,mix_autoMALA,604.5334647864983,1128.812604581689,3.145716e6,0.16111533977071035,true,0.41052283792303745,0.0768004202415108
8,banana,2,mix_autoMALA,635.6633932124489,798.1341069471509,3.145716e6,0.09378082437480499,true,0.8210456758460749,0.010842329821412458
15,banana,2,mix_autoMALA,581.770323487898,1028.3094257982316,4.873037e6,0.11001114009708882,false,0.11547453857277094,0.6435667055398256
15,banana,2,mix_autoMALA,515.2822795798899,46515.61146118071,3.145716e6,1.6113944016327114e-6,true,0.001804289665199546,0.9999999995481686
15,banana,2,mix_autoMALA,516.0628762082767,7960.002829305194,3.145716e6,5.778552015101089e-5,true,0.003608579330399092,0.9999996786567049
15,banana,2,mix_autoMALA,518.9292351028038,3921.1419244894046,3.145716e6,0.0006070329593614703,true,0.007217158660798184,0.9999856898362933
15,banana,2,mix_autoMALA,525.6018311114444,1740.841735958607,3.145716e6,0.00745257120759839,true,0.014434317321596368,0.998794653592446
15,banana,2,mix_autoMALA,552.3408667869197,1138.0178473233286,3.145716e6,0.043385700117980736,true,0.028868634643192736,0.9505503206804451
15,banana,2,mix_autoMALA,553.5341210171684,711.347613765838,3.145716e6,0.07863352324653691,true,0.05773726928638547,0.7556894846686414
15,banana,2,mix_autoMALA,522.1703494034231,254.96383743926265,3.145716e6,0.06069021686426907,true,0.11547453857277094,0.17912450630736068
15,banana,2,mix_autoMALA,666.9412450480503,1638.4832552377302,3.145716e6,0.19667610338064567,true,0.2309490771455419,0.25487276272623144
15,banana,2,mix_autoMALA,672.1110581324764,1483.501919838337,3.145716e6,0.18032814297030988,true,0.4618981542910838,0.0691730654288853
15,banana,2,mix_autoMALA,760.9911456773041,758.8152288854874,3.145716e6,0.14203329310555463,true,0.9237963085821675,0.00995028180015568
20,banana,2,autoMALA,558.1828249788908,427.0159283567312,1.4897652e7,0.18944165614873154,false,0.10016124191184492,0.6422245846016011
20,banana,2,autoMALA,516.3751319570007,346942.363952272,3.145716e6,1.187774282428087e-6,true,0.0015650194048725768,0.9999999997778203
20,banana,2,autoMALA,515.142785580796,9402.217621387841,3.145716e6,5.961791006437224e-5,true,0.0031300388097451537,0.9999998030141097
20,banana,2,autoMALA,516.0843985305982,2384.5011377560513,3.145716e6,0.0006484037172570427,true,0.006260077619490307,0.9999734575239217
20,banana,2,autoMALA,516.3762844928997,1009.8903419978604,3.145716e6,0.004195238404533815,true,0.012520155238980615,0.9990515625069757
20,banana,2,autoMALA,524.8129996564196,637.4002204855058,3.145716e6,0.023010318495481158,true,0.02504031047796123,0.9604419808279578
20,banana,2,autoMALA,551.2803279389864,655.6976558236087,3.145716e6,0.07568544516287228,true,0.05008062095592246,0.8006492900069849
20,banana,2,autoMALA,519.0603542934211,158.23711907103808,3.145716e6,0.02235244768697352,true,0.10016124191184492,0.10341059240663217
20,banana,2,autoMALA,673.6482226059787,1640.3040056759735,3.145716e6,0.2015159824518567,true,0.20032248382368983,0.311256535659282
20,banana,2,autoMALA,789.0245760513757,2671.2107978763906,3.145716e6,0.2229712134757064,true,0.40064496764737967,0.12387334727705135
20,banana,2,autoMALA,895.4848659805256,1519.8793190516851,3.145716e6,0.17482577378656652,true,0.8012899352947593,0.019292685175173904
12,normal,2,autoMALA,242957.01936629682,241911.47272535824,1.186516e7,3.960603435415232,false,1.2694542034097298,0.6619175423508251
12,normal,2,autoMALA,620.7102461122099,692.5218927897905,3.145716e6,0.004716577779296214,true,0.019835221928277028,0.9999990724767118
12,normal,2,autoMALA,1023.4525695429875,1125.0239365259708,3.145716e6,0.01895876563987333,true,0.039670443856554057,0.9999923324037232
12,normal,2,autoMALA,3022.2097569962098,3177.3776274500183,3.145716e6,0.07462173724390135,true,0.07934088771310811,0.9999389827622179
12,normal,2,autoMALA,11643.538244112364,11795.91160525133,3.145716e6,0.2923755272469608,true,0.15868177542621623,0.9995088489592927
12,normal,2,autoMALA,47099.420409050275,47128.229394732254,3.145716e6,1.083434710866881,true,0.31736355085243245,0.9960248374487392
12,normal,2,autoMALA,185515.16794092715,185542.14587865063,3.145716e6,3.040850515680253,true,0.6347271017048649,0.9680803114152668
12,normal,2,autoMALA,290228.74314763653,290646.6628635942,3.145716e6,3.998955534794139,true,1.2694542034097298,0.7516829928866015
12,normal,2,autoMALA,89487.27692300038,89355.86526325121,3.145716e6,2.1737496418936666,true,2.5389084068194596,0.10078353616900323
12,normal,2,autoMALA,NaN,4383.081996713821,3.145716e6,0.0,true,5.077816813638919,4.344451673570499e-9
12,normal,2,autoMALA,513.0019569471624,247.28224424548532,3.145716e6,0.0,true,10.155633627277838,0.0
1,normal,2,mix_autoMALA,171155.79633027076,170682.5724983967,3.95523e6,3.3984551999960884,false,1.2682100573291935,0.6625373224407073
1,normal,2,mix_autoMALA,632.8298309519186,674.078159966771,3.145716e6,0.004703793857466469,true,0.019815782145768648,0.9999990647408813
1,normal,2,mix_autoMALA,1074.6729832744456,1123.9081882569155,3.145716e6,0.018870145455801554,true,0.039631564291537295,0.999992373648669
1,normal,2,mix_autoMALA,3076.135917092915,3120.871235514401,3.145716e6,0.07497113538816501,true,0.07926312858307459,0.999938324001999
1,normal,2,mix_autoMALA,10831.405444977278,10963.403528567358,3.145716e6,0.2925999938451597,true,0.15852625716614918,0.9995082697297502
1,normal,2,mix_autoMALA,42593.38822502446,42874.21501310778,3.145716e6,1.078208550737745,true,0.31705251433229836,0.996041020171659
1,normal,2,mix_autoMALA,150638.12949027162,150465.38823273143,3.145716e6,3.0248405755529766,true,0.6341050286645967,0.968216905882228
1,normal,2,mix_autoMALA,241647.68028708553,241396.13213525745,3.145716e6,3.996559189798937,true,1.2682100573291935,0.7528377044449956
1,normal,2,mix_autoMALA,84371.2364788278,83900.99220342177,3.145716e6,2.2081280234446146,true,2.536420114658387,0.10225173974493253
1,normal,2,mix_autoMALA,933.8025078494276,1358.8876701335241,3.145716e6,0.028887642588138345,true,5.072840229316774,0.0036847814701167704
1,normal,2,mix_autoMALA,513.0019569471624,702.5624889424137,3.145716e6,0.0,true,10.145680458633548,6.4405973995655e-75
13,funnel,2,mix_autoMALA,2690.741234900367,2930.2796426571417,5.718865e6,3.8469070006353236,false,0.7502880824445265,0.6007168886507233
13,funnel,2,mix_autoMALA,523.8354512101207,487.88324148108404,3.145716e6,0.0038430859733516285,true,0.011723251288195726,0.9999647484477665
13,funnel,2,mix_autoMALA,544.9952216744681,424.8055041994478,3.145716e6,0.011723724261957651,true,0.023446502576391453,0.9993770600220054
13,funnel,2,mix_autoMALA,707.2584244510472,825.4845777716902,3.145716e6,0.06293283415146504,true,0.046893005152782906,0.9892119127820344
13,funnel,2,mix_autoMALA,1063.5632510433977,1159.4018241149683,3.145716e6,0.2791151141391031,true,0.09378601030556581,0.9502449534149738
13,funnel,2,mix_autoMALA,2161.066062645656,2388.1592972104886,3.145716e6,0.9816377589616974,true,0.18757202061113162,0.8822385298385439
13,funnel,2,mix_autoMALA,3072.200718959857,3327.82106379551,3.145716e6,3.356565844045508,true,0.37514404122226325,0.7214560824376409
13,funnel,2,mix_autoMALA,2204.5190828943564,2299.2089336279973,3.145716e6,7.115733647295168,true,0.7502880824445265,0.5288996726124071
13,funnel,2,mix_autoMALA,2052.784391535523,2452.8982374583275,3.145716e6,8.960044964083668,true,1.500576164889053,0.2601547063919281
13,funnel,2,mix_autoMALA,2922.622454750907,2881.429223088208,3.145716e6,5.663507532613325,true,3.001152329778106,0.0696609382891222
13,funnel,2,mix_autoMALA,1160.239165433105,1186.2823505704155,3.145716e6,1.5242799855317575,true,6.002304659556212,0.004216121711114295
2,funnel,2,mix_autoMALA,845.6098322438611,462.2177214882653,6.335296e6,3.6566966678607606,false,0.6704984996526366,0.6068533193514914
2,funnel,2,mix_autoMALA,519.9861443809576,362.7029676356789,3.145716e6,0.0019277239736329378,true,0.010476539057072447,0.9990339802829377
2,funnel,2,mix_autoMALA,552.851186174193,618.5205839693687,3.145716e6,0.013301513548798582,true,0.020953078114144895,0.9950575610585597
2,funnel,2,mix_autoMALA,657.7362708138845,719.2414108230328,3.145716e6,0.07140440468105322,true,0.04190615622828979,0.97583754319587
2,funnel,2,mix_autoMALA,997.1938612408073,1100.5034846319716,3.145716e6,0.3225591183896208,true,0.08381231245657958,0.926533198513097
2,funnel,2,mix_autoMALA,1455.1316793732574,1519.3381408114728,3.145716e6,0.977911774567703,true,0.16762462491315916,0.8523000999420999
2,funnel,2,mix_autoMALA,3192.02414666782,3634.506556752513,3.145716e6,2.5247001354047756,true,0.3352492498263183,0.763525024669106
2,funnel,2,mix_autoMALA,3500.169062011991,4064.5699683017265,3.145716e6,6.134116437154591,true,0.6704984996526366,0.5633652210555372
2,funnel,2,mix_autoMALA,3601.4526781622158,3925.8472384259635,3.145716e6,9.801552432548714,true,1.3409969993052733,0.3184141513862851
2,funnel,2,mix_autoMALA,2123.806177713947,2064.7106777123454,3.145716e6,7.038293556250483,true,2.6819939986105465,0.08354725579046549
2,funnel,2,mix_autoMALA,911.3036705526681,1573.466914814258,3.145716e6,1.0204039143347157,true,5.363987997221093,0.0038919760786909163
1,funnel,2,mix_autoMALA,2522.3987894677575,2674.369067143392,6.2008e6,6.683181845848211,false,0.6790228627646276,0.6067677934576604
1,funnel,2,mix_autoMALA,526.1994135567959,878.0760961035588,3.145716e6,0.0027365064604724537,true,0.010609732230697307,0.9998617491348845
1,funnel,2,mix_autoMALA,556.8097004719918,710.9319967130317,3.145716e6,0.01163700219689699,true,0.021219464461394614,0.9944042803808251
1,funnel,2,mix_autoMALA,668.4498051323166,834.0047481231053,3.145716e6,0.044504883519931496,true,0.04243892892278923,0.9910260244654485
1,funnel,2,mix_autoMALA,949.6867298536332,1018.8472025816724,3.145716e6,0.2088865130632264,true,0.08487785784557846,0.9527933230819252
1,funnel,2,mix_autoMALA,1338.3081229686143,1282.2866143638564,3.145716e6,0.8735371935477105,true,0.1697557156911569,0.8880043052540406
1,funnel,2,mix_autoMALA,3418.6983782505586,3999.527367242254,3.145716e6,2.5070356082305385,true,0.3395114313823138,0.7693374426045004
1,funnel,2,mix_autoMALA,2268.8290880815875,2553.5553528607643,3.145716e6,6.203935772522234,true,0.6790228627646276,0.5420608276719749
1,funnel,2,mix_autoMALA,2484.8311446951006,2874.1654380217183,3.145716e6,9.277135585382032,true,1.3580457255292553,0.3165386480718137
1,funnel,2,mix_autoMALA,1830.685899147241,2101.926129084453,3.145716e6,6.736662322931977,true,2.7160914510585106,0.0827252827914683
1,funnel,2,mix_autoMALA,1419.8008643437659,1640.2964810058663,3.145716e6,2.1858986641143545,true,5.432182902117021,0.007359603657057305
8,normal,2,autoMALA,225492.63312364495,225114.48267823833,1.1864332e7,3.956991860895302,false,1.269816729799443,0.6624078336599779
8,normal,2,autoMALA,617.4971174967679,678.1029196843865,3.145716e6,0.0045572417119526835,true,0.019840886403116296,0.9999990966080775
8,normal,2,autoMALA,956.9653166074557,1003.815393611088,3.145716e6,0.018719817658122792,true,0.03968177280623259,0.9999923570550331
8,normal,2,autoMALA,2676.939953375016,2756.466622068897,3.145716e6,0.07438913093236778,true,0.07936354561246518,0.9999385286477696
8,normal,2,autoMALA,10312.21939352683,10395.862782010227,3.145716e6,0.29152846536184784,true,0.15872709122493037,0.9995064132195285
8,normal,2,autoMALA,42601.565099369014,42912.926344205174,3.145716e6,1.07748367880627,true,0.31745418244986073,0.9960381340730122
8,normal,2,autoMALA,162043.94043450282,162899.61288616742,3.145716e6,3.022898266738401,true,0.6349083648997215,0.9682048711584669
8,normal,2,autoMALA,251967.48786703518,252689.40744139685,3.145716e6,3.989563340000365,true,1.269816729799443,0.7524351022127644
8,normal,2,autoMALA,94556.42911203021,93978.00509656646,3.145716e6,2.1871976328692972,true,2.539633459598886,0.10005360855050824
8,normal,2,autoMALA,976.4829172729078,1262.9444629882312,3.145716e6,0.044142321687927956,true,5.079266919197772,0.004481101611356146
8,normal,2,autoMALA,513.0019569471624,800.2749801477248,3.145716e6,0.0,true,10.158533838395543,0.0
5,banana,2,autoMALA_fixed,576.823430333131,569.3814499711556,1.412524e7,0.33240425483751895,false,0.022572855443183524,0.6629426279152298
5,banana,2,autoMALA_fixed,526.6760334838594,1.1265004044273897e11,3.145716e6,2.4623344698000908e-17,true,0.00035270086629974256,1.0
5,banana,2,autoMALA_fixed,515.6657992214788,7.200046379297303e9,3.145716e6,9.966820693873241e-11,true,0.0007054017325994851,0.9999999999999986
5,banana,2,autoMALA_fixed,514.9052675506007,633091.9061288073,3.145716e6,4.196779943335658e-7,true,0.0014108034651989702,0.9999999999261022
5,banana,2,autoMALA_fixed,517.0851608066288,9747.444464242499,3.145716e6,2.0093138290352438e-5,true,0.0028216069303979405,0.9999999678933578
5,banana,2,autoMALA_fixed,516.9912254098732,5821.3772842848775,3.145716e6,0.00018477759835534372,true,0.005643213860795881,0.9999983160148886
5,banana,2,autoMALA_fixed,515.473501712261,921.1919936012272,3.145716e6,0.0032339490765897322,true,0.011286427721591762,0.9991984414029632
5,banana,2,autoMALA_fixed,529.6702734690222,841.4468733856863,3.145716e6,0.0224894627042594,true,0.022572855443183524,0.9822500199270068
5,banana,2,autoMALA_fixed,530.9798243442633,421.41051804124186,3.145716e6,0.04932703437719067,true,0.04514571088636705,0.7729038418544857
5,banana,2,autoMALA_fixed,615.9083950075127,1200.375795287926,3.145716e6,0.13770355281257088,true,0.0902914217727341,0.548374686721648
5,banana,2,autoMALA_fixed,529.1252058893828,325.2512567079148,3.145716e6,0.09260983273496738,true,0.1805828435454682,0.16688088102859133
11,banana,2,mix_autoMALA,536.6039347040734,309.2711536570991,5.123191e6,0.058973486829183366,false,0.0873860754779407,0.6491049299147498
11,banana,2,mix_autoMALA,515.7173079372635,6.446855091071787e6,3.145716e6,2.6404324136556685e-7,true,0.0013654074293428234,0.9999999999160776
11,banana,2,mix_autoMALA,518.9708595872604,146594.45351447974,3.145716e6,1.326732051385025e-5,true,0.0027308148586856467,0.9999999920261524
11,banana,2,mix_autoMALA,518.7805888900874,5942.954652833222,3.145716e6,0.0002627190092604645,true,0.005461629717371293,0.9999981623456601
11,banana,2,mix_autoMALA,517.6518090227382,989.1936591926822,3.145716e6,0.0061030149818970736,true,0.010923259434742587,0.9994167260911201
11,banana,2,mix_autoMALA,519.2723826142675,360.76130944469594,3.145716e6,0.0348842194334271,true,0.021846518869485174,0.9661346575700107
11,banana,2,mix_autoMALA,569.2109333061679,997.8994246580429,3.145716e6,0.07968913659626059,true,0.04369303773897035,0.8897939382601356
11,banana,2,mix_autoMALA,609.2130737420952,961.6106642368412,3.145716e6,0.12604248634003254,true,0.0873860754779407,0.5654109225691083
11,banana,2,mix_autoMALA,566.497835975483,552.028622635584,3.145716e6,0.15539566876146527,true,0.1747721509558814,0.26613643374113566
11,banana,2,mix_autoMALA,578.2374088716617,849.1768746963967,3.145716e6,0.15455877975250235,true,0.3495443019117628,0.10372718640739982
11,banana,2,mix_autoMALA,959.1578287907123,2204.2947731524537,3.145716e6,0.16070397190234914,true,0.6990886038235256,0.022584752654834107
12,banana,2,autoMALA,602.4317671455967,885.953186463132,1.4644094e7,0.21415902985599403,false,0.10441641425353979,0.6432857823858548
12,banana,2,autoMALA,514.7891461285567,432287.67014798225,3.145716e6,1.5977934298879598e-6,true,0.0016315064727115591,0.9999999988717178
12,banana,2,autoMALA,516.6170295508613,2271.8732742626853,3.145716e6,2.880928209331053e-5,true,0.0032630129454231183,0.9999996423165157
12,banana,2,autoMALA,517.7670772945615,1277.5666481271544,3.145716e6,0.00023053986728821288,true,0.006526025890846237,0.9999903170798525
12,banana,2,autoMALA,515.012069992183,655.6945434704538,3.145716e6,0.0031442610795600744,true,0.013052051781692473,0.9991472150536209
12,banana,2,autoMALA,521.8994522610234,447.1851200195245,3.145716e6,0.02537946105673109,true,0.026104103563384946,0.9268356174381865
12,banana,2,autoMALA,556.611449766568,691.2078150704938,3.145716e6,0.0776064948505246,true,0.05220820712676989,0.7535900522133444
12,banana,2,autoMALA,554.6643583976089,585.9376073862883,3.145716e6,0.10961522213128812,true,0.10441641425353979,0.4190292408518786
12,banana,2,autoMALA,539.8206329495134,431.11320315522636,3.145716e6,0.1075928845192796,true,0.20883282850707957,0.14220905911224968
12,banana,2,autoMALA,628.5304018897158,1334.2267810175008,3.145716e6,0.18118275253567656,true,0.41766565701415914,0.08554337221281241
12,banana,2,autoMALA,906.7026501248828,2296.175279594589,3.145716e6,0.1901433875638982,true,0.8353313140283183,0.021533465132194594
9,normal,2,autoMALA_fixed,281325.9082522338,280348.7925632915,1.1868235e7,3.9751491763812767,false,1.2707171605565843,0.6613868455970371
9,normal,2,autoMALA_fixed,618.0945537906609,547.9621432597044,3.145716e6,0.005177974137120648,true,0.01985495563369663,0.9999988154480776
9,normal,2,autoMALA_fixed,952.0102788206207,900.2343436993363,3.145716e6,0.019696452920151302,true,0.03970991126739326,0.9999913660502626
9,normal,2,autoMALA_fixed,2566.328540892684,2563.454885881093,3.145716e6,0.07664142449170265,true,0.07941982253478652,0.9999344799564216
9,normal,2,autoMALA_fixed,9491.173977153101,9616.414041702907,3.145716e6,0.29767108487439886,true,0.15883964506957304,0.9994888050365259
9,normal,2,autoMALA_fixed,38965.11904484032,39313.9037898359,3.145716e6,1.0885179956475757,true,0.3176792901391461,0.9959666271951544
9,normal,2,autoMALA_fixed,151803.8333461627,152131.91701710573,3.145716e6,3.034817362138975,true,0.6353585802782922,0.96798729672984
9,normal,2,autoMALA_fixed,262636.3801738573,262241.1601408925,3.145716e6,4.017364612394869,true,1.2707171605565843,0.7521200386068532
9,normal,2,autoMALA_fixed,100194.78803861621,102329.37858226453,3.145716e6,2.180164392584382,true,2.5414343211131687,0.10145626254484613
9,normal,2,autoMALA_fixed,793.8733619143128,1228.8155841719586,3.145716e6,0.014709130530903593,true,5.082868642226337,0.0021462438085837823
9,normal,2,autoMALA_fixed,513.0019569471624,5781.764757995909,3.145716e6,0.0,true,10.165737284452675,0.0
9,banana,2,autoMALA,566.2847391586489,569.9764169942116,1.4831268e7,0.20042790042623193,false,0.10405210276557336,0.6434082655593941
9,banana,2,autoMALA,514.0844230652009,35957.75923850756,3.145716e6,4.9369176466241896e-6,true,0.0016258141057120838,0.9999999976347602
9,banana,2,autoMALA,515.7889348578667,5559.1390313463435,3.145716e6,5.5837976454508024e-5,true,0.0032516282114241676,0.9999997330971337
9,banana,2,autoMALA,521.38660616978,5276.744414207203,3.145716e6,0.0004520637379766519,true,0.006503256422848335,0.9999925975111398
9,banana,2,autoMALA,516.6829256736515,743.2804896140085,3.145716e6,0.004100420620838181,true,0.01300651284569667,0.9980491861199772
9,banana,2,autoMALA,528.2160473396012,620.2795901439132,3.145716e6,0.0336072331378195,true,0.02601302569139334,0.9511538730037918
9,banana,2,autoMALA,549.7007998341475,509.37390652699366,3.145716e6,0.07474476501694341,true,0.05202605138278668,0.7150980595477977
9,banana,2,autoMALA,608.4223954326606,1038.3270248009785,3.145716e6,0.15075186105617214,true,0.10405210276557336,0.5193840390179384
9,banana,2,autoMALA,553.8685784219587,472.59746309497535,3.145716e6,0.12199031353640166,true,0.20810420553114672,0.16760735957070325
9,banana,2,autoMALA,594.3927669212969,1062.921649008544,3.145716e6,0.1919577562550227,true,0.41620841106229345,0.1072586200037526
9,banana,2,autoMALA,948.8300926336575,2804.9746947100703,3.145716e6,0.17755883174133083,true,0.8324168221245869,0.020752164008134896
4,funnel,2,mix_autoMALA,2165.1100440513537,2295.6865259395067,6.237686e6,7.65435851934403,false,0.6760791682721207,0.6049812689975559
4,funnel,2,mix_autoMALA,522.1815182545716,717.4428334928954,3.145716e6,0.0018875620952716191,true,0.010563737004251885,0.9998944453171847
4,funnel,2,mix_autoMALA,548.081433587649,672.0525842069226,3.145716e6,0.009135800966334472,true,0.02112747400850377,0.9989155176310002
4,funnel,2,mix_autoMALA,656.8532747228035,812.8304213611777,3.145716e6,0.05023419457320951,true,0.04225494801700754,0.9903984979011353
4,funnel,2,mix_autoMALA,887.7603442204266,847.1411750859287,3.145716e6,0.29669877356120034,true,0.08450989603401508,0.9297988439777076
4,funnel,2,mix_autoMALA,1839.457343284803,1946.509717536783,3.145716e6,1.2225065227009626,true,0.16901979206803017,0.8476500590864144
4,funnel,2,mix_autoMALA,1998.455202980004,2038.4304776912004,3.145716e6,3.980095335827607,true,0.33803958413606033,0.6938291060055386
4,funnel,2,mix_autoMALA,1302.016732539174,1155.1283366017462,3.145716e6,6.571021546423879,true,0.6760791682721207,0.5244762240850313
4,funnel,2,mix_autoMALA,1275.9874577404107,1330.795996174163,3.145716e6,7.911617085105037,true,1.3521583365442413,0.26558221320374514
4,funnel,2,mix_autoMALA,1003.7177262190945,1111.8517913600117,3.145716e6,5.402194813162464,true,2.7043166730884827,0.06793136317534738
4,funnel,2,mix_autoMALA,1280.045542523858,1565.1684993789052,3.145716e6,1.5217486126154038,true,5.408633346176965,0.005925613119681039
7,normal,2,mix_autoMALA,172442.16574496962,171807.0493705006,3.952349e6,3.4045500694406132,false,1.2704373465907992,0.66030061611314
7,normal,2,mix_autoMALA,621.1035556621566,563.445692589037,3.145716e6,0.00513860246344287,true,0.019850583540481238,0.9999988992189075
7,normal,2,mix_autoMALA,924.7153272530143,829.7635781137353,3.145716e6,0.019117108810566368,true,0.039701167080962475,0.9999920032288985
7,normal,2,mix_autoMALA,2447.398505027149,2345.599204943896,3.145716e6,0.07492765501408427,true,0.07940233416192495,0.9999381598137049
7,normal,2,mix_autoMALA,8819.789213634187,8720.793103167114,3.145716e6,0.2945958862004816,true,0.1588046683238499,0.9995020955716221
7,normal,2,mix_autoMALA,35656.64803448157,35579.47584306374,3.145716e6,1.0881651234733936,true,0.3176093366476998,0.9959946613155882
7,normal,2,mix_autoMALA,142924.3144326978,142725.58940238276,3.145716e6,3.051638240847072,true,0.6352186732953996,0.9679354337912514
7,normal,2,mix_autoMALA,251388.9547993436,252063.138070124,3.145716e6,3.9892627459053656,true,1.2704373465907992,0.7513810762281019
7,normal,2,mix_autoMALA,98642.61641062085,97469.26521659383,3.145716e6,2.2625891377908194,true,2.5408746931815984,0.10303215138649087
7,normal,2,mix_autoMALA,860.2945740796669,1114.5227802450322,3.145716e6,0.024303340756794387,true,5.081749386363197,0.0033571864369962546
7,normal,2,mix_autoMALA,513.0019569471624,2214.8440476664996,3.145716e6,0.0,true,10.163498772726394,0.0
19,normal,2,autoMALA_fixed,259683.75209769205,259802.12280112482,1.186106e7,3.9428066548259406,false,1.2678882593886052,0.6606061401601597
19,normal,2,autoMALA_fixed,625.303135340341,641.3846773021869,3.145716e6,0.004632376848258392,true,0.019810754052946956,0.9999990451929025
19,normal,2,autoMALA_fixed,1038.5265589917963,1077.7591613685213,3.145716e6,0.01904264710693597,true,0.03962150810589391,0.9999921801253306
19,normal,2,autoMALA_fixed,2897.383797994003,2932.4913006448337,3.145716e6,0.07540643122845142,true,0.07924301621178782,0.999937271714458
19,normal,2,autoMALA_fixed,10588.119658787105,10528.382954917883,3.145716e6,0.2943481762602582,true,0.15848603242357565,0.9994995029082105
19,normal,2,autoMALA_fixed,42682.92149236322,42405.33226441348,3.145716e6,1.081709148820546,true,0.3169720648471513,0.9960117624215223
19,normal,2,autoMALA_fixed,172715.8309812326,171505.4671435116,3.145716e6,3.0258623511031617,true,0.6339441296943026,0.9680895640035589
19,normal,2,autoMALA_fixed,256998.33907191185,256286.14033690884,3.145716e6,3.9796726282024264,true,1.2678882593886052,0.7519339782049702
19,normal,2,autoMALA_fixed,110562.44767847727,109963.40150915028,3.145716e6,2.195560174148924,true,2.5357765187772103,0.1015850613044012
19,normal,2,autoMALA_fixed,513.0019569471624,1591.2347869207308,3.145716e6,0.0,true,5.071553037554421,5.099307249027962e-17
19,normal,2,autoMALA_fixed,513.0019569471624,1591.2347869207308,3.145716e6,0.0,true,10.143106075108841,0.0
15,banana,2,autoMALA_fixed,602.0606672201676,620.8683974265452,1.3583478e7,0.2858578564173247,false,0.036418956694214494,0.657883116698938
15,banana,2,autoMALA_fixed,513.9588151036825,1.1523620013811945e10,3.145716e6,6.3991296154109615e-12,true,0.0005690461983471015,0.9999999999999999
15,banana,2,autoMALA_fixed,515.9569492110378,1.9823347983848639e6,3.145716e6,5.376734402412567e-8,true,0.001138092396694203,0.999999999985942
15,banana,2,autoMALA_fixed,517.0377517231187,28014.413184019188,3.145716e6,5.768190676829043e-6,true,0.002276184793388406,0.9999999963292225
15,banana,2,autoMALA_fixed,517.067043453826,6063.725612368362,3.145716e6,0.00012421491978132607,true,0.004552369586776812,0.9999988091305438
15,banana,2,autoMALA_fixed,519.4253931464652,2996.392973538093,3.145716e6,0.001168632791515244,true,0.009104739173553623,0.9999511430144907
15,banana,2,autoMALA_fixed,534.8286558332763,1444.6535586029336,3.145716e6,0.020917410860709626,true,0.018209478347107247,0.9938795924770338
15,banana,2,autoMALA_fixed,558.5522855992363,957.8975418943834,3.145716e6,0.05872903137842943,true,0.036418956694214494,0.8819796803822479
15,banana,2,autoMALA_fixed,596.2417500842831,1063.5463556152642,3.145716e6,0.11484069676513241,true,0.07283791338842899,0.6813425604629934
15,banana,2,autoMALA_fixed,598.0699612422732,928.1138865342122,3.145716e6,0.1631274388103539,true,0.14567582677685798,0.39785077652437556
15,banana,2,autoMALA_fixed,571.7867175462609,824.6130508302901,3.145716e6,0.15387986991707941,true,0.29135165355371595,0.1345040190597997
14,banana,2,autoMALA,583.4097426285473,657.9631669229185,1.4785732e7,0.19712118543175486,false,0.10133354807695459,0.6436048088872929
14,banana,2,autoMALA,515.0526625996392,39377.201380546176,3.145716e6,2.2278293135471985e-6,true,0.0015833366887024155,0.9999999985861334
14,banana,2,autoMALA,516.6324058641603,16468.89131383932,3.145716e6,3.975008504198978e-5,true,0.003166673377404831,0.9999999161746149
14,banana,2,autoMALA,518.7765851173158,3607.177953632086,3.145716e6,0.0003300106876258864,true,0.006333346754809662,0.999991340643004
14,banana,2,autoMALA,519.4592142713853,1410.0782984063862,3.145716e6,0.0028961043723576417,true,0.012666693509619324,0.9994106839914252
14,banana,2,autoMALA,527.6969334489416,838.8428487530251,3.145716e6,0.01793824575569966,true,0.025333387019238648,0.9799766612815394
14,banana,2,autoMALA,569.6657204413191,790.1203810253768,3.145716e6,0.09421647066284512,true,0.050666774038477295,0.7857427860999271
14,banana,2,autoMALA,620.2266946520814,1135.9379688260178,3.145716e6,0.14225207875796006,true,0.10133354807695459,0.49057936590179957
14,banana,2,autoMALA,577.488399593929,813.2908091839317,3.145716e6,0.1595514286685986,true,0.20266709615390918,0.2352949549106219
14,banana,2,autoMALA,626.6270431621917,1257.0440504278047,3.145716e6,0.1741997640082833,true,0.40533419230781836,0.09050854470385944
14,banana,2,autoMALA,1164.4385062947713,4578.42703152712,3.145716e6,0.19968811975862977,true,0.8106683846156367,0.024734289751710863
4,banana,2,autoMALA_fixed,648.6601121055178,891.3691118496585,1.3839965e7,0.33705102957279515,false,0.016992672651679613,0.6655184109514233
4,banana,2,autoMALA_fixed,513.6545863026657,2.651850896413487e10,3.145716e6,1.917291327041805e-9,true,0.00026551051018249396,0.9999999999999669
4,banana,2,autoMALA_fixed,513.6572355726121,6.575896990275447e9,3.145716e6,1.7009696031582058e-16,true,0.0005310210203649879,0.9999999999999996
4,banana,2,autoMALA_fixed,514.2673690927267,1.6017845667185942e7,3.145716e6,8.586725101517666e-9,true,0.0010620420407299758,0.9999999999961544
4,banana,2,autoMALA_fixed,514.1076957005463,36155.507729856596,3.145716e6,3.5097343887916402e-6,true,0.0021240840814599517,0.9999999984270533
4,banana,2,autoMALA_fixed,523.119117207732,23080.56328719516,3.145716e6,8.448077441692724e-5,true,0.004248168162919903,0.999999761338661
4,banana,2,autoMALA_fixed,519.3931520928218,3292.0223938600448,3.145716e6,0.0010192129952500968,true,0.008496336325839807,0.9999579202241324
4,banana,2,autoMALA_fixed,518.8403425863967,771.3321603013545,3.145716e6,0.010338524526849377,true,0.016992672651679613,0.991313343041369
4,banana,2,autoMALA_fixed,549.9934173452214,976.7250714010224,3.145716e6,0.0526302123506187,true,0.03398534530335923,0.9371875082743832
4,banana,2,autoMALA_fixed,519.9555956993025,205.49387217611505,3.145716e6,0.04064977541000498,true,0.06797069060671845,0.3242076114309975
4,banana,2,autoMALA_fixed,571.0023753664603,718.4363438800603,3.145716e6,0.1365689049522668,true,0.1359413812134369,0.40348443838571363
2,banana,2,autoMALA_fixed,616.3826412811275,782.752144086003,1.3100461e7,0.28263561609835774,false,0.03345895164609465,0.6753140405663964
2,banana,2,autoMALA_fixed,513.6583969494387,5.819882790308058e10,3.145716e6,1.1877230893987164e-12,true,0.0005227961194702289,0.9999999999999996
2,banana,2,autoMALA_fixed,515.5745992474234,1.0062480283973585e6,3.145716e6,1.180173890820586e-7,true,0.0010455922389404578,0.9999999999685225
2,banana,2,autoMALA_fixed,514.6091324306167,78696.79733675772,3.145716e6,3.216855766706258e-6,true,0.0020911844778809157,0.9999999990801649
2,banana,2,autoMALA_fixed,518.7923854849305,12410.358193278105,3.145716e6,7.550080863955052e-5,true,0.004182368955761831,0.9999997064235444
2,banana,2,autoMALA_fixed,522.9404669901215,3851.2435174370517,3.145716e6,0.0008123429571525372,true,0.008364737911523663,0.9999683490288391
2,banana,2,autoMALA_fixed,522.2778724096074,1136.6617859401254,3.145716e6,0.0076655398743916145,true,0.016729475823047325,0.9969793029863931
2,banana,2,autoMALA_fixed,541.2574136483369,850.3192732845451,3.145716e6,0.042841208587367396,true,0.03345895164609465,0.9256927447020707
2,banana,2,autoMALA_fixed,626.0183794263936,1356.9587505656052,3.145716e6,0.11821462920872064,true,0.0669179032921893,0.7547423295832388
2,banana,2,autoMALA_fixed,601.3216215185927,912.4604095774758,3.145716e6,0.16139771033799502,true,0.1338358065843786,0.3921328765256203
2,banana,2,autoMALA_fixed,557.8432722117379,426.5141552617962,3.145716e6,0.14397290962615514,true,0.2676716131687572,0.13992032244151947
16,normal,2,mix_autoMALA,158072.2995427708,157127.08951046504,3.956485e6,3.4006254884870004,false,1.2699477936703536,0.66053461567188
16,normal,2,mix_autoMALA,637.3062403509304,694.0736901091283,3.145716e6,0.00460896292411245,true,0.019842934276099275,0.9999990776704392
16,normal,2,mix_autoMALA,999.4009069782805,1005.3699461461499,3.145716e6,0.018905255393236235,true,0.03968586855219855,0.999992231888208
16,normal,2,mix_autoMALA,2767.6163630489123,2752.9455214508607,3.145716e6,0.07485647740414192,true,0.0793717371043971,0.9999379713068225
16,normal,2,mix_autoMALA,10460.775664715602,10352.742933118634,3.145716e6,0.2931304261386148,true,0.1587434742087942,0.9995043477843859
16,normal,2,mix_autoMALA,42755.40742839289,42265.87216357049,3.145716e6,1.0825084866076193,true,0.3174869484175884,0.9960210081060581
16,normal,2,mix_autoMALA,169921.10218676468,168864.8123982861,3.145716e6,3.0305663460062586,true,0.6349738968351768,0.9680089938818565
16,normal,2,mix_autoMALA,256696.7507470755,256641.18649098117,3.145716e6,3.99688239445735,true,1.2699477936703536,0.7523651083023841
16,normal,2,mix_autoMALA,100367.3539667026,100213.53383853698,3.145716e6,2.213347774905434,true,2.539895587340707,0.10220989546042628
16,normal,2,mix_autoMALA,513.0019569471624,941.1763247663035,3.145716e6,0.0,true,5.079791174681414,9.51974812586234e-10
16,normal,2,mix_autoMALA,513.0019569471624,1575.16996020031,3.145716e6,0.0,true,10.159582349362829,0.0
2,funnel,2,autoMALA,3333.100289600731,3305.3729862400987,1.6782014e7,7.42907487175235,false,0.733434656226142,0.605495431472975
2,funnel,2,autoMALA,521.3709307043957,387.9576633742881,3.145716e6,0.0023716193160455523,true,0.011459916503533469,0.9987240081343596
2,funnel,2,autoMALA,553.7965703500961,514.2124744651416,3.145716e6,0.01658763955258368,true,0.022919833007066938,0.9780717352647171
2,funnel,2,autoMALA,700.4223777895078,820.9027607700758,3.145716e6,0.08818361378440781,true,0.045839666014133876,0.9754226708776607
2,funnel,2,autoMALA,1008.5507898755245,1032.5377936046107,3.145716e6,0.37600866470463956,true,0.09167933202826775,0.9070886176342566
2,funnel,2,autoMALA,1874.5626288412368,2091.8766292153555,3.145716e6,1.137126045461021,true,0.1833586640565355,0.848269051866501
2,funnel,2,autoMALA,2597.9901431877793,2859.7902835396503,3.145716e6,2.8027142612883518,true,0.366717328113071,0.7435679244075292
2,funnel,2,autoMALA,7117.0381673473,7382.340452101905,3.145716e6,6.822655044378108,true,0.733434656226142,0.5546654385604198
2,funnel,2,autoMALA,4302.665202549159,3786.406053979216,3.145716e6,9.648286778280205,true,1.466869312452284,0.29634609409876594
2,funnel,2,autoMALA,2711.591336008932,2585.378436745699,3.145716e6,6.498934445918091,true,2.933738624904568,0.06677646532015581
2,funnel,2,autoMALA,1013.8352878534572,1148.3225820053776,3.145716e6,1.549717258125776,true,5.867477249809136,0.004632002020853046
9,banana,2,mix_autoMALA,567.0627027262078,871.136936758248,4.848809e6,0.09495559524696685,false,0.1208484541441276,0.6416740087999351
9,banana,2,mix_autoMALA,514.4028683907078,19365.790947043573,3.145716e6,8.732849872573028e-6,true,0.0018882570960019939,0.9999999925194526
9,banana,2,mix_autoMALA,516.3364072362692,5133.245522038816,3.145716e6,8.877756453969464e-5,true,0.0037765141920039877,0.999999447101726
9,banana,2,mix_autoMALA,516.7623880755986,1936.2684821425769,3.145716e6,0.0007692329485931325,true,0.007553028384007975,0.9999320284158566
9,banana,2,mix_autoMALA,516.6437132770147,528.2023895214586,3.145716e6,0.007637059097086654,true,0.01510605676801595,0.9936619489069494
9,banana,2,mix_autoMALA,546.2420195455213,1090.6648027029917,3.145716e6,0.039697073115028014,true,0.0302121135360319,0.9577383543171382
9,banana,2,mix_autoMALA,560.7954144260211,663.6610930013442,3.145716e6,0.0904140878158469,true,0.0604242270720638,0.6386026060750426
9,banana,2,mix_autoMALA,607.1775636848953,1030.3955400498826,3.145716e6,0.14601820841967536,true,0.1208484541441276,0.4282700921300796
9,banana,2,mix_autoMALA,662.803118779489,1631.0087987574454,3.145716e6,0.19258876669717634,true,0.2416969082882552,0.20870703551079822
9,banana,2,mix_autoMALA,578.8511112809059,429.7973031857226,3.145716e6,0.05945420030220487,true,0.4833938165765104,0.013489852349931553
9,banana,2,mix_autoMALA,665.9117984018314,1125.041198129513,3.145716e6,0.10236300877019482,true,0.9667876331530209,0.008311515655844818
7,banana,2,autoMALA,608.9107854743501,921.0440623226353,1.4351495e7,0.2029436246250357,false,0.11529365760581625,0.6452701850083737
7,banana,2,autoMALA,513.7640688689645,151335.47891724663,3.145716e6,1.8266626678218333e-6,true,0.001801463400090879,0.9999999995222961
7,banana,2,autoMALA,519.3412247671886,22809.483287151692,3.145716e6,5.00710718694908e-5,true,0.003602926800181758,0.9999999034579706
7,banana,2,autoMALA,523.5715954921006,5834.914003591306,3.145716e6,0.000629362461352443,true,0.007205853600363516,0.9999884679710878
7,banana,2,autoMALA,528.5844384125542,2334.763322188939,3.145716e6,0.006166147390035831,true,0.014411707200727032,0.999292011689651
7,banana,2,autoMALA,547.4757936649279,1128.1549227882704,3.145716e6,0.03765335047843337,true,0.028823414401454063,0.9672796441061744
7,banana,2,autoMALA,561.3298703180883,707.6131085754803,3.145716e6,0.08912392533913191,true,0.057646828802908126,0.7353979450422582
7,banana,2,autoMALA,596.1628006146699,931.5248183390822,3.145716e6,0.1440118737080581,true,0.11529365760581625,0.47705914004471456
7,banana,2,autoMALA,673.7519502649526,1660.3424888730808,3.145716e6,0.22026264898319903,true,0.2305873152116325,0.30953024747288516
7,banana,2,autoMALA,747.6498369220506,2056.079206709428,3.145716e6,0.20931763455435376,true,0.461174630423265,0.08858289342520045
7,banana,2,autoMALA,956.9328644472076,4208.206852328701,3.145716e6,0.12315828765744344,true,0.92234926084653,0.012483652130900925
3,banana,2,autoMALA,531.4803742607705,183.59594126767433,1.5846747e7,0.11126768301617676,false,0.06901668638659203,0.6432610660005917
3,banana,2,autoMALA,514.3015317305287,2.947498934695141e6,3.145716e6,2.1883618497881917e-7,true,0.0010783857247905005,0.9999999999428003
3,banana,2,autoMALA,517.7981477456144,7473.799508738324,3.145716e6,9.517152296430303e-6,true,0.002156771449581001,0.9999999718004204
3,banana,2,autoMALA,516.0290782801933,7910.177142906983,3.145716e6,0.00014299956837234118,true,0.004313542899162002,0.999999340064439
3,banana,2,autoMALA,514.8185947688297,1155.5465607025003,3.145716e6,0.0028349785200136707,true,0.008627085798324004,0.9998584423269938
3,banana,2,autoMALA,517.7931930208724,690.4498664502588,3.145716e6,0.02149854209467707,true,0.017254171596648007,0.9953743691153931
3,banana,2,autoMALA,527.5664798486138,489.90012841729174,3.145716e6,0.05165333023212339,true,0.034508343193296015,0.8503851514158982
3,banana,2,autoMALA,586.888990207589,1007.0392211939914,3.145716e6,0.10770300251091243,true,0.06901668638659203,0.6696647947331207
3,banana,2,autoMALA,572.6152706304601,752.0716962549656,3.145716e6,0.13664633487082062,true,0.13803337277318406,0.401303578586952
3,banana,2,autoMALA,623.7724626219283,1115.330408954697,3.145716e6,0.19427321644763823,true,0.2760667455463681,0.20614588976477
3,banana,2,autoMALA,693.9487676812672,563.7625027214413,3.145716e6,0.12634101451086965,true,0.5521334910927362,0.021442322881374487
4,funnel,2,autoMALA_fixed,2414.233129889231,2486.617178898729,1.7434408e7,13.071442200632898,false,0.2538845103281603,0.6231409966318795
4,funnel,2,autoMALA_fixed,514.2920471956371,3090.1293013516515,3.145716e6,7.339485638648776e-5,true,0.0039669454738775044,0.9999999924818161
4,funnel,2,autoMALA_fixed,517.8799423740867,766.4154058658986,3.145716e6,0.0009281891494928002,true,0.007933890947755009,0.9999940012068117
4,funnel,2,autoMALA_fixed,534.9277999615704,681.4095574443733,3.145716e6,0.005328395289630404,true,0.015867781895510018,0.9990836213067684
4,funnel,2,autoMALA_fixed,595.0666845550685,715.5622409073765,3.145716e6,0.026727965661215783,true,0.031735563791020036,0.9918942519414906
4,funnel,2,autoMALA_fixed,802.6340954847586,924.7778218377485,3.145716e6,0.12689754455252966,true,0.06347112758204007,0.9773620309481129
4,funnel,2,autoMALA_fixed,1676.612336507633,1978.706587928933,3.145716e6,0.7739248244231584,true,0.12694225516408014,0.8971387445641866
4,funnel,2,autoMALA_fixed,2973.5038773509846,3438.2602555533995,3.145716e6,1.6093286256390034,true,0.2538845103281603,0.8247360508530314
4,funnel,2,autoMALA_fixed,4407.329720143482,4821.736085969303,3.145716e6,7.361370061833396,true,0.5077690206563206,0.5929346961161709
4,funnel,2,autoMALA_fixed,2055.8455945207434,2212.541988097587,3.145716e6,8.599068681283121,true,1.0155380413126411,0.41685913578259703
4,funnel,2,autoMALA_fixed,3494.886635844015,3036.765182488038,3.145716e6,9.46710161880772,true,2.0310760826252823,0.16563272456402373
19,funnel,2,autoMALA_fixed,2729.9890552863294,2796.308003223,1.7334491e7,11.72042945739502,false,0.2711153251747654,0.6121164202972794
19,funnel,2,autoMALA_fixed,514.3142348420668,3727.4712537083815,3.145716e6,5.480150788471206e-5,true,0.004236176955855709,0.999999990129194
19,funnel,2,autoMALA_fixed,518.2957925050135,517.5959039133041,3.145716e6,0.0008541017959034083,true,0.008472353911711418,0.9997153306015165
19,funnel,2,autoMALA_fixed,534.137689595716,610.8854823550705,3.145716e6,0.005651706465570067,true,0.016944707823422837,0.9983405229467214
19,funnel,2,autoMALA_fixed,584.7538538148746,535.0892473088456,3.145716e6,0.03343907289701432,true,0.03388941564684567,0.9922575021971631
19,funnel,2,autoMALA_fixed,769.8439489557343,718.5544327313551,3.145716e6,0.16269494311150123,true,0.06777883129369135,0.9424955396704844
19,funnel,2,autoMALA_fixed,1601.4758881597647,1776.592574031146,3.145716e6,0.6117929054694456,true,0.1355576625873827,0.8999176016118509
19,funnel,2,autoMALA_fixed,3261.6643786906516,3741.185180298862,3.145716e6,1.8949687295219544,true,0.2711153251747654,0.8073830915810916
19,funnel,2,autoMALA_fixed,2591.31969975017,2610.4213451390606,3.145716e6,5.107961905507808,true,0.5422306503495308,0.6528473910236916
19,funnel,2,autoMALA_fixed,4335.34938663439,4410.104664953295,3.145716e6,9.005256572113428,true,1.0844613006990615,0.4026247707796833
19,funnel,2,autoMALA_fixed,1423.1323218788211,1925.896966836303,3.145716e6,6.872447061524396,true,2.168922601398123,0.11356719616164873
14,funnel,2,autoMALA,4289.291782240395,4451.72185422674,1.6582798e7,8.401121478989326,false,0.7174093246101806,0.6080775260447921
14,funnel,2,autoMALA,525.850751655049,704.2795868594469,3.145716e6,0.0025009389162556177,true,0.011209520697034072,0.9999622008712887
14,funnel,2,autoMALA,543.5095734812752,503.4654202820535,3.145716e6,0.013114366028076434,true,0.022419041394068143,0.9983556100619487
14,funnel,2,autoMALA,647.3569895751077,684.3500503369737,3.145716e6,0.057841606250368785,true,0.04483808278813629,0.9876868869055048
14,funnel,2,autoMALA,1085.4392101194248,1226.3994316042053,3.145716e6,0.35979193087221456,true,0.08967616557627257,0.9363086478716752
14,funnel,2,autoMALA,2346.830278691446,2791.6057917099515,3.145716e6,0.9051350229219616,true,0.17935233115254515,0.8853616961896128
14,funnel,2,autoMALA,3476.5598518946836,3903.181618333682,3.145716e6,2.7957274773211185,true,0.3587046623050903,0.7594675610788287
14,funnel,2,autoMALA,2460.769981222787,2761.0096772564507,3.145716e6,6.415351518631717,true,0.7174093246101806,0.5392405401906887
14,funnel,2,autoMALA,1187.1137350292793,870.811835787219,3.145716e6,9.308079270521157,true,1.4348186492203612,0.299301606455389
14,funnel,2,autoMALA,3201.0680833348983,3051.7597473655655,3.145716e6,6.170683186251405,true,2.8696372984407224,0.06863083017853479
14,funnel,2,autoMALA,1014.4707985486727,1208.404684349404,3.145716e6,1.528622333098866,true,5.739274596881445,0.004874005353188077
16,banana,2,autoMALA_fixed,602.3681984774848,612.1910988400042,1.3657301e7,0.3169529314359373,false,0.029468985863530896,0.6625432653836996
16,banana,2,autoMALA_fixed,516.7557545592298,6.645599692974524e9,3.145716e6,2.3109659190450774e-12,true,0.00046045290411767025,0.9999999999999998
16,banana,2,autoMALA_fixed,515.4612376726401,4.722536289134663e7,3.145716e6,5.689830800897176e-8,true,0.0009209058082353405,0.9999999999866739
16,banana,2,autoMALA_fixed,513.600956409388,16511.416530228897,3.145716e6,4.653578369001095e-6,true,0.001841811616470681,0.9999999959040852
16,banana,2,autoMALA_fixed,514.5791525216265,5904.5859251077645,3.145716e6,6.496349591438771e-5,true,0.003683623232941362,0.9999996634760078
16,banana,2,autoMALA_fixed,516.0905019690912,2771.8161563679732,3.145716e6,0.0005626150225565872,true,0.007367246465882724,0.9999843551619394
16,banana,2,autoMALA_fixed,519.3101810161833,1708.2461072682015,3.145716e6,0.003716800307327761,true,0.014734492931765448,0.9994973085532055
16,banana,2,autoMALA_fixed,523.7818914885166,696.1619927782805,3.145716e6,0.022198299882047447,true,0.029468985863530896,0.9653015666887602
16,banana,2,autoMALA_fixed,520.0590704537345,117.85695184515876,3.145716e6,0.02474976144565735,true,0.05893797172706179,0.25693423501440027
16,banana,2,autoMALA_fixed,677.3277272428004,1561.0032757662439,3.145716e6,0.1642591047797181,true,0.11787594345412358,0.48088375982689363
16,banana,2,autoMALA_fixed,626.7077417611663,1086.0481145190017,3.145716e6,0.19553291966530997,true,0.23575188690824717,0.23362909040954064
4,normal,2,autoMALA,259397.8289821772,258272.58506252247,1.1866159e7,3.949016611425448,false,1.269385588931375,0.661554642881018
4,normal,2,autoMALA,616.4327356145957,621.0861059205324,3.145716e6,0.004762645999696887,true,0.019834149827052734,0.9999990216975966
4,normal,2,autoMALA,1006.9593169082765,1064.7372910698184,3.145716e6,0.018791677195705868,true,0.03966829965410547,0.9999922959636968
4,normal,2,autoMALA,2885.4524046166134,2994.0919999388534,3.145716e6,0.07523401105338652,true,0.07933659930821094,0.9999376731301142
4,normal,2,autoMALA,11018.937198493959,11193.037334556775,3.145716e6,0.2970200568745096,true,0.15867319861642187,0.999495004518176
4,normal,2,autoMALA,44144.21393924859,44156.321229082096,3.145716e6,1.089974637697619,true,0.31734639723284375,0.9959725882478303
4,normal,2,autoMALA,163090.44983497003,162045.87542709787,3.145716e6,3.043922695869801,true,0.6346927944656875,0.9679197211794338
4,normal,2,autoMALA,238571.760876385,238128.2492915169,3.145716e6,3.9761834193910883,true,1.269385588931375,0.7516331487932529
4,normal,2,autoMALA,86420.70170936883,85363.10932870931,3.145716e6,2.2263160907424164,true,2.53877117786275,0.10223154380616331
4,normal,2,autoMALA,658.7493247423931,936.6144333960132,3.145716e6,0.010645408531650202,true,5.0775423557255,0.0015426083943762695
4,normal,2,autoMALA,513.0019569471624,216.62287595445272,3.145716e6,0.0,true,10.155084711451,0.0
16,normal,2,autoMALA,279886.229729694,278830.8267895981,1.1863571e7,3.962590936563917,false,1.26956857830058,0.6616085482184577
16,normal,2,autoMALA,637.2360298121677,694.0406134181777,3.145716e6,0.0046061033156096255,true,0.01983700903594656,0.9999990785343204
16,normal,2,autoMALA,999.0953683561734,1005.0725416508802,3.145716e6,0.018893973140261904,true,0.03967401807189312,0.9999922388868501
16,normal,2,autoMALA,2766.119593674557,2751.4706480523932,3.145716e6,0.07481217552278564,true,0.07934803614378624,0.9999380268673828
16,normal,2,autoMALA,10454.154929275424,10346.104435799449,3.145716e6,0.2929588103467662,true,0.1586960722875725,0.999504792465933
16,normal,2,autoMALA,42734.40111167633,42244.56245684441,3.145716e6,1.08192072139195,true,0.317392144575145,0.9960246357401742
16,normal,2,autoMALA,169849.90030334226,168798.959794513,3.145716e6,3.0295849229112335,true,0.63478428915029,0.9680382158278513
16,normal,2,autoMALA,256271.12472740255,256288.89031094738,3.145716e6,3.9964309144563,true,1.26956857830058,0.7525773149180498
16,normal,2,autoMALA,105336.1928782262,104406.49873896326,3.145716e6,2.234829606380093,true,2.53913715660116,0.10239154088710763
16,normal,2,autoMALA,513.0019569471624,180.48414056061947,3.145716e6,0.0,true,5.07827431320232,1.531620873977654e-32
16,normal,2,autoMALA,513.0019569471624,1575.16996020031,3.145716e6,0.0,true,10.15654862640464,0.0
20,normal,2,autoMALA_fixed,285172.682961063,284215.9541714907,1.1861486e7,3.966596934698873,false,1.2685957463003605,0.660546857021031
20,normal,2,autoMALA_fixed,637.6271811206531,704.5027303911086,3.145716e6,0.004709431339509319,true,0.019821808535943133,0.9999990371388857
20,normal,2,autoMALA_fixed,1042.1818226177918,1096.8381098306884,3.145716e6,0.01875555670321491,true,0.03964361707188627,0.9999923435314109
20,normal,2,autoMALA_fixed,2905.1213022865554,2909.402160227421,3.145716e6,0.07487142530565861,true,0.07928723414377253,0.9999384384547962
20,normal,2,autoMALA_fixed,10677.879086539479,10625.07545184436,3.145716e6,0.29403685736511403,true,0.15857446828754507,0.9995048275468561
20,normal,2,autoMALA_fixed,42484.174379304386,42499.832150352115,3.145716e6,1.0839793786010359,true,0.31714893657509013,0.9960166802387153
20,normal,2,autoMALA_fixed,159308.38180434477,159125.3640553633,3.145716e6,3.036355647325392,true,0.6342978731501803,0.967991942923823
20,normal,2,autoMALA_fixed,272255.5065183884,272625.41075446503,3.145716e6,3.9848476311338987,true,1.2685957463003605,0.7523982962557307
20,normal,2,autoMALA_fixed,97557.2065141943,99196.49273221294,3.145716e6,2.2254341240222484,true,2.537191492600721,0.10353249128650019
20,normal,2,autoMALA_fixed,513.0019569471624,97.46469212332366,3.145716e6,0.0,true,5.074382985201442,1.7250341157199029e-102
20,normal,2,autoMALA_fixed,513.0019569471624,97.46469212332366,3.145716e6,0.0,true,10.148765970402884,0.0
15,funnel,2,autoMALA,5242.011740441634,5577.685232018013,1.6445336e7,8.075975536334292,false,0.7314811838145561,0.6070695212278452
15,funnel,2,autoMALA,529.2508307814634,831.3090476150109,3.145716e6,0.0031474785453745563,true,0.011429393497102439,0.9998669994407006
15,funnel,2,autoMALA,549.3828425514118,598.2555968220332,3.145716e6,0.01808075310662953,true,0.022858786994204877,0.9954307571869554
15,funnel,2,autoMALA,678.729393311941,763.1865998891222,3.145716e6,0.08837516333125081,true,0.045717573988409754,0.981664799285146
15,funnel,2,autoMALA,1219.281867654695,1312.3625171497627,3.145716e6,0.6113049727824559,true,0.09143514797681951,0.9050232519213175
15,funnel,2,autoMALA,1738.7462531417332,1740.2144738418701,3.145716e6,2.020108861310355,true,0.18287029595363902,0.8015020798968643
15,funnel,2,autoMALA,2457.2366227970397,2542.5564278549123,3.145716e6,4.464641575277222,true,0.36574059190727803,0.685309460700909
15,funnel,2,autoMALA,1874.1008591384268,1908.4377850469702,3.145716e6,6.582044159971218,true,0.7314811838145561,0.5429557751102653
15,funnel,2,autoMALA,4413.504985432423,4272.971431116335,3.145716e6,10.710022558633456,true,1.4629623676291121,0.27131129466812626
15,funnel,2,autoMALA,1786.779910368082,2276.3200177609224,3.145716e6,5.629079739939875,true,2.9259247352582243,0.058976890341379005
15,funnel,2,autoMALA,927.6782393384974,1208.4768492765331,3.145716e6,1.29141405400872,true,5.8518494705164485,0.004283993578116162
11,banana,2,autoMALA_fixed,586.7856185905631,574.189055964288,1.3236137e7,0.25856912070090543,false,0.035392320759010595,0.6710787925425337
11,banana,2,autoMALA_fixed,514.1075593908683,7.847698953506424e10,3.145716e6,2.287589624642751e-12,true,0.0005530050118595406,0.9999999999999997
11,banana,2,autoMALA_fixed,516.4697876027661,7.322148784547819e7,3.145716e6,4.312621840295446e-8,true,0.001106010023719081,0.9999999999893254
11,banana,2,autoMALA_fixed,520.7460224874067,392014.1017226255,3.145716e6,4.291419283550423e-6,true,0.002212020047438162,0.9999999979385703
11,banana,2,autoMALA_fixed,521.6224681223517,31857.519373403917,3.145716e6,5.9052390246665776e-5,true,0.004424040094876324,0.9999999081811531
11,banana,2,autoMALA_fixed,517.5647927022129,1431.7782000272493,3.145716e6,0.00275382045225687,true,0.008848080189752649,0.9998647930288636
11,banana,2,autoMALA_fixed,522.3062757711126,841.7231057109906,3.145716e6,0.021384061242812065,true,0.017696160379505298,0.995346786006287
11,banana,2,autoMALA_fixed,548.4943406029217,771.564675872118,3.145716e6,0.06094943529905604,true,0.035392320759010595,0.862129266306029
11,banana,2,autoMALA_fixed,573.4546070498839,684.487152109576,3.145716e6,0.10088037230579656,true,0.07078464151802119,0.6229826854059224
11,banana,2,autoMALA_fixed,626.402572327291,1190.8325147476794,3.145716e6,0.16888750835876934,true,0.14156928303604238,0.4138981122819319
11,banana,2,autoMALA_fixed,533.4831380625593,432.54954533562955,3.145716e6,0.07888085472827996,true,0.28313856607208476,0.06728265565389058
14,normal,2,autoMALA,253108.05351436144,253118.22486116912,1.1860624e7,3.956357825974412,false,1.2680904460249618,0.6613188192944182
14,normal,2,autoMALA,612.659261018068,602.553072328623,3.145716e6,0.004885483984879268,true,0.019813913219140028,0.9999989876505252
14,normal,2,autoMALA,993.8057115053489,1050.7838696435963,3.145716e6,0.01931235491764461,true,0.039627826438280056,0.9999921030686117
14,normal,2,autoMALA,2941.22837537501,3045.88676943315,3.145716e6,0.07556805191539366,true,0.07925565287656011,0.9999378284901207
14,normal,2,autoMALA,11112.8321036724,11146.085155634415,3.145716e6,0.29453956566949957,true,0.15851130575312022,0.9995016549217131
14,normal,2,autoMALA,44206.589624541295,43966.95851267756,3.145716e6,1.0846471988416528,true,0.31702261150624045,0.9960019647168444
14,normal,2,autoMALA,159373.62341152423,159052.32847769163,3.145716e6,3.0383690322045394,true,0.6340452230124809,0.9681233492237459
14,normal,2,autoMALA,260328.4866408473,260559.06344855038,3.145716e6,4.005312460814522,true,1.2680904460249618,0.7529129336812911
14,normal,2,autoMALA,98529.87478491366,100065.43073126188,3.145716e6,2.1857096884897143,true,2.5361808920499236,0.10192166299213225
14,normal,2,autoMALA,NaN,332.6057742445201,3.145716e6,0.0,true,5.072361784099847,4.3167069477711834e-44
14,normal,2,autoMALA,513.0019569471624,474.16221910420495,3.145716e6,0.0,true,10.144723568199694,0.0
2,banana,2,mix_autoMALA,548.7847439295302,660.9526697961666,4.961644e6,0.08694395493996133,false,0.11297102630024551,0.6401420290457328
2,banana,2,mix_autoMALA,514.800389324993,193646.5425587805,3.145716e6,1.7269221982643505e-6,true,0.0017651722859413361,0.9999999996709326
2,banana,2,mix_autoMALA,516.3026452116555,15926.127025139547,3.145716e6,3.314187316563822e-5,true,0.0035303445718826722,0.9999999303828009
2,banana,2,mix_autoMALA,522.3094698865173,5031.387200456038,3.145716e6,0.0004717841940443659,true,0.0070606891437653444,0.9999896471861283
2,banana,2,mix_autoMALA,521.3152483955165,1340.13329367327,3.145716e6,0.004941778344978918,true,0.014121378287530689,0.9987662728568951
2,banana,2,mix_autoMALA,539.5495499878897,1137.281100200176,3.145716e6,0.02776508027557284,true,0.028242756575061378,0.9773760052421979
2,banana,2,mix_autoMALA,620.768738201098,1578.1994727100507,3.145716e6,0.0836755251011618,true,0.056485513150122756,0.8745147019325573
2,banana,2,mix_autoMALA,571.3487209074682,678.9407058770051,3.145716e6,0.13043679316618775,true,0.11297102630024551,0.45601551050271794
2,banana,2,mix_autoMALA,675.3046353146,1502.4847152493803,3.145716e6,0.2179000008839715,true,0.22594205260049102,0.27957522127889867
2,banana,2,mix_autoMALA,847.7369377882852,2952.484074708227,3.145716e6,0.2167351352963099,true,0.45188410520098204,0.08480645374022493
2,banana,2,mix_autoMALA,1055.9899120951047,4447.717278749013,3.145716e6,0.15661775303880868,true,0.9037682104019641,0.015846525244174542
20,funnel,2,mix_autoMALA,1442.9345986256255,1267.369829711709,5.737174e6,3.9050548741702875,false,0.7570965340731766,0.600007436779711
20,funnel,2,mix_autoMALA,527.839638003198,647.4282449676765,3.145716e6,0.003234590672754531,true,0.011829633344893384,0.999986176985463
20,funnel,2,mix_autoMALA,574.1799302947304,792.7693102145809,3.145716e6,0.014806405425969246,true,0.023659266689786768,0.998979754028384
20,funnel,2,mix_autoMALA,691.9682070742175,859.17938954783,3.145716e6,0.06158513980996567,true,0.047318533379573535,0.9919792068245679
20,funnel,2,mix_autoMALA,1098.100790786473,1234.8745292636106,3.145716e6,0.2835731107936064,true,0.09463706675914707,0.9578042610862673
20,funnel,2,mix_autoMALA,1627.942039252994,1676.66551398805,3.145716e6,0.9790823825970675,true,0.18927413351829414,0.8832585652782929
20,funnel,2,mix_autoMALA,3315.716799793725,3678.0729594900013,3.145716e6,3.2339067309371057,true,0.3785482670365883,0.7309522442322768
20,funnel,2,mix_autoMALA,3598.428971142712,3759.271726394865,3.145716e6,7.249443870743744,true,0.7570965340731766,0.5387818958445018
20,funnel,2,mix_autoMALA,2562.641438006226,3115.3135896773674,3.145716e6,9.557805844420853,true,1.5141930681463531,0.25237388278800793
20,funnel,2,mix_autoMALA,2147.6461906613777,2453.1420539744595,3.145716e6,5.8294479439678275,true,3.0283861362927063,0.060019362896405574
20,funnel,2,mix_autoMALA,827.1779150024323,808.0879977992294,3.145716e6,1.5044796034464714,true,6.0567722725854125,0.003922801229726083
19,funnel,2,mix_autoMALA,2114.7898802599652,2178.5315384942965,5.82312e6,5.259037270208459,false,0.7118208917904777,0.6036636738939383
19,funnel,2,mix_autoMALA,521.9374014341097,588.4709545965311,3.145716e6,0.0016646183894511136,true,0.011122201434226214,0.9985079617158003
19,funnel,2,mix_autoMALA,548.0893930692218,581.9280245331529,3.145716e6,0.011674862071870474,true,0.022244402868452428,0.9973420573210855
19,funnel,2,mix_autoMALA,640.0860413181991,610.0676133032053,3.145716e6,0.06646180234296085,true,0.044488805736904856,0.986328087890401
19,funnel,2,mix_autoMALA,1027.4769021387303,1065.7265364337904,3.145716e6,0.2948655613439935,true,0.08897761147380971,0.9293518422407289
19,funnel,2,mix_autoMALA,2059.8629227861925,2297.952505659819,3.145716e6,0.9702808972639066,true,0.17795522294761942,0.8621814392745827
19,funnel,2,mix_autoMALA,2228.9328078728972,2312.213118849638,3.145716e6,2.9170328053586334,true,0.35591044589523885,0.7423319383263249
19,funnel,2,mix_autoMALA,2828.2167226184065,3054.2047967614612,3.145716e6,6.511893756368533,true,0.7118208917904777,0.5600729806480352
19,funnel,2,mix_autoMALA,3906.075879960595,4033.9112380745655,3.145716e6,10.94517173040866,true,1.4236417835809554,0.27201441713130853
19,funnel,2,mix_autoMALA,1650.121265266175,1961.9790552033955,3.145716e6,6.303234275127875,true,2.8472835671619108,0.06702805253294677
19,funnel,2,mix_autoMALA,966.6073808351191,921.6570917622003,3.145716e6,1.8914097796621174,true,5.6945671343238216,0.0051594567856416244
11,funnel,2,autoMALA_fixed,1909.5359422017593,1893.9920778222095,1.7333275e7,12.779374286016106,false,0.2485191135727178,0.6152949275066545
11,funnel,2,autoMALA_fixed,520.1354157740565,19774.162349347393,3.145716e6,5.86900970155211e-5,true,0.0038831111495737157,0.9999999947196366
11,funnel,2,autoMALA_fixed,519.2519872143056,1596.4867400835026,3.145716e6,0.0005177733352271894,true,0.007766222299147431,0.999999573498396
11,funnel,2,autoMALA_fixed,533.1298983128385,653.5113656776056,3.145716e6,0.004759128314732108,true,0.015532444598294863,0.9992803594417022
11,funnel,2,autoMALA_fixed,632.7699447688022,802.17772468351,3.145716e6,0.051913296659615214,true,0.031064889196589725,0.987676493809319
11,funnel,2,autoMALA_fixed,856.3186161024267,881.7666361254328,3.145716e6,0.32114433899530603,true,0.06212977839317945,0.9206448685543228
11,funnel,2,autoMALA_fixed,1476.5520845743176,1642.0866300185655,3.145716e6,0.4350127637918225,true,0.1242595567863589,0.9195384525911132
11,funnel,2,autoMALA_fixed,3090.2411924145,3634.4019955827957,3.145716e6,1.6575012619712404,true,0.2485191135727178,0.8257466166657251
11,funnel,2,autoMALA_fixed,3088.850261961376,3535.751235511653,3.145716e6,4.511641497880276,true,0.4970382271454356,0.6513236282287134
11,funnel,2,autoMALA_fixed,3314.5645410564475,3358.259695204049,3.145716e6,8.496697134701906,true,0.9940764542908712,0.4512042875689265
11,funnel,2,autoMALA_fixed,688.384452254292,329.28487579183144,3.145716e6,7.472692475907715,true,1.9881529085817424,0.14495273265708086
20,funnel,2,autoMALA_fixed,2099.7031989521183,2027.6545981862155,1.7117993e7,10.951446240579997,false,0.2766796665596529,0.6132974756814409
20,funnel,2,autoMALA_fixed,515.6732351368885,1916.3953191287942,3.145716e6,0.00018928158406007018,true,0.004323119789994577,0.9999999601318995
20,funnel,2,autoMALA_fixed,522.0373726276734,768.1084114483986,3.145716e6,0.0014667570742395723,true,0.008646239579989154,0.9999980665979039
20,funnel,2,autoMALA_fixed,545.8758122371331,731.8921448983278,3.145716e6,0.007403965069962788,true,0.017292479159978308,0.999808143117852
20,funnel,2,autoMALA_fixed,627.2500455352485,834.034379169451,3.145716e6,0.03264661359772846,true,0.034584958319956616,0.995679515894462
20,funnel,2,autoMALA_fixed,818.4935114879684,910.6111728962676,3.145716e6,0.14340532401808662,true,0.06916991663991323,0.9727696698419273
20,funnel,2,autoMALA_fixed,1353.941152359373,1406.5160190129784,3.145716e6,0.583369915049179,true,0.13833983327982646,0.9087843806463872
20,funnel,2,autoMALA_fixed,2182.6326801619025,2297.124208101576,3.145716e6,1.8895826746953703,true,0.2766796665596529,0.819769745074532
20,funnel,2,autoMALA_fixed,3962.3103407069298,4516.975521779503,3.145716e6,5.215136943343393,true,0.5533593331193059,0.6289967918482927
20,funnel,2,autoMALA_fixed,3396.6504736743254,3902.175173768623,3.145716e6,8.924311636432256,true,1.1067186662386117,0.3900066274611487
20,funnel,2,autoMALA_fixed,2755.1546259765923,2800.7878980011983,3.145716e6,8.657394962428244,true,2.2134373324772234,0.13513717856483132
19,normal,2,mix_autoMALA,184234.11797870335,183379.36973172697,3.95333e6,3.403590257220494,false,1.268602476744196,0.6605046641106193
19,normal,2,mix_autoMALA,625.4406190272355,641.5359860275325,3.145716e6,0.004637836060101323,true,0.01982191369912806,0.999999043533515
19,normal,2,mix_autoMALA,1039.191896023591,1078.4392986310206,3.145716e6,0.01906416568900297,true,0.03964382739825612,0.9999921668150507
19,normal,2,mix_autoMALA,2900.239678724241,2935.294521318655,3.145716e6,0.07549044622549596,true,0.07928765479651224,0.9999371656267441
19,normal,2,mix_autoMALA,10600.438659531264,10540.605947958145,3.145716e6,0.29467143276321955,true,0.1585753095930245,0.9994986557280113
19,normal,2,mix_autoMALA,42717.837684847545,42441.391801911566,3.145716e6,1.082762705869974,true,0.317150619186049,0.9960051933282347
19,normal,2,mix_autoMALA,173035.32648051775,171813.1177781796,3.145716e6,3.027745308833711,true,0.634301238372098,0.9680341572236064
19,normal,2,mix_autoMALA,255664.94717850673,254924.18998893208,3.145716e6,3.9795985068588835,true,1.268602476744196,0.7515393373673741
19,normal,2,mix_autoMALA,104485.15922349952,103405.78716722151,3.145716e6,2.2355800170132842,true,2.537204953488392,0.1025379031316482
19,normal,2,mix_autoMALA,513.0019569471624,1591.2347869207308,3.145716e6,0.0,true,5.074409906976784,3.9163273161787604e-17
19,normal,2,mix_autoMALA,513.0019569471624,1591.2347869207308,3.145716e6,0.0,true,10.148819813953567,0.0
13,normal,2,autoMALA,258386.05441980652,259415.5263674015,1.1859375e7,3.9489208507329177,false,1.2689453305894944,0.6607068027445137
13,normal,2,autoMALA,607.2271696080065,523.3915093687133,3.145716e6,0.004581253813891958,true,0.01982727079046085,0.9999990352705951
13,normal,2,autoMALA,983.1456307292859,937.377504222526,3.145716e6,0.018753421408853003,true,0.0396545415809217,0.9999921882680978
13,normal,2,autoMALA,2795.5734546262524,2731.683801048624,3.145716e6,0.07570408582076053,true,0.0793090831618434,0.9999365738287049
13,normal,2,autoMALA,10166.474682358941,10038.92159641511,3.145716e6,0.2969907052955342,true,0.1586181663236868,0.9994944357054847
13,normal,2,autoMALA,40226.59452751064,39726.47230512878,3.145716e6,1.089786872072629,true,0.3172363326473736,0.9959813302583945
13,normal,2,autoMALA,157225.03460180006,155545.92434638698,3.145716e6,3.0372879249567064,true,0.6344726652947472,0.9680455768484298
13,normal,2,autoMALA,256777.6198016147,257568.35352437288,3.145716e6,3.989187170500488,true,1.2689453305894944,0.7526378489193893
13,normal,2,autoMALA,92660.16501362268,92957.01060059278,3.145716e6,2.1742200567777044,true,2.537890661178989,0.10069848859170302
13,normal,2,autoMALA,513.0019569471624,342.4010875004933,3.145716e6,0.0,true,5.075781322357978,2.7531520888625896e-26
13,normal,2,autoMALA,513.0019569471624,451.9902182086274,3.145716e6,0.0,true,10.151562644715955,1.04e-322
15,banana,2,autoMALA,579.7463591626582,647.9162736754538,1.4685788e7,0.19992687085124786,false,0.10857446399732479,0.6435933119708844
15,banana,2,autoMALA,514.954570542915,62881.66361312717,3.145716e6,1.1598652847618767e-6,true,0.0016964759999581998,0.9999999997386086
15,banana,2,autoMALA,515.7989068315584,10307.50227276368,3.145716e6,4.475039988384872e-5,true,0.0033929519999163996,0.9999998255957665
15,banana,2,autoMALA,518.9173001297733,4302.417663009343,3.145716e6,0.0004917244224026741,true,0.006785903999832799,0.9999902679218499
15,banana,2,autoMALA,522.8490140193999,1676.3871687277451,3.145716e6,0.0054630544002619566,true,0.013571807999665599,0.9991531853441863
15,banana,2,autoMALA,549.7585267433543,1066.7431621501921,3.145716e6,0.046956902648737135,true,0.027143615999331197,0.9554068142505834
15,banana,2,autoMALA,536.9547286843725,487.5076826060805,3.145716e6,0.06858898841674274,true,0.054287231998662394,0.6978594205742347
15,banana,2,autoMALA,593.6159869312642,867.6220286711771,3.145716e6,0.1418068961034955,true,0.10857446399732479,0.45548677414727884
15,banana,2,autoMALA,708.5747478874251,1882.663442338388,3.145716e6,0.21657372909006217,true,0.21714892799464958,0.2934465560221799
15,banana,2,autoMALA,594.6654364704096,1014.6069029339587,3.145716e6,0.1648773652333664,true,0.43429785598929915,0.07827789195212187
15,banana,2,autoMALA,595.760875991971,344.21488531588767,3.145716e6,0.10881708690276815,true,0.8685957119785983,0.008525024656287733
20,funnel,2,autoMALA,4390.141358975033,4428.2189194790435,1.6597285e7,7.9992269954709,false,0.7342782091202887,0.6071385784877616
20,funnel,2,autoMALA,527.4281541227358,649.6969240743163,3.145716e6,0.003079786805850424,true,0.011473097017504512,0.9999881539287687
20,funnel,2,autoMALA,571.1813839421582,788.7961451030428,3.145716e6,0.013858621274166365,true,0.022946194035009023,0.999048441094521
20,funnel,2,autoMALA,674.2881550606537,822.5362419512193,3.145716e6,0.05625883607351957,true,0.045892388070018046,0.990237726897126
20,funnel,2,autoMALA,989.156889574134,1064.0531950166464,3.145716e6,0.25527101270884855,true,0.09178477614003609,0.951201719383393
20,funnel,2,autoMALA,1655.3187354855909,1737.3957900817568,3.145716e6,0.9414770712448307,true,0.18356955228007218,0.8855659720114447
20,funnel,2,autoMALA,2113.40461324883,2181.7824509166508,3.145716e6,3.1101100181890278,true,0.36713910456014437,0.7262629128826866
20,funnel,2,autoMALA,4126.9839233245675,4909.260594836462,3.145716e6,7.289161776991254,true,0.7342782091202887,0.5195825988290709
20,funnel,2,autoMALA,1795.606899144548,2213.9765961669773,3.145716e6,8.604485864436175,true,1.4685564182405775,0.24826034528017166
20,funnel,2,autoMALA,1678.615495964073,1417.6014828597242,3.145716e6,6.493087062203644,true,2.937112836481155,0.07026234195907244
20,funnel,2,autoMALA,841.6978371834886,1486.551202116899,3.145716e6,0.8521373519252172,true,5.87422567296231,0.0025197861412230055
19,banana,2,autoMALA,544.2143875212329,405.2036168512813,1.5207808e7,0.15684368855129,false,0.08388921478667188,0.6426813012379898
19,banana,2,autoMALA,514.0850483688195,6.002856340683777e9,3.145716e6,1.4179327667253457e-8,true,0.0013107689810417482,0.9999999999966988
19,banana,2,autoMALA,513.6732334024618,206648.88630315775,3.145716e6,5.859106916985814e-6,true,0.0026215379620834964,0.9999999970449186
19,banana,2,autoMALA,543.1943100813542,5647.849503624069,3.145716e6,0.00012722279214380337,true,0.005243075924166993,0.9999987684174658
19,banana,2,autoMALA,525.4302561452843,737.8362759556957,3.145716e6,0.0011681867928795804,true,0.010486151848333986,0.9995559802523285
19,banana,2,autoMALA,515.5834621288958,348.1147368779898,3.145716e6,0.013185992756115174,true,0.02097230369666797,0.9673191362721766
19,banana,2,autoMALA,530.2022412370482,606.4862943315524,3.145716e6,0.044288397163408356,true,0.04194460739333594,0.8715814894185122
19,banana,2,autoMALA,548.875988432829,547.2176472222834,3.145716e6,0.09732991908481667,true,0.08388921478667188,0.5281929934184834
19,banana,2,autoMALA,590.6686537845698,705.084145172356,3.145716e6,0.15057319350271464,true,0.16777842957334377,0.2979979620112298
19,banana,2,autoMALA,597.9547529772196,1026.2537347642938,3.145716e6,0.1749592654965419,true,0.33555685914668754,0.12824418208082666
19,banana,2,autoMALA,998.584875588559,2814.589075078718,3.145716e6,0.2163366666989974,true,0.6711137182933751,0.03945147069800006
11,funnel,2,mix_autoMALA,2122.7929513291306,2179.696336620093,5.767873e6,4.000324339560315,false,0.7251029525194678,0.6022303110373046
11,funnel,2,mix_autoMALA,524.2312045449347,901.2558201653079,3.145716e6,0.0017806047028837532,true,0.011329733633116684,0.9999906544907683
11,funnel,2,mix_autoMALA,574.642839512444,758.8224413245748,3.145716e6,0.022562085265194168,true,0.022659467266233368,0.9966163170932484
11,funnel,2,mix_autoMALA,741.7205823214555,835.0994090736571,3.145716e6,0.1403763505322694,true,0.045318934532466736,0.9574661770571298
11,funnel,2,mix_autoMALA,1180.0962404610354,1383.4246073700517,3.145716e6,0.2468050434842596,true,0.09063786906493347,0.9542509483198218
11,funnel,2,mix_autoMALA,2056.13337649783,2340.275431281622,3.145716e6,0.9262952990011052,true,0.18127573812986694,0.8795726167899192
11,funnel,2,mix_autoMALA,3044.6500339071968,3436.2891449079325,3.145716e6,2.6799773761982757,true,0.3625514762597339,0.7589372783366645
11,funnel,2,mix_autoMALA,4078.1330748659516,4396.900717172014,3.145716e6,7.440036134474173,true,0.7251029525194678,0.5317630171208908
11,funnel,2,mix_autoMALA,3035.9182912364054,3176.1030045656753,3.145716e6,9.434017685872783,true,1.4502059050389355,0.2849991707844522
11,funnel,2,mix_autoMALA,1839.4774070991598,2194.890534821092,3.145716e6,5.7594448053269724,true,2.900411810077871,0.06339274376784315
11,funnel,2,mix_autoMALA,1087.557658758341,1186.914109564807,3.145716e6,1.4160619985424538,true,5.800823620155742,0.004197278186343578
5,funnel,2,mix_autoMALA,2654.1560622334914,2855.826357222347,5.793634e6,4.237697377656757,false,0.7370966570191105,0.601073801780281
5,funnel,2,mix_autoMALA,519.9434906649105,593.6228911884688,3.145716e6,0.003150245189608769,true,0.011517135265923602,0.9998404203440948
5,funnel,2,mix_autoMALA,554.4415343518361,628.2050767930184,3.145716e6,0.01770332217532588,true,0.023034270531847204,0.9969161070307558
5,funnel,2,mix_autoMALA,667.5529597940895,737.2063955097346,3.145716e6,0.06555943986490037,true,0.04606854106369441,0.9880594594706078
5,funnel,2,mix_autoMALA,1059.6623321207035,1178.545158149466,3.145716e6,0.28535550456623127,true,0.09213708212738882,0.9514631245594918
5,funnel,2,mix_autoMALA,1776.2772830212764,1908.5446855183043,3.145716e6,1.0703480905992844,true,0.18427416425477763,0.8599739461412205
5,funnel,2,mix_autoMALA,3906.8173645286893,4446.726220565976,3.145716e6,3.5478883531132883,true,0.36854832850955527,0.7186331958541375
5,funnel,2,mix_autoMALA,1163.1431768695097,956.3154063622607,3.145716e6,6.641271390279224,true,0.7370966570191105,0.5064249238806727
5,funnel,2,mix_autoMALA,3452.846964552032,3612.9398278888016,3.145716e6,9.922959318559474,true,1.474193314038221,0.2716366720687958
5,funnel,2,mix_autoMALA,2942.810244957629,2723.829258437905,3.145716e6,6.440629323734851,true,2.948386628076442,0.06820773623600578
5,funnel,2,mix_autoMALA,753.4810430041881,503.38139797622154,3.145716e6,1.3637103594901132,true,5.896773256152884,0.004151314788306309
14,normal,2,mix_autoMALA,172800.7862059565,172422.8152666875,3.95602e6,3.397184804836897,false,1.2693868006563405,0.661599871815432
14,normal,2,mix_autoMALA,612.8802687177597,602.8454772089792,3.145716e6,0.004895600262407971,true,0.01983416876025532,0.9999989845400635
14,normal,2,mix_autoMALA,994.9687314887491,1052.0476812543004,3.145716e6,0.01935122260757058,true,0.03966833752051064,0.9999920790622885
14,normal,2,mix_autoMALA,2947.23410628044,3051.927338693627,3.145716e6,0.07572052833131702,true,0.07933667504102128,0.9999376379753264
14,normal,2,mix_autoMALA,11135.191012591153,11167.987392884064,3.145716e6,0.29512879399944153,true,0.15867335008204256,0.999500111925816
14,normal,2,mix_autoMALA,44294.97869087876,44056.49692320788,3.145716e6,1.0866243262798427,true,0.3173467001640851,0.9959896144223085
14,normal,2,mix_autoMALA,159715.2711503511,159386.1496002581,3.145716e6,3.0417604781757035,true,0.6346934003281702,0.9680238528338871
14,normal,2,mix_autoMALA,257771.81417899922,257971.04090973194,3.145716e6,4.0053385401625325,true,1.2693868006563405,0.7521373337791007
14,normal,2,mix_autoMALA,105276.25800533607,105617.01841098542,3.145716e6,2.241803704718007,true,2.538773601312681,0.10437127008951158
14,normal,2,mix_autoMALA,973.7768823344765,1218.510179267234,3.145716e6,0.03729092190803897,true,5.077547202625362,0.004229497630741897
14,normal,2,mix_autoMALA,513.0019569471624,1172.1867453502966,3.145716e6,0.0,true,10.155094405250724,0.0
1,normal,2,autoMALA_fixed,250487.65274389775,249261.14801600052,1.1863605e7,3.9623541760183407,false,1.2693951251691242,0.6604907021639685
1,normal,2,autoMALA_fixed,633.0654929758579,674.3325705418097,3.145716e6,0.004712440949432618,true,0.019834298830767566,0.9999990621414049
1,normal,2,autoMALA_fixed,1075.8768844847382,1125.0980072203079,3.145716e6,0.018905705465243942,true,0.03966859766153513,0.9999923518624142
1,normal,2,autoMALA_fixed,3081.0388126189932,3125.7839807366886,3.145716e6,0.07510944877938526,true,0.07933719532307026,0.9999381515775985
1,normal,2,autoMALA_fixed,10849.257941432303,10981.615167915681,3.145716e6,0.2931285013411335,true,0.15867439064614053,0.9995068900504701
1,normal,2,autoMALA_fixed,42679.85718096178,42962.512919724475,3.145716e6,1.079995686487085,true,0.31734878129228106,0.99602985667366
1,normal,2,autoMALA_fixed,150708.72928956492,150531.06093748726,3.145716e6,3.027691045144386,true,0.6346975625845621,0.9681287249637248
1,normal,2,autoMALA_fixed,240709.62672752052,240377.8817093405,3.145716e6,3.9970524613681593,true,1.2693951251691242,0.7521964419243826
1,normal,2,autoMALA_fixed,99678.60815158713,100099.66278584226,3.145716e6,2.1877146443736843,true,2.5387902503382485,0.10194250346438262
1,normal,2,autoMALA_fixed,790.7103752715636,1345.9608304986464,3.145716e6,0.011383982650034282,true,5.077580500676497,0.0019565557961166873
1,normal,2,autoMALA_fixed,513.0019569471624,203.0429875799101,3.145716e6,0.0,true,10.155161001352994,0.0
14,banana,2,mix_autoMALA,597.82707674733,1089.0015779875368,4.967459e6,0.11172803890085466,false,0.11804779133436505,0.6419904083518134
14,banana,2,mix_autoMALA,516.0889378223442,48843.74830666199,3.145716e6,4.131281886330566e-6,true,0.0018444967395994539,0.9999999973412185
14,banana,2,mix_autoMALA,517.2330061998855,11123.101118593107,3.145716e6,6.675879291435997e-5,true,0.0036889934791989078,0.9999997490705708
14,banana,2,mix_autoMALA,518.9062763881727,2818.0166809142797,3.145716e6,0.0005127753196937898,true,0.0073779869583978155,0.9999780354795621
14,banana,2,mix_autoMALA,519.2218866519302,1122.264923904203,3.145716e6,0.005060987109101371,true,0.014755973916795631,0.9983696878569802
14,banana,2,mix_autoMALA,538.0937811745339,1049.196818320175,3.145716e6,0.023338616653421743,true,0.029511947833591262,0.9777564644516752
14,banana,2,mix_autoMALA,588.8484690095363,1034.5862906206407,3.145716e6,0.10808460225858824,true,0.059023895667182524,0.739070730415675
14,banana,2,mix_autoMALA,579.8675048597029,665.4581155773926,3.145716e6,0.1381580280974232,true,0.11804779133436505,0.42014640439366324
14,banana,2,mix_autoMALA,572.6020909622845,775.698556309556,3.145716e6,0.17377921239173488,true,0.2360955826687301,0.2087233209365484
14,banana,2,mix_autoMALA,569.566708948133,641.8848236874092,3.145716e6,0.14260279901286865,true,0.4721911653374602,0.04981813022973162
14,banana,2,mix_autoMALA,710.3388414414956,959.4158510036358,3.145716e6,0.12304286001096383,true,0.9443823306749204,0.009476923038069015
9,funnel,2,mix_autoMALA,3145.13149226855,3484.6396427593595,5.59757e6,3.956017511690038,false,0.7645709893745931,0.5996725791322928
9,funnel,2,mix_autoMALA,521.9284547895659,310.5943048771041,3.145716e6,0.004024778422566961,true,0.011946421708978017,0.9999713354226906
9,funnel,2,mix_autoMALA,555.3466909058649,494.17708811393413,3.145716e6,0.022906457455985435,true,0.023892843417956035,0.9937312459090103
9,funnel,2,mix_autoMALA,710.1917253226331,795.3564421734972,3.145716e6,0.1066263517421807,true,0.04778568683591207,0.9676923468258501
9,funnel,2,mix_autoMALA,1181.6367140639566,1318.7844535740805,3.145716e6,0.4762453059878459,true,0.09557137367182414,0.9211903180709207
9,funnel,2,mix_autoMALA,2315.719316544031,2647.048572504085,3.145716e6,1.20317887931751,true,0.19114274734364828,0.8633538370807274
9,funnel,2,mix_autoMALA,3642.511079079836,4068.414714712233,3.145716e6,3.4144768033828194,true,0.38228549468729656,0.7340425181177374
9,funnel,2,mix_autoMALA,3750.4297674606955,3881.1147179285235,3.145716e6,7.37393027101681,true,0.7645709893745931,0.5360866924339788
9,funnel,2,mix_autoMALA,3578.7952624620807,3617.7261841043382,3.145716e6,10.08630559957946,true,1.5291419787491862,0.2722820601395172
9,funnel,2,mix_autoMALA,2650.2763302111407,2638.275827695108,3.145716e6,6.051120377978189,true,3.0582839574983725,0.06010552608483147
9,funnel,2,mix_autoMALA,980.0059548228454,1247.5661748116377,3.145716e6,1.2724487246058886,true,6.116567914996745,0.0037954522961891404
9,normal,2,autoMALA,273621.1705759725,271166.3930617338,1.1863033e7,3.9825486968097694,false,1.270775221359109,0.6607878211774115
9,normal,2,autoMALA,618.1042967725655,547.9732851579769,3.145716e6,0.005178427836768627,true,0.01985586283373608,0.999998815294396
9,normal,2,autoMALA,952.0540162798738,900.2798270500613,3.145716e6,0.019698212162355653,true,0.03971172566747216,0.999991364904045
9,normal,2,autoMALA,2566.5338772139135,2563.664636172353,3.145716e6,0.07664830339797929,true,0.07942345133494431,0.9999344711282344
9,normal,2,autoMALA,9492.040748421514,9617.283013578599,3.145716e6,0.29769762329129495,true,0.15884690266988863,0.9994887349623782
9,normal,2,autoMALA,38968.73144254277,39317.40254261045,3.145716e6,1.088603427121969,true,0.31769380533977726,0.9959660995450375
9,normal,2,autoMALA,151882.83404672044,152209.29891797184,3.145716e6,3.034979203762858,true,0.6353876106795545,0.9679828499878912
9,normal,2,autoMALA,262696.28740390897,262282.62449140643,3.145716e6,4.0173684751184995,true,1.270775221359109,0.7520914083740069
9,normal,2,autoMALA,93291.2910135223,94747.51104668014,3.145716e6,2.141885120723465,true,2.541550442718218,0.10011643541987802
9,normal,2,autoMALA,885.3513881557867,1446.6055728205456,3.145716e6,0.014523526597748988,true,5.083100885436436,0.0022092133787907516
9,normal,2,autoMALA,513.0019569471624,5781.764757995909,3.145716e6,0.0,true,10.166201770872872,0.0
12,banana,2,autoMALA_fixed,588.3283462215969,628.7206611313923,1.3271288e7,0.2843793591028175,false,0.03539150277518169,0.6630957649875185
12,banana,2,autoMALA_fixed,518.7712830906511,2.6694470234088616e9,3.145716e6,3.742884408505377e-11,true,0.0005529922308622139,0.999999999999999
12,banana,2,autoMALA_fixed,519.6397469704569,4.717176027892982e7,3.145716e6,8.939821316486454e-8,true,0.0011059844617244277,0.9999999999593413
12,banana,2,autoMALA_fixed,515.0860327403095,5753.553144670716,3.145716e6,7.95461830962682e-6,true,0.0022119689234488555,0.9999999771639649
12,banana,2,autoMALA_fixed,517.099987923967,1421.7023512369065,3.145716e6,7.135311168223683e-5,true,0.004423937846897711,0.9999980813805781
12,banana,2,autoMALA_fixed,513.8982669639299,1039.4436875742408,3.145716e6,0.0005868850506095827,true,0.008847875693795422,0.9999565442529551
12,banana,2,autoMALA_fixed,517.6676808191531,372.36782540217087,3.145716e6,0.011122302930222745,true,0.017695751387590844,0.971699000822415
12,banana,2,autoMALA_fixed,550.8737656534879,972.7306731289095,3.145716e6,0.05058167642744943,true,0.03539150277518169,0.9235611215837229
12,banana,2,autoMALA_fixed,545.4990673046775,355.2948837104573,3.145716e6,0.07163412637788252,true,0.07078300555036338,0.5192643717372533
12,banana,2,autoMALA_fixed,575.6134633549291,579.4147976002218,3.145716e6,0.1247674859245889,true,0.14156601110072675,0.33822521996444976
12,banana,2,autoMALA_fixed,630.7807641807849,1389.3135639324655,3.145716e6,0.17505277952818474,true,0.2831320222014535,0.15862353973511742
13,banana,2,mix_autoMALA,545.7098757331416,593.7117605621081,5.125411e6,0.09438416584019439,false,0.09479437293149955,0.6398640958035806
13,banana,2,mix_autoMALA,514.119115546745,10781.820199054633,3.145716e6,2.2589688837335413e-6,true,0.0014811620770546804,0.9999999923847254
13,banana,2,mix_autoMALA,521.3193262695892,3438.1526331214864,3.145716e6,4.4952141132831e-5,true,0.002962324154109361,0.9999996332308254
13,banana,2,mix_autoMALA,519.7701113223742,1156.8707382282005,3.145716e6,0.0004959931176706737,true,0.005924648308218722,0.9999670407534039
13,banana,2,mix_autoMALA,520.3652916156567,604.9452439927692,3.145716e6,0.004896068710745731,true,0.011849296616437443,0.9982571035449754
13,banana,2,mix_autoMALA,527.5713481978468,754.0253532601274,3.145716e6,0.0267268813940546,true,0.023698593232874886,0.9770469835632554
13,banana,2,mix_autoMALA,557.2720688560896,857.8189414234648,3.145716e6,0.0631842852557833,true,0.04739718646574977,0.8632918484385622
13,banana,2,mix_autoMALA,549.0387266878031,529.7672535576398,3.145716e6,0.10820764922747608,true,0.09479437293149955,0.47614239823820953
13,banana,2,mix_autoMALA,581.759740490859,825.4066487081604,3.145716e6,0.16323576411899834,true,0.1895887458629991,0.2654135597957099
13,banana,2,mix_autoMALA,626.3923986197938,1478.1149340441043,3.145716e6,0.21737453925626452,true,0.3791774917259982,0.15430106257694468
13,banana,2,mix_autoMALA,1247.9436305699023,3509.5020636566596,3.145716e6,0.2064822732150375,true,0.7583549834519964,0.024792338265258774
1,funnel,2,autoMALA,6074.144341377371,6437.55629494119,1.6417354e7,8.02850327510282,false,0.7480193032157894,0.6066179937053378
1,funnel,2,autoMALA,528.4883253441212,823.9540312450558,3.145716e6,0.0036123480899017952,true,0.011687801612746709,0.9997028751446412
1,funnel,2,autoMALA,565.0495804424042,715.6534866009571,3.145716e6,0.014030040849682705,true,0.023375603225493417,0.9932728807293549
1,funnel,2,autoMALA,687.586858297839,826.8804598217355,3.145716e6,0.05495839848158661,true,0.046751206450986835,0.9858064005644228
1,funnel,2,autoMALA,981.6646597344442,1020.1279662841969,3.145716e6,0.2638842870992982,true,0.09350241290197367,0.9546915757167957
1,funnel,2,autoMALA,1229.5742648749288,1111.8683817184976,3.145716e6,0.9962958636906931,true,0.18700482580394734,0.8650152033642202
1,funnel,2,autoMALA,1424.3623847007677,1271.8914742571092,3.145716e6,2.751763378802265,true,0.3740096516078947,0.7182868556751946
1,funnel,2,autoMALA,2977.4681233213378,3400.022694857054,3.145716e6,6.575080877769478,true,0.7480193032157894,0.5469030979380516
1,funnel,2,autoMALA,4176.82383643152,4041.7062826511933,3.145716e6,9.739537079005148,true,1.4960386064315787,0.28067243459095054
1,funnel,2,autoMALA,3946.250576076127,2955.3623604470563,3.145716e6,6.481542174389777,true,2.9920772128631574,0.06742558237442761
1,funnel,2,autoMALA,1042.47900534973,1066.9482697883482,3.145716e6,1.6718528290774253,true,5.984154425726315,0.004619011898243823
14,normal,2,autoMALA_fixed,254888.7313741295,256022.32366644146,1.1861357e7,3.9352164368367033,false,1.269334310500965,0.6612586309931165
14,normal,2,autoMALA_fixed,612.8713142939589,602.833630736863,3.145716e6,0.004895190463581707,true,0.019833348601577577,0.9999989846661193
14,normal,2,autoMALA_fixed,994.9216070534407,1051.9964789274911,3.145716e6,0.01934964808796823,true,0.03966669720315515,0.9999920800352552
14,normal,2,autoMALA_fixed,2947.009036325251,3051.702025914983,3.145716e6,0.0757143512223259,true,0.0793333944063103,0.9999376457030298
14,normal,2,autoMALA_fixed,11134.285251513094,11167.100144745942,3.145716e6,0.29510492570457436,true,0.1586667888126206,0.9995001744626035
14,normal,2,autoMALA_fixed,44291.30041086848,44052.977563292945,3.145716e6,1.0865416010808497,true,0.3173335776252412,0.995990123739749
14,normal,2,autoMALA_fixed,159694.53943248696,159366.1057435116,3.145716e6,3.0416119115226574,true,0.6346671552504825,0.9680275277269711
14,normal,2,autoMALA_fixed,257859.62243254157,258074.07820162535,3.145716e6,4.005306399685376,true,1.269334310500965,0.7521705572739948
14,normal,2,autoMALA_fixed,93861.46251714013,91952.99130630199,3.145716e6,2.232655945909949,true,2.53866862100193,0.102106474037673
14,normal,2,autoMALA_fixed,774.988604664999,1187.8852331105686,3.145716e6,0.015028225247129825,true,5.07733724200386,0.0023731105485455357
14,normal,2,autoMALA_fixed,513.0019569471624,384.67288669260495,3.145716e6,0.0,true,10.15467448400772,0.0
6,banana,2,autoMALA,548.9384833950869,375.8621952357627,1.5223263e7,0.17302341159405363,false,0.08912856607887254,0.643006243797478
6,banana,2,autoMALA,516.2934009611096,1.1581081621033521e6,3.145716e6,6.134130349894445e-7,true,0.0013926338449823834,0.9999999999126895
6,banana,2,autoMALA,520.3633655572853,61525.27143768771,3.145716e6,1.5929061705723992e-5,true,0.002785267689964767,0.9999999907236388
6,banana,2,autoMALA,538.7266406693816,34005.282167127654,3.145716e6,0.00019432898310857178,true,0.005570535379929534,0.9999995179536215
6,banana,2,autoMALA,531.9529345711578,5618.064401773349,3.145716e6,0.0019029723704121454,true,0.011141070759859067,0.9999581565801986
6,banana,2,autoMALA,539.7514214703326,1798.9017322770364,3.145716e6,0.014358362005616958,true,0.022282141519718135,0.9957608252434936
6,banana,2,autoMALA,567.5427755292536,948.5775438795648,3.145716e6,0.07798949210129173,true,0.04456428303943627,0.8466529536242156
6,banana,2,autoMALA,563.0243758830911,550.5768100885521,3.145716e6,0.10372360891837858,true,0.08912856607887254,0.5070925213997933
6,banana,2,autoMALA,636.9105787021765,1280.380847629945,3.145716e6,0.19069763222117944,true,0.17825713215774508,0.3361086540778226
6,banana,2,autoMALA,633.2104647260363,1509.9852248576872,3.145716e6,0.2053166721802679,true,0.35651426431549016,0.15186193840999693
6,banana,2,autoMALA,781.3323805546726,1780.3095621793866,3.145716e6,0.19217489356999098,true,0.7130285286309803,0.03105294300366921
11,funnel,2,autoMALA,4050.3168365247425,4053.481440561306,1.6605e7,8.282911294186567,false,0.725632566302806,0.6068658462257803
11,funnel,2,autoMALA,524.2495016185544,900.5644240315352,3.145716e6,0.001784806665603159,true,0.011338008848481344,0.9999905514578661
11,funnel,2,autoMALA,575.0013881198207,762.2297733112815,3.145716e6,0.022608395263536682,true,0.02267601769696269,0.9966704034796927
11,funnel,2,autoMALA,749.0209300697617,862.20668566327,3.145716e6,0.14497889227351948,true,0.04535203539392538,0.9592575068599517
11,funnel,2,autoMALA,1071.0833896821725,1193.2345116670358,3.145716e6,0.23923218922830888,true,0.09070407078785075,0.9464118725621032
11,funnel,2,autoMALA,2055.0647817410804,2399.5037803519353,3.145716e6,0.9301419175244299,true,0.1814081415757015,0.8815282200234626
11,funnel,2,autoMALA,2755.4869292353937,3061.669851234283,3.145716e6,2.8012673647262423,true,0.362816283151403,0.745573028358052
11,funnel,2,autoMALA,4782.922260969889,4992.416670244646,3.145716e6,6.947085819061344,true,0.725632566302806,0.5559040792573646
11,funnel,2,autoMALA,3939.456785838757,4038.5914680269234,3.145716e6,9.768521758862965,true,1.451265132605612,0.29055960405463943
11,funnel,2,autoMALA,961.117461477937,1285.6688703963357,3.145716e6,3.182808970647347,true,2.902530265211224,0.03388101416115184
11,funnel,2,autoMALA,754.1065200685771,466.5872586997567,3.145716e6,1.306318222020768,true,5.805060530422448,0.004031608493063269
18,banana,2,autoMALA,587.0531105151965,738.7756238521986,1.473761e7,0.20246064194401264,false,0.10425679843091605,0.6449468707967786
18,banana,2,autoMALA,514.448568323427,72047.42947125025,3.145716e6,3.543551236650141e-6,true,0.0016290124754830633,0.9999999985985096
18,banana,2,autoMALA,515.0013602880053,8778.913309526915,3.145716e6,4.736849730895861e-5,true,0.0032580249509661266,0.9999998354690596
18,banana,2,autoMALA,516.5079980086329,1166.2279925467815,3.145716e6,0.0004714220576395258,true,0.006516049901932253,0.9999292770864503
18,banana,2,autoMALA,516.3330570661127,470.1093912999817,3.145716e6,0.002813825374150162,true,0.013032099803864506,0.9966505534659252
18,banana,2,autoMALA,515.0052334918407,216.31776080118436,3.145716e6,0.013858328481769575,true,0.026064199607729013,0.8798733392498383
18,banana,2,autoMALA,523.05466928623,305.4007750315613,3.145716e6,0.04774257606155184,true,0.052128399215458025,0.6390615022401055
18,banana,2,autoMALA,639.8410484248657,1266.4215821698022,3.145716e6,0.14738828905412413,true,0.10425679843091605,0.5152401195324736
18,banana,2,autoMALA,615.2143603302479,1186.4718713746684,3.145716e6,0.175612454247981,true,0.2085135968618321,0.23416718776439877
18,banana,2,autoMALA,707.5587064222357,2177.583476526427,3.145716e6,0.22775389222588274,true,0.4170271937236642,0.13954533779535822
18,banana,2,autoMALA,850.5445753751305,2350.950088261624,3.145716e6,0.1661452854370514,true,0.8340543874473284,0.018885863680389317
7,normal,2,autoMALA_fixed,255422.1312261852,256312.66335641104,1.1861627e7,3.938596914831448,false,1.2707528458871742,0.6612031129097125
7,normal,2,autoMALA_fixed,621.1509209477508,563.4724721597539,3.145716e6,0.005141008163278509,true,0.019855513216987097,0.9999988984310079
7,normal,2,autoMALA_fixed,924.9361515952265,829.9780051972702,3.145716e6,0.01912633142295638,true,0.03971102643397419,0.9999919974667197
7,normal,2,autoMALA_fixed,2448.4473853552727,2346.645393731398,3.145716e6,0.07496464494489051,true,0.07942205286794839,0.9999381137541548
7,normal,2,autoMALA_fixed,8824.40950041732,8725.337219531835,3.145716e6,0.2947418021552318,true,0.15884410573589677,0.9995017185379893
7,normal,2,autoMALA_fixed,35671.26183928127,35593.51503033034,3.145716e6,1.0886335113462249,true,0.31768821147179355,0.9959917888675748
7,normal,2,autoMALA_fixed,142979.21054727855,142773.43011641133,3.145716e6,3.0525287714534683,true,0.6353764229435871,0.9679108666669427
7,normal,2,autoMALA_fixed,251740.91939441935,252406.39849761483,3.145716e6,3.9889986560058532,true,1.2707528458871742,0.7512075639481164
7,normal,2,autoMALA_fixed,97597.08445359676,98878.17184206656,3.145716e6,2.1916046945855245,true,2.5415056917743484,0.1023804866359986
7,normal,2,autoMALA_fixed,689.1096262771678,687.2661483966963,3.145716e6,0.019102117984388555,true,5.083011383548697,0.002538569092814605
7,normal,2,autoMALA_fixed,513.0019569471624,2214.8440476664996,3.145716e6,0.0,true,10.166022767097393,0.0
3,banana,2,mix_autoMALA,562.952857975738,746.0450751111348,5.221759e6,0.1150240507431192,false,0.0955325389955319,0.6408531817077492
3,banana,2,mix_autoMALA,513.7539111454653,79343.24919536068,3.145716e6,1.5191173822187297e-6,true,0.0014926959218051858,0.999999999477483
3,banana,2,mix_autoMALA,524.5528786438113,4178.982102942744,3.145716e6,2.9813082796122508e-5,true,0.0029853918436103717,0.9999997997014213
3,banana,2,mix_autoMALA,515.5871978106329,2850.307463942118,3.145716e6,0.000588531453483364,true,0.005970783687220743,0.9999921065580456
3,banana,2,mix_autoMALA,515.6578470499693,847.9420340677473,3.145716e6,0.007910440990558043,true,0.011941567374441487,0.9992200213895204
3,banana,2,mix_autoMALA,531.6407294099562,1018.5822788561974,3.145716e6,0.026942380314658832,true,0.023883134748882973,0.9799431887053581
3,banana,2,mix_autoMALA,550.2733696845995,845.0374140037359,3.145716e6,0.06351055129837806,true,0.04776626949776595,0.8478698504418523
3,banana,2,mix_autoMALA,625.7022325795823,1215.4448656044053,3.145716e6,0.13557909128601506,true,0.0955325389955319,0.5951271533781133
3,banana,2,mix_autoMALA,653.0743807826262,1370.610387624212,3.145716e6,0.1990301777085012,true,0.1910650779910638,0.34744900302224474
3,banana,2,mix_autoMALA,700.5761842525553,1926.4714829050058,3.145716e6,0.18596174008712538,true,0.3821301559821276,0.1118208505934974
3,banana,2,mix_autoMALA,845.804630725565,1407.1367460342965,3.145716e6,0.15315062807399163,true,0.7642603119642551,0.01745666650710784
8,banana,2,autoMALA,626.6734102847497,917.0039017733742,1.4499737e7,0.21519443117797207,false,0.11108908546822772,0.6436055910013978
8,banana,2,autoMALA,514.3452264105024,283143.2183563867,3.145716e6,2.5615337755238816e-6,true,0.0017357669604410582,0.999999998543468
8,banana,2,autoMALA,519.3430160533605,34393.44410015315,3.145716e6,3.796638596351108e-5,true,0.0034715339208821164,0.9999999356594125
8,banana,2,autoMALA,531.4418109087702,14065.15040624171,3.145716e6,0.00029860391635713805,true,0.006943067841764233,0.9999981326943972
8,banana,2,autoMALA,535.716657612163,3759.4141702906713,3.145716e6,0.003241914641974812,true,0.013886135683528466,0.999757368334058
8,banana,2,autoMALA,550.5610093040102,1390.1717253140266,3.145716e6,0.03362665772128994,true,0.02777227136705693,0.9754488135736318
8,banana,2,autoMALA,595.5827997838379,1266.0998488480266,3.145716e6,0.08806013260998984,true,0.05554454273411386,0.8414271403398101
8,banana,2,autoMALA,585.1553029222354,753.3880864508637,3.145716e6,0.13724240533392118,true,0.11108908546822772,0.4757805347966521
8,banana,2,autoMALA,686.8273496996658,1721.3804501248044,3.145716e6,0.20969759588951006,true,0.22217817093645545,0.30848413631501115
8,banana,2,autoMALA,663.6768133128711,1556.3428902197552,3.145716e6,0.18429388203156521,true,0.4443563418729109,0.08463551983126108
8,banana,2,autoMALA,606.1480413975743,261.45123921239116,3.145716e6,0.0782900480120673,true,0.8887126837458218,0.0032254814616048434
6,funnel,2,autoMALA,3200.441623768462,3122.164746147304,1.6395867e7,7.841620685596373,false,0.743178479033325,0.606675073719178
6,funnel,2,autoMALA,539.3933286322082,1254.8170912916585,3.145716e6,0.0014528205156716049,true,0.011612163734895703,0.9999982173640539
6,funnel,2,autoMALA,567.2579733390122,814.3179526267783,3.145716e6,0.009427901320034661,true,0.023224327469791407,0.9997727702401747
6,funnel,2,autoMALA,665.6293024238049,672.6934102164561,3.145716e6,0.05064660454078198,true,0.04644865493958281,0.9814917346427602
6,funnel,2,autoMALA,972.1489201051111,959.5118377519215,3.145716e6,0.254819971999172,true,0.09289730987916563,0.940450309744618
6,funnel,2,autoMALA,975.7052979919209,695.9036575655454,3.145716e6,0.9120429735622391,true,0.18579461975833125,0.8218395658238173
6,funnel,2,autoMALA,3490.9161157783597,3936.835815588929,3.145716e6,3.109647695861218,true,0.3715892395166625,0.7325486560909172
6,funnel,2,autoMALA,1997.701580875059,2098.542033156967,3.145716e6,6.791533880337323,true,0.743178479033325,0.5262833245465071
6,funnel,2,autoMALA,3798.642030796572,3704.904514446648,3.145716e6,10.577227177113771,true,1.48635695806665,0.27034867683187563
6,funnel,2,autoMALA,1942.7060102320331,2152.695110932865,3.145716e6,5.857839162814578,true,2.9727139161333,0.0577333953182349
6,funnel,2,autoMALA,1110.997988003885,1174.6677983486704,3.145716e6,1.4277887713361945,true,5.9454278322666,0.004335145539977257
8,funnel,2,autoMALA,4406.7287011829885,4550.2456176077985,1.6871562e7,9.285926461156347,false,0.7020087772168055,0.6079678768905009
8,funnel,2,autoMALA,519.8065868741455,434.5319753423456,3.145716e6,0.0022318123746208163,true,0.010968887144012587,0.9999675834969525
8,funnel,2,autoMALA,534.7789086717493,337.15004423512846,3.145716e6,0.011995231238088579,true,0.021937774288025173,0.9977803792154694
8,funnel,2,autoMALA,637.8252059293777,704.6057960622016,3.145716e6,0.05204055570622499,true,0.04387554857605035,0.9893561144131128
8,funnel,2,autoMALA,1008.6156741082145,1118.1497019245833,3.145716e6,0.2509858376472171,true,0.0877510971521007,0.9520994471144274
8,funnel,2,autoMALA,1916.8642049390983,2145.373862843067,3.145716e6,0.9038288308402026,true,0.1755021943042014,0.8790621307828869
8,funnel,2,autoMALA,3096.2684384981426,3535.0908390969303,3.145716e6,2.875462762573317,true,0.3510043886084028,0.7543609213350777
8,funnel,2,autoMALA,2631.618144899184,2979.3053594707576,3.145716e6,6.127338662109262,true,0.7020087772168055,0.5627135163712749
8,funnel,2,autoMALA,2114.58718826133,2417.578433263467,3.145716e6,9.240821448919004,true,1.404017554433611,0.2859617220086467
8,funnel,2,autoMALA,3855.2649320251,3400.964317773072,3.145716e6,6.718231130296129,true,2.808035108867222,0.07905612699561533
8,funnel,2,autoMALA,1074.3855139086802,1273.5424692217946,3.145716e6,1.5378336090898412,true,5.616070217734444,0.005335839668765161
10,banana,2,mix_autoMALA,618.7926582281607,1457.2180373943306,4.782772e6,0.11561256804476419,false,0.12903338500616093,0.6426429855046097
10,banana,2,mix_autoMALA,515.6004193895245,206721.7774783751,3.145716e6,2.2675244175902315e-6,true,0.0020161466407212646,0.9999999992457007
10,banana,2,mix_autoMALA,521.3152343560316,12470.475089212288,3.145716e6,8.300431992856963e-5,true,0.004032293281442529,0.9999996867572428
10,banana,2,mix_autoMALA,523.8077450020459,3091.06511332816,3.145716e6,0.0007245583274007406,true,0.008064586562885058,0.9999664932402276
10,banana,2,mix_autoMALA,518.9776020931706,386.58367360022606,3.145716e6,0.010281968829069706,true,0.016129173125770117,0.9840511395902437
10,banana,2,mix_autoMALA,554.6402860028383,941.1099592395267,3.145716e6,0.06385440719880041,true,0.03225834625154023,0.8994428277474136
10,banana,2,mix_autoMALA,572.0094147021252,802.8836008331883,3.145716e6,0.09155152970746223,true,0.06451669250308047,0.7413075740734443
10,banana,2,mix_autoMALA,620.243868334059,1083.4282408292415,3.145716e6,0.15162107414274828,true,0.12903338500616093,0.3821884856343257
10,banana,2,mix_autoMALA,613.4761257140082,958.007021931994,3.145716e6,0.15056877781845368,true,0.25806677001232187,0.14974770175120292
10,banana,2,mix_autoMALA,559.8187061438344,516.897412161814,3.145716e6,0.11936918970391562,true,0.5161335400246437,0.037121581837256376
10,banana,2,mix_autoMALA,713.0854649785526,1356.259973931305,3.145716e6,0.12202185318463747,true,1.0322670800492875,0.009535876584696299
2,normal,2,autoMALA,268753.9648637211,268442.6136009042,1.1861399e7,3.9408759960380038,false,1.2698172516411455,0.661354511879595
2,normal,2,autoMALA,634.4540295254867,694.8319142919659,3.145716e6,0.004685445258312561,true,0.019840894556892898,0.9999990336526104
2,normal,2,autoMALA,1047.7802660220013,1104.749734279783,3.145716e6,0.018844189751896112,true,0.039681789113785795,0.9999922301924103
2,normal,2,autoMALA,2827.3626589424625,2867.5766212347444,3.145716e6,0.074967341378235,true,0.07936357822757159,0.9999379122426656
2,normal,2,autoMALA,10324.721012639062,10422.095527809553,3.145716e6,0.29304207170011937,true,0.15872715645514318,0.9995048851440785
2,normal,2,autoMALA,41781.30004200375,42076.706943960766,3.145716e6,1.0766884901001976,true,0.31745431291028636,0.9960433797031988
2,normal,2,autoMALA,165911.64205562146,165809.30281804668,3.145716e6,3.0225444387718983,true,0.6349086258205727,0.9681457304922316
2,normal,2,autoMALA,243388.39746775702,242566.1224747224,3.145716e6,3.9848237599960568,true,1.2698172516411455,0.7516673670552984
2,normal,2,autoMALA,105658.91577481604,105197.45535344428,3.145716e6,2.203593265741081,true,2.539634503282291,0.1024724922811689
2,normal,2,autoMALA,782.3551668486049,1082.0470993030196,3.145716e6,0.03142946490709114,true,5.079269006564582,0.0036209140559478603
2,normal,2,autoMALA,513.0019569471624,5732.445007458996,3.145716e6,0.0,true,10.158538013129164,0.0
18,normal,2,autoMALA_fixed,273709.28567405225,274087.8557958203,1.185977e7,3.954596367362445,false,1.2684046154664985,0.6611821061439427
18,normal,2,autoMALA_fixed,628.8260592530147,621.3665483676793,3.145716e6,0.004541313532826019,true,0.01981882211666404,0.9999990804371532
18,normal,2,autoMALA_fixed,999.5105979029553,979.5510607280966,3.145716e6,0.018350695091395093,true,0.03963764423332808,0.9999925631074704
18,normal,2,autoMALA_fixed,2772.378860318321,2696.5819171024664,3.145716e6,0.07468771219674217,true,0.07927528846665616,0.9999379923393795
18,normal,2,autoMALA_fixed,10224.003336665108,10077.344087360914,3.145716e6,0.2943558431023415,true,0.15855057693331231,0.9995006061000709
18,normal,2,autoMALA_fixed,40827.02319208521,40596.05498375355,3.145716e6,1.08437817061706,true,0.31710115386662463,0.9960129560208808
18,normal,2,autoMALA_fixed,156459.38862969118,156441.31895261884,3.145716e6,3.038432715967209,true,0.6342023077332493,0.9680322805799844
18,normal,2,autoMALA_fixed,249749.08189176235,251275.38698233344,3.145716e6,3.9845509094052454,true,1.2684046154664985,0.7519726970541912
18,normal,2,autoMALA_fixed,91101.39313803254,89748.53294000906,3.145716e6,2.1881568559847415,true,2.536809230932997,0.10171777369820867
18,normal,2,autoMALA_fixed,856.0698215328371,957.7114667456003,3.145716e6,0.0312856052814022,true,5.073618461865994,0.0036254003289973484
18,normal,2,autoMALA_fixed,513.0019569471624,74641.5977501664,3.145716e6,0.0,true,10.147236923731988,0.0
12,banana,2,mix_autoMALA,564.9423461871911,896.97434301709,4.861138e6,0.10304300394739525,false,0.11869221880935213,0.6443567665202159
12,banana,2,mix_autoMALA,516.6313133247545,67541.45308512395,3.145716e6,3.3836066852596055e-6,true,0.001854565918896127,0.9999999970679943
12,banana,2,mix_autoMALA,516.8805305436601,1828.9192827803201,3.145716e6,4.081587730601002e-5,true,0.003709131837792254,0.9999992649884638
12,banana,2,mix_autoMALA,520.3473249437455,1772.099283047801,3.145716e6,0.00033885802603022527,true,0.007418263675584508,0.9999895618095301
12,banana,2,mix_autoMALA,516.9155262962827,556.9300630879272,3.145716e6,0.006170056816720025,true,0.014836527351169016,0.9947049807536821
12,banana,2,mix_autoMALA,516.9999705207022,202.17362267259048,3.145716e6,0.02061164131600944,true,0.029673054702338032,0.7750030646587424
12,banana,2,mix_autoMALA,527.0443093825871,190.49593828747908,3.145716e6,0.05523209973370257,true,0.059346109404676065,0.5030763786079772
12,banana,2,mix_autoMALA,595.3696156348678,915.438681446023,3.145716e6,0.1453762582467985,true,0.11869221880935213,0.4647009892068193
12,banana,2,mix_autoMALA,543.2855362716882,349.5832546459976,3.145716e6,0.11233653407311231,true,0.23738443761870426,0.12457261822847111
12,banana,2,mix_autoMALA,676.0746976087079,1354.9133518547067,3.145716e6,0.17635058054794775,true,0.4747688752374085,0.05737904849101216
12,banana,2,mix_autoMALA,926.9264100307794,3052.261515607565,3.145716e6,0.15437659959501082,true,0.949537750474817,0.01420087735726213
12,funnel,2,autoMALA,2121.9100452913117,1908.773846387775,1.6725529e7,8.082872939954624,false,0.7172223404343977,0.6077346780587195
12,funnel,2,autoMALA,524.7466336258923,671.0163182542797,3.145716e6,0.0029684597024745895,true,0.011206599069287464,0.9999803878020307
12,funnel,2,autoMALA,553.2510205481494,647.6402756523463,3.145716e6,0.014202556549916227,true,0.022413198138574928,0.997550437768605
12,funnel,2,autoMALA,684.5552983623536,872.9782583990565,3.145716e6,0.05919367768297664,true,0.044826396277149856,0.9898334491784095
12,funnel,2,autoMALA,927.8223745705193,866.4716516289969,3.145716e6,0.32849213760160745,true,0.08965279255429971,0.924713244244022
12,funnel,2,autoMALA,1400.6918096126833,1355.6380234260655,3.145716e6,1.1136560453046809,true,0.17930558510859942,0.8724134046410502
12,funnel,2,autoMALA,1491.025952047573,1275.9133338870627,3.145716e6,3.215073893473877,true,0.35861117021719885,0.7468818330455401
12,funnel,2,autoMALA,1664.0158039295084,1730.7535845537388,3.145716e6,7.981181114145959,true,0.7172223404343977,0.47540737091796464
12,funnel,2,autoMALA,2615.451008279875,2635.5749380682682,3.145716e6,9.78294898607283,true,1.4344446808687954,0.2876892779011094
12,funnel,2,autoMALA,1683.6168055224105,1646.283102717936,3.145716e6,6.3678459765016875,true,2.868889361737591,0.06918301486281705
12,funnel,2,autoMALA,1080.5001156560693,1058.3483438855346,3.145716e6,1.471019175904068,true,5.737778723475182,0.004542083314988159
18,funnel,2,autoMALA,3307.0254761620185,3256.7213374154735,1.6753367e7,8.199250665130771,false,0.720794684694288,0.6066767189167448
18,funnel,2,autoMALA,525.8773567685322,538.4359768989239,3.145716e6,0.0029810841773888572,true,0.01126241694834825,0.9998885344044867
18,funnel,2,autoMALA,537.0487890421986,288.3430965024683,3.145716e6,0.013223817433006196,true,0.0225248338966965,0.9886652658900806
18,funnel,2,autoMALA,613.014534198964,498.03499125090275,3.145716e6,0.05579042874075236,true,0.045049667793393,0.9877224544438875
18,funnel,2,autoMALA,1023.7876235276517,1094.0126647469497,3.145716e6,0.2715677232309503,true,0.090099335586786,0.9387145095326134
18,funnel,2,autoMALA,1952.1925490481453,2138.7783534699292,3.145716e6,1.145669888634256,true,0.180198671173572,0.8518083327743544
18,funnel,2,autoMALA,2692.55380449368,2961.742895899703,3.145716e6,3.4477709733704986,true,0.360397342347144,0.7141350980692192
18,funnel,2,autoMALA,4368.146571905459,4761.517543554245,3.145716e6,6.8358570684814355,true,0.720794684694288,0.5511233798609898
18,funnel,2,autoMALA,2638.5769301820487,2737.4212590873612,3.145716e6,9.34881488989721,true,1.441589369388576,0.2899906354013582
18,funnel,2,autoMALA,2805.646330633369,2718.9218252253827,3.145716e6,6.526186439445024,true,2.883178738777152,0.07344291929170162
18,funnel,2,autoMALA,1028.8530834953774,1385.3514817789066,3.145716e6,1.4671904397704023,true,5.766357477554304,0.004611831625737315
17,normal,2,autoMALA_fixed,250359.30005552998,250656.30449058863,1.1857906e7,3.952538615332345,false,1.2710536535422212,0.6600757794103911
17,normal,2,autoMALA_fixed,632.6119062081668,685.1309667209581,3.145716e6,0.004873572424775577,true,0.019860213336597207,0.9999989887161281
17,normal,2,autoMALA_fixed,1058.1062226094637,1128.5531499569138,3.145716e6,0.019286781217334268,true,0.03972042667319441,0.9999920302700975
17,normal,2,autoMALA_fixed,3051.6206471394908,3044.4461160965866,3.145716e6,0.0759037383041323,true,0.07944085334638883,0.9999365389624699
17,normal,2,autoMALA_fixed,11603.862100396313,11393.805792454606,3.145716e6,0.2984321632184987,true,0.15888170669277765,0.9994904222743585
17,normal,2,autoMALA_fixed,47223.44038963753,46366.350184639974,3.145716e6,1.0936290607757233,true,0.3177634133855553,0.9959403391382804
17,normal,2,autoMALA_fixed,171068.932823995,169687.5962922695,3.145716e6,3.0498718438734067,true,0.6355268267711106,0.9677326146328421
17,normal,2,autoMALA_fixed,253437.89790668234,252094.75593931746,3.145716e6,4.008922820478225,true,1.2710536535422212,0.7515008894739771
17,normal,2,autoMALA_fixed,92903.38727408051,92180.6359236503,3.145716e6,2.165659857156673,true,2.5421073070844424,0.10050695162121787
17,normal,2,autoMALA_fixed,1010.3900640209122,1614.8375669367579,3.145716e6,0.03692536704148978,true,5.084214614168885,0.004338397693464679
17,normal,2,autoMALA_fixed,513.0019569471624,138.16337998496599,3.145716e6,0.0,true,10.16842922833777,0.0
3,funnel,2,autoMALA_fixed,2136.904136661215,2215.2249583718913,1.7758341e7,13.401327887242278,false,0.25418458516945724,0.6150625428216717
3,funnel,2,autoMALA_fixed,514.7351862726488,856.0121504435607,3.145716e6,0.00012347744893361357,true,0.0039716341432727694,0.999999764913177
3,funnel,2,autoMALA_fixed,516.5237524668728,714.9400565066207,3.145716e6,0.0019094889497673474,true,0.007943268286545539,0.9998198970043394
3,funnel,2,autoMALA_fixed,532.841895788794,514.1407665613054,3.145716e6,0.009811858491188204,true,0.015886536573091078,0.9900057720379573
3,funnel,2,autoMALA_fixed,593.7809308114913,640.2151810112773,3.145716e6,0.031511243300976856,true,0.031773073146182156,0.9854194130286622
3,funnel,2,autoMALA_fixed,748.0023273683792,751.6867577011575,3.145716e6,0.12831542011803235,true,0.06354614629236431,0.9615504808905666
3,funnel,2,autoMALA_fixed,1259.638612412673,1321.3082944284488,3.145716e6,0.5425361136857919,true,0.12709229258472862,0.9097315724517248
3,funnel,2,autoMALA_fixed,2457.1564297216355,2744.383752586968,3.145716e6,1.6173038720728286,true,0.25418458516945724,0.8204155523982226
3,funnel,2,autoMALA_fixed,3282.1482403040804,3751.9213470411228,3.145716e6,4.5929554165167135,true,0.5083691703389145,0.6540742663099711
3,funnel,2,autoMALA_fixed,2283.57312091408,2572.993096691832,3.145716e6,9.926494658163683,true,1.016738340677829,0.378821324563098
3,funnel,2,autoMALA_fixed,2762.598035892821,3011.2180461842754,3.145716e6,8.705587777088077,true,2.033476681355658,0.15926362046895368
5,normal,2,autoMALA_fixed,251351.94527489232,251782.96311608606,1.1860666e7,3.9608670282404623,false,1.270549434344164,0.6611373199986317
5,normal,2,autoMALA_fixed,612.6302127623542,611.435653060144,3.145716e6,0.0046808161434617294,true,0.01985233491162756,0.9999990522701592
5,normal,2,autoMALA_fixed,1036.428522433606,1083.1225849813366,3.145716e6,0.018717373923677078,true,0.03970466982325512,0.9999924439326582
5,normal,2,autoMALA_fixed,3129.1721680049905,3188.0244704817123,3.145716e6,0.07506578705826089,true,0.07940933964651024,0.9999379938109488
5,normal,2,autoMALA_fixed,11734.19166888225,11692.588114601911,3.145716e6,0.2948178918273155,true,0.1588186792930205,0.9994998542310035
5,normal,2,autoMALA_fixed,47115.57312226327,46598.371674792834,3.145716e6,1.0858006360187327,true,0.317637358586041,0.9959885288810606
5,normal,2,autoMALA_fixed,173386.99878953706,172185.80153354528,3.145716e6,3.033856892499197,true,0.635274717172082,0.967939192745832
5,normal,2,autoMALA_fixed,270973.43631889916,270509.2172854028,3.145716e6,4.001974374413385,true,1.270549434344164,0.7518637577988515
5,normal,2,autoMALA_fixed,95981.1871224715,96175.16359880214,3.145716e6,2.203668351347338,true,2.541098868688328,0.10099117789194621
5,normal,2,autoMALA_fixed,918.8020472875365,1037.1564044959946,3.145716e6,0.02603796297821499,true,5.082197737376656,0.0032508718703743757
5,normal,2,autoMALA_fixed,513.0019569471624,425.59709834013915,3.145716e6,0.0,true,10.164395474753311,0.0

